CUQ-GNN: Committee-based Graph Uncertainty Quantification using Posterior Networks

In this work, we study the influence of domain-specific characteristics when defining a meaningful notion of predictive uncertainty on graph data. Previously, the so-called Graph Posterior Network (GPN) model has been proposed to quantify uncertainty in node classification tasks. Given a graph, it uses Normalizing Flows (NFs) to estimate class densities for each node independently and converts those densities into Dirichlet pseudo-counts, which are then dispersed through the graph using the personalized Page-Rank algorithm. The architecture of GPNs is motivated by a set of three axioms on the properties of its uncertainty estimates. We show that those axioms are not always satisfied in practice and therefore propose the family of Committe-based Uncertainty Quantification Graph Neural Networks (CUQ-GNNs), which combine standard Graph Neural Networks with the NF-based uncertainty estimation of Posterior Networks (PostNets). This approach adapts more flexibly to domain-specific demands on the properties of uncertainty estimates. We compare CUQ-GNN against GPN and other uncertainty quantification approaches on common node classification benchmarks and show that it is effective at producing useful uncertainty estimates.

==> tables/acc_rej_prediction_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5746409893,0,0,0.4914229929,0.0022566204,0.015022051790617686,0.5814057291,8.8995E-6,0.00210944305445774,0.6995697975,2.04242E-5,0.0014291326040644374,0.6885736823,8.91914E-5,0.0029864929264942185,0.6875636518,4.07384E-5,0.0020183755844738116
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.576284349,0,0,0.494150874,0.002297217,0.015156572831613351,0.5843043327,9.9053E-6,0.002225455009655329,0.7028741777,2.13409E-5,0.001460852490842248,0.6920639813,9.09124E-5,0.0030151683203429955,0.6911591172,4.10296E-5,0.00202557646115865
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5771768093,0,0,0.4966783315,0.0023250586,0.01524814283773601,0.5868597031,1.24232E-5,0.002492308167141455,0.7060260773,1.96264E-5,0.0014009425398637874,0.6954099119,9.05799E-5,0.003009649481251928,0.6945699453,4.12568E-5,0.002031176998688199
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.577873528,0,0,0.4991877168,0.0023441021,0.015310460802993487,0.5888038576,1.52875E-5,0.0027647332601898507,0.709095782,1.90914E-5,0.0013817163239970788,0.6985833406,9.15296E-5,0.0030253859257952528,0.6977625012,4.23322E-5,0.002057479039990444
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5792562962,0,0,0.5017564297,0.0023676722,0.015387242118066512,0.5909081101,1.44243E-5,0.002685544637499068,0.7120871484,1.80033E-5,0.0013417637646023983,0.7017391145,9.19077E-5,0.0030316282753662265,0.7009074569,4.15198E-5,0.0020376407926815756
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5811938047,0,0,0.5041959405,0.0024030361,0.015501729258376305,0.5925646126,1.34548E-5,0.0025937231926325523,0.7150130272,1.77154E-5,0.001330992111171212,0.7046315074,9.12086E-5,0.003020076157980126,0.7038238406,4.15034E-5,0.0020372383267551197
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5822658539,0,0,0.5065728694,0.0024215069,0.01556119179240459,0.5942125022,1.86421E-5,0.0030530394691192578,0.7177673042,1.76877E-5,0.0013299511269215872,0.707493186,8.67824E-5,0.002945885265926017,0.7067763984,4.22004E-5,0.0020542735942420134
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5831376314,0,0,0.5089902759,0.0024417969,0.0156262500299976,0.595706135,1.98865E-5,0.003153291930665475,0.7205836952,1.74208E-5,0.001319878782312982,0.7104416907,8.65841E-5,0.002942517629513883,0.7097439468,4.10517E-5,0.002026121911435736
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5837572813,0,0,0.5113952368,0.0024553775,0.01566964422059416,0.5968934596,1.97537E-5,0.003142745614904267,0.7234687567,1.79953E-5,0.0013414656164061755,0.7132311285,8.9925E-5,0.00299874973947477,0.7125008404,4.25755E-5,0.002063383144256054
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.5841163397,0,0,0.5139222324,0.0024816348,0.0157532053881107,0.5982214212,2.01948E-5,0.003177640634181279,0.7261801839,1.7251E-5,0.0013134306224540375,0.7157899559,9.01386E-5,0.003002309111334141,0.7151498556,4.39961E-5,0.002097524731677794
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5848302245,0,0,0.5164135307,0.0024995276,0.01580989437029862,0.599140048,2.27836E-5,0.0033751740695851526,0.7289502382,1.71884E-5,0.001311045384416573,0.7184848666,9.23286E-5,0.0030385621599697448,0.7178976774,4.51297E-5,0.0021243752022653624
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5852563381,0,0,0.5190198958,0.0025171816,0.015865628257336676,0.6006172299,3.08566E-5,0.003927887472929947,0.7316335797,1.6809E-5,0.001296495275733776,0.7212573886,9.09271E-5,0.0030154120779754133,0.7205068767,4.59794E-5,0.002144280765198438
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5850064754,0,0,0.5214922607,0.0025234435,0.015885350169259727,0.6018446088,2.93554E-5,0.0038311486528194126,0.7342367411,1.76097E-5,0.0013270154482898833,0.723944664,9.47991E-5,0.0030789462483128867,0.7232943118,4.98515E-5,0.0022327449473685972
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5851575136,0,0,0.524160859,0.0025320681,0.015912473409247226,0.6029450595,2.98567E-5,0.0038637222985095604,0.736898011,1.83412E-5,0.0013542968655357657,0.7266178548,9.52825E-5,0.003086786354770929,0.7258953571,5.26732E-5,0.002295064269252606
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5855541825,0,0,0.526703459,0.002535495,0.015923237736088725,0.6040471494,2.88837E-5,0.003800243413256577,0.7395129859,1.84986E-5,0.0013600955848762984,0.7294193149,9.40386E-5,0.003066571375331088,0.7286979795,5.26062E-5,0.002293604150676398
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5850050449,0,0,0.5293433338,0.0025478567,0.0159620070793118,0.6052367389,2.88266E-5,0.003796485216618129,0.7421534717,1.95401E-5,0.0013978590773035743,0.7320425272,9.86219E-5,0.0031404123933012366,0.731359154,5.35731E-5,0.0023145863561336395
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5849136114,0,0,0.5320492834,0.0025838884,0.016074477907540265,0.6063558161,2.76513E-5,0.003718285895409335,0.7448303282,2.09747E-5,0.0014482644786087933,0.734736377,9.95244E-5,0.0031547488014103437,0.7342133343,5.30863E-5,0.002304046440504184
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.584794879,0,0,0.5348764211,0.0025919096,0.016099408684793363,0.6075523794,2.29476E-5,0.003387299809582848,0.747454524,2.08434E-5,0.0014437243504215062,0.7371546745,1.010442E-4,0.0031787450353873933,0.7369464338,5.7039E-5,0.0023882839027217846
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5852066278,0,0,0.5376260549,0.0025993711,0.016122565242541274,0.6090324819,1.82734E-5,0.00302269747080319,0.7500546157,2.08594E-5,0.0014442783665208033,0.7399298906,1.018243E-4,0.0031909920087646723,0.7397978127,5.92692E-5,0.0024345266480365335
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5847028494,0,0,0.5405112773,0.0026053742,0.016141171580774428,0.6101509631,1.9528E-5,0.0031247399891831,0.7528148472,2.19523E-5,0.0014816308582099658,0.7426510274,1.020978E-4,0.003195274636083728,0.7425738752,6.27938E-5,0.0025058691107079
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.5845248103,0,0,0.5434955776,0.0025978379,0.016117809714722407,0.6112847328,1.26326E-5,0.0025132250197704145,0.7555303752,2.26212E-5,0.0015040345740706894,0.7452431142,1.025818E-4,0.0032028393653132214,0.7454332411,6.27545E-5,0.002505084828903005
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5845533013,0,0,0.54642452,0.002615044,0.016171097674555057,0.6129619479,1.07763E-5,0.0023212388933498422,0.7580728531,2.5009E-5,0.0015814234094637654,0.7481179655,1.025145E-4,0.0032017885626630625,0.748125875,6.60452E-5,0.002569926068975526
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.584448874,0,0,0.5496058792,0.0026192778,0.01618418301923208,0.6144288778,7.6094E-6,0.0019505640209949533,0.7608790934,2.72333E-5,0.0016502514959847786,0.7509953141,1.027619E-4,0.0032056497001388034,0.7509285152,6.73485E-5,0.002595158954669251
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5844771266,0,0,0.552741015,0.0026025978,0.01613256892128467,0.6162592471,2.4639E-6,0.0011099324303758314,0.7634099483,2.86156E-5,0.0016916146133206583,0.7537886739,1.028572E-4,0.0032071357938197754,0.7538103342,6.74267E-5,0.002596665169019679
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.58401227,0,0,0.5560831815,0.0026103529,0.016156586582567495,0.6180972755,1.3099E-6,8.092898121192432E-4,0.7661481857,3.07861E-5,0.0017545968197851037,0.756637311,9.82283E-5,0.003134139435315538,0.7566071332,6.54017E-5,0.002557375607923091
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5833958983,0,0,0.559565708,0.0026262144,0.016205599032433203,0.6200962067,1.5832E-6,8.89719056781409E-4,0.7687185466,3.07987E-5,0.0017549558399002523,0.7596463442,9.81E-5,0.003132091952673165,0.7596852779,6.90338E-5,0.002627428400546816
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.582818985,0,0,0.562842086,0.0026406129,0.01624996276918812,0.6219525933,2.101E-7,3.2411417741283705E-4,0.7715143323,3.06116E-5,0.0017496171009680945,0.7626476109,9.85651E-5,0.003139507923226186,0.7627603531,7.07785E-5,0.002660422898713661
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5830261707,0,0,0.5663037598,0.0026535792,0.0162898103119711,0.6246606708,2.61E-8,1.1423659658795862E-4,0.7741677344,3.10548E-5,0.0017622372144521293,0.765503639,1.020613E-4,0.0031947034291151346,0.765883702,6.92474E-5,0.0026314900721834387
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5826596022,0,0,0.569744128,0.0026743835,0.016353542429700055,0.6271552145,1.1794E-6,7.679192665899197E-4,0.7769712269,3.19607E-5,0.0017877555761345006,0.7683879554,1.019011E-4,0.003192195169471942,0.7687791646,6.6354E-5,0.0025759270175996834
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5828998089,0,0,0.5734591335,0.0026861665,0.016389528669244886,0.6301031709,2.2392E-6,0.0010581115253129039,0.7797548592,3.12684E-5,0.001768287306972484,0.7714105189,1.0331E-4,0.0032141873000806906,0.7716721058,6.54744E-5,0.002558796592150302
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5826102495,0,0,0.5770462453,0.0027151669,0.016477763501155127,0.6334198117,2.1783E-6,0.001043623495327697,0.7827086508,3.40507E-5,0.0018452831761006222,0.7743507147,1.033889E-4,0.00321541443674062,0.7745206714,6.18092E-5,0.0024861456111820966
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5820096135,0,0,0.5807812154,0.0027178954,0.016486040761808155,0.6365616918,1.7595E-6,9.379498920518089E-4,0.7855949998,3.37004E-5,0.0018357668697304677,0.7775437891,1.045261E-4,0.0032330496439120756,0.7773804128,6.15005E-5,0.002479929434479941
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5815138817,0,0,0.5844771951,0.0027289499,0.01651953358905753,0.6404728889,1.2749E-6,7.984046593050419E-4,0.7884262323,3.3763E-5,0.0018374710882079206,0.7806540847,1.068455E-4,0.003268722992240242,0.7800921261,6.35682E-5,0.0025212734877438424
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.581395328,0,0,0.5883658648,0.0027255907,0.01650936310098,0.6442109942,4.373E-7,4.676002566295275E-4,0.7912120461,3.4303E-5,0.0018521069083613938,0.7838175774,1.054472E-4,0.0032472634632872027,0.7828199983,6.911E-5,0.0026288780877020525
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5812230706,0,0,0.5922385395,0.0027609479,0.01661610032468509,0.6484869719,1.8E-8,9.486832980505138E-5,0.7943340182,3.46985E-5,0.001862753338475065,0.7869397342,1.032074E-4,0.0032125908547463683,0.7857052386,6.9187E-5,0.0026303421830628807
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5803381801,0,0,0.5961293697,0.0027715561,0.016647991170108182,0.6527036726,3.31E-8,1.2864680330268606E-4,0.7972513318,3.53664E-5,0.0018805956503193343,0.7901530266,9.84601E-5,0.003137835241053934,0.7883462906,7.12846E-5,0.0026699176017248175
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5793272257,0,0,0.6001208425,0.0027909592,0.016706164131840676,0.6574787796,1.045E-7,2.2858258901324921E-4,0.800280863,3.7969E-5,0.0019485635735074184,0.7934323967,9.79177E-5,0.0031291804038757498,0.7912018239,6.83236E-5,0.0026138783445294467
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.5785159469,0,0,0.6042543292,0.0028195766,0.01679159492126939,0.6624576747,3.441E-7,4.147891030391228E-4,0.8033616543,3.98653E-5,0.0019966296602024125,0.7965753019,9.90147E-5,0.0031466601341740104,0.7940897286,6.7001E-5,0.0025884551377221127
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5780153871,0,0,0.6085300922,0.0028489086,0.016878710258784586,0.6663181484,8.214E-7,6.408587988004846E-4,0.8065164685,4.18128E-5,0.002044817840297761,0.799655962,9.94357E-5,0.0031533426708811713,0.7969542682,6.3473E-5,0.0025193848455525806
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.5771551728,0,0,0.6125814438,0.0028477117,0.016875164295496504,0.6710959375,2.7993E-6,0.0011830680453803154,0.8094849408,4.29517E-5,0.0020724791916928863,0.802760452,9.90863E-5,0.0031477976427972624,0.7998079658,6.08967E-5,0.002467725673570707
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5762658715,0,0,0.616700387,0.0028737383,0.016952103999209066,0.6764018834,3.2402E-6,0.00127283148923964,0.8126830816,4.33782E-5,0.0020827433831367703,0.8058515787,9.539E-5,0.0030885271570766544,0.8025038421,5.90232E-5,0.0024294690778028025
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5754877329,0,0,0.6209755301,0.0028880269,0.01699419577385173,0.6808442473,4.2306E-6,0.0014544070956922618,0.8158389509,4.18763E-5,0.002046369956777122,0.8089996338,9.13422E-5,0.003022287213353489,0.8053813457,5.6405E-5,0.002374973684064731
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5742130876,0,0,0.6252995968,0.0028871399,0.0169915858588891,0.6859659255,8.1717E-6,0.002021348559749159,0.8189322829,4.19461E-5,0.0020480747056687166,0.81237005,8.96488E-5,0.002994140945246232,0.8081540465,5.73495E-5,0.0023947755635967227
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5737379789,0,0,0.629759717,0.0029006866,0.017031402173632092,0.6908296049,8.7712E-6,0.002094182418033348,0.8222058892,3.84663E-5,0.0019612827435125206,0.8158240795,8.72395E-5,0.0029536333557163117,0.8109192371,5.85176E-5,0.002419041132349758
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.572721839,0,0,0.6343670487,0.002930892,0.017119848130167512,0.6958139837,7.7141E-6,0.001963937371710208,0.8252356708,3.77873E-5,0.0019438955733269213,0.8190034389,8.44645E-5,0.00290627768804015,0.8139009476,5.27734E-5,0.0022972461774916505
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5706393123,0,0,0.6388173342,0.0029386016,0.017142349897257377,0.700601995,6.1437E-6,0.0017526693926693648,0.8285681605,3.37138E-5,0.0018361318035478827,0.8221671879,8.34169E-5,0.0028881984003873416,0.8165701509,5.14101E-5,0.002267379544760868
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5692158341,0,0,0.6434588432,0.0029549266,0.017189899941535434,0.7059394419,7.2367E-6,0.0019021960992494963,0.8319021761,3.20368E-5,0.0017898826777194084,0.8254852474,7.94326E-5,0.0028183789667111836,0.8193866432,4.95684E-5,0.00222639619115736
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5682519674,0,0,0.6480018914,0.0029711397,0.017236994227532828,0.7117393315,9.2997E-6,0.0021563510845871085,0.8349885285,3.30002E-5,0.0018165957172689802,0.8289427817,7.45664E-5,0.002730684895772487,0.8220582485,4.84952E-5,0.0022021625734718136
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5672503114,0,0,0.6527836144,0.0029846323,0.017276088388289753,0.7169800103,1.57223E-5,0.00280377424198169,0.838478297,3.15377E-5,0.0017758856945197796,0.8322978914,7.59901E-5,0.002756630189198399,0.8245602787,4.61509E-5,0.0021482760530248434
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5671549439,0,0,0.6576701522,0.002978793,0.01725918016592909,0.7219364643,2.8352E-5,0.0037651029202400298,0.8414369166,3.04597E-5,0.0017452707526341006,0.8357336819,7.95716E-5,0.0028208438453767694,0.8275985539,4.80021E-5,0.00219093815522027
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.5668458343,0,0,0.6626343668,0.0029702954,0.01723454496063067,0.7270322442,3.1156E-5,0.0039468975157710895,0.8447724223,2.68113E-5,0.0016374156466822955,0.8390325904,7.98814E-5,0.002826329775521604,0.8306936502,4.48728E-5,0.002118320089127231
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5657951236,0,0,0.6674582064,0.0029921936,0.017297958261020287,0.7321474552,3.31625E-5,0.004072008104117672,0.8479639947,2.71709E-5,0.0016483597908223799,0.8425160825,7.59473E-5,0.002755853769705497,0.8338791251,4.34151E-5,0.0020836290456796767
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5639555454,0,0,0.6725267053,0.0030006331,0.017322335581554816,0.7381369174,4.72209E-5,0.004859058550789443,0.8513307631,2.66802E-5,0.0016334074813101598,0.8462616026,7.31896E-5,0.002705357647336115,0.8365785301,4.16119E-5,0.002039899507328731
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5644959211,0,0,0.6776277006,0.0029817816,0.017267835996441477,0.7433356941,5.71346E-5,0.005344838631801713,0.8545397639,2.34073E-5,0.0015299444434357739,0.8499552727,6.62818E-5,0.002574525198944458,0.8393818796,3.9768E-5,0.0019941915655222295
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.563002944,0,0,0.6825667441,0.0030201203,0.017378493317891514,0.7481026053,7.22946E-5,0.006012262469320514,0.8576536179,2.38336E-5,0.001543813460234105,0.85344733,6.24576E-5,0.002499151856130395,0.8424240947,3.91078E-5,0.001977569214970743
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5602263212,0,0,0.6872954309,0.0030095703,0.017348113153885066,0.7538109124,7.85202E-5,0.006265788058975503,0.8610259116,2.42339E-5,0.0015567241245641437,0.8566398621,5.83024E-5,0.0024145889919404504,0.8452492237,3.60479E-5,0.001898628452330787
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5583732128,0,0,0.6922153115,0.0030255616,0.01739414154248493,0.7588756084,8.78286E-5,0.006626786551564793,0.8642248869,2.42019E-5,0.0015556959857247173,0.8599425793,5.15286E-5,0.0022699911894102144,0.8480526328,3.4311E-5,0.0018523228660252509
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.5563828945,0,0,0.6972176015,0.0030197334,0.01737738012474838,0.7647692859,9.54137E-5,0.0069070145504407324,0.8676986456,2.48163E-5,0.001575319015310867,0.8630792558,4.60262E-5,0.002145371762655601,0.8511462629,3.42427E-5,0.0018504783165441308
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.5532918572,0,0,0.7023885965,0.003037524,0.017428493910834637,0.7703482509,1.110596E-4,0.007451831989517745,0.8709604681,2.2948E-5,0.0015148597294799278,0.8662786067,4.2248E-5,0.002055431828108147,0.8543205559,3.09588E-5,0.001759511295786418
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5509721041,0,0,0.7074735105,0.0030298733,0.017406531245483692,0.776231885,1.214434E-4,0.007792412976735768,0.8741898954,2.16595E-5,0.0014717166846917242,0.8698745012,4.01181E-5,0.0020029503238972253,0.8575403869,2.95769E-5,0.0017197935922662348
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5483224392,0,0,0.7126081526,0.0030307544,0.017409062008046268,0.7817313671,1.328599E-4,0.008150457042399525,0.8775216222,2.29552E-5,0.0015150973566078188,0.8732855141,3.57727E-5,0.0018913672303389418,0.8605138242,3.05659E-5,0.0017483106131348629
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5453708768,0,0,0.7174824059,0.0030363894,0.017425238592340707,0.7873308063,1.319095E-4,0.008121252982145059,0.8807688177,2.44492E-5,0.0015636239957227567,0.8767569005,3.28956E-5,0.0018137144207399354,0.8638927996,2.8147E-5,0.0016777067681809
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.5424821973,0,0,0.7227313221,0.0030449158,0.01744968710321191,0.7931216657,1.327191E-4,0.008146137121360038,0.8839190423,2.57565E-5,0.0016048831733182325,0.8801712632,3.12641E-5,0.001768165716215536,0.8666814983,2.94696E-5,0.0017166711974050243
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.5428048968,0,0,0.7278088987,0.0030505746,0.017465894194114425,0.7990055978,1.298641E-4,0.008058042566281218,0.8869928002,2.31724E-5,0.001522248337164472,0.8833638132,2.84027E-5,0.0016853100604933206,0.8698936999,2.86739E-5,0.001693336942253372
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.5457324386,0,0,0.7327357113,0.0030510734,0.01746732206149529,0.8039913177,1.364182E-4,0.008258880069355651,0.8902950943,2.34379E-5,0.0015309441531290422,0.8868563414,2.69113E-5,0.0016404663970956551,0.8732130289,2.84093E-5,0.001685505858785427
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.5460486412,0,0,0.737673974,0.0030611247,0.017496070130174946,0.8093912601,1.256709E-4,0.007926881480128234,0.8936282218,2.37264E-5,0.0015403376253276422,0.8904029965,2.44557E-5,0.001563831832391194,0.8766368091,2.58302E-5,0.0016071776504170284
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.5437371135,0,0,0.7427458048,0.0031320278,0.0176975359866847,0.8140470088,1.36492E-4,0.00826111372636886,0.8969698846,2.17931E-5,0.0014762486240467762,0.8939210594,2.35276E-5,0.001533870920253722,0.8803042531,2.48923E-5,0.0015777293811043767
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.5415032506,0,0,0.7479328752,0.003193589,0.017870615546197618,0.8193917572,1.375873E-4,0.008294193752258263,0.8999614239,2.19639E-5,0.0014820222670391967,0.8972674072,1.97962E-5,0.0014069896943474745,0.8833086967,2.2798E-5,0.001509900658983895
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.5535939336,0,0,0.7529236078,0.0032155369,0.01793191819075695,0.8250813186,1.155013E-4,0.007599384843525165,0.903165859,2.13221E-5,0.0014602088891662042,0.9005574942,1.93253E-5,0.001390154667653927,0.8869184315,1.96461E-5,0.0014016454615914825
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.5678622723,0,0,0.7582607388,0.0032144222,0.0179288097764464,0.830052793,1.265816E-4,0.007955551520793514,0.9060558319,2.47917E-5,0.0015745380274861576,0.9040326416,1.84275E-5,0.001357479281609852,0.8900967002,2.2017E-5,0.0014838126566382968
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.5819794536,0,0,0.7632422864,0.0032911035,0.018141398788406586,0.8341255486,1.449648E-4,0.00851365961264602,0.9092728019,2.27567E-5,0.0015085323993869006,0.9074494481,1.57417E-5,0.0012546593163086145,0.893614763,2.13713E-5,0.0014618926089148955
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.5916672945,0,0,0.7680285156,0.0033468265,0.01829433382225218,0.8379013836,1.555038E-4,0.008817703782731648,0.9123080313,2.26394E-5,0.0015046394917055713,0.9105224431,1.54172E-5,0.001241660178953968,0.8967962444,1.77872E-5,0.0013336866198624025
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6003962755,0,0,0.7723233998,0.0033942283,0.01842343154789574,0.8422235847,1.220144E-4,0.007810710595073921,0.9151337266,2.42762E-5,0.0015580821544450088,0.9133963227,1.30669E-5,0.001143105419460515,0.9001295447,1.84387E-5,0.0013578917482627252
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.6072643995,0,0,0.7769486368,0.0034535074,0.018583614825969676,0.8472343087,1.239907E-4,0.007873712593179916,0.9184141815,2.10709E-5,0.0014515818957261764,0.9168394446,1.24884E-5,0.0011175151005691155,0.9029437244,1.72041E-5,0.001311644006581054
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.61229527,0,0,0.7811867297,0.0035214382,0.018765495463749417,0.8522755504,1.639047E-4,0.009052753724696149,0.9213562667,2.13065E-5,0.0014596746212769474,0.9201876402,1.12669E-5,0.0010614565464492646,0.9062052488,1.75886E-5,0.0013262201928789955
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6172310114,0,0,0.7853064716,0.0036049525,0.01898671245898036,0.8568795621,1.51423E-4,0.008701235544449995,0.9243892014,2.05348E-5,0.001432996859731381,0.9239691317,9.5904E-6,9.79305876628952E-4,0.9091213048,1.54206E-5,0.00124179708487337
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.620270133,0,0,0.7890419483,0.0036415939,0.019082960724164374,0.8608104289,1.665038E-4,0.009124247914211889,0.9275963783,2.19203E-5,0.0014805505732665804,0.9268360436,1.00476E-5,0.0010023771745206493,0.9119241416,1.50173E-5,0.0012254509374103886
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6210604906,0,0,0.7929954231,0.0035912471,0.018950586006770347,0.8662208915,1.529172E-4,0.008744060841508366,0.9302627921,1.80029E-5,0.001341748858766051,0.9300476909,9.5719E-6,9.78360874115477E-4,0.914542228,1.2339E-5,0.001110810514894417
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6184971333,0,0,0.7974037409,0.0035550524,0.018854846591791725,0.8709709048,1.769199E-4,0.009405314986750842,0.9330557466,1.96451E-5,0.0014016097887786028,0.9334966123,8.2799E-6,9.09939558432317E-4,0.9173900187,1.55342E-5,0.0012463627080428875
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6241127253,0,0,0.8010184109,0.0035298635,0.018787930966447583,0.8745499551,1.695326E-4,0.009206861571675768,0.935757643,1.86371E-5,0.0013651776441181566,0.9362308323,7.2981E-6,8.542891782060685E-4,0.9200390935,1.49587E-5,0.0012230576437764493
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6369247437,0,0,0.8047103524,0.0035133308,0.018743881134919736,0.8778559864,1.984873E-4,0.009962110720123523,0.9384190559,1.73666E-5,0.0013178239639648386,0.9391987026,7.7837E-6,8.822527982386908E-4,0.9224255502,1.75782E-5,0.0013258280431488845
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6465882063,0,0,0.8083323717,0.0035474453,0.01883466299141028,0.8803863227,2.09295E-4,0.010229736066976507,0.9407132268,1.62694E-5,0.0012755155820294787,0.9423819959,7.7382E-6,8.796703928176735E-4,0.9247914076,1.63738E-5,0.0012796015004680166
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.6572673321,0,0,0.8115454495,0.0034782828,0.01865015495914176,0.8832748234,1.669741E-4,0.009137124821299095,0.9433498681,1.36484E-5,0.0011682636688693181,0.944814235,8.5957E-6,9.271299800998779E-4,0.9267336249,1.70065E-5,0.0013040897208397894
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6583515406,0,0,0.8145171583,0.0035017925,0.018713076978412714,0.8876173198,1.397114E-4,0.008357972242117102,0.9460846066,1.52849E-5,0.0012363211556873077,0.9476276159,9.6524E-6,9.824662844087832E-4,0.9289957583,1.77199E-5,0.0013311611472695557
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.6593059897,0,0,0.8177753448,0.0033834801,0.018394238500139114,0.8903442621,1.565219E-4,0.00884652191541964,0.949170208,1.4168E-5,0.0011902940813093208,0.9508709311,8.1509E-6,9.02823349277144E-4,0.931312573,1.9601E-5,0.0014000357138301866
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.6642174721,0,0,0.8212490797,0.0032678831,0.018077287130540357,0.8928728998,1.21318E-4,0.007788388793582406,0.9515503347,1.52363E-5,0.0012343540821012423,0.9535929441,1.09451E-5,0.0010461883195677535,0.9330198407,2.55959E-5,0.0015998718698695842
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.6801708937,0,0,0.8244184256,0.00310502,0.017621066937050095,0.897452116,9.69705E-5,0.0069631350697799905,0.9536319137,1.69075E-5,0.001300288429541692,0.9560215175,9.2855E-6,9.636129928555343E-4,0.934689033,3.23126E-5,0.0017975705827588523
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.6953540444,0,0,0.8278073072,0.0028787822,0.01696697439144646,0.8997942805,8.713E-5,0.006600378777009695,0.9557346106,2.0788E-5,0.0014418044250174848,0.9577747345,1.36052E-5,0.0011664133058225973,0.9365506709,3.42926E-5,0.001851826125747231
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7095567584,0,0,0.8318496287,0.0026929799,0.016410301337879202,0.9025621712,5.0996E-5,0.00504955443578936,0.9586871147,2.01655E-5,0.0014200528159191825,0.9603328943,1.26495E-5,0.0011246999599893298,0.9376285851,3.85074E-5,0.001962330247435431
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7154906392,0,0,0.8358568192,0.0024886918,0.015775588103142148,0.905677855,5.9439E-5,0.005451559409930336,0.9607899606,2.1557E-5,0.0014682302271782856,0.9620037019,1.43141E-5,0.0011964154796725091,0.9388191819,3.45163E-5,0.0018578562915360273
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.715200007,0,0,0.8398857236,0.002305361,0.0151834152943269,0.9062857032,4.17961E-5,0.004571438504453494,0.9626971364,1.48236E-5,0.0012175220737218688,0.9638171434,1.57553E-5,0.0012552011790944112,0.940022862,4.64771E-5,0.002155854818859563
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7176651955,0,0,0.8435073256,0.0020694593,0.014385615384821047,0.9092311561,2.97536E-5,0.003857045501416855,0.9642581582,1.89982E-5,0.001378339580800029,0.9662381113,2.11587E-5,0.0014546030386328773,0.9404731274,4.40241E-5,0.002098192078909841
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.721422255,0,0,0.8488980353,0.0018836757,0.013724706554240058,0.9115486145,1.39891E-5,0.0026447211573245298,0.9658536553,2.11238E-5,0.0014534029035336348,0.9683220685,2.64585E-5,0.0016266068978090559,0.9409051001,4.12086E-5,0.002029990147759343
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7404868007,0,0,0.8538567126,0.0017249426,0.013133707016680402,0.9120672047,1.32215E-5,0.002571137880394593,0.9680836558,3.22917E-5,0.0017969891485482043,0.9701405525,2.70162E-5,0.0016436605488968823,0.9425094306,4.75333E-5,0.0021802132923179787
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.7490744591,0,0,0.8612093806,0.0016443684,0.012823292868838331,0.9121760428,3.73113E-5,0.00431921867934468,0.968942821,4.68623E-5,0.0021647701956558807,0.972480464,4.34479E-5,0.002084415985354171,0.9442204893,5.16734E-5,0.0022731783915918256
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.7568123341,0,0,0.8692030847,0.002045582,0.014302384416592921,0.9141387939,1.90325E-5,0.0030848419732621636,0.9698200464,7.13155E-5,0.002670496208572482,0.9739845812,5.50528E-5,0.0023463333096557276,0.9476092517,7.1163E-5,0.002667639405916774
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.7923235297,0,0,0.872858119,0.0025990274,0.01612149930992772,0.9242632091,6.78824E-5,0.005825907654606276,0.9714873195,6.57895E-5,0.00256494639320201,0.9758053541,7.04713E-5,0.0026546431021890683,0.9470870495,1.413289E-4,0.003759373618037984
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.8170606494,0,0,0.8784172654,0.0033197461,0.018220170416327067,0.9362795353,3.38005E-5,0.004110991364622407,0.9723535419,1.071408E-4,0.003273236930012858,0.9780061662,8.17318E-5,0.0028588774020583676,0.9509763598,1.392042E-4,0.0037310079067190407
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.841889143,0,0,0.8804928124,0.0038667218,0.019663981794133152,0.9630390108,3.37314E-5,0.0041067870653346515,0.9759753644,1.115472E-4,0.0033398682608749707,0.9806981623,6.2028E-5,0.002490542109662071,0.9583162308,3.05502E-4,0.005527223534470087
1.0,1.0,0.0,0.0,1.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_prediction_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.6640192151,1.825684E-4,0.001351178744652239,0.8570410049,1.112389E-4,0.0010546985351274553,0.8530365753,9.92673E-5,9.963297646863713E-4,0.8400221622,1.587271E-4,0.0012598694376799527,0.7991503537,3.36308E-4,0.0018338702244161118,0.8180495018,2.655772E-4,0.0016296539509969594
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.6690671623,1.988951E-4,0.0014103017407633021,0.8622985095,1.075635E-4,0.001037128246650336,0.8582835811,9.91734E-5,9.958584236727627E-4,0.8412164193,1.750926E-4,0.0013232256043471953,0.7987910473,3.330817E-4,0.0018250526019816524,0.8221343303,2.810936E-4,0.001676584623572577
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.6751131177,2.164745E-4,0.0014713072418771002,0.8672548991,1.022234E-4,0.0010110558837176113,0.8635935134,9.80281E-5,9.900914099213265E-4,0.8446342421,1.91807E-4,0.0013849440421908749,0.7996606386,3.499339E-4,0.0018706520253644182,0.8268778312,3.025211E-4,0.001739313370270004
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.6814095259,2.173662E-4,0.0014743344261055563,0.8717180991,9.99239E-5,9.996194275823174E-4,0.8681409532,9.50513E-5,9.749425624107299E-4,0.848586666,1.949844E-4,0.001396368146299535,0.8014628559,3.7545E-4,0.0019376532197480539,0.8314361906,3.222135E-4,0.00179503064040701
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.6871054709,2.35518E-4,0.0015346595713707975,0.8758237123,9.49069E-5,9.742017244903645E-4,0.8726404923,9.19239E-5,9.58769523921156E-4,0.8529638195,1.931427E-4,0.0013897578925841723,0.8041416472,4.086068E-4,0.002021402483425802,0.8360084677,3.409176E-4,0.0018463954072733173
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.6882490277,2.500094E-4,0.0015811685552147817,0.8799221802,8.93063E-5,9.450201056062247E-4,0.8772607028,9.02461E-5,9.499794734624533E-4,0.8575136203,1.864232E-4,0.0013653688146431351,0.8074941629,4.54571E-4,0.0021320670721156967,0.8406147838,3.625768E-4,0.0019041449524655415
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.6915454149,4.000643E-4,0.0020001607435403785,0.8837239462,8.51356E-5,9.226895469224739E-4,0.8813488019,8.99814E-5,9.485852623776105E-4,0.8616319305,1.791909E-4,0.001338622052709427,0.8109241039,4.907652E-4,0.002215322098476878,0.8450452232,3.694628E-4,0.0019221415140410448
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.6957869649,5.667383E-4,0.0023806265981879647,0.887257551,8.23788E-5,9.076276769689211E-4,0.8853179646,8.73197E-5,9.344501056771303E-4,0.8658465827,1.768466E-4,0.001329836832096329,0.8146104932,5.190667E-4,0.002278303535528135,0.8494435596,3.613398E-4,0.0019008940002009582
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.7009646356,7.436195E-4,0.0027269387598550868,0.8907797402,8.01392E-5,8.952050044542869E-4,0.8892242736,8.74212E-5,9.34993048102498E-4,0.8700803882,1.710967E-4,0.0013080393724961034,0.8181913215,5.502433E-4,0.00234572653990187,0.8539147913,3.467794E-4,0.001862201385457545
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.7056481123,9.712283E-4,0.003116453593429557,0.8940471339,7.76302E-5,8.810800190675079E-4,0.8927834225,8.30861E-5,9.115157705711954E-4,0.8738602179,1.671769E-4,0.0012929690638217141,0.8217513204,5.799177E-4,0.002408148043621903,0.858094272,3.408192E-4,0.0018461289229086898
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.7114626229,0.0011596216,0.0034053217175474037,0.8972801971,7.50231E-5,8.661587614288733E-4,0.8961257237,8.30131E-5,9.11115250668103E-4,0.8776869357,1.603628E-4,0.0012663443449551942,0.825636813,5.9561E-4,0.0024405122413132863,0.8622760868,3.309043E-4,0.0018190775134666471
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.7192435503,0.0012149537,0.0034856185964617526,0.9004447228,7.52526E-5,8.674825646662877E-4,0.8996051556,8.29196E-5,9.106019986799941E-4,0.8814962596,1.54328E-4,0.0012422882113261801,0.8296300912,6.147817E-4,0.002479479179182596,0.8667539483,3.190296E-4,0.0017861399721186468
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.7272383332,0.0012376697,0.003518053012676188,0.9034300113,7.90986E-5,8.893739371040732E-4,0.9030559045,8.05371E-5,8.974246486474505E-4,0.8852459049,1.539984E-4,0.001240960917998629,0.8332997054,6.319713E-4,0.002513903936112118,0.870693568,3.148852E-4,0.0017745004930965784
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.734438771,0.0012068659,0.003473997553251873,0.9061904794,8.01687E-5,8.953697560226166E-4,0.9062967676,7.92022E-5,8.89956178696457E-4,0.8888222778,1.52166E-4,0.0012335558357853122,0.8368835038,6.514036E-4,0.002552260958444493,0.8749192154,3.078623E-4,0.0017546005243359527
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.7425989568,0.0012096492,0.0034780011500860665,0.9092426842,7.93448E-5,8.907569814489248E-4,0.9096170378,7.95456E-5,8.918834004509783E-4,0.8925043011,1.469445E-4,0.0012122066655484121,0.8406712586,6.57274E-4,0.0025637355557857366,0.878640275,3.080547E-4,0.0017551487116481042
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.7508489311,0.0012213761,0.0034948191655649365,0.911967783,8.07716E-5,8.987302153594259E-4,0.912716586,7.49563E-5,8.657730649540906E-4,0.8960949063,1.427374E-4,0.0011947275840123556,0.8443448001,6.690847E-4,0.0025866671606528738,0.8823900729,3.035826E-4,0.0017423621896723999
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.758546257,0.0012435908,0.003526458279917685,0.9144405276,8.55009E-5,9.246669670751735E-4,0.9154405314,7.68121E-5,8.764251251533129E-4,0.8994845837,1.395823E-4,0.0011814495334122402,0.8479735678,6.646665E-4,0.002578112681788754,0.8860044014,3.04937E-4,0.0017462445418669175
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.7667261243,0.0012959152,0.0035998822202955474,0.9168956316,8.88045E-5,9.42361395643943E-4,0.9182560235,7.94882E-5,8.915615514365791E-4,0.9026672602,1.371686E-4,0.0011711899931266488,0.8518064219,6.774528E-4,0.002602792346692298,0.8894380021,2.986649E-4,0.0017281924082694035
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.7748984158,0.0013709212,0.003702595305998213,0.9190293461,9.02271E-5,9.498794660376652E-4,0.9208036137,8.02245E-5,8.956813049293817E-4,0.905742662,1.312477E-4,0.0011456338856720325,0.8553544009,6.795524E-4,0.0026068225869820905,0.8929435623,2.980121E-4,0.0017263026965164596
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.7838208377,0.0014405112,0.003795406697575373,0.9212248653,9.28986E-5,9.638391982068379E-4,0.9232038391,7.99096E-5,8.939216967945234E-4,0.9087659943,1.286379E-4,0.0011341864926016356,0.8587751371,6.764468E-4,0.0026008590888396857,0.896412251,2.859111E-4,0.0016908905937404702
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.7937963009,0.0014899689,0.0038600115284801936,0.9233009255,9.49354E-5,9.74347987117539E-4,0.9256620389,8.11842E-5,9.01022752209954E-4,0.9117361075,1.253592E-4,0.001119639227608608,0.8622175878,6.790464E-4,0.0026058518760666348,0.8995648128,2.739146E-4,0.0016550365554875216
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.8035630524,0.0015473582,0.0039336474168384745,0.9251054811,9.86342E-5,9.93147521771061E-4,0.9280168802,7.96165E-5,8.922807854033392E-4,0.9144397557,1.239534E-4,0.0011133436127269965,0.8656305659,6.838203E-4,0.002614995793495661,0.9028129399,2.621535E-4,0.001619115499277306
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.8135327637,0.0015881926,0.00398521341963012,0.9268471038,1.021244E-4,0.0010105661779418506,0.9304320979,7.89613E-5,8.886017105542843E-4,0.9171937311,1.24708E-4,0.001116727361534587,0.869064576,6.734242E-4,0.002595041810838507,0.9056885117,2.571545E-4,0.0016036037540489857
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.8213185728,0.0014247091,0.003774531891506548,0.9286044282,1.07916E-4,0.0010388262607385317,0.9326130843,7.90823E-5,8.892822948872871E-4,0.919951877,1.230822E-4,0.0011094241749664553,0.8723147267,6.675664E-4,0.0025837306361151504,0.9087487984,2.466104E-4,0.0015703833926783612
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.8262798667,0.0010780964,0.003283437832516401,0.9303071684,1.1011E-4,0.0010493331215586403,0.934744032,7.92968E-5,8.904875069308945E-4,0.9223159456,1.198552E-4,0.001094783996960131,0.8755826432,6.653486E-4,0.0025794352094983893,0.9116918558,2.439132E-4,0.0015617720704379369
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.8303853869,7.409468E-4,0.002722033798467609,0.9317490095,1.118402E-4,0.0010575452708986033,0.9367934787,7.77503E-5,8.817613055697103E-4,0.9246393269,1.156051E-4,0.0010751981212781204,0.8790563232,6.554145E-4,0.002560106443099583,0.914407115,2.276112E-4,0.0015086788922762855
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.835571152,4.59715E-4,0.002144096546333677,0.9332314628,1.113433E-4,0.00105519334721178,0.9388927865,7.65151E-5,8.747291009221083E-4,0.9269488978,1.13097E-4,0.0010634707330246563,0.8820140278,6.482901E-4,0.0025461541587264505,0.9171643269,2.17177E-4,0.0014736926409533299
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.8416962922,2.89118E-4,0.0017003470234043402,0.9347282892,1.151505E-4,0.0010730820099135014,0.9407313371,7.76954E-5,8.814499418571653E-4,0.9292229545,1.096064E-4,0.0010469307522467759,0.8850634819,6.371683E-4,0.00252421928524445,0.9197562218,2.061752E-4,0.0014358802178454858
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.8486611664,2.236412E-4,0.0014954638076529968,0.9361843503,1.20034E-4,0.0010956002920773616,0.9422605586,7.43705E-5,8.623833254417666E-4,0.9314521146,1.069423E-4,0.0010341291021917912,0.8879351163,6.243577E-4,0.0024987150697908717,0.9222760046,1.980787E-4,0.0014074043484372215
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.854179734,1.674495E-4,0.0012940227973262295,0.9377325004,1.225356E-4,0.001106957993782962,0.9438192278,7.42726E-5,8.618155255041534E-4,0.9333646804,1.058267E-4,0.0010287210506254843,0.8911598748,6.086689E-4,0.0024671216021915094,0.924791013,1.872655E-4,0.0013684498529357954
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.8597774267,1.339411E-4,0.001157329253065004,0.9390249085,1.239763E-4,0.001113446451339264,0.9453259152,7.27232E-5,8.527789866079018E-4,0.9351510328,1.039819E-4,0.0010197151563059166,0.893836776,5.900839E-4,0.0024291642595757087,0.9270376241,1.744141E-4,0.0013206593050442647
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.8664516211,2.049173E-4,0.0014314932762678279,0.9401451588,1.235386E-4,0.0011114791945871052,0.9467096692,7.3543E-5,8.575721543986837E-4,0.9367473125,1.006851E-4,0.0010034196529867252,0.8964301085,5.654566E-4,0.0023779331361499633,0.9292741984,1.679435E-4,0.0012959301678717105
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.8750545919,2.895751E-4,0.0017016906299324797,0.9412172455,1.209614E-4,0.0010998245314594506,0.9480349332,7.48736E-5,8.652953253080707E-4,0.9384334064,9.85793E-5,9.928710893162315E-4,0.8990993422,5.460465E-4,0.002336763787805691,0.9315884274,1.646936E-4,0.001283330043285826
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.8848753393,2.861174E-4,0.0016915005172922649,0.9423268676,1.247673E-4,0.001116992837935857,0.9493074751,7.43308E-5,8.621531186512058E-4,0.9399999994,9.785E-5,9.891915891272025E-4,0.9017562366,5.341717E-4,0.0023112154810834926,0.9334515244,1.677058E-4,0.001295012741250062
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.8946006656,2.644633E-4,0.0016262327631676838,0.9432396054,1.222731E-4,0.0011057716762514764,0.9504330909,7.49834E-5,8.659295583360115E-4,0.9413723344,9.95579E-5,9.977870514293117E-4,0.9040213591,5.127141E-4,0.0022643191029534685,0.9354386967,1.629268E-4,0.0012764278279636496
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.9034857154,2.011031E-4,0.0014181082469261648,0.9441771442,1.23664E-4,0.0011120431646298628,0.9513542879,7.5225E-5,8.673234690702194E-4,0.94292,9.68042E-5,9.838912541536285E-4,0.9064971459,4.982967E-4,0.0022322560337022274,0.9374171436,1.503657E-4,0.0012262369265358143
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.910330826,1.56539E-4,0.0012511554659593667,0.9452118397,1.269258E-4,0.0011266135095941289,0.9523505545,7.62119E-5,8.729942726043511E-4,0.944329657,9.63285E-5,9.814708350226204E-4,0.9086593163,4.711996E-4,0.002170713246838467,0.9391062117,1.460863E-4,0.0012086616565441298
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.9133254766,1.502641E-4,0.0012258225809634934,0.9460849059,1.310716E-4,0.0011448650575504522,0.9532959902,7.81858E-5,8.842273463312476E-4,0.945560137,9.18867E-5,9.585755056332287E-4,0.9108608508,4.533939E-4,0.002129304816131312,0.9406898588,1.369908E-4,0.0011704306899598968
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.9156474829,1.520007E-4,0.0012328856394653966,0.9470323735,1.336215E-4,0.001155947663175111,0.9539988005,8.19042E-5,9.050093922164565E-4,0.9468045557,9.24111E-5,9.613069228919554E-4,0.9128357291,4.390492E-4,0.002095350090080414,0.9423800981,1.316141E-4,0.001147231885888812
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.9177330971,1.46477E-4,0.001210276827837334,0.9481413746,1.301561E-4,0.0011408597635117123,0.9547836655,8.30922E-5,9.115492307056157E-4,0.9482449734,9.20215E-5,9.59278374612917E-4,0.9148385137,4.172571E-4,0.002042687200723596,0.9439122468,1.261982E-4,0.0011233797220886622
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.9199504435,1.169378E-4,0.0010813778248142507,0.9490644366,1.241149E-4,0.0011140686693377566,0.9556753391,8.3045E-5,9.11290294033685E-4,0.9494361818,9.38282E-5,9.686495754399523E-4,0.9168649346,3.968007E-4,0.001991985692719704,0.9456815374,1.194213E-4,0.0010928005307465768
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.9225094557,1.116191E-4,0.001056499408423876,0.9499810863,1.259079E-4,0.0011220868950308617,0.9564627987,8.48061E-5,9.2090227494561E-4,0.9505233288,9.29906E-5,9.643163381380614E-4,0.9189281189,3.76029E-4,0.0019391467195650771,0.9472257239,1.118084E-4,0.0010573949120361796
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.9237331569,1.516343E-4,0.001231398798115379,0.9507504833,1.284742E-4,0.001133464600241225,0.9570173186,8.56504E-5,9.254750131689132E-4,0.9514175761,9.37804E-5,9.684028087526389E-4,0.9206093621,3.655913E-4,0.001912044194049918,0.9488197541,1.056556E-4,0.0010278890990763547
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.9256527364,1.408359E-4,0.001186743021888058,0.9514817196,1.322376E-4,0.0011499460856927162,0.9577088749,8.44852E-5,9.191583106298937E-4,0.952486949,9.56835E-5,9.7817943139283E-4,0.9223107052,3.444463E-4,0.0018559264532841812,0.9499608344,1.047983E-4,0.0010237104082698389
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.9285239398,1.282287E-4,0.0011323811195882772,0.9521941447,1.343264E-4,0.0011589926660682543,0.9584707433,8.10613E-5,9.003404911476546E-4,0.9535970736,9.54926E-5,9.772031518573811E-4,0.9244281924,3.29189E-4,0.0018143566352842543,0.9513829792,1.023427E-4,0.0010116456889642737
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.9302640498,1.12052E-4,0.0010585461728238406,0.9527826667,1.315324E-4,0.0011468757561305409,0.9590047354,8.19219E-5,9.051071759742048E-4,0.9545632988,9.67063E-5,9.83393613971537E-4,0.9262153053,3.115504E-4,0.0017650790350576373,0.9524509084,9.86876E-5,9.93416327629056E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.9313103497,1.274884E-4,0.00112910761223189,0.9535793102,1.332487E-4,0.0011543340071227218,0.9596482706,8.27058E-5,9.094272923109356E-4,0.9555241323,9.20837E-5,9.596025218808046E-4,0.9278000039,3.096429E-4,0.0017596672980992741,0.9536551648,9.69024E-5,9.84390166549829E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.9325597823,1.242335E-4,0.0011146008254079125,0.9543319249,1.308263E-4,0.0011437932505483674,0.9601687741,8.10397E-5,9.002205285373135E-4,0.9563994378,9.02659E-5,9.500836805250367E-4,0.9291279918,2.945814E-4,0.0017163373794216567,0.9549085808,1.006191E-4,0.0010030907237134634
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.9334767044,1.10059E-4,0.001049090081928144,0.9550609326,1.262008E-4,0.0011233912942514733,0.9606451607,8.03866E-5,8.965857460388269E-4,0.9571469539,8.95125E-5,9.461104586674856E-4,0.9303010756,2.896124E-4,0.0017018002232929692,0.9557419354,1.003508E-4,0.0010017524644342034
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.9350402296,1.014141E-4,0.0010070456792022893,0.9558376014,1.261798E-4,0.0011232978233754395,0.9611631292,8.05629E-5,8.975683817960613E-4,0.9580833948,9.23186E-5,9.608256865842003E-4,0.9318141943,2.839273E-4,0.0016850142432632432,0.9565983921,9.93841E-5,9.969157436814809E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.9355223835,1.049728E-4,0.0010245623455895692,0.9563656735,1.283772E-4,0.0011330366278280682,0.9615447736,8.06512E-5,8.980601316170315E-4,0.9586940277,9.5704E-5,9.78284212281891E-4,0.9330671632,2.694881E-4,0.0016416092714163135,0.9578656709,9.84159E-5,9.920478819089328E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.9370906413,8.58742E-5,9.26683333183456E-4,0.9571515614,1.294009E-4,0.0011375451639385576,0.962162987,8.18159E-5,9.045214204207659E-4,0.9593145478,9.73696E-5,9.867603559122144E-4,0.9342269623,2.598013E-4,0.0016118352893518617,0.9588956577,9.749E-5,9.873702446397705E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.9378988326,8.35473E-5,9.140421215677098E-4,0.9577431875,1.286404E-4,0.0011341975136632948,0.9628560269,8.29364E-5,9.106942406757604E-4,0.9600155622,9.47541E-5,9.734171767541397E-4,0.9355175078,2.529865E-4,0.001590554934606158,0.9598988295,9.55943E-5,9.777233760118451E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.9379173279,9.11952E-5,9.549617793398854E-4,0.9584181243,1.260797E-4,0.001122852171926474,0.963187598,8.35455E-5,9.140322751413103E-4,0.9605246431,9.62028E-5,9.80830260544606E-4,0.9366375214,2.354229E-4,0.0015343496993840745,0.9605961823,9.59861E-5,9.797249614049853E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.9400487363,8.06262E-5,8.979209319310916E-4,0.9590089381,1.265748E-4,0.0011250546653385337,0.9637043059,8.36135E-5,9.144041775932566E-4,0.961080423,9.91076E-5,9.955280006107312E-4,0.9379447573,2.261674E-4,0.0015038862988936365,0.9614622247,9.29514E-5,9.641130639090002E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.9402327538,7.74593E-5,8.80109652259308E-4,0.959634248,1.254567E-4,0.0011200745510902387,0.9642477137,8.83693E-5,9.400494667835305E-4,0.9615544444,9.56265E-5,9.77888030400209E-4,0.9389276838,2.181343E-4,0.0014769370331872648,0.9622360754,9.3838E-5,9.687001600082453E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.9403061152,8.1917E-5,9.050801069518653E-4,0.9603741479,1.221198E-4,0.0011050782777704028,0.9646428531,8.66843E-5,9.310440376265775E-4,0.9619217652,9.73683E-5,9.867537686778804E-4,0.9399574852,2.146723E-4,0.0014651699560119297,0.963052718,9.90306E-5,9.951411960119026E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.9415143549,9.33864E-5,9.663663901440282E-4,0.961235857,1.212001E-4,0.0011009091697319992,0.9651436073,9.27525E-5,9.630809934787417E-4,0.9625587457,9.71994E-5,9.858975606015059E-4,0.940826807,2.123107E-4,0.0014570885354020188,0.9636640537,9.77563E-5,9.887178566203808E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.9426404953,9.97458E-5,9.987281912512533E-4,0.9618287265,1.206566E-4,0.0010984379818633368,0.9654772538,9.41985E-5,9.70559117210281E-4,0.9633006251,9.46249E-5,9.727533089123881E-4,0.9419179308,2.051629E-4,0.0014323508648372437,0.9643621755,9.65437E-5,9.82566537187177E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.9429616094,8.3405E-5,9.132633793161751E-4,0.9623491728,1.164635E-4,0.0010791825610155124,0.9658683676,9.8884E-5,9.944043443187484E-4,0.9638665396,9.40941E-5,9.700211337903933E-4,0.942952469,2.070119E-4,0.0014387908117582625,0.9650822616,9.26686E-5,9.62645313705936E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.9444236159,8.00379E-5,8.946390333536762E-4,0.9628865981,1.139202E-4,0.0010673340620443066,0.9663355201,1.016886E-4,0.0010084076556631251,0.9643673855,9.50752E-5,9.750651260300513E-4,0.94424555,2.017115E-4,0.0014202517382492443,0.9658669144,9.18492E-5,9.583798829274329E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.9451395571,8.15178E-5,9.028720839631714E-4,0.9635033697,1.110422E-4,0.0010537656285911018,0.9669201183,1.051655E-4,0.001025502315940827,0.9649374425,9.52397E-5,9.75908294872013E-4,0.9451588058,1.995643E-4,0.0014126722903773543,0.9664870089,9.46806E-5,9.730395675408066E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.9461462438,7.77341E-5,8.816694391890875E-4,0.9639130449,1.097439E-4,0.0010475872278717414,0.9672529644,1.07841E-4,0.0010384652136687102,0.9654841918,9.48859E-5,9.740939379751832E-4,0.945869565,1.988865E-4,0.0014102712505046678,0.9670454568,9.33891E-5,9.663803598997653E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.9485279202,7.49083E-5,8.654958116594211E-4,0.9643654847,1.063068E-4,0.0010310518900617952,0.9676142102,1.109501E-4,0.0010533285337443394,0.9660203063,9.71857E-5,9.858280783179183E-4,0.9467208117,1.911975E-4,0.0013827418414150922,0.9676954335,9.0292E-5,9.502210269195267E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.9503657341,7.16396E-5,8.464017958393046E-4,0.9650574732,1.06769E-4,0.0010332908593421312,0.9678160924,1.141073E-4,0.0010682101853099885,0.9667084652,9.54907E-5,9.77193430186675E-4,0.9474921632,1.863342E-4,0.0013650428564700816,0.9684221524,9.24369E-5,9.614411058406022E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.9525806308,6.51198E-5,8.069684008683363E-4,0.9657311851,1.027892E-4,0.0010138500875376004,0.9681505424,1.127658E-4,0.001061912425767775,0.9672365606,9.65247E-5,9.824698468655412E-4,0.9483548301,1.813123E-4,0.0013465225582959984,0.9689354885,9.37087E-5,9.680325407753604E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.9537098587,5.63588E-5,7.507249829331644E-4,0.9662901455,1.005958E-4,0.001002974575948962,0.9685271317,1.057208E-4,0.001028206204999756,0.9681063116,9.14705E-5,9.564021120846607E-4,0.9492026597,1.844437E-4,0.0013581005117442523,0.9692580289,9.53384E-5,9.764138466859224E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.954285723,4.61496E-5,6.793349689218125E-4,0.9667428595,9.92522E-5,9.962539836808684E-4,0.9687657177,1.115892E-4,0.0010563578938977073,0.9685828573,9.18902E-5,9.585937617155664E-4,0.9498285723,1.752974E-4,0.0013239992447127756,0.9697714311,9.73227E-5,9.865226809354156E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.9551886797,4.14096E-5,6.435029137463171E-4,0.9673349077,9.61775E-5,9.807012796973398E-4,0.9689740562,1.170563E-4,0.0010819255981813168,0.9688443369,9.70956E-5,9.853709961227801E-4,0.9504834902,1.740802E-4,0.0013193945581212619,0.9700471687,9.91694E-5,9.958383402942467E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.9552984238,4.5843E-5,6.770745896871334E-4,0.9676857519,9.30752E-5,9.647548911511151E-4,0.9691839248,1.235276E-4,0.001111429709878227,0.9694518882,9.97955E-5,9.989769767116759E-4,0.9512423855,1.63718E-4,0.0012795233487514013,0.9704628515,9.92769E-5,9.963779403419166E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.956872648,5.22295E-5,7.226997993634702E-4,0.9682093364,8.99926E-5,9.486442958243095E-4,0.9694451481,1.230998E-4,0.001109503492558721,0.9699369484,1.034026E-4,0.001016870689910964,0.9517780584,1.627832E-4,0.001275865196641087,0.9709079432,1.017492E-4,0.0010087080846310295
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.9591383815,5.37986E-5,7.334752892906481E-4,0.9685509121,8.64915E-5,9.300080644811635E-4,0.9697780693,1.261301E-4,0.0011230765779767647,0.9702872086,9.85428E-5,9.926872619309668E-4,0.9526501322,1.584075E-4,0.0012586004131574088,0.9714360285,1.014749E-4,0.0010073475070699288
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.9596752346,4.38649E-5,6.623058205995173E-4,0.9692286855,8.37355E-5,9.150710354939664E-4,0.9701488537,1.307965E-4,0.0011436629748313094,0.9705954021,9.99836E-5,9.999179966377243E-4,0.9533017594,1.569747E-4,0.0012528954465556973,0.9717726666,1.025422E-4,0.0010126312260640593
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.9603375494,4.73877E-5,6.8838724566918E-4,0.9696343189,8.52444E-5,9.232789394327156E-4,0.970436005,1.367518E-4,0.0011694092525715708,0.9711111122,9.56477E-5,9.779964212613458E-4,0.9538115293,1.594802E-4,0.0012628547026479332,0.9723347414,1.001489E-4,0.001000744223066014
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.9625730991,5.37679E-5,7.332659817555974E-4,0.970014621,8.78063E-5,9.370501587428498E-4,0.9710087734,1.428418E-4,0.0011951644238346454,0.9712573111,9.94962E-5,9.97477819302264E-4,0.9540643281,1.659053E-4,0.00128804231296957,0.972397663,9.88511E-5,9.942389048915759E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.9637747347,6.47647E-5,8.047651831435055E-4,0.9703805166,8.74457E-5,9.351240559412425E-4,0.9713394237,1.441527E-4,0.0012006360814168463,0.9716438359,9.92976E-5,9.964818111736912E-4,0.9547488546,1.543462E-4,0.001242361461089324,0.9728462726,1.037469E-4,0.0010185622219579912
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.9643879175,6.80751E-5,8.250763601025059E-4,0.9707949138,9.18931E-5,9.586088879204073E-4,0.9721939623,1.45908E-4,0.0012079238386587129,0.9724642301,8.85345E-5,9.409277336756527E-4,0.9551669288,1.487932E-4,0.0012198081816416875,0.9731160575,1.026895E-4,0.0010133582782017425
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.9642857134,5.7793E-5,7.602170742623452E-4,0.9713787371,9.36983E-5,9.679788220823842E-4,0.9724584717,1.480674E-4,0.0012168294868222088,0.9729069757,9.2909E-5,9.638931476050652E-4,0.9558139551,1.522938E-4,0.001234073741718865,0.9734717625,1.072777E-4,0.0010357494870865253
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.9652173877,6.38521E-5,7.990750903388242E-4,0.9718956494,9.11478E-5,9.547135696113259E-4,0.9728521758,1.498781E-4,0.00122424711557757,0.9736521733,9.32653E-5,9.657396129392229E-4,0.9561739081,1.649157E-4,0.0012841950786387558,0.9738086951,1.124787E-4,0.0010605597578637424
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.9658135235,4.90553E-5,7.003948886164147E-4,0.9725959718,9.1993E-5,9.591298139459538E-4,0.9731627029,1.472488E-4,0.0012134611654272254,0.9740402132,8.71659E-5,9.336267991012255E-4,0.9571480763,1.673988E-4,0.001293826881773601,0.9739305252,1.125271E-4,0.0010607879147124556
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.9649999917,4.66798E-5,6.832261704589484E-4,0.9730576897,9.66391E-5,9.830518806248224E-4,0.9737115335,1.456917E-4,0.0012070281686853875,0.9748461503,8.55209E-5,9.247751077964848E-4,0.9573846167,1.779421E-4,0.00133394939934017,0.9740769225,1.109079E-4,0.0010531281973245232
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.9640973687,4.75899E-5,6.898543324499746E-4,0.9735294044,9.99403E-5,9.997014554355716E-4,0.9741784948,1.466931E-4,0.0012111692697554706,0.975091275,9.18533E-5,9.584012729540795E-4,0.9579918849,1.798111E-4,0.0013409366129687114,0.9739553714,1.175903E-4,0.001084390612279542
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.9643010676,5.15926E-5,7.182798897365845E-4,0.9740645224,9.0611E-5,9.518981037905266E-4,0.9750752795,1.362308E-4,0.0011671795063313954,0.97548388,8.99738E-5,9.485452018749555E-4,0.9585806406,1.794448E-4,0.0013395700802869552,0.9742150587,1.23842E-4,0.0011128432054876376
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.964611876,6.97905E-5,8.354070863956087E-4,0.9748401856,9.08756E-5,9.532869452583519E-4,0.9761872166,1.331317E-4,0.0011538271100992557,0.975936076,8.86052E-5,9.413033517416158E-4,0.959269408,1.941519E-4,0.0013933840102426896,0.9742922413,1.269571E-4,0.0011267524129106624
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.9659367383,9.34033E-5,9.664538271433353E-4,0.9753041351,9.67968E-5,9.838536476529424E-4,0.9768369848,1.368736E-4,0.001169929912430655,0.976593675,8.76366E-5,9.361442196584883E-4,0.9596837002,2.052546E-4,0.0014326709322101847,0.9745255464,1.337613E-4,0.0011565522037504403
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.9660574377,1.242238E-4,0.0011145573112227114,0.9759791136,9.88831E-5,9.94399818986307E-4,0.9776240253,1.334859E-4,0.0011553609825504755,0.9777023518,9.27434E-5,9.630337481106256E-4,0.9606527424,1.949092E-4,0.0013960988503684115,0.974699741,1.459413E-4,0.0012080616706112318
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.9651685476,1.318576E-4,0.0011482926456265405,0.977359556,1.031046E-4,0.0010154043529550186,0.9784550613,1.366165E-4,0.0011688306121932297,0.9787359601,9.5682E-5,9.781717640578265E-4,0.9616292226,2.166628E-4,0.0014719470099157782,0.9745786577,1.494197E-4,0.0012223735108386471
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.9635258317,1.765609E-4,0.0013287622059646338,0.978054716,1.049995E-4,0.001024692636842873,0.9791185439,1.430879E-4,0.0011961935462123177,0.9795136791,9.97811E-5,9.989049003784095E-4,0.9615197551,2.200888E-4,0.0014835390119575555,0.9749848038,1.662685E-4,0.0012894514337500268
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.9651162744,2.287198E-4,0.0015123485048096554,0.9791362101,1.08385E-4,0.0010410811687856043,0.9794684333,1.443513E-4,0.0012014628583522672,0.9803986657,1.089246E-4,0.0010436694879127205,0.9620265794,2.439946E-4,0.0015620326501069048,0.9755149448,1.832109E-4,0.0013535542102184161
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.9664233565,2.184451E-4,0.0014779888362230617,0.9800729948,1.093625E-4,0.0010457652700295607,0.9805474508,1.520493E-4,0.0012330827222858975,0.9806204373,1.242365E-4,0.001114614283059391,0.9619343036,2.93105E-4,0.0017120309576640254,0.9758394194,1.958365E-4,0.001399415949601833
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.9672064722,3.549565E-4,0.0018840289275910813,0.9806072754,1.169873E-4,0.0010816066752752593,0.9815384519,1.726256E-4,0.0013138706176789251,0.9808501911,1.400208E-4,0.0011833038493979473,0.9621457422,3.319179E-4,0.0018218614107554944,0.9757489777,2.193731E-4,0.001481124910329983
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.9671232879,4.160789E-4,0.002039801215805109,0.9803196335,1.312914E-4,0.0011458245939060655,0.9815525097,1.937264E-4,0.0013918563144232957,0.9817808247,1.472135E-4,0.0012133157050001455,0.9627397239,3.899297E-4,0.00197466376884775,0.9766210049,2.642215E-4,0.001625489157146242
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.9697916746,4.931039E-4,0.0022205942898242356,0.9808854163,1.353899E-4,0.001163571656581579,0.9824999994,1.942823E-4,0.001393851857264609,0.9831250024,1.704985E-4,0.0013057507419105684,0.964374997,4.492188E-4,0.0021194782376802077,0.9764583343,2.989311E-4,0.001728962405606322
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.974545455,2.514033E-4,0.0015855702444231225,0.981333344,1.563329E-4,0.00125033155602824,0.9831515223,2.052333E-4,0.0014325965936019811,0.9840000087,1.858957E-4,0.0013634357337256493,0.9650303072,4.918647E-4,0.002217802290557028,0.9760000086,3.553776E-4,0.0018851461481805595
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.9766423404,3.173082E-4,0.0017813146830360997,0.9822627777,1.95094E-4,0.0013967605378159853,0.9831386936,2.214002E-4,0.001487952284181183,0.9860584003,1.92769E-4,0.0013884127628338771,0.9660583961,5.504187E-4,0.002346100381484134,0.9763503677,4.091425E-4,0.002022727119509698
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.975454551,3.865934E-4,0.0019661978537268317,0.9830909169,2.404542E-4,0.001550658569769632,0.9835454601,2.54938E-4,0.0015966778009354299,0.9875454575,2.064531E-4,0.001436847591082645,0.966272732,6.315971E-4,0.002513159565168913,0.9769090962,4.297856E-4,0.0020731271065711336
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.9843373537,3.887035E-4,0.0019715564917090252,0.9833735001,3.307278E-4,0.0018185923127518164,0.9824096435,3.589972E-4,0.0018947221432178388,0.9886747003,2.780602E-4,0.001667513718084502,0.9675903672,6.853117E-4,0.00261784587017647,0.9768674749,6.588751E-4,0.0025668562484097157
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.9854545534,4.995407E-4,0.002235040715512807,0.9860000014,3.195927E-4,0.0017877155814054987,0.9819999999,5.308959E-4,0.0023041178355283826,0.9892727304,3.879789E-4,0.0019697180001208296,0.9710909069,8.087154E-4,0.0028437921865002726,0.9758181822,0.0010555473,0.003248918743212886
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.9821428657,3.543081E-4,0.0018823073606613772,0.988571431,4.607297E-4,0.0021464615067594388,0.980714286,0.0013249846,0.0036400337910519457,0.9885714304,6.15337E-4,0.0024805987180517527,0.9710714269,0.0018731967,0.004328044246539076,0.9728571445,0.0024510411,0.004950799026419877
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_prediction_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.6467325866,1.292167E-4,0.0011367352374233853,0.7595419955,0.00859208,0.009269347334089925,0.8502591181,4.79707E-5,6.926088362127644E-4,0.8578952157,4.78625E-5,6.918272905863139E-4,0.8630117053,8.86963E-5,9.417871309377719E-4,0.859738605,0.0023709715,0.004869262264450335
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.6533065379,1.31973E-4,0.0011487950208805746,0.7634523547,0.008734436,0.009345820456225338,0.8532009172,4.8459E-5,6.961249887771592E-4,0.8589804816,4.98542E-5,7.060750668307159E-4,0.8633513212,9.41889E-5,9.705096599210128E-4,0.862795639,0.0023587057,0.004856650800706182
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.6582414985,1.377764E-4,0.001173781921823641,0.7673158571,0.008865799,0.009415837190606048,0.8557267147,5.02622E-5,7.089583908805933E-4,0.8601020783,5.02011E-5,7.085273459789678E-4,0.8639438552,1.004177E-4,0.001002086323626862,0.8656953919,0.0023457534,0.004843297843412069
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.658954519,1.362752E-4,0.0011673696929422144,0.7709704649,0.0089847882,0.009478812267367678,0.8580157077,5.4487E-5,7.381531006505357E-4,0.8612962985,5.39332E-5,7.343922657544809E-4,0.8648323947,1.094831E-4,0.0010463417223832757,0.868306379,0.0023257424,0.004822595151990264
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.6591614425,1.44592E-4,0.001202464136679344,0.7744427338,0.0090865012,0.009532314094699146,0.8600663275,5.94557E-5,7.710752233083359E-4,0.862557146,5.87525E-5,7.66501793866133E-4,0.8658095491,1.188557E-4,0.0010902096128726805,0.8709155527,0.0023202177,0.004816863813727766
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.6590136409,1.496701E-4,0.0012233973189442586,0.777602345,0.0091735658,0.009577873354769315,0.861999045,6.49534E-5,8.05936722081827E-4,0.8640280133,6.59031E-5,8.11807243131028E-4,0.8669691181,1.253328E-4,0.001119521326281907,0.8734630078,0.0023070724,0.0048031993504330005
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.6586448848,1.502398E-4,0.001225723459839127,0.7808263776,0.0092703751,0.00962827871428741,0.8637918949,7.2929E-5,8.539847773818923E-4,0.8653865713,7.31653E-5,8.553671726223774E-4,0.8682807022,1.341365E-4,0.0011581731304084032,0.8758741683,0.0023031848,0.004799150758207122
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.6582854331,1.571691E-4,0.0012536710094757716,0.7838375959,0.0093408064,0.00966478473635083,0.8655509341,7.95175E-5,8.917258547333928E-4,0.8668973964,7.97613E-5,8.930918205873347E-4,0.86962089,1.44565E-4,0.0012023518619771836,0.878305001,0.0022982843,0.004794042448706519
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.6583456933,1.711992E-4,0.001308431121610916,0.7869188914,0.0094031284,0.00969697292973431,0.8672514856,8.88604E-5,9.42657944325512E-4,0.8683011889,8.68549E-5,9.319597630799304E-4,0.8709854126,1.51253E-4,0.001229849584298828,0.880603362,0.002305641,0.00480170907073721
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.6588948548,1.72464E-4,0.0013132554968474338,0.7898462325,0.009461478,0.009727012902222347,0.8688673627,9.72261E-5,9.860329609095225E-4,0.8697574687,9.22436E-5,9.604353179678474E-4,0.8724340516,1.593391E-4,0.0012622959241002088,0.8827215889,0.0023311644,0.004828213334143387
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.6595195949,1.728103E-4,0.0013145733148059867,0.7926788902,0.0095079899,0.009750892215587248,0.8704728192,1.067409E-4,0.0010331548770634537,0.8712060672,9.84564E-5,9.922519841250004E-4,0.8739469022,1.676695E-4,0.0012948725806039758,0.8848811644,0.0023749485,0.0048733443342329095
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.6596471071,1.655782E-4,0.0012867719300637544,0.7956003034,0.0095655262,0.009780350811704046,0.8720278728,1.170436E-4,0.0010818669049379411,0.8727848077,1.056492E-4,0.0010278579668417226,0.8754762799,1.773276E-4,0.0013316440965963842,0.8869927129,0.0024141746,0.004913425078293145
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.6599586189,1.584258E-4,0.0012586731108592095,0.7984712881,0.0096305534,0.009813538301754368,0.8736070883,1.270351E-4,0.0011270984872671953,0.8743171257,1.105146E-4,0.0010512592449058414,0.8770525074,1.851718E-4,0.0013607784536800985,0.8891852021,0.0024352228,0.004934797665558336
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.6604605556,1.513276E-4,0.0012301528360329865,0.8012665159,0.0096855915,0.009841540275790168,0.8751668197,1.379936E-4,0.0011747067719222529,0.8759152174,1.172284E-4,0.0010827206472585622,0.8787504923,1.924575E-4,0.0013872905247279677,0.8913110065,0.0024533695,0.004953150007823304
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.661265564,1.520732E-4,0.0012331796300620603,0.8040058255,0.0097482812,0.00987333844249249,0.8766838759,1.492917E-4,0.001221849827106425,0.8774821281,1.245414E-4,0.001115981182637055,0.8803825808,2.048177E-4,0.0014311453455187562,0.89345777,0.002471501,0.0049714193144413
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.662737751,1.563376E-4,0.0012503503509016982,0.806808196,0.0097886628,0.009893767128854408,0.8781395644,1.598397E-4,0.0012642772638942772,0.8789432073,1.325864E-4,0.0011514616797792274,0.8821443844,2.095506E-4,0.0014475862668594229,0.8954540592,0.0024952497,0.004995247441318598
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.6640097618,1.581816E-4,0.0012577026675649535,0.8095418185,0.009835414,0.009917365577611829,0.8795919782,1.738448E-4,0.0013185021805063501,0.8804432678,1.406325E-4,0.001185885744918118,0.8839026701,2.156657E-4,0.0014685560935830814,0.8975749004,0.0024985352,0.004998534985373214
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.6652030706,1.513238E-4,0.0012301373907007299,0.8122941804,0.009866679,0.009933115825359131,0.880930301,1.8604E-4,0.001363964808930201,0.8821130633,1.499275E-4,0.0012244488556081058,0.8856558722,2.206787E-4,0.001485525832828228,0.8997173491,0.0025109529,0.005010940929605936
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.6665092349,1.517429E-4,0.0012318396811273778,0.8150784844,0.009915961,0.009957891845164818,0.8822475326,1.983125E-4,0.0014082347105507662,0.8836685669,1.58188E-4,0.001257728110523097,0.887392692,2.263879E-4,0.0015046192209326585,0.9018919289,0.0025230202,0.005022967449625769
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.667960614,1.475697E-4,0.0012147826966169711,0.8178692001,0.0099374442,0.009968673031050822,0.8837018287,2.147121E-4,0.0014653057701380966,0.8852531636,1.652022E-4,0.0012853100793193835,0.8893136483,2.295083E-4,0.0015149531345886578,0.904184249,0.0025112851,0.005011272393314895
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.6694060683,1.477581E-4,0.0012155578966055053,0.82069933,0.0099931749,0.009996586867526336,0.8850078321,2.312243E-4,0.0015206061291471898,0.8869719416,1.770131E-4,0.0013304627014689287,0.8911807424,2.336707E-4,0.0015286291244118045,0.9063694614,0.0024970363,0.004997035421127211
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.6709463418,1.362717E-4,0.0011673547018794246,0.8235588574,0.0100503387,0.010025137754664522,0.8863343912,2.48368E-4,0.0015759695428529067,0.8886497384,1.809974E-4,0.0013453527418487688,0.8931376231,2.328587E-4,0.001525970838515599,0.9085285637,0.0024734271,0.004973356110314241
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.6723366976,1.341059E-4,0.0011580410182718056,0.8263203269,0.0101126577,0.010056171090429994,0.8875507808,2.674798E-4,0.0016354809690118683,0.8903434157,1.865988E-4,0.0013660117129805293,0.8950036508,2.341219E-4,0.001530104244814712,0.9106269175,0.0024368338,0.004936429681460073
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.6737231553,1.25848E-4,0.0011218199499028352,0.8290007386,0.010154532,0.01007696978262811,0.8888038498,2.874036E-4,0.0016952982038567726,0.8919807541,1.919306E-4,0.001385390197742138,0.8969888991,2.346319E-4,0.0015317698913348572,0.9127757213,0.0024038792,0.004902937078935441
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.6749475002,1.19843E-4,0.0010947282767883545,0.8318451843,0.010185124,0.010092137533743781,0.8900795072,3.103384E-4,0.0017616424154748317,0.8937608767,2.019403E-4,0.0014210570009679415,0.8989018899,2.313738E-4,0.0015210976300027556,0.914995499,0.0023707018,0.0048689853152376625
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.6762657821,1.150736E-4,0.001072723636357473,0.8346160844,0.0101953165,0.010097185994127275,0.8913501585,3.338417E-4,0.0018271335473905568,0.8955313981,2.042185E-4,0.0014290503839963096,0.9008453715,2.276256E-4,0.001508726615394585,0.9171491539,0.0023438713,0.004841354459239687
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.6771578252,1.199862E-4,0.0010953821251052072,0.8373289123,0.0102624777,0.010130388788195643,0.8926109755,3.654465E-4,0.0019116655042135378,0.8973150414,2.089066E-4,0.0014453601627276158,0.9028544992,2.237313E-4,0.0014957650216527996,0.919155364,0.0023122846,0.004808622047946792
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.6784184992,1.190249E-4,0.0010909853344568843,0.8403250518,0.0103183864,0.010157945855339062,0.8938787317,3.954436E-4,0.001988576375199102,0.8991498709,2.149415E-4,0.0014660883329458698,0.9048101288,2.203658E-4,0.0014844722968112272,0.9211814362,0.002277887,0.0047727214458838894
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.679619652,1.12256E-4,0.0010595093203931713,0.8430919185,0.0103537527,0.010175339158966644,0.8951093471,4.304462E-4,0.0020747197401094924,0.9012155312,2.175787E-4,0.001475054914232009,0.9067131537,2.136517E-4,0.0014616829341550102,0.9231521407,0.0022448758,0.004738012030377298
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.6803568602,1.007513E-4,0.0010037494707346051,0.8458093587,0.0103852676,0.010190813313960765,0.8963558918,4.643549E-4,0.0021548895563346165,0.9031088233,2.173962E-4,0.0014744361634197664,0.9086433059,2.087288E-4,0.0014447449601919364,0.9250843906,0.0021986417,0.004688967583594495
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.680678308,9.62547E-5,9.810947966430155E-4,0.8485455739,0.0103981274,0.01019712086816666,0.897526499,4.989708E-4,0.002233765430836461,0.9049633139,2.201321E-4,0.0014836849396013966,0.9105380726,2.009557E-4,0.0014175884452125025,0.926977008,0.0021434917,0.004629785848179158
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.6805923164,8.93772E-5,9.453951554773273E-4,0.8514212444,0.0104264736,0.010211010527856683,0.898653208,5.34111E-4,0.002311084161167654,0.9069192576,2.214319E-4,0.0014880588026015638,0.9123858374,1.980816E-4,0.001407414651053484,0.9288782263,0.0020911965,0.0045729602010076585
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.6807388783,8.00216E-5,8.945479305213333E-4,0.8542115831,0.0104685009,0.010231569234482069,0.8998723775,5.71012E-4,0.002389585738156302,0.9088295549,2.230748E-4,0.001493568880232847,0.9142753989,1.929477E-4,0.0013890561543724574,0.9306532353,0.0020401986,0.004516855764799226
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.6809921622,7.67095E-5,8.758395971866081E-4,0.8570610332,0.0104748343,0.010234663795162007,0.901079098,6.117421E-4,0.0024733420709639013,0.9108148658,2.215383E-4,0.0014884162724184387,0.9160893279,1.866975E-4,0.0013663729359146427,0.9324053866,0.0019946058,0.004466100984079961
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.6814782798,6.28934E-5,7.930535921361179E-4,0.8595759049,0.0105168955,0.010255191612056793,0.9021914488,6.519832E-4,0.002553396169809926,0.9127973008,2.200393E-4,0.0014833721717761863,0.9180093479,1.807689E-4,0.0013445032539938309,0.9341838306,0.0019350464,0.004398916230163971
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.6811533093,6.34468E-5,7.965349960924504E-4,0.8622433197,0.0105443715,0.01026857901561847,0.9032419127,6.954844E-4,0.002637203822232935,0.9147960627,2.212373E-4,0.0014874047868687259,0.9198364997,1.75139E-4,0.0013234009218675948,0.9358315778,0.0018883703,0.004345538286564738
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.680835861,5.93679E-5,7.705056781101617E-4,0.8649544564,0.0105952798,0.0102933375539715,0.9042150378,7.397912E-4,0.0027199102926383435,0.9168297887,2.21364E-4,0.0014878306355227398,0.9217056656,1.700596E-4,0.001304069016578494,0.9374924093,0.0018242091,0.00427107609391357
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.6806715012,5.56453E-5,7.459577736038415E-4,0.8676969141,0.0106048094,0.010297965527229152,0.9052050775,7.83833E-4,0.0027997017698319225,0.91885481,2.176487E-4,0.0014752921744522337,0.9234464574,1.677338E-4,0.0012951208437825404,0.9389528108,0.0017682688,0.004205078833981594
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.6805237949,5.55803E-5,7.455219648005014E-4,0.8702637422,0.010638561,0.010314340017664727,0.9063519007,8.34121E-4,0.002888115302407437,0.9207690918,2.150439E-4,0.0014664375199782637,0.9251291066,1.645276E-4,0.00128268312532753,0.9404131293,0.0017201001,0.004147408950176001
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.680442524,5.5857E-5,7.473754076767578E-4,0.8727826744,0.0106773734,0.010333137664814111,0.9073373336,8.799821E-4,0.002966449224240995,0.9227582991,2.11663E-4,0.0014548642548361686,0.9268516797,1.608713E-4,0.0012683505036069486,0.9418994927,0.0016642763,0.00407955426486767
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.6801868856,6.0425E-5,7.773351915358007E-4,0.875427154,0.0106867077,0.010337653360410187,0.9083562171,9.200619E-4,0.0030332522150325713,0.9246834469,2.070618E-4,0.0014389642108127638,0.9285850525,1.58929E-4,0.0012606704565428669,0.9432551479,0.0016030715,0.00400383753416644
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.6801163912,6.33032E-5,7.956330812629651E-4,0.8778971854,0.0107527793,0.010369560887520744,0.9092512131,9.604343E-4,0.0030990874463299677,0.9266420937,1.990436E-4,0.0014108281256056672,0.9302095044,1.566472E-4,0.0012515877915671757,0.9444791436,0.0015404168,0.003924814390515811
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.6803000391,6.99216E-5,8.361913656574074E-4,0.8804579529,0.0107840524,0.010384629218224405,0.9102467418,9.921849E-4,0.003149896664971726,0.9286596912,1.960729E-4,0.001400260332938129,0.9318831438,1.570261E-4,0.0012531005546244085,0.9457560188,0.0014733504,0.0038384246768694056
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.6803295255,7.36539E-5,8.582185036457791E-4,0.8829676554,0.0108147166,0.010399382962464648,0.9112035346,0.0010327845,0.003213696469799225,0.930789631,1.924422E-4,0.0013872353801716564,0.9335282308,1.520168E-4,0.0012329509317081518,0.9470805711,0.0014081639,0.0037525509989872223
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.6798690617,7.80327E-5,8.833611945291687E-4,0.8853887072,0.0108278596,0.01040570016865756,0.9123056459,0.0010622817,0.0032592663284855996,0.9327659583,1.841262E-4,0.0013569310962609708,0.9351943558,1.502729E-4,0.0012258584747025245,0.9482426327,0.0013419337,0.0036632413242919173
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.6800166667,7.86903E-5,8.870755322969967E-4,0.8878078765,0.0107815453,0.010383422027443554,0.9132506752,0.0010885558,0.0032993269010511824,0.9346947259,1.765212E-4,0.0013286128104154347,0.9367409903,1.477338E-4,0.0012154579383919463,0.9492290074,0.0012760597,0.0035721977828782102
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.6807684124,8.89192E-5,9.429697768221419E-4,0.8902738282,0.010789586,0.01038729319890413,0.9143812364,0.0011104679,0.0033323683769955563,0.936508171,1.718427E-4,0.0013108878670580486,0.9382976007,1.476241E-4,0.0012150065843442989,0.950197407,0.0012141207,0.003484423481725492
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.68089571,8.92767E-5,9.448634822025879E-4,0.8925941151,0.0108171199,0.010400538399525285,0.9154262245,0.0011332271,0.003366343862412157,0.9385179573,1.65448E-4,0.0012862659134098206,0.9399091303,1.453399E-4,0.0012055699896729348,0.9512353975,0.0011413118,0.003378330652852086
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.6812706828,8.50341E-5,9.22139360400585E-4,0.8948974192,0.0108080142,0.010396159964140606,0.9164592975,0.0011521864,0.003394387131722014,0.9403110522,1.583418E-4,0.0012583393818839177,0.9413876027,1.426727E-4,0.0011944567802980566,0.9522567856,0.0010685367,0.003268847962203198
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.6816381633,7.62429E-5,8.731718044004857E-4,0.8971444657,0.0107725864,0.01037910709068945,0.9176665181,0.0011617253,0.0034084091597107297,0.9421332145,1.52077E-4,0.0012331950372913441,0.9428532869,1.374063E-4,0.0011722043337234341,0.9531593162,9.97785E-4,0.003158773496153214
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.6825717688,6.59682E-5,8.122081014124398E-4,0.8995086122,0.0107590447,0.010372581501246448,0.9188036722,0.001179847,0.0034348901001342094,0.9441584378,1.436345E-4,0.001198476115740318,0.944323768,1.347699E-4,0.0011609043888279518,0.9541102207,9.253967E-4,0.0030420333660234563
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.6830989301,5.7726E-5,7.597762828622646E-4,0.9016901103,0.0107849984,0.010385084689110629,0.9200398505,0.0011843712,0.0034414694535910093,0.9458954513,1.372496E-4,0.0011715357442263553,0.9455954057,1.335657E-4,0.0011557062775636377,0.9550843883,8.545004E-4,0.002923183880634265
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.6829303265,6.25783E-5,7.910644727201443E-4,0.903921476,0.0107564308,0.010371321420147,0.9212951893,0.0011914944,0.0034518030071254064,0.9476059407,1.319161E-4,0.0011485473433864187,0.9469499624,1.34586E-4,0.0011601120635524828,0.9559300959,7.842857E-4,0.0028005101321009356
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.6832232893,5.41079E-5,7.355807229665551E-4,0.9059794587,0.0107899284,0.010387458014355581,0.9225874323,0.0011884855,0.0034474418051650994,0.9493983871,1.250562E-4,0.0011182852945469685,0.9483125454,1.329237E-4,0.0011529254095560563,0.9567644894,7.146431E-4,0.002673280942961289
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.6836499989,4.3961E-5,6.630309193393623E-4,0.9080250028,0.0107617912,0.010373905339841887,0.9239199978,0.0011860238,0.003443869625871456,0.9511549997,1.205059E-4,0.0010977517934396646,0.949629997,1.284665E-4,0.0011334306330781781,0.9576099974,6.46849E-4,0.002543322629946897
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.6843007028,4.11882E-5,6.417803362522102E-4,0.9098823836,0.0107970613,0.010390890866523428,0.9252569681,0.0011860889,0.0034439641403475733,0.9528995174,1.138711E-4,0.0010671040249197827,0.9508616716,1.285645E-4,0.0011338628664878305,0.9584428531,5.797748E-4,0.0024078513243138582
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.6850340188,3.18828E-5,5.64648563267454E-4,0.9118472025,0.0107375766,0.010362227849260988,0.9265986389,0.0011753802,0.0034283818340435767,0.954468866,1.090293E-4,0.0010441709630132415,0.9520983797,1.270726E-4,0.0011272648313506459,0.9591836745,5.282137E-4,0.0022982900165122765
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.6853201032,2.28366E-5,4.778765530971362E-4,0.9137021157,0.0107404054,0.010363592716813991,0.9280471456,0.0011619889,0.0034087958284414748,0.9562577015,9.89629E-5,9.9480098512215E-4,0.9532493955,1.275731E-4,0.0011294826249216938,0.9599330318,4.867597E-4,0.002206263130272543
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.6861690521,1.83117E-5,4.2792172181369806E-4,0.9156366637,0.0107028734,0.010345469249869723,0.9294456649,0.0011478876,0.0033880489961038047,0.9579445666,9.35199E-5,9.67056875266393E-4,0.9545279914,1.276933E-4,0.0011300146016755713,0.9605927539,4.609541E-4,0.0021469841638912944
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.6875949383,1.44221E-5,3.797644006486127E-4,0.917263009,0.010660446,0.010324943583380977,0.9308691978,0.0011311288,0.0033632258324412293,0.9593839645,9.15513E-5,9.568244353067077E-4,0.9557412076,1.268246E-4,0.0011261642864165069,0.9612236279,4.371038E-4,0.002090702752664759
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.6898442149,1.53351E-5,3.9160056179734983E-4,0.9189065215,0.0106853428,0.010336993179837162,0.9324235469,0.0011230425,0.0033511826270736125,0.9608799791,8.93769E-5,9.453935688378676E-4,0.9569907677,1.274214E-4,0.0011288108787569334,0.9619099814,4.110174E-4,0.0020273564067523992
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.692303139,8.9038E-6,2.9839235915150376E-4,0.9205831808,0.0106966328,0.010342452707167677,0.9339757264,0.0011060739,0.0033257689336452707,0.9624748373,8.381E-5,9.154780172128656E-4,0.9583303714,1.258042E-4,0.0011216247144210044,0.9624778003,3.950124E-4,0.0019874918867758933
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.6953177392,4.4054E-6,2.0989044761494032E-4,0.9220918256,0.010740429,0.010363604102820601,0.9355518389,0.001083615,0.0032918307975957693,0.9639586473,7.95797E-5,8.920745484543318E-4,0.9594922483,1.26153E-4,0.0011231785254357386,0.9631286043,3.643355E-4,0.0019087574492323534
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.6966874957,8.8368E-6,2.9726755625193946E-4,0.9235968766,0.0107361495,0.010361539219633346,0.9371906227,0.0010578925,0.0032525259414799444,0.965556252,7.62479E-5,8.732004351808351E-4,0.9605718714,1.266355E-4,0.0011253243976738442,0.963671875,3.342238E-4,0.0018281788752745175
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.7004821539,1.65272E-5,4.065365912190439E-4,0.9251655433,0.0107560536,0.010371139570943976,0.9387367427,0.0010331056,0.0032141960114467198,0.9670748943,7.09474E-5,8.42302795911304E-4,0.9617293477,1.249169E-4,0.0011176622924658414,0.9642976534,3.031753E-4,0.0017411929818374526
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.7079086721,3.67199E-5,6.059694711782104E-4,0.9266280618,0.0107332007,0.010360116167302372,0.9402746552,0.0010084094,0.0031755462522218125,0.9685109162,6.94042E-5,8.330918316728355E-4,0.9626472551,1.270484E-4,0.0011271574867781342,0.9648775655,2.747392E-4,0.0016575258670681432
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.7166723549,2.69431E-5,5.190674329988349E-4,0.9279543132,0.0107668994,0.010376367090653645,0.9416740531,9.924006E-4,0.003150239038549297,0.9698158884,6.678E-5,8.171903083125741E-4,0.9637708825,1.258847E-4,0.0011219835114652979,0.9654688019,2.493712E-4,0.0015791491379853898
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.7251054883,2.44743E-5,4.947150695097128E-4,0.9292475367,0.0108029798,0.010393738403481203,0.9432841092,9.766739E-4,0.0031251782349171705,0.9710689145,6.31664E-5,7.947729235448324E-4,0.9647327727,1.284142E-4,0.0011331998941051839,0.9659247547,2.319617E-4,0.0015230288900739868
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.73473683,2.24505E-5,4.7381958591852236E-4,0.9305154264,0.0108132979,0.010398700832315545,0.9447622502,9.41295E-4,0.003068053128614301,0.972406534,6.27219E-5,7.919715903995547E-4,0.96571325,1.315001E-4,0.0011467349301386089,0.9664791316,2.186692E-4,0.0014787467666913087
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.7469441354,1.38231E-5,3.717942979659586E-4,0.9317547834,0.0107920646,0.010388486222737171,0.946231721,9.036208E-4,0.003006028609311628,0.9736632907,6.14055E-5,7.836166154440575E-4,0.966587922,1.339093E-4,0.0011571918596326196,0.9669628811,2.037613E-4,0.0014274498239868188
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.7575640142,2.47096E-5,4.97087517445369E-4,0.9329363865,0.0107628535,0.010374417333036108,0.9477889842,8.729682E-4,0.0029546035267020176,0.9747090775,5.94077E-5,7.707639067833936E-4,0.9675368512,1.360433E-4,0.0011663760114131291,0.9674204814,1.946569E-4,0.00139519496845423
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.7683005214,5.19424E-5,7.207107602915333E-4,0.9340578556,0.0107475572,0.010367042586967606,0.9493330628,8.445646E-4,0.002906139363485516,0.9757010823,5.86727E-5,7.659810702621834E-4,0.9683447158,1.378057E-4,0.0011739067254258322,0.9678063458,1.870407E-4,0.0013676282389596963
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.7778750002,4.36131E-5,6.604021502084923E-4,0.9351916653,0.0107297221,0.010358437189074421,0.9508750004,7.986585E-4,0.002826054670384138,0.9767833388,5.73095E-5,7.57030382481443E-4,0.969091664,1.412332E-4,0.0011884157521675654,0.9682541662,1.765387E-4,0.0013286786669469786
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.7864993572,3.30874E-5,5.752164809878104E-4,0.9362656856,0.0106988672,0.010343532858748021,0.9522890496,7.632179E-4,0.002762639860712938,0.9776027691,5.55826E-5,7.455373900751055E-4,0.9699524009,1.427278E-4,0.0011946874068140168,0.9687234962,1.737406E-4,0.0013181069759317715
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.7931143045,3.81699E-5,6.178179343463574E-4,0.9372592205,0.0106667575,0.010327999564291238,0.9536093575,7.164067E-4,0.0026765774787963826,0.9785013407,5.45584E-5,7.386365818181496E-4,0.9708280784,1.435598E-4,0.0011981644294503154,0.9690684003,1.703461E-4,0.001305167039117982
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.7992967606,3.84617E-5,6.20174975309388E-4,0.9381715882,0.010681326,0.010335050072447642,0.954810127,6.885357E-4,0.002623996379570673,0.9793483371,5.44842E-5,7.381341341517815E-4,0.9715002328,1.461407E-4,0.001208886677898305,0.9695218027,1.680101E-4,0.0012961871006918716
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8051344752,3.38617E-5,5.81908068340696E-4,0.939012233,0.0106729318,0.010330988239273144,0.956092906,6.432884E-4,0.002536313072158088,0.9801271337,5.56326E-5,7.458726432843612E-4,0.9721613646,1.495397E-4,0.0012228642606601928,0.9699364305,1.674722E-4,0.0012941105053278874
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.8124233127,4.52148E-5,6.724195119120205E-4,0.9395910004,0.0106554753,0.010322536170922337,0.9574079758,6.095646E-4,0.002468936208167396,0.9809662586,5.68574E-5,7.540384605575502E-4,0.9726738244,1.512768E-4,0.0012299463402929414,0.9703323084,1.654442E-4,0.0012862511418848188
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.8200321317,6.85341E-5,8.2785324786462E-4,0.940348154,0.0105962132,0.010293790944059432,0.9586556,5.704867E-4,0.002388486340760608,0.9818318182,5.51732E-5,7.427866450064917E-4,0.9734279609,1.540551E-4,0.0012411893489713808,0.9706963062,1.627103E-4,0.001275579476159757
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.8288526654,7.14934E-5,8.45537698745597E-4,0.9411361232,0.010485462,0.010239854491153671,0.9598087871,5.333815E-4,0.002309505358296447,0.9825084448,5.62646E-5,7.50097327018301E-4,0.9739032739,1.594991E-4,0.0012629295308923614,0.9713892144,1.570366E-4,0.001253142450003191
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.8387211323,8.65606E-5,9.303794924653058E-4,0.9420722318,0.0103628919,0.010179829026069152,0.9611663699,4.875168E-4,0.0022079782607625467,0.983197161,5.51505E-5,7.426338263235791E-4,0.9743753701,1.565833E-4,0.0012513324897883856,0.9716459453,1.590252E-4,0.0012610519418326906
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.8495625019,7.9605E-5,8.92216341477783E-4,0.9431625009,0.0103064299,0.010152058855227348,0.9625500005,4.441184E-4,0.0021074116826097365,0.9836749989,5.42793E-5,7.367448676441527E-4,0.9748437482,1.621952E-4,0.0012735587933032381,0.9719124979,1.569983E-4,0.0012529896248572852
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.8589013934,7.49267E-5,8.656021025852468E-4,0.9435737917,0.0102564421,0.010127409392337213,0.9637723374,4.115191E-4,0.002028593355012285,0.9843944407,5.43486E-5,7.372150296894387E-4,0.9751224351,1.714833E-4,0.0013095163229223223,0.9723957604,1.534342E-4,0.0012386855936838855
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.8677918375,7.0774E-5,8.412728451578596E-4,0.9443178615,0.0102191341,0.010108973291091436,0.9650070333,3.711454E-4,0.0019265134310458363,0.9847960639,5.70546E-5,7.553449543089568E-4,0.9754008472,1.689524E-4,0.0012998169101838919,0.9726933903,1.559753E-4,0.0012489007166304293
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.8745127499,6.39611E-5,7.997568380451648E-4,0.9448200911,0.0101485069,0.010073979799463567,0.9662143928,3.394475E-4,0.0018424101063552597,0.9853373349,5.93533E-5,7.704109293098066E-4,0.975734635,1.655691E-4,0.0012867365697764247,0.9731859058,1.481344E-4,0.0012171047613085736
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.8811244965,7.82781E-5,8.847491169817577E-4,0.9453333372,0.0099480028,0.009973967515487505,0.9672771084,3.215929E-4,0.0017933011459317144,0.9857188761,6.36104E-5,7.975612829118525E-4,0.9762088358,1.703691E-4,0.0013052551474711754,0.9737108415,1.452287E-4,0.0012051087087893773
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.8870242178,7.66939E-5,8.757505352553317E-4,0.9456747401,0.0097321438,0.009865162847110026,0.968243944,2.935857E-4,0.0017134342706973033,0.9861505193,6.52847E-5,8.079894801295373E-4,0.9765743929,1.794245E-4,0.001339494307565359,0.9739532852,1.454738E-4,0.0012061252007979934
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.8944704771,7.12836E-5,8.442961565706668E-4,0.9459606367,0.0095933145,0.009794546697014619,0.9689971894,2.724625E-4,0.0016506438137890319,0.9864948446,6.85845E-5,8.281575936982043E-4,0.9768322349,1.849177E-4,0.0013598444764016215,0.9744236177,1.454045E-4,0.0012058378829676898
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.9016359925,6.77948E-5,8.233759773032002E-4,0.9460327187,0.0094083124,0.009699645560534674,0.9700306761,2.663944E-4,0.0016321593059502495,0.9868916178,7.06794E-5,8.407104138762646E-4,0.9771165675,1.774762E-4,0.0013322019366447415,0.9749079764,1.459347E-4,0.0012080343538161489
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.9110236049,7.99815E-5,8.943237668764037E-4,0.9462204874,0.0091553827,0.00956837640354935,0.971316098,2.523331E-4,0.0015884996065470083,0.9871203661,7.18126E-5,8.474231528581219E-4,0.9777615398,1.752478E-4,0.0013238119201759743,0.9751518673,1.53322E-4,0.0012382326114264638
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.9168749988,1.309897E-4,0.0011445073175825483,0.9469499978,0.0087343535,0.009345776318744206,0.9726499987,2.275657E-4,0.0015085280905571498,0.987324999,7.59791E-5,8.716599107450108E-4,0.9781999964,1.804078E-4,0.0013431597075552854,0.9757125008,1.596355E-4,0.001263469429784512
0.92,0.9699296731,9.3025E-6,3.05E-4,0.9251758158,9.66221E-5,9.829654113955384E-4,0.9469198298,0.0083416142,0.009133243783015978,0.973445847,2.210852E-4,0.0014868934057288706,0.9874964833,8.43971E-5,9.186789428304101E-4,0.9782559764,1.910788E-4,0.0013823125551046696,0.9759493667,1.64147E-4,0.0012811986575078824
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.9330658138,1.151107E-4,0.0010728965467369162,0.9471589094,0.0079008762,0.008888687304658659,0.9750401282,2.135277E-4,0.0014612587039946076,0.9875601941,9.58952E-5,9.792609458157719E-4,0.9786516863,1.957332E-4,0.0013990468183731378,0.976452648,1.823331E-4,0.0013503077427016407
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.9357678056,1.387544E-4,0.0011779405757507465,0.9465168622,0.0073454973,0.008570587669465845,0.9765917659,2.268118E-4,0.0015060272241895231,0.9873782802,1.093585E-4,0.0010457461451040592,0.9791385818,2.067285E-4,0.0014378056196857766,0.9766479456,2.047756E-4,0.0014309982529688845
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.9370786607,7.51868E-5,8.671032233823144E-4,0.944943817,0.0070805775,0.008414616747065787,0.9776179796,2.57076E-4,0.0016033589741539479,0.9875280881,1.32763E-4,0.0011522282759939542,0.9801573026,2.083255E-4,0.0014433485372563344,0.9768988752,2.20366E-4,0.0014844729704511295
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.9370786667,1.073096E-4,0.0010359034704063889,0.9433988854,0.0068524498,0.008277952524628297,0.97876405,2.871346E-4,0.0016945046473822373,0.9876685423,1.517343E-4,0.0012318047734929428,0.9807303417,2.340058E-4,0.0015297248118534262,0.9773314661,2.324492E-4,0.0015246284793352118
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.9382022619,2.033973E-4,0.0014261742530280092,0.9411236054,0.0063449458,0.007965516806836829,0.9782022524,4.212132E-4,0.002052347923720537,0.9876029992,1.934634E-4,0.0013909112121195948,0.9801872706,2.888497E-4,0.001699557883686225,0.9775655484,2.602848E-4,0.0016133344352613317
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.9376404643,2.205809E-4,0.0014851966199799943,0.9350000113,0.006031311,0.007766151556594811,0.9767977583,5.098674E-4,0.0022580243577074188,0.9871910143,2.493562E-4,0.0015791016433402887,0.9795505667,3.484662E-4,0.0018667249395666195,0.9771348369,3.35545E-4,0.0018317887432780014
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.9157303572,2.59507E-4,0.0016109220961921158,0.9207865286,0.0059434775,0.007709395242170425,0.9744943875,6.907987E-4,0.0026283049670842995,0.9875280929,3.618942E-4,0.0019023517024987782,0.9788764095,5.669111E-4,0.0023809895001868447,0.9769662976,5.493003E-4,0.002343715639748133
1.0,0.58,0.2460606061,0.049604496378856625,0.4,0.2666666667,0.05163977795265971,0.83,0.1425252525,0.0377525168035192,0.96,0.0387878788,0.019694638559770525,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.7240479946,1.231784E-4,0.0011098576485297563,0.8081064165,2.167977E-4,0.001472405175215029,0.8222378719,2.012559E-4,0.0014186468905263213,0.7841471046,4.156535E-4,0.002038758200474004,0.7140010434,0.0019755623,0.0044447298005615594,0.7631507564,6.617334E-4,0.0025724179287199816
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7305057943,1.220327E-4,0.001104684117745883,0.811891464,2.137318E-4,0.001461956907709663,0.8274394095,2.010581E-4,0.001417949575972291,0.7859430993,4.228439E-4,0.0020563168530165774,0.7138830352,0.0020651437,0.004544385216946292,0.7671390927,6.957107E-4,0.0026376328402565813
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7379659176,1.239653E-4,0.0011133970540647214,0.8155271554,2.218305E-4,0.0014893975292043424,0.8326677299,1.906761E-4,0.0013808551698132575,0.7901118213,4.540365E-4,0.0021308132250387407,0.715947817,0.0021580809,0.004645514933782906,0.7713471782,7.288837E-4,0.0026997846210392415
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.744970423,1.249046E-4,0.0011176072655454598,0.8189402926,2.242414E-4,0.0014974691983476655,0.837224316,1.827422E-4,0.0013518217338096025,0.7942603528,4.615844E-4,0.0021484515354087,0.7191339415,0.0022220923,0.0047139074025695496,0.7754814422,7.693095E-4,0.0027736429114073066
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.7514130354,1.211144E-4,0.0011005198771489773,0.8224130428,2.295469E-4,0.0015150805259127318,0.8416195655,1.740716E-4,0.0013193619670128437,0.7983858681,4.514813E-4,0.0021248089325866457,0.7222934753,0.0022769995,0.0047717915922638535,0.7795054364,8.024854E-4,0.002832817325561251
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.7543406606,1.044863E-4,0.001022185403926313,0.8262747246,2.35908E-4,0.001535929685890601,0.8461208832,1.68658E-4,0.0012986839492347628,0.8027637404,4.52133E-4,0.0021263419292296337,0.7258736259,0.0023147253,0.004811159215823147,0.7837087929,8.395232E-4,0.002897452674333094
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.7554691672,1.014786E-4,0.001007365871965097,0.8298001027,2.409746E-4,0.0015523356595788167,0.8500610673,1.648866E-4,0.0012840817730970253,0.8067962158,4.484722E-4,0.002117716222726737,0.7295446897,0.0023512781,0.004848997937718679,0.7877068192,8.701029E-4,0.0029497506674293675
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.7559483707,1.007323E-4,0.0010036548211412128,0.8333950621,2.414675E-4,0.001553922456237762,0.8539001107,1.638758E-4,0.0012801398361116647,0.8110157144,4.370034E-4,0.0020904626282237143,0.7332042646,0.0023884853,0.004887213214092465,0.7916778886,8.915149E-4,0.002985824676701564
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.7570942104,9.46253E-5,9.727553649299499E-4,0.8369807047,2.467605E-4,0.0015708612287531959,0.8576220208,1.662394E-4,0.0012893385901306142,0.8153972745,4.384494E-4,0.0020939183365164937,0.7368671966,0.0024179515,0.004917267025492921,0.7957207698,9.166769E-4,0.003027667253844121
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.7596098781,8.77025E-5,9.364961291964852E-4,0.8404417652,2.509912E-4,0.0015842701789783207,0.8609868014,1.639643E-4,0.0012804854548178204,0.8196156043,4.39198E-4,0.0020957051319305396,0.7402868599,0.0024352413,0.004934816409958936,0.7995410204,9.343782E-4,0.003056760049464138
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.7606728554,9.19041E-5,9.586662610105771E-4,0.8439037132,2.544739E-4,0.0015952238087491046,0.8642343372,1.624142E-4,0.0012744182986759098,0.8239269131,4.352787E-4,0.0020863333865899763,0.7439385158,0.0024780972,0.0049780490154276305,0.8034106731,9.577697E-4,0.003094785452983777
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.7616197169,1.067482E-4,0.001033190205141338,0.8474354494,2.602638E-4,0.001613269351348373,0.8675704205,1.620356E-4,0.0012729320484613465,0.8281338048,4.327939E-4,0.002080369919028825,0.7477816921,0.002512608,0.005012592143791473,0.8071361494,0.0010004141,0.003162932341988997
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.7626706302,1.119593E-4,0.0010581082175278671,0.8507062292,2.554069E-4,0.0015981454877450926,0.8704510391,1.694537E-4,0.0013017438304059673,0.832189911,4.342494E-4,0.002083865158785472,0.7517685467,0.0025385559,0.0050384083796373635,0.8107002908,0.0010362725,0.003219118668207185
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.7643243253,1.082322E-4,0.0010403470574764943,0.8541381389,2.55223E-4,0.0015975700297639537,0.8733693689,1.657475E-4,0.001287429609726295,0.8363123113,4.354115E-4,0.0020866516240139366,0.7555435407,0.0025378734,0.005037731036885554,0.8144744742,0.0010636718,0.0032613981664310785
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.7651275754,1.094331E-4,0.001046102767418192,0.8568165261,2.585533E-4,0.0016079592656532068,0.8761421645,1.680224E-4,0.0012962345466774137,0.8401032799,4.315951E-4,0.0020774867027251944,0.7591373014,0.002555794,0.005055486128949421,0.8181591731,0.0010982809,0.0033140321362352537
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.7662569165,1.088853E-4,0.0010434811929306632,0.8595881951,2.694085E-4,0.001641366808486147,0.8787031311,1.71189E-4,0.0013083921430519217,0.8439213222,4.257467E-4,0.0020633630315579467,0.7627166575,0.002568171,0.0050677125017112015,0.8217455411,0.0011223592,0.0033501629811100234
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.7668948472,1.141208E-4,0.0010682733732523713,0.8623459864,2.681214E-4,0.0016374412966576846,0.8810765415,1.707947E-4,0.0013068844631412527,0.8479278153,4.200443E-4,0.0020494982312751577,0.766602366,0.0025864826,0.005085747339378943,0.8255693841,0.0011460479,0.0033853329230667992
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.7675063014,1.289056E-4,0.0011353660202771615,0.8653337628,2.682793E-4,0.0016379233803813901,0.8832493567,1.743538E-4,0.0013204309902452305,0.8515995127,4.106761E-4,0.002026514495383638,0.7702707863,0.002603568,0.005102517025939257,0.8293577003,0.0011735187,0.003425665920664185
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.7685149789,1.323173E-4,0.0011502925714790997,0.8680050975,2.741037E-4,0.0016556077433981758,0.8856660277,1.753192E-4,0.001324081568484359,0.855264498,4.096033E-4,0.0020238658552384345,0.7739324385,0.0026061125,0.005105009794309899,0.8328489459,0.0011986215,0.0034621113500290543
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.7697869778,1.539459E-4,0.0012407493703403601,0.8708263177,2.745053E-4,0.001656820147149352,0.8876888114,1.671163E-4,0.0012927346982269795,0.8591219968,4.033459E-4,0.0020083473305183047,0.7777985924,0.0026395283,0.005137633988520397,0.8361846286,0.0012384171,0.0035191150876321166
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.7709803939,1.567488E-4,0.0012519936102073366,0.8733071828,2.680374E-4,0.001637184778820033,0.8895882255,1.662854E-4,0.001289516963827929,0.8625490147,3.99117E-4,0.0019977912803894205,0.7812614363,0.0026681616,0.005165425055114051,0.8393137169,0.0012642411,0.0035556168241248944
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.7720714808,1.41833E-4,0.0011909366062053848,0.8758636642,2.751882E-4,0.001658879742476832,0.8914956975,1.658227E-4,0.0012877216314095218,0.866115154,3.967765E-4,0.0019919249483853554,0.7849437475,0.0026853137,0.005182001254341801,0.8425281256,0.0012882227,0.0035891819402198042
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.7737089097,1.251717E-4,0.0011188015909892157,0.8784104615,2.731517E-4,0.00165273016551402,0.8932461399,1.595661E-4,0.0012631947593304842,0.8694969833,3.82254E-4,0.0019551317091183397,0.7886384964,0.0026791373,0.005176038349935208,0.8460295123,0.0013103776,0.003619913811128657
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.7750679374,1.537814E-4,0.0012400862873203622,0.8805910337,2.760304E-4,0.0016614162633127197,0.8949252754,1.62015E-4,0.0012728511303369298,0.8726494563,3.716761E-4,0.0019278902977088713,0.7923165739,0.002681079,0.005177913672513283,0.8493070686,0.0013393062,0.003659653262264063
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.7763085365,1.869647E-4,0.001367350357443183,0.8830716264,2.814611E-4,0.001677680243669812,0.8966942167,1.670739E-4,0.0012925706943916065,0.8762947649,3.585608E-4,0.0018935701729801302,0.7960674948,0.0026665303,0.005163845756797931,0.8527341622,0.0013786759,0.003713052517807956
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.7774598777,1.980857E-4,0.0014074292166926193,0.8853733432,2.860725E-4,0.0016913677896897529,0.8979623169,1.609439E-4,0.0012686366698152784,0.8796720147,3.606993E-4,0.0018992085193574718,0.7995184928,0.0026804079,0.005177265591023895,0.8560641998,0.0014077507,0.003752000399786759
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.7787835836,1.798098E-4,0.0013409317656018147,0.8876732683,2.998183E-4,0.001731526205403776,0.8993493611,1.583295E-4,0.0012582905069974898,0.8827369171,3.533764E-4,0.00187983084345374,0.80297737,0.0026803461,0.005177205906664328,0.8589816117,0.0014201155,0.0037684419857548558
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.7799856544,1.772589E-4,0.0013313861198014647,0.8897560954,2.916814E-4,0.0017078682618984404,0.9009469146,1.509165E-4,0.001228480769080249,0.8861119068,3.406078E-4,0.0018455562847011736,0.806635586,0.0026738942,0.00517097108868344,0.86226686,0.0014266423,0.0037770918707386507
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.7800727308,1.749217E-4,0.0013225796762388268,0.8917018205,2.865504E-4,0.0016927799620742206,0.9024436378,1.51476E-4,0.0012307558653120447,0.8889163625,3.253227E-4,0.0018036704244401192,0.8102909088,0.0026812403,0.0051780694278852615,0.8650109076,0.0014824651,0.0038502793405154386
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.782079649,2.03189E-4,0.0014254437905438433,0.893694694,2.875096E-4,0.0016956108044005854,0.9039675498,1.425835E-4,0.0011940833304254774,0.8921902663,3.077949E-4,0.0017544084473120848,0.8136504447,0.0026501483,0.005147959110171719,0.8682153398,0.0015061564,0.0038809230860711477
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.785479033,2.235052E-4,0.0014950090300730628,0.8957260495,2.934012E-4,0.0017128957936780626,0.9058158672,1.380388E-4,0.0011748991446077404,0.8952095824,2.986677E-4,0.0017282005092002489,0.817312873,0.0026574985,0.0051550931126411285,0.8713697618,0.0015333644,0.003915819709843649
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.7865603566,2.119674E-4,0.0014559100246924602,0.8977069116,2.895981E-4,0.0017017582084420807,0.9074487472,1.337208E-4,0.0011563771011222938,0.8980182213,3.068548E-4,0.0017517271477030891,0.8209491247,0.0026324491,0.005130739810202813,0.8741989356,0.0015530192,0.003940836459433454
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.7875192583,2.062621E-4,0.001436182787809407,0.8997919881,2.84495E-4,0.0016866979575490095,0.9090523887,1.285331E-4,0.0011337243933161182,0.9013174123,2.950449E-4,0.0017176871077119954,0.8240755016,0.0026176157,0.005116263968952345,0.8770493072,0.0015762298,0.003970176066624754
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.7893583715,1.797062E-4,0.0013405454113904534,0.9018622851,2.847605E-4,0.0016874848147464914,0.9107981241,1.255326E-4,0.0011204133165934793,0.9044757432,2.825773E-4,0.0016810035693001963,0.8278169024,0.0025757166,0.005075151820389218,0.8801330227,0.0016022092,0.004002760547422241
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.7913423359,1.709061E-4,0.0013073105981364949,0.9038363773,2.842189E-4,0.001685879295797893,0.9122954726,1.222916E-4,0.0011058553250764768,0.9071564728,2.669703E-4,0.001633922580785271,0.8309372503,0.0025689077,0.005068439306137541,0.8830818117,0.0016124212,0.004015496482379234
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.7927419424,1.510292E-4,0.0012289393801160414,0.905717746,2.850582E-4,0.0016883666663376174,0.9139435565,1.167937E-4,0.0010807113398128105,0.909806456,2.621525E-4,0.001619112411168539,0.8340564513,0.0025384549,0.005038308148575274,0.8857661307,0.0016128953,0.004016086776950916
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.7953278661,1.209429E-4,0.001099740423918299,0.9077213115,2.832569E-4,0.0016830237669147752,0.9153688538,1.154433E-4,0.0010744454383541306,0.9122868854,2.471163E-4,0.0015719933205964967,0.8377377075,0.002509792,0.005009782430405536,0.8885737723,0.0016546658,0.004067758350738156
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.795920068,1.257858E-4,0.0011215426875513922,0.9096086597,2.839447E-4,0.0016850658740832658,0.9170274746,1.144049E-4,0.0010696022625256549,0.9147377181,2.420487E-4,0.0015557914384646805,0.8410158199,0.0024834131,0.004983385495825102,0.8913988364,0.0016755348,0.004093329695981011
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.7975444615,1.375702E-4,0.0011729032355654921,0.9114902622,2.889811E-4,0.0016999444108558373,0.9188484365,1.076282E-4,0.0010374401187538487,0.9171888232,2.296619E-4,0.0015154599961727793,0.8441998321,0.0024583772,0.004958202496873237,0.8940558827,0.001669281,0.004085683541342869
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.7978485286,1.401313E-4,0.0011837706703580724,0.9131497419,2.896697E-4,0.0017019685661022062,0.9202925992,1.035769E-4,0.001017727370173368,0.9195180738,2.160849E-4,0.0014699826529588709,0.8474354553,0.0024624218,0.004962279516512547,0.8963769358,0.0016603073,0.004074686859134086
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.7996500373,1.891469E-4,0.001375306874846483,0.9151443565,2.832645E-4,0.0016830463451729426,0.9219422555,1.077882E-4,0.0010382109612212733,0.9219335103,2.050721E-4,0.0014320338683145731,0.8505686778,0.0024341408,0.0049337012475422545,0.8988451427,0.0016452152,0.004056125244614618
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.8036509275,1.674427E-4,0.0012939965224064553,0.9169723946,2.857968E-4,0.0016905525723857275,0.9233481723,1.054959E-4,0.0010271119705270696,0.9242564553,1.881241E-4,0.0013715833915588216,0.8534372216,0.0024077368,0.0049068694704465085,0.9013713247,0.0016096866,0.004012089979050819
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.8057970941,1.453506E-4,0.001205614366205048,0.9183695638,2.973457E-4,0.0017243714796991974,0.9247916597,1.023258E-4,0.0010115621582483204,0.9266757226,1.844376E-4,0.0013580780537215083,0.8563043457,0.0023681623,0.004866376783603999,0.9036684799,0.0015702333,0.003962616938337593
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.8070967734,1.514012E-4,0.0012304519494884796,0.920248847,2.922719E-4,0.0017095961511421347,0.9262027645,1.062807E-4,0.001030925312522687,0.9287557578,1.789434E-4,0.0013376972751710306,0.8591336423,0.0023646384,0.004862754774816431,0.9057788026,0.0015532654,0.003941148817286655
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.8094835699,1.576111E-4,0.0012554325947656448,0.9218685454,2.868562E-4,0.0016936829691533183,0.9276901418,1.052735E-4,0.001026028752033782,0.9307417798,1.696369E-4,0.0013024473117942239,0.8620751184,0.0023096961,0.004805929774767834,0.9080751181,0.001526829,0.003907465930753588
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.8113766789,1.77119E-4,0.0013308606238070161,0.9234034395,2.757686E-4,0.0016606281943890991,0.9290439779,1.076573E-4,0.0010375803583337533,0.9327629054,1.625232E-4,0.0012748458730372076,0.8649617594,0.0022735461,0.004768171662178282,0.9103250486,0.0014867776,0.00385587551666285
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.8145082712,2.025272E-4,0.0014231205149248605,0.9249659199,2.701985E-4,0.0016437715778051401,0.9302336907,1.140486E-4,0.0010679353913041743,0.9348003894,1.560633E-4,0.001249252976782525,0.8677215183,0.0022531211,0.004746705278401009,0.912463485,0.0014366944,0.0037903751793193245
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.8168818176,2.174341E-4,0.0014745646815246866,0.9266037774,2.616194E-4,0.0016174653010188505,0.931449852,1.197809E-4,0.001094444608009012,0.9366137064,1.435999E-4,0.0011983317570689678,0.87067527,0.002229005,0.0047212339488739595,0.9149354523,0.0013839751,0.003720181581589802
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.8171052516,2.338115E-4,0.0015290895984212305,0.9280769324,2.62584E-4,0.0016204443834948487,0.9323987967,1.219456E-4,0.0011042898170317429,0.9385324037,1.338158E-4,0.0011567877938498485,0.8739473671,0.0022043116,0.004695009691150808,0.917196365,0.0013301918,0.0036471794581566727
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.8194214821,2.475449E-4,0.0015733559673513176,0.9301446301,2.474366E-4,0.0015730117609223397,0.9336053687,1.307784E-4,0.0011435838403895011,0.9403925633,1.206809E-4,0.0010985485879104302,0.8768491757,0.0021645643,0.004652487829108207,0.9191425622,0.0012766153,0.003572975370751945
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.8220231831,3.001573E-4,0.00173250483404809,0.931591146,2.447676E-4,0.0015645050335489497,0.9346259183,1.358895E-4,0.0011657165178550056,0.9419072676,1.172428E-4,0.001082787144364025,0.8796417302,0.0021207743,0.004605186532595612,0.9211696547,0.0012271648,0.003503091206349044
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.8237634361,2.806875E-4,0.0016753730927766507,0.9331935501,2.412527E-4,0.001553231148284118,0.9358172053,1.391107E-4,0.001179451991392613,0.9436128974,1.145531E-4,0.0010702948191970286,0.882376346,0.002047832,0.004525297780257118,0.9231505388,0.0011638982,0.0034115952280421545
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.8272527456,2.653466E-4,0.0016289462851794714,0.9350439471,2.448807E-4,0.001564866447975673,0.9367472434,1.498458E-4,0.001224115190658134,0.9450549316,1.144642E-4,0.0010698794324595646,0.8856153756,0.0020153739,0.004489291592222541,0.9251868033,0.0011002349,0.0033169788965261744
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.8288439929,2.833479E-4,0.001683294091951849,0.9365095407,2.48778E-4,0.001577269793028447,0.9377104378,1.528485E-4,0.0012363191335573514,0.9464197534,1.059523E-4,0.0010293313363538487,0.8882828254,0.0019795963,0.0044492654449920154,0.9269248044,0.0010455198,0.003233449860443177
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.8294724703,2.858351E-4,0.0016906658451627868,0.9377867013,2.450218E-4,0.0015653172202464267,0.9385550481,1.556943E-4,0.0012477752201418332,0.9477637571,1.029351E-4,0.001014569366775875,0.8904931164,0.001931467,0.004394845844850534,0.9286467898,9.776448E-4,0.0031267312004711885
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.8308685422,2.875955E-4,0.0016958640865352389,0.939495303,2.448602E-4,0.0015648009458074852,0.9391784066,1.618152E-4,0.0012720660360217154,0.9492840356,9.6718E-5,9.834531000510395E-4,0.8934272325,0.0018928402,0.004350678337914676,0.9304342711,9.30358E-4,0.0030501770440418702
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.8338535309,3.027061E-4,0.001739845108048415,0.9409123689,2.344153E-4,0.0015310627028309455,0.9398559445,1.688187E-4,0.0012993025051926898,0.9508043259,9.36889E-5,9.679302660832546E-4,0.8957983172,0.0018433652,0.0042934429075044194,0.9321488619,8.950717E-4,0.0029917748912643813
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.836855042,3.232402E-4,0.0017978882056457236,0.9421253091,2.370198E-4,0.0015395447379014356,0.9409336603,1.761568E-4,0.001327240746812725,0.9521253049,8.94997E-5,9.460428108706287E-4,0.898169533,0.0018140429,0.004259158250171036,0.9337960649,8.513772E-4,0.002917836870011756
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.8392947316,3.278861E-4,0.001810762546553247,0.9435138404,2.221127E-4,0.0014903445910258472,0.9419269383,1.8374E-4,0.0013555072851150598,0.9535516262,8.8548E-5,9.40999468650222E-4,0.9008438146,0.0017764468,0.004214791572545432,0.9352392823,8.156348E-4,0.002855932072021322
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.8411612928,3.276034E-4,0.0018099817678639749,0.9449032193,2.164578E-4,0.0014712504885300804,0.9427999949,1.81496E-4,0.0013472045130565739,0.9544257921,9.03731E-5,9.506476739570766E-4,0.902683872,0.0017272977,0.004156077116705127,0.9370967692,7.586497E-4,0.002754359635196537
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.8414021194,2.894537E-4,0.00170133388845341,0.9462301618,2.07959E-4,0.0014420783612550325,0.9434523845,1.919822E-4,0.0013855764143489164,0.955370369,8.78589E-5,9.373307847286357E-4,0.9046693116,0.0016910042,0.004112182145771269,0.9388227516,7.307395E-4,0.0027032193769651767
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.8388586998,2.745285E-4,0.0016568901593044724,0.9475679356,2.034051E-4,0.0014262015986528692,0.9441576082,1.899571E-4,0.0013782492517683438,0.9563586956,8.89566E-5,9.431680656171518E-4,0.9066304344,0.0016145356,0.004018128420048319,0.9401086962,6.88622E-4,0.0026241608182426624
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.8410041869,2.606554E-4,0.0016144825796520692,0.9488284504,2.096754E-4,0.001448017265090441,0.9447419816,1.967894E-4,0.0014028164527121858,0.957405858,9.11063E-5,9.544962021925494E-4,0.9085634583,0.0016015511,0.004001938405323101,0.9413947028,6.734666E-4,0.0025951235038047804
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.8424677193,2.729926E-4,0.0016522487706153695,0.9500573903,2.101127E-4,0.0014495264744046588,0.9451936865,1.955709E-4,0.0013984666603104989,0.9586370164,9.66858E-5,9.83289377548644E-4,0.9105882359,0.0015830255,0.003978725298383893,0.9426685792,6.297491E-4,0.0025094802250665376
0.65,0.9781858397,4.25104E-5,6.52E-4,0.8442477942,3.268914E-4,0.0018080138273807531,0.9508702075,2.075074E-4,0.0014405117146347683,0.9454867262,2.029906E-4,0.0014247476969625184,0.9596460164,9.61802E-5,9.807150452603448E-4,0.9121533889,0.0015602866,0.0039500463288422326,0.9439085573,5.825019E-4,0.002413507613412479
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.8467374802,3.244189E-4,0.00180116323524549,0.9518664616,2.048704E-4,0.0014313294519431926,0.9459028792,2.137226E-4,0.0014619254426953517,0.960546279,9.70837E-5,9.853106109242913E-4,0.9139301962,0.0015188266,0.0038972125936366365,0.9454476446,5.373505E-4,0.0023180821814594924
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.8475743294,3.533167E-4,0.0018796720458633203,0.9530516446,2.010204E-4,0.0014178166313032162,0.9466040641,2.20973E-4,0.0014865160611308578,0.9611893606,1.014749E-4,0.0010073475070699288,0.9161971813,0.001463563,0.0038256541924225193,0.9467918628,5.049009E-4,0.002247
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.850000006,4.000466E-4,0.0020001164966071353,0.9543064451,1.92721E-4,0.0013882398928139184,0.9470645136,2.310502E-4,0.001520033552261265,0.9618870872,9.88373E-5,9.941695026503277E-4,0.9175483865,0.001481794,0.0038494077466540225,0.9483709604,4.663436E-4,0.002159499015975696
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.8532445848,4.0593E-4,0.0020147704583897393,0.9554575592,1.901543E-4,0.001378964466547271,0.9471880078,2.450646E-4,0.0015654539277794159,0.9629118019,1.025364E-4,0.0010126025873954698,0.9195008194,0.0014248638,0.003774736812017495,0.9495008206,4.404709E-4,0.0020987398600112402
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.8547332287,4.760951E-4,0.002181960357110092,0.9566437125,1.874825E-4,0.001369242491306781,0.9478485358,2.52704E-4,0.0015896666317187387,0.9635111856,9.87476E-5,9.93718269933687E-4,0.9213941467,0.0013390203,0.0036592626306402223,0.9503442353,4.330156E-4,0.002080902688738712
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.8574733078,4.386482E-4,0.0020943929908209683,0.9578113866,1.843575E-4,0.0013577831196476115,0.9481494623,2.624375E-4,0.0016199922839322414,0.9642348713,9.72543E-5,9.86175947790251E-4,0.9232562298,0.0013154207,0.003626872895484483,0.9508718854,4.078151E-4,0.0020194432401035686
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.8589318693,4.433153E-4,0.0021055054025102857,0.9587292856,1.789716E-4,0.0013378026760326052,0.9488213658,2.536684E-4,0.0015926970835661125,0.9650644571,1.019837E-4,0.0010098697935872723,0.9248987085,0.0012479307,0.003532606261671402,0.9517127073,3.942152E-4,0.0019854853310966565
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.8625239074,4.277023E-4,0.002068096467769335,0.9599617583,1.723688E-4,0.0013128929887846915,0.9492160612,2.558641E-4,0.0015995752561226997,0.965468452,9.52622E-5,9.760235652892813E-4,0.9265965581,0.0012029745,0.0034683922788519756,0.9527724648,3.801048E-4,0.0019496276567591052
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.865873009,4.332187E-4,0.002081390640893727,0.9610119075,1.6601E-4,0.0012884486796143648,0.9495833308,2.572887E-4,0.001604022132016887,0.9657738096,9.60231E-5,9.799137717166752E-4,0.9282539684,0.0011922193,0.003452852878418077,0.95373016,3.675804E-4,0.0019172386392935022
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.869421488,4.51358E-4,0.0021245187690392383,0.9621487635,1.528052E-4,0.0012361440045561035,0.9499586809,2.515232E-4,0.0015859482967612783,0.9660330582,1.004961E-4,0.0010024774311674055,0.9300619882,0.0011868545,0.0034450754708714292,0.9550413227,3.509172E-4,0.0018732784096337628
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.8726881683,6.195189E-4,0.002489013660066975,0.9630107456,1.430424E-4,0.0011960033444769291,0.9505591363,2.590356E-4,0.0016094582939610456,0.9663225806,9.68149E-5,9.839456285791405E-4,0.9314193517,0.0011691798,0.003419327126789714,0.9558064461,3.343297E-4,0.0018284684848254836
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.8757847607,7.308499E-4,0.0027034235702161065,0.9637219721,1.483169E-4,0.0012178542605747209,0.9512556058,2.646283E-4,0.0016267399915167757,0.9668385649,9.45828E-5,9.72536888760524E-4,0.9323991042,0.0011260399,0.0033556517995763507,0.9566816145,3.393015E-4,0.0018420138435961875
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.879107976,4.448092E-4,0.0021090500231146724,0.9646478903,1.48593E-4,0.0012189872845932398,0.9523239464,2.563375E-4,0.0016010543401146632,0.9674413192,9.06879E-5,9.523019479135807E-4,0.9339436626,0.0010686802,0.00326906745112425,0.957300474,3.432789E-4,0.0018527787239711062
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.8828009903,3.582545E-4,0.0018927612105070202,0.9655773908,1.376277E-4,0.0011731483282177066,0.9529729682,2.503797E-4,0.0015823390913454675,0.9677641243,9.17457E-5,9.578397569531137E-4,0.9353562593,9.962277E-4,0.0031563074945258423,0.958181811,3.246466E-4,0.0018017952158888644
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.8868556678,2.85557E-4,0.0016898431879911224,0.9661340255,1.359407E-4,0.001165936104595788,0.9540206236,2.361429E-4,0.0015366941790740279,0.9683247501,8.59234E-5,9.269487580227938E-4,0.9365206218,9.720513E-4,0.0031177737249518285,0.9590206271,3.112617E-4,0.0017642610351079004
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.8899456501,1.858362E-4,0.0013632175174930815,0.9664945674,1.43068E-4,0.0011961103628010251,0.9550815248,2.309924E-4,0.001519843412987009,0.9692934811,8.46574E-5,9.200945603577928E-4,0.9378804344,9.660672E-4,0.0031081621579319187,0.959619568,3.316213E-4,0.0018210472261860756
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.8934097409,1.565396E-4,0.0012511578637406232,0.9672779334,1.466509E-4,0.0012109950454068752,0.9560458422,2.246122E-4,0.0014987067758571054,0.9694555837,9.27527E-5,9.630820318124516E-4,0.9392550111,9.188692E-4,0.003031285535874178,0.9603438348,3.139281E-4,0.0017718016254648825
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.8945454538,2.281402E-4,0.0015104310642991953,0.9681212127,1.379232E-4,0.0011744070844472967,0.9569999945,2.116102E-4,0.0014546827832898827,0.9696969736,9.53524E-5,9.764855349671085E-4,0.9409090853,8.93879E-4,0.002989780928429372,0.960727272,3.333465E-4,0.0018257779163961864
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.8967741966,2.728642E-4,0.001651860163573176,0.9691612917,1.362893E-4,0.0011674300835596107,0.958451606,1.825288E-4,0.001351032197987894,0.9706451648,9.65958E-5,9.828316234228526E-4,0.9419677371,8.952151E-4,0.0029920145387347303,0.9616451591,3.123632E-4,0.0017673799817809412
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.8945017159,2.5993E-4,0.0016122344742623513,0.9697938144,1.362916E-4,0.0011674399342150327,0.9596907204,1.586119E-4,0.0012594121644640408,0.9709278327,9.83895E-5,9.919148148908757E-4,0.9437800658,8.231772E-4,0.0028691064811191655,0.9626116818,2.992287E-4,0.00172982282329723
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.8944852948,2.194166E-4,0.0014812717508951557,0.9708088213,1.307459E-4,0.0011434417344141326,0.9608455932,1.437314E-4,0.0011988803109568528,0.9709558785,1.055371E-4,0.0010273125133083896,0.9443014741,8.135463E-4,0.002852273303875349,0.9631985289,3.086919E-4,0.001756963004732883
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.8952380896,3.611321E-4,0.0019003475997827345,0.9717460269,1.247928E-4,0.0011171069778673842,0.9619444406,1.435032E-4,0.0011979282115385714,0.9712698388,1.110628E-4,0.0010538633687532744,0.9457936442,8.198704E-4,0.0028633379122974642,0.9644444382,2.821487E-4,0.00167972825183123
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.8957081556,3.563236E-4,0.001887653569911598,0.9725751024,1.328078E-4,0.0011524226655181683,0.962832613,1.433481E-4,0.001197280668849205,0.9724034297,1.135915E-4,0.0010657931318975554,0.9468240321,7.858781E-4,0.0028033517438951537,0.9654077244,2.626498E-4,0.0016206474015034856
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.8976525784,5.574046E-4,0.0023609417612469818,0.9733333313,1.397652E-4,0.0011822233291557056,0.9644131446,1.608271E-4,0.0012681762495804752,0.9728169012,1.216934E-4,0.001103147315638306,0.9484976524,7.264585E-4,0.002695289409321381,0.9652582169,2.872071E-4,0.0016947185607055822
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.8953608394,6.911234E-4,0.002628922593002692,0.9744845515,1.531819E-4,0.001237666756441329,0.9654639298,1.736463E-4,0.0013177492174158178,0.9727835184,1.422881E-4,0.0011928457570029747,0.9491237229,7.416363E-4,0.002723300020196086,0.9648969191,3.181432E-4,0.001783656917683443
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9045714319,8.85624E-4,0.0029759435478516724,0.9750857162,1.659171E-4,0.0012880881181037266,0.966457147,1.805187E-4,0.001343572476645752,0.9728000057,1.524601E-4,0.0012347473425766099,0.9506285721,7.404792E-4,0.002721174746318215,0.9651428574,3.360955E-4,0.0018332907570813748
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9161290228,5.549776E-4,0.0023557962560459256,0.9751612908,1.953986E-4,0.0013978504927208775,0.9675483835,1.820119E-4,0.001349117859936633,0.9723225838,1.902861E-4,0.001379442278603929,0.951483869,7.714859E-4,0.0027775635006242433,0.9656774181,3.438172E-4,0.0018542308378408552
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9205882311,5.022109E-4,0.002241006247202359,0.9749999928,2.413842E-4,0.0015536544017251714,0.9686029392,2.215655E-4,0.0014885076419017809,0.9730146968,2.283374E-4,0.0015110837170719564,0.9530882335,6.682086E-4,0.002584973113980105,0.9669852889,3.598865E-4,0.001897067473760488
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9247863293,6.136313E-4,0.002477158250899607,0.9750427365,2.917331E-4,0.0017080196134705245,0.9703418821,3.179652E-4,0.0017831578729882555,0.9741025656,2.604096E-4,0.001613721165505367,0.9535897464,7.677844E-4,0.002770892275062313,0.9670940191,4.167247E-4,0.0020413835994246648
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9309278309,5.443961E-4,0.0023332297357954272,0.9754639161,3.537984E-4,0.0018809529499697753,0.9719587612,4.381793E-4,0.00209327327408535,0.9746391737,2.7573E-4,0.0016605119692432212,0.9536082447,9.350601E-4,0.003057875242713476,0.9670103073,4.93832E-4,0.0022222331110844334
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.9333333194,0.0011615165,0.003408102844692337,0.9752563965,4.159113E-4,0.002039390350080141,0.9721794766,6.078372E-4,0.0024654354584940975,0.9751281917,3.015692E-4,0.0017365747896361966,0.9533333212,0.0011174201,0.003342783421043009,0.9675640893,5.69319E-4,0.0023860406534675807
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9372881293,0.0014076414,0.0037518547413246156,0.973728807,5.709202E-4,0.0023893936469322084,0.9716949123,8.30221E-4,0.002881355583748733,0.9749152482,3.974243E-4,0.001993550350505349,0.9544067734,0.0013446443,0.003666939186842345,0.9684745693,7.081442E-4,0.002661097893727324
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9358974397,0.0010592445,0.0032546036625063887,0.9717948735,8.301289E-4,0.0028811957587085266,0.970256412,0.0013776156,0.0037116244422085594,0.9738461554,5.841451E-4,0.0024169093901096088,0.955384618,0.0018013134,0.0042441882616114,0.9697435915,8.15253E-4,0.0028552635605141605
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9699999928,0.0012222228,0.0034960303202346515,0.9669999951,0.0017282829,0.0041572622000542615,0.9644999999,0.0031967166,0.0056539513616585,0.9739999938,0.0011353541,0.0033695015951917874,0.9569999951,0.0030818182,0.005551412613020221,0.9729999936,0.0010818187,0.0032891012450211986
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.92,0.0743434343,0.027265992426464145,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.7690500498,5.83194E-5,7.636713953003609E-4,0.8546006134,0.0069767749,0.008352709081489669,0.916377936,3.74666E-5,6.120996650873124E-4,0.9134382015,8.1738E-5,9.040907034142094E-4,0.9052502584,8.97442E-5,9.4733415435104E-4,0.9152400416,3.66315E-5,6.052396219680268E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.7763309896,5.79357E-5,7.611550433387405E-4,0.8577032617,0.0070450936,0.008393505584676763,0.9202847713,4.76526E-5,6.903086266301472E-4,0.914065209,8.34899E-5,9.137280777124012E-4,0.9054643011,9.12769E-5,9.553894493870026E-4,0.9187536126,3.78023E-5,6.148357504244528E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.7780858994,5.41608E-5,7.359402149631449E-4,0.8607047546,0.0071166784,0.008436040777521171,0.9238323605,5.68238E-5,7.538156273254091E-4,0.9146059203,8.66582E-5,9.309038618461092E-4,0.9057506269,9.44904E-5,9.720617264351066E-4,0.9223248512,4.22978E-5,6.503675883683011E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.7785548806,5.97201E-5,7.727878104628721E-4,0.8635074791,0.0071798819,0.00847341837749087,0.9271476716,6.61304E-5,8.13206000961626E-4,0.9152559483,8.77417E-5,9.367053965895573E-4,0.9066926533,9.75354E-5,9.876001215066753E-4,0.9256372416,4.78675E-5,6.918634258291155E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.7785395026,5.22856E-5,7.230878231584321E-4,0.866495634,0.0072561438,0.008518300182548158,0.9301979989,7.28468E-5,8.535033684760711E-4,0.9161124092,9.04502E-5,9.510531005154234E-4,0.9078943998,1.039721E-4,0.001019667102538863,0.9289525205,5.11659E-5,7.153034321181466E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.7790232301,4.98311E-5,7.059114675368293E-4,0.869292168,0.007319867,0.00855562212816812,0.9328571439,8.22734E-5,9.070468565625483E-4,0.9171751297,9.28353E-5,9.635107679730414E-4,0.9092943209,1.134869E-4,0.0010653023045126674,0.9322160083,5.35321E-5,7.316563400941729E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.7797303259,4.70772E-5,6.86128267891653E-4,0.872040019,0.0073660108,0.008582546708291193,0.9354197466,9.42236E-5,9.706884155072625E-4,0.9185297948,9.65008E-5,9.823482071037745E-4,0.9109873861,1.213922E-4,0.0011017812850107776,0.9352501082,5.69331E-5,7.545402573753107E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.7805231869,4.42889E-5,6.654990608558363E-4,0.8746977377,0.0074096329,0.008607922455505741,0.9376808101,1.036201E-4,0.0010179395856336464,0.9199054736,1.031758E-4,0.0010157548916938574,0.9128665614,1.261571E-4,0.0011231967770609032,0.938045727,6.27254E-5,7.919936868435253E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.781622225,3.83654E-5,6.193980949276483E-4,0.8773000014,0.0074462794,0.008629182695945196,0.9396088868,1.098103E-4,0.001047904098665522,0.9214800018,1.085893E-4,0.001042061898353452,0.91482889,1.324892E-4,0.0011510395301639297,0.9407955587,6.87947E-5,8.294257049308274E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.7824269712,4.14515E-5,6.43828393285043E-4,0.8799191037,0.0074901054,0.008654539502480765,0.9413528103,1.187525E-4,0.0010897362066114899,0.9230606729,1.144584E-4,0.0010698523262581616,0.9169730347,1.419956E-4,0.0011916190666483983,0.9434651697,7.04106E-5,8.391102430551065E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.7832765281,4.43988E-5,6.663242453940874E-4,0.8824789831,0.0075192195,0.008671343321539057,0.9428538954,1.283523E-4,0.0011329267407913012,0.9247602814,1.212463E-4,0.0011011189763145488,0.9192160839,1.442646E-4,0.0012011019940038397,0.9457532394,7.22683E-5,8.501076402432813E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.7837278843,4.24227E-5,6.513271067597295E-4,0.8849528837,0.0075151192,0.008668978717242303,0.9443507242,1.372024E-4,0.0011713342819195552,0.9264605862,1.280047E-4,0.0011313916209695033,0.9213376236,1.45668E-4,0.0012069299896845715,0.9481176752,7.48042E-5,8.648942131844796E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.7839377046,3.36836E-5,5.803757403613628E-4,0.8873849383,0.0075062721,0.008663874479700176,0.9458461231,1.436814E-4,0.0011986717649131475,0.9281589955,1.317552E-4,0.0011478466796571744,0.9233891213,1.472625E-4,0.0012135176142108529,0.9502928859,7.53774E-5,8.682015894940528E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.7838664174,3.15519E-5,5.617107796722437E-4,0.8898047975,0.0075057698,0.008663584592996135,0.9471425223,1.52246E-4,0.001233880059000874,0.9299059242,1.397641E-4,0.0011822186768952686,0.9254938859,1.487426E-4,0.0012196007543454539,0.9524905944,7.51725E-5,8.670207609971055E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.7833214402,2.63675E-5,5.134929405551745E-4,0.8923316678,0.0074871411,0.008652826763549585,0.9482869387,1.579713E-4,0.0012568663413426266,0.9316416836,1.490022E-4,0.0012206645730912322,0.9276588154,1.502655E-4,0.0012258282914013692,0.9543278599,7.90505E-5,8.891034810414365E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.7834336579,2.82322E-5,5.313398159370329E-4,0.8948374689,0.0074690984,0.008642394575579155,0.9493281984,1.645315E-4,0.0012826983277450703,0.9334745938,1.54225E-4,0.0012418735845487656,0.929867565,1.532383E-4,0.0012378945835570976,0.9561353242,7.91183E-5,8.894846822739557E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.7830896676,2.54087E-5,5.04070431586698E-4,0.8971710518,0.0074428122,0.008627173465278184,0.9503265125,1.685651E-4,0.00129832623019024,0.9353070188,1.614423E-4,0.0012705994648196575,0.932034601,1.519711E-4,0.0012327655900454069,0.9578825551,8.02169E-5,8.956388781199709E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.7826633811,2.52596E-5,5.025892955485622E-4,0.8996596813,0.007406446,0.008606071112883043,0.9514081395,1.721056E-4,0.0013118902393112009,0.937033295,1.646617E-4,0.0012832057512339944,0.9339753348,1.512218E-4,0.0012297227329768285,0.9594451302,8.28737E-5,9.103499327181828E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.7822471976,2.18265E-5,4.671883988285668E-4,0.9020549321,0.0073657282,0.008582382070264643,0.9522996223,1.777358E-4,0.001333175907373067,0.9388789034,1.666882E-4,0.0012910778442836047,0.9360074902,1.4583E-4,0.0012076009274590675,0.9609263408,8.50883E-5,9.224331954130879E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.7822042406,2.36735E-5,4.865542107514845E-4,0.9044160777,0.0073346031,0.008564229737693869,0.9531648159,1.825148E-4,0.0013509803847576766,0.9408240652,1.671205E-4,0.0012927509427573434,0.9378640062,1.440464E-4,0.0012001933177617679,0.9622876644,8.5654E-5,9.254944624361618E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.7816436291,2.23063E-5,4.7229545837325175E-4,0.9068202797,0.0072859956,0.008535804355771049,0.9540040946,1.88085E-4,0.0013714408481593364,0.9427675396,1.68043E-4,0.0012963140051700437,0.9397747064,1.409683E-4,0.0011873007201210653,0.9637019968,8.68623E-5,9.319994635191589E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.7810733736,2.3829E-5,4.8814956724348326E-4,0.9090588531,0.0072368621,0.00850697484420872,0.9548794395,1.930806E-4,0.0013895344544127,0.9446435064,1.64533E-4,0.0012827041747807636,0.9415685755,1.407249E-4,0.0011862752631661845,0.9649883324,8.90839E-5,9.438426775686719E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.7799316943,2.50661E-5,5.006605636556569E-4,0.9113790387,0.0071627786,0.008463320034123725,0.9557945901,1.967845E-4,0.001402798987738443,0.9464486468,1.654321E-4,0.001286204105109294,0.9433149469,1.382016E-4,0.0011755917658779343,0.9662148678,8.979E-5,9.475758544834287E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.7792974949,2.65957E-5,5.157101899322913E-4,0.9135444382,0.0071082033,0.00843101613092989,0.9566418308,1.983069E-4,0.0014082148273612232,0.9482464099,1.617763E-4,0.001271913125964191,0.9450691873,1.354024E-4,0.0011636253692662427,0.9674268234,9.05393E-5,9.515214133165896E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.778451997,3.23612E-5,5.688690534736443E-4,0.9157847857,0.0070301675,0.008384609412489051,0.9574649417,1.979729E-4,0.0014070284289949512,0.9499622387,1.579257E-4,0.0012566849247126345,0.94681499,1.316115E-4,0.001147220554209172,0.9685490829,9.04332E-5,9.509637217055127E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.7773981988,3.25533E-5,5.705549929673738E-4,0.917797212,0.0069477171,0.008335296695379236,0.9582098919,2.006037E-4,0.0014163463559454658,0.9516807884,1.515558E-4,0.0012310800136465542,0.9484339964,1.274232E-4,0.0011288188517206824,0.9695135283,8.93204E-5,9.45094704249262E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.7760387838,3.62566E-5,6.021345364617445E-4,0.9198725754,0.006894221,0.008303144585035237,0.9589390582,2.003721E-4,0.0014155285232025528,0.9532576144,1.466861E-4,0.001211140371715847,0.9501191115,1.235431E-4,0.001111499437696664,0.9704293627,8.78552E-5,9.373110476250667E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.7750280857,3.37438E-5,5.808941383763482E-4,0.9219831473,0.0068167801,0.008256379412309006,0.9597106767,2.010801E-4,0.0014180271506568554,0.9548033714,1.427185E-4,0.0011946484838646053,0.9517247182,1.202452E-4,0.0010965637236385307,0.9713792145,8.54045E-5,9.241455513067193E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.7732554793,3.22586E-5,5.679665483107258E-4,0.9239817706,0.0067545121,0.008218583880450452,0.9605553949,2.006195E-4,0.00141640213216445,0.9563144392,1.397359E-4,0.0011820994036036054,0.9530333227,1.161608E-4,0.0010777791981663035,0.9721703178,8.48393E-5,9.210825153046821E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.7717422664,3.2818E-5,5.728699677937394E-4,0.9259607047,0.0066869832,0.008177397630053219,0.9613493204,1.957964E-4,0.001399272668210167,0.9578127694,1.340319E-4,0.001157721469093495,0.954469806,1.116563E-4,0.0010566754468615235,0.9731262666,8.07532E-5,8.986278428804663E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.7702813625,3.00223E-5,5.479260899062938E-4,0.9276729208,0.0066136548,0.008132438010830455,0.9621805382,1.875312E-4,0.0013694203153159369,0.959270224,1.291338E-4,0.0011363705381608588,0.9558675277,1.066541E-4,0.0010327347190832697,0.9739566237,7.73896E-5,8.797135897552112E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.7684414148,3.26411E-5,5.713239011278979E-4,0.9294913754,0.0065301498,0.008080934228169414,0.9630606771,1.787534E-4,0.0013369869109306942,0.9606632954,1.239683E-4,0.001113410526266031,0.9572992265,1.0313E-4,0.0010155294185792945,0.974729327,7.6359E-5,8.738363691218168E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.7666767299,3.68887E-5,6.073606836139461E-4,0.9312013271,0.0064356396,0.008022243825763463,0.9637337804,1.749761E-4,0.0013227853189387913,0.9621340185,1.182093E-4,0.0010872410036417868,0.9584666467,9.90447E-5,9.95212037708548E-4,0.9755387902,7.7462E-5,8.801249911234199E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.764767164,3.89182E-5,6.238445319148034E-4,0.9329901937,0.006366247,0.00797887648732577,0.9644485295,1.662569E-4,0.0012894064525974733,0.963452816,1.127266E-4,0.0010617278370656012,0.9597702199,9.46486E-5,9.728751204548299E-4,0.9763143378,7.48328E-5,8.650595355234229E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.7628500283,4.87865E-5,6.984733352104431E-4,0.9347666439,0.0062759102,0.0079220642511911,0.9652489138,1.589962E-4,0.0012609369532216906,0.9648319852,1.071813E-4,0.001035284019001549,0.9607716256,9.13366E-5,9.557018363485549E-4,0.9770037329,7.27876E-5,8.531564920927461E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.7610110521,5.13604E-5,7.166617054091839E-4,0.9363601887,0.0062069935,0.007878447499349094,0.9661358613,1.461975E-4,0.00120912158197594,0.9660695094,1.013525E-4,0.0010067397876313423,0.9619399667,8.67484E-5,9.313882112202194E-4,0.9777061617,7.23326E-5,8.504857435607019E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.758780098,5.19689E-5,7.208945831395878E-4,0.9378394869,0.0061389932,0.007835172748574213,0.9669983941,1.34507E-4,0.001159771529224614,0.9672712696,9.53351E-5,9.763969479673725E-4,0.9629791349,8.32773E-5,9.125639703604345E-4,0.9783531302,6.95494E-5,8.339628289078596E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.7564579308,5.3167E-5,7.291570475556003E-4,0.9393313742,0.0060340537,0.007767917159702464,0.9678473616,1.217152E-4,0.001103246119413071,0.9683626872,8.99945E-5,9.486543100624168E-4,0.9641226351,8.15056E-5,9.028045192620604E-4,0.9790117437,6.78835E-5,8.239144373052337E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.7547745228,5.87838E-5,7.667059410230235E-4,0.940944961,0.0059592971,0.007719648372821135,0.9685908484,1.113697E-4,0.0010553184353549407,0.9694993359,8.36474E-5,9.145895254156369E-4,0.9650862074,7.86814E-5,8.870253660409041E-4,0.9797049028,6.38031E-5,7.98768427017493E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.7528817058,6.65625E-5,8.15858443604036E-4,0.9423727691,0.0058986042,0.007680237105714902,0.9693090641,1.026219E-4,0.0010130246788701645,0.9704684848,7.8326E-5,8.850197737903939E-4,0.9660734737,7.61905E-5,8.728716973301402E-4,0.9803842229,6.08579E-5,7.801147351511828E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.7507713377,8.54792E-5,9.245496200853689E-4,0.9436750096,0.0058221287,0.0076302874782015915,0.9701234168,9.41579E-5,9.703499368784439E-4,0.971484403,7.21275E-5,8.492791060658446E-4,0.9670346236,7.48064E-5,8.649069314093858E-4,0.9809701723,5.8559E-5,7.652385249057969E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.7479428113,9.54885E-5,9.771821733945006E-4,0.9450418407,0.0057641356,0.007592190461256883,0.9708751738,8.60168E-5,9.274524246558419E-4,0.9724511862,6.6339E-5,8.144875689659112E-4,0.9678940034,7.13474E-5,8.446739015738558E-4,0.9815725255,5.34986E-5,7.314273716508017E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.7457963824,1.299256E-4,0.0011398491128215172,0.9464952111,0.00571469,0.007559556865319554,0.9716956383,7.90495E-5,8.890978573812896E-4,0.9733948225,6.05646E-5,7.782326130405999E-4,0.9688683933,6.78407E-5,8.236546606436462E-4,0.9821390581,4.94843E-5,7.034507800834398E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.7431563735,1.415177E-4,0.001189612121659829,0.9478223205,0.0055991674,0.0074827584485936734,0.9724810404,7.39775E-5,8.601017381682239E-4,0.9742686862,5.64491E-5,7.51326160864907E-4,0.9696496922,6.43997E-5,8.024942367394298E-4,0.9826941139,4.54707E-5,6.743196571359906E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.7411029398,1.75317E-4,0.001324073260813011,0.9491838226,0.0055160701,0.007427025043717033,0.9730330878,7.06661E-5,8.406313103852366E-4,0.9750919127,5.34196E-5,7.308871321893689E-4,0.970415445,6.12703E-5,7.827534733234979E-4,0.9832169116,4.22324E-5,6.498646012824518E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.7382396996,1.988293E-4,0.0014100684380554016,0.9503857672,0.0054380455,0.007374310476241151,0.9737228465,6.5622E-5,8.100740706873662E-4,0.9759737813,4.91197E-5,7.008544784760957E-4,0.971142323,5.69467E-5,7.546303730966573E-4,0.9836816531,3.85152E-5,6.20606155303023E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.7354444861,2.184879E-4,0.001478133620482262,0.9516291481,0.0053597601,0.007321038246041336,0.974265548,6.25689E-5,7.910050568738483E-4,0.9767531461,4.58944E-5,6.774540574828673E-4,0.9719000369,5.47288E-5,7.397891591527954E-4,0.9840709627,3.67813E-5,6.06475885753094E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.7327498972,2.083511E-4,0.001443437217200665,0.9529327127,0.0052892399,0.007272716067605004,0.9750175023,5.81908E-5,7.628289454392773E-4,0.9775456989,4.15189E-5,6.443516120876861E-4,0.9725943202,5.34553E-5,7.311313151548086E-4,0.9843796182,3.52654E-5,5.938467815859576E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.730015856,2.284403E-4,0.0015114241628345101,0.9541673276,0.0051964823,0.007208663052189359,0.975685963,5.64625E-5,7.514153312250157E-4,0.9782474214,4.13856E-5,6.433164073766501E-4,0.9732870746,5.17833E-5,7.196061422750643E-4,0.984746232,3.34911E-5,5.787149557424622E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.7277103484,2.097371E-4,0.0014482302993654014,0.9552953073,0.005133473,0.0071648258876263,0.9763106829,5.46387E-5,7.391799510268118E-4,0.9790008092,3.90735E-5,6.250879938056722E-4,0.9739037222,4.84538E-5,6.960876381605982E-4,0.985093044,3.22112E-5,5.675491168172143E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.7261246383,2.072056E-4,0.0014394637890547993,0.9563887739,0.0050791129,0.007126789529654991,0.9769046611,5.34182E-5,7.308775547244559E-4,0.9797523695,3.65155E-5,6.042805639767012E-4,0.9745810956,4.58795E-5,6.773440779987672E-4,0.9853693759,3.01963E-5,5.495116013334023E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.7223251879,2.140965E-4,0.0014632036768679883,0.9573673117,0.0050206142,0.0070856292592824804,0.9774641973,5.206E-5,7.215261603018978E-4,0.9804507166,3.36627E-5,5.801956566538568E-4,0.9750336957,4.46521E-5,6.682222684107437E-4,0.9856992424,2.83371E-5,5.323260279189812E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.7206540406,1.758856E-4,0.001326218684832935,0.9584337351,0.0049544243,0.007038767150574027,0.9780852008,4.83349E-5,6.952330544500887E-4,0.9810757333,3.05444E-5,5.526698833842857E-4,0.9755981082,4.26309E-5,6.529234258318505E-4,0.9860240954,2.65402E-5,5.151718159992839E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.7176703393,1.599397E-4,0.0012646726849268155,0.9594681358,0.0049029839,0.00700213103276424,0.978571431,4.57442E-5,6.763445867307581E-4,0.9816659379,2.91939E-5,5.40313797713884E-4,0.9760615355,4.1361E-5,6.431251822157176E-4,0.9864000016,2.42739E-5,4.926854980613901E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.7146516919,1.362993E-4,0.001167472911891321,0.9603101102,0.0048516015,0.006965343853680162,0.9791640431,4.41186E-5,6.64218337596908E-4,0.9823191029,2.75212E-5,5.246065192122568E-4,0.9765617949,3.96414E-5,6.296141675661373E-4,0.9866966343,2.3007E-5,4.7965612682420724E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.7109834611,1.358427E-4,0.0011655157656591353,0.9611351132,0.0047444917,0.006888027076021115,0.9798529392,4.23614E-5,6.508563589610229E-4,0.9829365784,2.50603E-5,5.006026368288525E-4,0.9770496333,3.93198E-5,6.270550215092772E-4,0.9870450377,2.10627E-5,4.5894117270081576E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.7066792011,1.185971E-4,0.001089022956599171,0.9622577628,0.0046214823,0.006798148497936773,0.9803809971,4.17607E-5,6.46225192947474E-4,0.98347601,2.43309E-5,4.932636212006719E-4,0.9775634974,3.74217E-5,6.11732784800684E-4,0.9873471308,1.92975E-5,4.3928919859245345E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.7036109865,1.220957E-4,0.0011049692303408273,0.9632258064,0.0045313951,0.006731563785629607,0.9809195983,3.80101E-5,6.165233166718027E-4,0.9839094865,2.4076E-5,4.906730072054096E-4,0.9780645132,3.68331E-5,6.069027928754324E-4,0.9875637913,1.80765E-5,4.251646739793888E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.7006410182,1.295393E-4,0.0011381533288621528,0.9641370806,0.0043904778,0.006626068064848112,0.9814398444,3.7545E-5,6.127397489962603E-4,0.9843540454,2.38815E-5,4.88687016402114E-4,0.978570019,3.6066E-5,6.005497481474787E-4,0.9878353053,1.82926E-5,4.276984919309396E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.6961071849,1.262883E-4,0.0011237806725513657,0.9652072817,0.0042798582,0.0065420625188085755,0.9820677483,3.41536E-5,5.84410814410548E-4,0.9847674435,2.26556E-5,4.759789911330121E-4,0.9789737076,3.61655E-5,6.01377585215811E-4,0.9880738127,1.85529E-5,4.3073077438232805E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.6913426757,1.230359E-4,0.001109215488532323,0.9660186681,0.0041600085,0.006449812787980749,0.9826179367,3.23004E-5,5.683344086011334E-4,0.9851840341,2.2597E-5,4.753630191758715E-4,0.9793157101,3.54115E-5,5.950756254460436E-4,0.9882737178,1.78498E-5,4.2249023657358047E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.688557744,1.414161E-4,0.0011891850150418143,0.9669877595,0.0040446053,0.006359721141685381,0.9832038313,3.12206E-5,5.587539709031158E-4,0.9856625885,2.17708E-5,4.66591898772364E-4,0.9797551882,3.37931E-5,5.813183293170791E-4,0.988472594,1.76705E-5,4.203629384234533E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.6843169391,1.385565E-4,0.0011771002506158939,0.9678524613,0.0038924952,0.0062389864561481455,0.9837322372,2.95822E-5,5.438952104955513E-4,0.9861366129,2.09305E-5,4.574986338777417E-4,0.9803934431,3.34877E-5,5.786855795680415E-4,0.9887595624,1.72483E-5,4.153107270466295E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.6823595464,1.482136E-4,0.0012174300801278076,0.9688932598,0.003727737,0.006105519633905046,0.9842471945,2.9795E-5,5.458479641805033E-4,0.9867359614,2.02817E-5,4.5035208448501713E-4,0.9808370793,3.3799E-5,5.81369073824881E-4,0.98897753,1.69717E-5,4.1196723170660064E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.6794916153,1.802038E-4,0.0013424000893921305,0.9698035827,0.0035913586,0.005992794506738905,0.9848931241,3.03086E-5,5.505324695238239E-4,0.9871057206,1.99628E-5,4.467974932785546E-4,0.9812362796,3.22107E-5,5.675447118950189E-4,0.9891912156,1.72822E-5,4.157186548616744E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.677394408,2.003822E-4,0.0014155641984735273,0.9706424844,0.0034890281,0.005906799556443404,0.9854253483,3.00733E-5,5.483912836652311E-4,0.9875847816,2.14166E-5,4.627807256141941E-4,0.9816597342,3.05205E-5,5.524536179626305E-4,0.9893753844,1.71798E-5,4.1448522289702926E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.6765318573,2.16968E-4,0.0014729833671837575,0.9714705881,0.0033692889,0.005804557605881778,0.985765925,3.15524E-5,5.617152303436324E-4,0.9878553903,2.01865E-5,4.492938904547891E-4,0.9819914204,3.14465E-5,5.607717895900257E-4,0.9895343131,1.66618E-5,4.0818868186170965E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.6739103019,2.393295E-4,0.0015470277954839726,0.9724510452,0.0032547243,0.005705019106015334,0.9861844629,3.36069E-5,5.79714584946765E-4,0.9882059366,1.88651E-5,4.3433972878381737E-4,0.9823310149,2.98969E-5,5.467805775628831E-4,0.9896272856,1.71087E-5,4.1362664324242943E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.6750163019,2.726895E-4,0.0016513312811183589,0.9734637907,0.0030881346,0.0055570987034602864,0.9863926911,3.41274E-5,5.841866140198694E-4,0.9886431754,1.69526E-5,4.117353518948792E-4,0.9827984321,2.96284E-5,5.443197589652611E-4,0.9897651601,1.70954E-5,4.1346583897584573E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.6729110539,2.675233E-4,0.001635613952007013,0.9744676554,0.0029773225,0.005456484674220207,0.9865835607,3.53365E-5,5.944451194181007E-4,0.9890700805,1.71686E-5,4.1435009351996045E-4,0.9831805974,2.96566E-5,5.445787362723595E-4,0.9898854464,1.70027E-5,4.1234330357118687E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.6783821523,2.36967E-4,0.0015393732490854841,0.9752370989,0.0028798169,0.005366392549935198,0.986827057,3.53463E-5,5.945275435166986E-4,0.9894351459,1.697E-5,4.119465984809196E-4,0.9834728032,3.02438E-5,5.499436334752862E-4,0.9899721056,1.73179E-5,4.161478102789921E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.6818772554,3.020384E-4,0.0017379251997712674,0.9762238264,0.0027686504,0.005261796651334979,0.9871191335,3.76159E-5,6.133180251712809E-4,0.989862811,1.58071E-5,3.975814381985155E-4,0.9837400746,3.22213E-5,5.676380889263863E-4,0.9901227373,1.6902E-5,4.1112042031502156E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.6868164778,2.390833E-4,0.0015462318713569448,0.9770861429,0.0026697887,0.005166999806464095,0.9875580561,3.5875E-5,5.989574275355469E-4,0.9902921385,1.51997E-5,3.8986792635455406E-4,0.9839925134,3.19843E-5,5.655466382182817E-4,0.9902846485,1.6634E-5,4.0784801090602363E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.6933125973,1.806215E-4,0.0013439549843651758,0.9779082412,0.0025355576,0.005035432056934142,0.9878460354,3.79373E-5,6.159326261856893E-4,0.9906376356,1.4731E-5,3.838098487532596E-4,0.9842768234,3.23783E-5,5.690193318332867E-4,0.9905209965,1.58888E-5,3.9860757644580714E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.7005663455,1.008708E-4,0.0010043445623888249,0.978705501,0.0024507871,0.004950542495525112,0.9881634289,3.80008E-5,6.164478891195913E-4,0.9910275084,1.39921E-5,3.740601555899799E-4,0.9846278322,3.32051E-5,5.762386658321359E-4,0.9906877023,1.58752E-5,3.984369460780463E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.7079191267,8.95927E-5,9.465342043476295E-4,0.9794271296,0.0023667163,0.004864890851807469,0.9885509694,3.77107E-5,6.140903842269474E-4,0.9912468427,1.38348E-5,3.7195160975589284E-4,0.98494524,3.35607E-5,5.793159759578532E-4,0.9907497877,1.65029E-5,4.062376151958359E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.713268888,1.982001E-4,0.0014078355727854017,0.9800790858,0.0022742032,0.004768860660577115,0.9888752216,3.75202E-5,6.125373458002377E-4,0.9914850616,1.36916E-5,3.700216209899092E-4,0.985307557,3.25262E-5,5.70317455457923E-4,0.9907293534,1.73057E-5,4.160012019213406E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.7255514741,2.266256E-4,0.0015054089145478049,0.9808915418,0.0021730453,0.004661593397112193,0.9891452199,3.80354E-5,6.167284653719171E-4,0.9918382353,1.34359E-5,3.665501329968385E-4,0.9856341904,3.02525E-5,5.500227268031749E-4,0.9908823562,1.88698E-5,4.343938305270921E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.7370548606,2.179569E-4,0.001476336343791617,0.981443693,0.0020718146,0.004551719015932332,0.9894995171,3.98624E-5,6.313667713777785E-4,0.9920500469,1.30178E-5,3.6080188469574267E-4,0.9859095228,3.10747E-5,5.574468584537902E-4,0.9909720856,1.90653E-5,4.3663829424364506E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.7494438887,2.873539E-4,0.0016951516156379642,0.9821941358,0.0019330385,0.004396633371114767,0.98976744,4.08179E-5,6.38888879227053E-4,0.9922851342,1.24265E-5,3.525124111290268E-4,0.9861779571,3.12918E-5,5.593907400020132E-4,0.9909504533,1.94844E-5,4.414113727578844E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.7624468088,3.825388E-4,0.001955859913183968,0.9829574466,0.0018772831,0.004332762513685697,0.9900531882,4.0911E-5,6.396170729428664E-4,0.9926276571,1.25349E-5,3.540466071013815E-4,0.986457442,3.23711E-5,5.689560615724206E-4,0.9910212708,2.01042E-5,4.483770734549214E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.7775280893,3.181418E-4,0.0017836529931575815,0.9837528121,0.0017927135,0.004234044756494669,0.9903820235,4.12998E-5,6.42649204465391E-4,0.9929325837,1.15355E-5,3.3963951478000907E-4,0.9867865193,3.1807E-5,5.639769498835924E-4,0.9909662968,2.20847E-5,4.699436136389131E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.7941735923,4.05764E-4,0.002014358458666183,0.9841973799,0.0017327788,0.004162665972667036,0.9904637313,4.61285E-5,6.791796522275973E-4,0.9931747872,1.09002E-5,3.3015450928315366E-4,0.9872651583,3.16847E-5,5.628916414373196E-4,0.9909036821,2.31467E-5,4.8111017449228817E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.8074494958,3.773881E-4,0.0019426479351647844,0.9848232329,0.0015764144,0.003970408543210635,0.9907828301,4.80361E-5,6.930808033699966E-4,0.9934722292,1.17894E-5,3.433569571160602E-4,0.9875000024,3.26413E-5,5.713256514458282E-4,0.9910353559,2.29472E-5,4.790323579884766E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.8227762818,3.62961E-4,0.0019051535371197776,0.9853234535,0.0014834705,0.0038515847387796103,0.9910646892,4.96334E-5,7.045097586265218E-4,0.9936927241,1.21778E-5,3.4896704715488535E-4,0.9879245287,2.94985E-5,5.431252157652045E-4,0.9910646898,2.34711E-5,4.844698133010972E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.8373737454,3.766794E-4,0.0019408230212979237,0.9859018743,0.0013542576,0.003680023912965784,0.9913419914,4.97216E-5,7.051354479814499E-4,0.9939971095,1.18928E-5,3.4485939163664953E-4,0.9880519497,2.90287E-5,5.387828876272891E-4,0.991038962,2.42843E-5,4.927910307625333E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.8519440114,2.949715E-4,0.0017174734350201752,0.9865629923,0.0012532917,0.003540186012062078,0.9914930081,5.46502E-5,7.392577358404848E-4,0.994230178,1.26209E-5,3.5525906040522034E-4,0.9881959569,3.05435E-5,5.526617410315283E-4,0.9909797841,2.54084E-5,5.040674558032883E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.866329962,2.268602E-4,0.0015061879032843145,0.9868518561,0.0012028766,0.003468251144308901,0.9916330069,6.26071E-5,7.912464849842936E-4,0.9944949579,1.20728E-5,3.474593501404157E-4,0.9884343469,2.89519E-5,5.380696980875247E-4,0.9909090978,2.66241E-5,5.159854649115612E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.8790441096,1.800688E-4,0.0013418971644652954,0.9874448591,0.0010970196,0.0033121286206909298,0.9920036858,7.02019E-5,8.378657410349226E-4,0.9948161858,1.35424E-5,3.68E-4,0.9886029458,2.86713E-5,5.354558805354555E-4,0.9909007394,2.86969E-5,5.356948758388491E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.8898989975,2.333092E-4,0.0015274462347329937,0.9883232367,9.38068E-4,0.0030627895781460404,0.9922020245,8.19558E-5,9.052944272445291E-4,0.9951111162,1.37838E-5,3.7126540372084226E-4,0.9887878782,2.9795E-5,5.458479641805033E-4,0.9911313164,2.53032E-5,5.030228623034941E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9038202345,2.073811E-4,0.0014400732620252347,0.9887191004,9.37845E-4,0.0030624255092981446,0.9926067394,8.92954E-5,9.449624331157297E-4,0.9954831457,1.35168E-5,3.6765200937843384E-4,0.9892809016,2.90602E-5,5.390751339099218E-4,0.991146068,2.87506E-5,5.361958597378387E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.9085858583,2.29285E-4,0.001514215968744221,0.9889393926,8.927376E-4,0.0029878714831799574,0.9930808085,1.041715E-4,0.0010206444042858414,0.9956060618,1.52814E-5,3.9091431286152723E-4,0.9894696957,3.42749E-5,5.854476919418165E-4,0.9910101014,3.52108E-5,5.933868889687402E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9167146981,2.149157E-4,0.0014660003410640805,0.9894812679,7.908023E-4,0.0028121207299829786,0.9934582138,1.24635E-4,0.0011164004657827763,0.9958501476,1.61604E-5,4.02E-4,0.9897118151,3.98062E-5,6.30921548213405E-4,0.9912391919,4.15956E-5,6.449465094098889E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9218855202,1.607292E-4,0.00126779020346428,0.9895959538,7.500771E-4,0.0027387535486056423,0.9934343398,1.494099E-4,0.001222333424234157,0.9962289524,1.81571E-5,4.261114877587789E-4,0.9900673306,4.29135E-5,6.550839640839944E-4,0.9914814734,4.81994E-5,6.942578771609293E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9262096882,1.736108E-4,0.001317614511152636,0.9895564568,7.472931E-4,0.002733666219566683,0.9935887134,1.813448E-4,0.0013466432341195645,0.9966129065,2.06014E-5,4.5388765129710234E-4,0.9909274274,4.64369E-5,6.814462561347006E-4,0.991491943,6.10603E-5,7.814109034304551E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9297979832,4.106724E-4,0.0020265053663881573,0.990101018,7.14687E-4,0.0026733630505413964,0.9938888937,2.284322E-4,0.0015113973666776054,0.9968181849,2.30109E-5,4.796967792262108E-4,0.9901515216,6.46064E-5,8.037810647184966E-4,0.9909596014,9.03305E-5,9.504235897745805E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.932885915,8.808415E-4,0.0029678974038871357,0.9901342213,7.429414E-4,0.002725695140693471,0.9932885844,2.902773E-4,0.0017037526228886634,0.9971812034,2.38228E-5,4.880860579856794E-4,0.9911409295,7.63274E-5,8.736555385276282E-4,0.9908724731,1.451568E-4,0.0012048103585212072
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9343434215,8.672584E-4,0.0029449251263826727,0.989494946,7.130174E-4,0.002670238566121012,0.994949491,1.16459E-4,0.0010791617117003364,0.9972727245,2.85583E-5,5.343996631735465E-4,0.9908080745,1.176854E-4,0.00108482901878591,0.990202015,2.750801E-4,0.0016585538881809057
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9219999969,0.0013733334,0.0037058513191977898,0.9884000033,8.014546E-4,0.0028309973507582094,0.9964000022,7.57979E-5,8.706198940984522E-4,0.9978000009,5.57172E-5,7.464395487914611E-4,0.9912000036,2.4501E-4,0.001565279527752152,0.9888000041,8.025858E-4,0.002832994528762807
1.0,1.0,0.0,0.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_prediction_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7724072337,2.9016E-5,5.386650164991226E-4,0.8421820503,0.0020837055,0.004564762315827627,0.8416444665,2.03294E-5,4.508813591178948E-4,0.8547668868,1.69691E-5,4.119356745900991E-4,0.8469687581,7.29159E-5,8.539080746778309E-4,0.8384609884,0.0010889677,0.0032999510602431665
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7739207029,2.67867E-5,5.175586923238755E-4,0.8455738866,0.0021609967,0.004648652170253223,0.8440096074,2.41183E-5,4.911038586694265E-4,0.8556660008,2.00714E-5,4.4801116057526956E-4,0.8467176616,7.9356E-5,8.908198471071466E-4,0.8410340405,0.0011728184,0.003424643631095066
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7754794836,3.01752E-5,5.493195791158367E-4,0.8487432235,0.002224884,0.004716867604671558,0.8463559079,2.84131E-5,5.330393981686532E-4,0.8574815929,2.48125E-5,4.981214711292819E-4,0.847584365,8.61224E-5,9.280215514738869E-4,0.8437929904,0.0012444223,0.0035276370278133776
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7768683612,2.6748E-5,5.171846865482388E-4,0.8517808682,0.0022909629,0.004786400422029064,0.8485764533,3.3926E-5,5.824602990762546E-4,0.8597424352,2.97922E-5,5.458223154104273E-4,0.849088307,9.32249E-5,9.655304241710874E-4,0.8467293537,0.0012620469,0.0035525299435754235
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.7775510192,2.69626E-5,5.1925523589079E-4,0.854614557,0.0023463931,0.004843958195525638,0.8506709063,4.04054E-5,6.356524207458034E-4,0.8624349338,3.36202E-5,5.798292852210899E-4,0.8510972458,1.006441E-4,0.0010032153308238466,0.8498430121,0.0012210629,0.0034943710449807704
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.7781879008,2.77355E-5,5.266450417501337E-4,0.8575557417,0.0024008499,0.004899846834340845,0.8527891433,4.62853E-5,6.803330066959857E-4,0.8653185803,3.56518E-5,5.970912828035593E-4,0.8534321469,1.106725E-4,0.0010520099809412456,0.8531047994,0.0011490801,0.0033898084016652035
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.7805452406,2.77945E-5,5.27204893755739E-4,0.8604262286,0.0024519537,0.004951720610050611,0.8548168504,5.33646E-5,7.305107802079309E-4,0.8683288318,3.68389E-5,6.069505745940109E-4,0.8558507776,1.188065E-4,0.001089983944835886,0.8564432812,0.0010767535,0.0032813922350124493
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.7833447158,2.38027E-5,4.8788010822332163E-4,0.8632150185,0.0024862548,0.004986235854830776,0.8567389083,6.15661E-5,7.846406820959515E-4,0.8712986368,3.69708E-5,6.080361831338659E-4,0.8584274721,1.25508E-4,0.0011203035302988205,0.8597209889,0.0010056451,0.003171190785809015
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.7858794034,1.96399E-5,4.431692678875646E-4,0.8659095985,0.0025344124,0.0050342947867601075,0.858610369,6.9442E-5,8.333186665375977E-4,0.8740627962,3.65088E-5,6.042251236087424E-4,0.8610454583,1.303303E-4,0.0011416229675335022,0.8629957736,9.327328E-4,0.003054067451776401
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.7874236941,1.78008E-5,4.2190994299731786E-4,0.8684310138,0.0025672914,0.005066844580209659,0.8604325813,7.85855E-5,8.864846304364221E-4,0.876962325,3.65694E-5,6.047263844086844E-4,0.863658644,1.329927E-4,0.0011532246095188915,0.8663692683,8.527705E-4,0.0029202234503544417
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.7884900391,1.70819E-5,4.1330255261732895E-4,0.8709499043,0.0025964833,0.005095569938682031,0.8622287905,8.84222E-5,9.403307928596192E-4,0.8797618628,3.60359E-5,6.002990921199199E-4,0.8661695176,1.36406E-4,0.0011679297924104856,0.8697530431,7.738227E-4,0.0027817668845537724
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.7895370662,1.73399E-5,4.1641205554114304E-4,0.8734064764,0.002618032,0.005116670792615058,0.8639577204,9.82315E-5,9.911180555312268E-4,0.8825403607,3.56609E-5,5.971674806953239E-4,0.868739633,1.38118E-4,0.00117523614648291,0.8729560256,6.963169E-4,0.0026387817264790963
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.7915365934,1.81931E-5,4.2653370324043566E-4,0.8758765721,0.0026431748,0.005141181576252681,0.8655688888,1.093343E-4,0.0010456304318448273,0.8853442186,3.57629E-5,5.980209026447153E-4,0.8713263553,1.392671E-4,0.0011801148249217107,0.8761553741,6.246686E-4,0.0024993371121159306
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.7927254558,1.62944E-5,4.0366322596937165E-4,0.8781945986,0.0026563571,0.005153985933236528,0.8672216177,1.188526E-4,0.00109019539533058,0.888063162,3.59834E-5,5.998616507162297E-4,0.8738563341,1.435492E-4,0.0011981201943043944,0.8792469889,5.589728E-4,0.002364260560936548
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.7937759757,1.31302E-5,3.623561783659829E-4,0.8804838878,0.002670423,0.0051676135691438845,0.8689029449,1.298458E-4,0.0011394990127244515,0.8909751552,3.63848E-5,6.031981432332165E-4,0.8762517321,1.446405E-4,0.0012026657889871151,0.8822310448,5.036917E-4,0.0022443076883529142
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.7949817896,1.11167E-5,3.3341715612727547E-4,0.8826689082,0.0026756732,0.005172690982457777,0.8705149025,1.415449E-4,0.0011897264391447305,0.893955707,3.73775E-5,6.113714092104733E-4,0.8787318969,1.489871E-4,0.0012206027199707528,0.8852415681,4.536695E-4,0.0021299518773906607
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.7957631946,1.27562E-5,3.5715822824064963E-4,0.8848477387,0.0026887335,0.005185299894895184,0.8720682806,1.532929E-4,0.00123811509965754,0.8968252313,3.67574E-5,6.062788137482622E-4,0.8810904098,1.504179E-4,0.001226449754372351,0.8881161308,4.069103E-4,0.002017201774736479
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.7965154111,1.21055E-5,3.4792959057832373E-4,0.8869241804,0.0027071926,0.00520306890209999,0.873601377,1.644658E-4,0.0012824422014266375,0.8996343088,3.73276E-5,6.109631740129678E-4,0.8834884155,1.517668E-4,0.0012319366866848313,0.8908979523,3.683806E-4,0.001919324360289318
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.7972865641,1.37881E-5,3.713233092602725E-4,0.8889776146,0.0027198583,0.005215226073719144,0.8751002991,1.746746E-4,0.0013216451868788386,0.9024362844,3.64814E-5,6.039983443685918E-4,0.885860064,1.543315E-4,0.0012423022981545191,0.8936127555,3.341163E-4,0.0018278848431999212
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.7978610635,1.46194E-5,3.823532398188879E-4,0.8909684086,0.0027295945,0.0052245521339154034,0.8765806508,1.857494E-4,0.0013628991158556088,0.9051187235,3.5274E-5,5.939191864218566E-4,0.8881907368,1.552874E-4,0.0012461436514302835,0.8961901498,3.049144E-4,0.0017461798303725765
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.7983604968,1.19488E-5,3.456703632074928E-4,0.8929391897,0.0027302269,0.005225157318205835,0.8780296117,1.955984E-4,0.0013985649788265113,0.9078100175,3.23955E-5,5.691704489869444E-4,0.890515697,1.537255E-4,0.0012398608792925116,0.8987798089,2.775647E-4,0.001666027310700518
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.7986213148,1.29369E-5,3.596790235751871E-4,0.8947750819,0.0027162189,0.005211735699361586,0.8794676507,2.068791E-4,0.0014383292390826238,0.9104307115,3.10329E-5,5.570718086566578E-4,0.8928479397,1.547919E-4,0.0012441539293833379,0.9013263571,2.556992E-4,0.0015990597237126572
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.7988787055,1.34114E-5,3.662157833846051E-4,0.8966890895,0.002715847,0.005211378896223149,0.8808144724,2.164822E-4,0.001471333408850625,0.9130468899,2.97185E-5,5.45146769228251E-4,0.8950509685,1.541198E-4,0.001241449958717628,0.9037421006,2.347351E-4,0.001532106719520543
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.7988432169,1.57151E-5,3.96422754140072E-4,0.8984693247,0.0027337302,0.005228508582760479,0.8822960144,2.229546E-4,0.0014931664341258145,0.9155040306,2.96864E-5,5.448522735567872E-4,0.8973331976,1.541177E-4,0.0012414415008368295,0.9061392254,2.17253E-4,0.0014739504740662083
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.7993406594,1.88566E-5,4.342418680873598E-4,0.900165354,0.0027550114,0.005248820248398682,0.8838283604,2.313589E-4,0.0015210486514244048,0.917838825,2.86283E-5,5.350542028617288E-4,0.8995541567,1.522789E-4,0.0012340133710782878,0.9084133935,2.038529E-4,0.001427770639843809
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.8015805662,1.82949E-5,4.2772537918622506E-4,0.9019306213,0.0027598317,0.005253410035396057,0.8854428768,2.368323E-4,0.0015389356711701758,0.9203394502,2.76307E-5,5.256491225142491E-4,0.9016696715,1.474639E-4,0.0012143471497063762,0.9106619275,1.948673E-4,0.0013959487812953597
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8046021581,1.99504E-5,4.4665870639672974E-4,0.9036010933,0.0027557281,0.00524950292884955,0.8869182754,2.458101E-4,0.0015678332181708614,0.9226010883,2.72742E-5,5.222470679668771E-4,0.9038462371,1.46916E-4,0.0012120891056353902,0.9127043098,1.867587E-4,0.0013665968681363205
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.806726259,1.76931E-5,4.2063166785205315E-4,0.9052654535,0.0027464468,0.005240655302536125,0.8884650624,2.547871E-4,0.001596205187311456,0.9247552639,2.59874E-5,5.097783832215721E-4,0.9059838665,1.446356E-4,0.0012026454174028187,0.9146135408,1.827101E-4,0.0013517029999226902
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8092869043,1.74764E-5,4.180478441518387E-4,0.9068457729,0.002739075,0.005233617295905386,0.8898916554,2.628598E-4,0.0016212951612831021,0.9269353223,2.57152E-5,5.071015677356953E-4,0.9080442226,1.429259E-4,0.001195516206498264,0.9165461588,1.792791E-4,0.001338951455430704
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8117627263,1.54742E-5,3.9337259691035926E-4,0.9083415568,0.0027341077,0.005228869571905576,0.8913882029,2.713511E-4,0.0016472738084483708,0.9289952898,2.41156E-5,4.910763688063192E-4,0.9100257903,1.411448E-4,0.0011880437702374437,0.9182383913,1.744384E-4,0.0013207513013432923
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8137883961,1.11214E-5,3.3348763095503257E-4,0.9098270762,0.0027358287,0.005230514984205666,0.8928976107,2.77865E-4,0.0016669283127957242,0.9309806585,2.37577E-5,4.874187111714116E-4,0.9120113772,1.360834E-4,0.0011665478987165508,0.9200841838,1.729833E-4,0.0013152311583900375
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8170033514,1.01093E-5,3.1795125412553417E-4,0.9112085891,0.0027239281,0.005219126459475761,0.8943299067,2.882981E-4,0.0016979343332414244,0.9329689509,2.28046E-5,4.775416212226951E-4,0.9138116115,1.326244E-4,0.0011516266756201854,0.9217418903,1.724927E-4,0.0013133647627372983
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.819985944,1.091E-5,3.303028912982749E-4,0.9125808358,0.0027150714,0.005210634702221986,0.8957872558,2.978003E-4,0.0017256891377070206,0.9349250215,2.1905E-5,4.680277769534625E-4,0.9156947058,1.305081E-4,0.0011424014180663467,0.9233715993,1.727709E-4,0.0013144234477519032
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8219790637,1.35601E-5,3.682404106015525E-4,0.9140140367,0.0027078968,0.00520374557410333,0.8972276407,3.090862E-4,0.001758084753360884,0.9366496187,2.17103E-5,4.659431295769903E-4,0.9174298286,1.283272E-4,0.0011328159603395426,0.9250118947,1.722671E-4,0.001312505619035591
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8239463806,1.29216E-5,3.5946627101857555E-4,0.9153918612,0.0026900073,0.005186528029423923,0.8985786718,3.188414E-4,0.0017856130599880815,0.9384434241,2.06858E-5,4.548164464924284E-4,0.9191039705,1.247623E-4,0.0011169704561894195,0.9265004218,1.702166E-4,0.001304670839713987
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8256102026,1.54546E-5,3.9312339029877116E-4,0.9167067301,0.0026979043,0.0051941354429779745,0.8999840552,3.29737E-4,0.0018158661844970845,0.9401275611,1.98268E-5,4.4527294999808825E-4,0.9207494169,1.210204E-4,0.001100092723364717,0.9279970551,1.663272E-4,0.001289679029836494
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.827498132,1.6101E-5,4.012605138809449E-4,0.917974084,0.0027033281,0.0051993539021689995,0.9013555938,3.406605E-4,0.0018456990545590037,0.9417081982,1.97023E-5,4.4387272950700634E-4,0.9223149782,1.17801E-4,0.0010853616908662292,0.9294368297,1.627022E-4,0.0012755477254889366
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8289403617,1.5282E-5,3.909219871022862E-4,0.9192074972,0.0027019576,0.005198035782870295,0.9027699727,3.543077E-4,0.0018823062981353487,0.943181417,1.9283E-5,4.3912412823710794E-4,0.9238397264,1.155233E-4,0.0010748176589542992,0.9308216226,1.557719E-4,0.0012480861348480722
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8309998751,1.59857E-5,3.9982121004268894E-4,0.9204928589,0.0026971316,0.005193391570062862,0.9041616255,3.652726E-4,0.001911210611104909,0.9446943736,1.95173E-5,4.4178388381651044E-4,0.925256722,1.145754E-4,0.0010703989910309146,0.9322352332,1.484323E-4,0.0012183279525644973
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8323129356,1.47175E-5,3.8363394010436564E-4,0.9216627395,0.0026885959,0.00518516721041858,0.9055193621,3.759635E-4,0.0019389778234936055,0.9462375736,1.90597E-5,4.36574163230029E-4,0.9265986419,1.117354E-4,0.0010570496677072465,0.9336996353,1.413408E-4,0.0011888683695010142
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8335905313,2.02242E-5,4.49713241966478E-4,0.922920047,0.002681803,0.005178612748603625,0.9066555816,3.862064E-4,0.0019652134744093325,0.9475961137,1.85865E-5,4.3112063276999396E-4,0.9278635103,1.105188E-4,0.0010512792207591664,0.9350073123,1.332566E-4,0.0011543682254809336
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8349979639,1.73097E-5,4.160492759277439E-4,0.9241629452,0.0026651367,0.005162496198545816,0.9079361218,4.041729E-4,0.0020104051830414685,0.9488740027,1.84276E-5,4.2927380539697506E-4,0.9291460252,1.09788E-4,0.0010477976903963857,0.9363608086,1.262082E-4,0.0011234242297547263
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8358303487,1.84262E-5,4.2925749847847735E-4,0.92531672,0.0026727263,0.005169841680361208,0.909151749,4.164891E-4,0.0020408064582414474,0.9502203232,1.74806E-5,4.180980746188626E-4,0.9303470123,1.079833E-4,0.001039150133522582,0.9377499306,1.168156E-4,0.0010808126572167814
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8367956221,1.92079E-5,4.38268182737465E-4,0.9264788336,0.0026667727,0.005164080460256211,0.9104527605,4.318094E-4,0.002078002406158376,0.9514550048,1.69431E-5,4.1161997036101154E-4,0.9316190088,1.084358E-4,0.0010413251173384804,0.9391127002,1.090668E-4,0.0010443505158709886
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.8381047606,1.72679E-5,4.1554662794925914E-4,0.9275981176,0.0026669987,0.005164299274829065,0.9116454983,4.418725E-4,0.0021020763544647944,0.9526758957,1.67198E-5,4.088985204179638E-4,0.9327572429,1.088481E-4,0.0010433029282044598,0.9403924638,1.039211E-4,0.0010194169902449145
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.8386337221,1.63697E-5,4.04594859087458E-4,0.9287267452,0.0026639553,0.005161351857798497,0.9127805239,4.554818E-4,0.0021342019585784285,0.9538997114,1.60056E-5,4.0006999387607163E-4,0.9338473815,1.096017E-4,0.001046908305440357,0.9415872091,9.9574E-5,9.978677267052983E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.8387736917,1.59598E-5,3.9949718397005004E-4,0.9298711509,0.0026551187,0.005152784392927769,0.9138788462,4.736223E-4,0.0021762865160635443,0.9550977492,1.62515E-5,4.0313149219578466E-4,0.9348415321,1.143801E-4,0.0010694863252982713,0.9427828795,9.43213E-5,9.711915362069421E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.8400301874,1.08441E-5,3.293038110924318E-4,0.9309041518,0.0026606728,0.005158170993675956,0.9149992442,4.917544E-4,0.0022175536070183285,0.9561494327,1.59121E-5,3.988997367760475E-4,0.9358445263,1.162681E-4,0.0010782768661155631,0.9438400024,9.24556E-5,9.615383507692244E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.8418500841,1.1636E-5,3.411158161094264E-4,0.9319670606,0.0026449923,0.005142948862277361,0.9159750652,5.106624E-4,0.0022597840604801156,0.9571956283,1.58705E-5,3.983779612378175E-4,0.9368000609,1.234384E-4,0.0011110283524735092,0.9449946147,8.92427E-5,9.446835448974434E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.8443485081,1.14584E-5,3.385025849236605E-4,0.9330015701,0.0026386194,0.005136749361220576,0.9169591838,5.264216E-4,0.002294387935812076,0.9581616938,1.58489E-5,3.981067695983076E-4,0.9377001578,1.287339E-4,0.0011346096244964608,0.9460376745,8.69937E-5,9.327041331526305E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.8461156547,1.22189E-5,3.4955543194177367E-4,0.9339996803,0.0026359174,0.005134118619587982,0.9180442101,5.387043E-4,0.002321000430848732,0.9591606587,1.55727E-5,3.9462260452234615E-4,0.9385439712,1.350685E-4,0.0011621897435444867,0.9470847315,8.68939E-5,9.32168976098218E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.8479640186,1.27001E-5,3.5637199665518055E-4,0.9351332802,0.0026410604,0.005139124828217349,0.9190449727,5.501212E-4,0.002345466264946055,0.9601962394,1.65746E-5,4.071191471792993E-4,0.9393671316,1.415241E-4,0.0011896390208798633,0.9480049038,8.74572E-5,9.351855430875737E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.8498162985,1.17262E-5,3.424353953667757E-4,0.9360704738,0.0026449886,0.005142945265118033,0.9201903814,5.543269E-4,0.0023544147892841654,0.9611372733,1.66689E-5,4.0827564218307217E-4,0.9401419497,1.502751E-4,0.001225867447973067,0.948886103,8.7676E-5,9.363546336725205E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.8508703172,1.27709E-5,3.573639601302851E-4,0.9370324183,0.0026514716,0.0051492442163874885,0.9212935191,5.64341E-4,0.002375586243435502,0.9620955759,1.76757E-5,4.204247851875529E-4,0.9408276403,1.627724E-4,0.0012758228717184843,0.9497354919,8.95937E-5,9.465394867621741E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.8523809552,1.25762E-5,3.5462938400533027E-4,0.9380184925,0.002662974,0.005160401147197764,0.9222361755,5.766671E-4,0.002401389389499337,0.9629722691,1.82922E-5,4.2769381571399883E-4,0.9415960264,1.747561E-4,0.0013219534787578572,0.9504639828,9.45649E-5,9.724448570484601E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.8534962475,9.1573E-6,3.0261031046545654E-4,0.9388940424,0.002678298,0.005175227531229907,0.9231644702,5.848916E-4,0.0024184532246872173,0.9638298249,1.96059E-5,4.427855011176405E-4,0.9422850531,1.811345E-4,0.0013458621771934897,0.951284337,9.60998E-5,9.80305054562099E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.854581964,1.15538E-5,3.399088113009135E-4,0.9398101497,0.002696408,0.005192694868755529,0.9241036874,5.942455E-4,0.002437715118712603,0.9647188723,1.89865E-5,4.357350112166797E-4,0.9428696638,1.900284E-4,0.0013785078889872193,0.952024464,9.88217E-5,9.940910421083172E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.8555036426,1.17098E-5,3.421958503547347E-4,0.9406933284,0.0027089605,0.00520476752602842,0.9250439161,6.046538E-4,0.0024589709229675735,0.9655765277,1.92727E-5,4.3900683365979623E-4,0.9434404802,1.989966E-4,0.0014106615469346288,0.9526742667,1.000754E-4,0.0010003769289622787
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.8563277721,1.17564E-5,3.4287607090609283E-4,0.941524027,0.002714287,0.005209881956436249,0.9259257096,6.191824E-4,0.0024883375976743993,0.9663507545,1.87555E-5,4.3307620576522095E-4,0.9439383483,2.107664E-4,0.0014517795975973764,0.953392688,1.010921E-4,0.0010054456723264564
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.8573390841,1.40165E-5,3.743861642742691E-4,0.9424332786,0.0027399147,0.005234419452050055,0.9270663297,6.20973E-4,0.002491932984652677,0.9670820224,1.99703E-5,4.468814160378567E-4,0.9443799067,2.212102E-4,0.001487313685810764,0.9539697814,1.054225E-4,0.0010267545958017427
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.8575769722,1.73977E-5,4.171055022413394E-4,0.9433950508,0.0027552528,0.005249050199798055,0.9280800939,6.215031E-4,0.0024929963898890828,0.9678285378,2.04933E-5,4.526952617379599E-4,0.9449849063,2.30972E-4,0.0015197762993282924,0.9545763713,1.077099E-4,0.0010378338017235707
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.8584383368,2.51099E-5,5.01097794846475E-4,0.9443028307,0.0027778561,0.005270537069407633,0.9291365385,6.100129E-4,0.002469843922194275,0.9686015302,2.18836E-5,4.6779910217955743E-4,0.9455814898,2.317522E-4,0.0015223409604947244,0.9550836611,1.089365E-4,0.0010437264967413638
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.8589096308,2.03349E-5,4.5094234664755096E-4,0.9451081884,0.0028111265,0.005302005752543088,0.9303478968,6.001998E-4,0.00244989754887832,0.9692002523,2.25465E-5,4.7483154907819675E-4,0.9461837083,2.341769E-4,0.0015302839605772518,0.9556257981,1.095306E-4,0.0010465686790650675
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.859755832,2.46407E-5,4.963939967404925E-4,0.9458949202,0.0028232303,0.005313407851840474,0.931619792,5.719851E-4,0.002391620998402548,0.9699040753,2.36996E-5,4.868223495280388E-4,0.9467473286,2.386307E-4,0.0015447676200645844,0.9562306529,1.107739E-4,0.0010524918051937507
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.860820806,2.71839E-5,5.213818178647966E-4,0.9467167526,0.0028442874,0.005333186102134445,0.933090381,5.340096E-4,0.0023108647731963894,0.9706167293,2.48549E-5,4.985468884668723E-4,0.9472392899,2.352441E-4,0.001533766931446887,0.956736939,1.135734E-4,0.0010657082152259127
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.8610110879,2.19359E-5,4.683577692320263E-4,0.9475761765,0.0028957316,0.005381200237865155,0.9347322226,4.843631E-4,0.002200825072558017,0.971295011,2.66462E-5,5.161995738084253E-4,0.9478116351,2.283143E-4,0.0015110072799295177,0.9572299153,1.157766E-4,0.0010759953531498173
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.861441493,3.277E-5,5.724508712544685E-4,0.9484300667,0.002943726,0.005425611486275072,0.9363724971,4.402083E-4,0.0020981141532338036,0.971941011,2.7774E-5,5.270104363293008E-4,0.948306374,2.242319E-4,0.0014974374778267039,0.957630828,1.12034E-4,0.0010584611471376737
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.8614912927,3.34372E-5,5.782490812789935E-4,0.949381901,0.0029731038,0.005452617536559849,0.9381064528,4.061026E-4,0.0020151987495033836,0.9725607061,2.88285E-5,5.369217820129856E-4,0.9489011526,2.214673E-4,0.0014881777447603496,0.9582094693,1.094086E-4,0.0010459856595575294
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.863164562,2.88451E-5,5.370763446661936E-4,0.9501518983,0.0030213724,0.005496701192533573,0.9397645587,3.699075E-4,0.001923297948836841,0.9731215191,2.9981E-5,5.475490845577225E-4,0.9493696201,2.183599E-4,0.001477700578601768,0.9588759476,1.067276E-4,0.0010330905091036312
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.8680272102,2.65036E-5,5.148164721529411E-4,0.9508137083,0.0030879756,0.005556955641356155,0.9414154899,3.368091E-4,0.001835235952132586,0.973738879,3.07651E-5,5.546629607247991E-4,0.9500575632,2.128993E-4,0.0014591069186320788,0.9594845623,1.045131E-4,0.0010223164871995365
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.8728010893,2.87441E-5,5.361352441315531E-4,0.9515859258,0.0031317005,0.005596159844035908,0.9431312621,3.068054E-4,0.0017515861383329112,0.9742435718,3.0832E-5,5.552657021642882E-4,0.9505196202,2.091949E-4,0.0014463571481484095,0.9600947231,1.021957E-4,0.0010109188889322427
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.8758620739,3.71631E-5,6.096154525600545E-4,0.9522792256,0.0031884728,0.005646656355756033,0.9445276135,2.818849E-4,0.0016789428221354057,0.9748107624,3.17354E-5,5.63341814531817E-4,0.9509167403,2.043396E-4,0.001429474029144986,0.9608242202,1.008056E-4,0.00100401992012111
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.8786046445,4.13549E-5,6.430777557962956E-4,0.9531191844,0.0032092657,0.005665038128733116,0.9461656964,2.581311E-4,0.0016066458850661524,0.9752529043,3.16146E-5,5.622686190781058E-4,0.9515087187,1.981204E-4,0.0014075524856999116,0.9615087193,1.024938E-4,0.0010123922164852908
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.8805010498,3.63917E-5,6.032553356581274E-4,0.9538062185,0.0032217728,0.005676066243447129,0.9478267449,2.409973E-4,0.0015524087734871896,0.9757832813,3.21563E-5,5.670652519772306E-4,0.9518563235,1.937869E-4,0.001392073633109973,0.9622577751,1.009403E-4,0.0010046904996067196
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.8813186824,4.05485E-5,6.367770410434095E-4,0.9546091062,0.0032732649,0.005721245406377881,0.9495259035,2.286639E-4,0.0015121636816165106,0.9763139731,3.32902E-5,5.769766026452026E-4,0.9521475714,1.936557E-4,0.0013916023138813762,0.962863422,1.023901E-4,0.001011879933588961
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.8835186362,3.5498E-5,5.958019805270876E-4,0.9553368193,0.0033086626,0.005752097530466604,0.9513145876,2.203497E-4,0.001484418067796266,0.9767756689,3.29126E-5,5.736950409407424E-4,0.9525310636,1.929837E-4,0.0013891857327225903,0.9635317224,1.059414E-4,0.0010292783879981158
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.8867576778,5.18688E-5,7.201999722299356E-4,0.9562901115,0.0033604418,0.005796931774654589,0.9528191113,2.133088E-4,0.0014605095001402764,0.9774129593,3.31104E-5,5.754163709871313E-4,0.9528088737,1.942331E-4,0.0013936753567456088,0.9642252558,1.076553E-4,0.0010375707204812595
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.8892258286,4.14148E-5,6.435433163354275E-4,0.9570388901,0.0034334784,0.005859589064089734,0.954341774,2.032979E-4,0.0014258257256761781,0.9778986776,3.34147E-5,5.780544957008811E-4,0.953107388,1.909438E-4,0.0013818241566856471,0.964955408,1.079495E-4,0.001038987487893863
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.8921151042,6.16007E-5,7.848611342141997E-4,0.9577727908,0.0034845739,0.005903027951822691,0.9557735419,2.040108E-4,0.0014283234927704577,0.9783183837,3.47026E-5,5.890891273822663E-4,0.9536210775,1.916305E-4,0.0013843066856733734,0.9656539655,1.121174E-4,0.0010588550420147227
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.8944662511,4.19796E-5,6.479166613076098E-4,0.9584772384,0.0035322565,0.005943278977130385,0.9574607563,1.993811E-4,0.0014120237250131458,0.9788500756,3.39295E-5,5.824903432675944E-4,0.9540973306,1.962943E-4,0.0014010506771705298,0.9662833619,1.157707E-4,0.001075967936325242
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.8987195373,4.24559E-5,6.515819211733855E-4,0.958988018,0.0036433671,0.006036031063538358,0.9587732357,1.924773E-4,0.0013873618850177485,0.9793473774,3.4929E-5,5.910076141641493E-4,0.9545105338,2.046405E-4,0.0014305261269896472,0.9668484104,1.208093E-4,0.001099132840015255
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.9010026157,5.43243E-5,7.370502018180309E-4,0.9596992165,0.003623829,0.006019824748279638,0.9602702713,1.847477E-4,0.0013592192611937193,0.9799389708,3.58669E-5,5.988898062248179E-4,0.9548866618,2.136833E-4,0.001461791024736436,0.9675108987,1.193842E-4,0.0010926307702055621
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9024469137,5.04475E-5,7.102640354121839E-4,0.9602954775,0.0036470466,0.006039078240923858,0.9614589089,1.877883E-4,0.001370358712162622,0.9805447823,3.34839E-5,5.786527456082792E-4,0.9550461662,2.257081E-4,0.001502358479191967,0.9680747896,1.256604E-4,0.001120983496756308
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9041687012,4.24504E-5,6.515397148294186E-4,0.961196667,0.0037005699,0.006083230967175256,0.9627562517,1.925623E-4,0.001387668188004611,0.9811721444,3.40087E-5,5.831697865973511E-4,0.9552427638,2.352442E-4,0.0015337672574416237,0.968479647,1.287862E-4,0.0011348400768390232
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9063840985,5.34544E-5,7.311251602837916E-4,0.9621454769,0.0037007072,0.006083343817342564,0.9641496617,1.951733E-4,0.0013970443801110974,0.9815279955,3.56281E-5,5.968927876930664E-4,0.9559445375,2.514394E-4,0.0015856840795063813,0.9691993695,1.314655E-4,0.0011465840571017896
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9082959652,3.85562E-5,6.209363896567829E-4,0.9630213004,0.0036902245,0.0060747218043298076,0.9653979826,1.938464E-4,0.001392287326667883,0.9822253364,3.57893E-5,5.982415899952125E-4,0.9562780255,2.757623E-4,0.0016606092255554885,0.9696861005,1.400055E-4,0.0011832391981336655
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9090525091,5.35029E-5,7.314567656396377E-4,0.9639468938,0.0037150982,0.006095160539313136,0.9666807449,1.965813E-4,0.0014020745343953723,0.9827157527,3.71903E-5,6.098385032121209E-4,0.9568678331,2.952216E-4,0.001718201385169969,0.9700543153,1.466988E-4,0.0012111928005070045
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9105297565,4.39912E-5,6.632586222583164E-4,0.9649378651,0.003733583,0.006110305229691885,0.9681948996,1.935539E-4,0.0013912365003837413,0.983243953,3.87026E-5,6.221141374378177E-4,0.9569587964,3.160966E-4,0.0017779105714292832,0.9702354503,1.630227E-4,0.0012768034304465193
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9124821663,4.83934E-5,6.956536494549569E-4,0.9655349475,0.0037760915,0.006144991049627331,0.9696932966,1.966393E-4,0.001402281355506091,0.9838659072,3.93821E-5,6.275515915046347E-4,0.9572396582,3.406502E-4,0.0018456711516410499,0.9704350919,1.803581E-4,0.0013429746833056831
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9140502393,4.75435E-5,6.895179475546666E-4,0.9666169518,0.0037530119,0.006126183069416062,0.9708555716,1.979487E-4,0.001406942429525814,0.984285717,4.05637E-5,6.368963808972383E-4,0.9576609105,3.531866E-4,0.001879325942991263,0.9709419131,1.887672E-4,0.001373925762186589
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.917872715,4.72616E-5,6.874707266495061E-4,0.9677419364,0.0036455826,0.006037866013750222,0.9723801208,1.975792E-4,0.001405628684966268,0.9849782032,3.95386E-5,6.287972646250936E-4,0.9588143003,3.34847E-4,0.0018298825098896376,0.9712990433,1.938908E-4,0.0013924467673846637
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.9198039114,6.12586E-5,7.826787335810268E-4,0.96853921,0.0036904628,0.00607491794183263,0.9741568577,1.946323E-4,0.0013951068059471288,0.9852745026,4.25435E-5,6.522537849641042E-4,0.9601078373,3.209855E-4,0.001791606820705927,0.9717450911,1.894644E-4,0.001376460678697361
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9215246558,5.5579E-5,7.455132460258502E-4,0.9692937243,0.0037410311,0.006116396896866651,0.9755269063,1.93779E-4,0.0013920452578849584,0.9856614333,4.48719E-5,6.698649117546014E-4,0.9609977585,3.039021E-4,0.0017432788073053606,0.9724103141,1.906266E-4,0.001380675921423996
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.9226143837,5.76416E-5,7.592206530383641E-4,0.9701045769,0.0037929171,0.00615866633290033,0.9771503282,1.985071E-4,0.0014089254770923833,0.9861699355,4.88521E-5,6.989427730508415E-4,0.9621176493,3.104385E-4,0.0017619265024398719,0.9732679754,1.878367E-4,0.0013705352968822072
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9263736308,7.418E-5,8.612781200053789E-4,0.9715855592,0.0035853359,0.005987767447054035,0.9785243326,1.907778E-4,0.0013812233707840306,0.9868602854,4.82264E-5,6.944523021777666E-4,0.9633437997,3.264222E-4,0.0018067158049898163,0.9737362647,1.769358E-4,0.0013301721693074172
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.9296078324,4.13943E-5,6.433840221827086E-4,0.9722941023,0.0036361808,0.006030075289745559,0.9793529278,2.131624E-4,0.001460008219154947,0.9870392013,5.58367E-5,7.472395867457772E-4,0.9630588108,3.271251E-4,0.00180866000121637,0.9740980238,1.770333E-4,0.0013305386127429749
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.931592679,8.75623E-5,9.357472949466645E-4,0.9730548322,0.003588418,0.005990340557931577,0.9809921712,2.302791E-4,0.0015174949752799843,0.9872845978,6.17888E-5,7.860585219943869E-4,0.9632375991,3.642257E-4,0.0019084698058916207,0.9752480447,1.718031E-4,0.0013107368156880313
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9376470625,3.022769E-4,0.0017386112273881128,0.9723921585,0.0036333869,0.006027758206829468,0.9827450991,2.547582E-4,0.0015961146575356046,0.9877254909,7.32135E-5,8.556488765843148E-4,0.9629411787,4.422153E-4,0.0021028915806574526,0.9750196093,2.133305E-4,0.0014605837873946158
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.9421875,6.808811E-4,0.002609369847300302,0.968671875,0.0045961261,0.006779473504631463,0.9828125,4.253965E-4,0.0020625142423750676,0.9878125,1.372613E-4,0.0011715856776181588,0.95859375,7.848258E-4,0.002801474254745169,0.976796875,3.125185E-4,0.0017678192780937762
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.95,0.047979798,0.02190429136037046,0.99,0.01,0.01,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_prediction_aleatoric_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5750982165,0,0,0.4918324113,0.0022655952,0.015051894232952875,0.5815719962,5.3232E-6,0.001631441080762649,0.7009954929,1.82101E-5,0.0013494480353092519,0.6894735754,8.91056E-5,0.002985056113375425,0.6888563275,4.02317E-5,0.0020057841359428486
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5764732957,0,0,0.494715628,0.0023151638,0.015215662325380385,0.5851126313,5.0252E-6,0.0015851182921157651,0.7052255988,1.9418E-5,0.0013934848402476433,0.6938527524,9.07755E-5,0.003012897276708916,0.6932334006,4.17419E-5,0.0020430834539979024
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5780040026,0,0,0.4974652618,0.0023525706,0.015338091797873685,0.5886308253,6.3491E-6,0.0017817266906010024,0.7091610968,2.01548E-5,0.0014196760193790695,0.6980782807,9.19631E-5,0.003032541838128536,0.6973995268,4.15378E-5,0.002038082432091499
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.578130722,0,0,0.5001907408,0.0023810321,0.015430593313285139,0.5918150842,6.5594E-6,0.0018109942020890072,0.7131314397,1.9678E-5,0.0014027829482853005,0.7020724773,9.32045E-5,0.0030529412048056217,0.7012880683,4.14377E-5,0.0020356252110838085
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5804691315,0,0,0.5029194593,0.002418045,0.015550064308548696,0.5948281288,7.1006E-6,0.0018842239781936753,0.717061919,1.88834E-5,0.0013741688396991106,0.706027329,9.571E-5,0.0030937032824755514,0.7052866399,4.13357E-5,0.002033118294640034
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5813469887,0,0,0.5056230366,0.0024583334,0.01567907331445325,0.5979490876,1.04637E-5,0.0022873237637029,0.7209206104,1.81713E-5,0.0013480096438824166,0.709823364,9.52399E-5,0.0030860962395881306,0.7091295063,3.95475E-5,0.0019886553245849316
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5833499432,0,0,0.5084113181,0.0024856175,0.015765841239845084,0.6009269655,1.21699E-5,0.002466769142015523,0.724621135,1.81328E-5,0.0013465808553518054,0.7135306776,9.68238E-5,0.0031116522941999803,0.7127917588,4.1776E-5,0.002043917806566595
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5834060311,0,0,0.511253491,0.0025155392,0.015860451443764138,0.6039696038,1.40462E-5,0.0026501132051291697,0.728335017,1.86981E-5,0.0013674099604727178,0.717175436,9.6732E-5,0.0031101768438466645,0.7165582061,4.29959E-5,0.0020735452731975735
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5841190219,0,0,0.5139976025,0.0025253142,0.015891237207970938,0.607124269,1.41155E-5,0.002656642618042555,0.7319450974,1.8668E-5,0.0013663088962602857,0.7206177056,9.68349E-5,0.0031118306509191657,0.720081836,4.33708E-5,0.002082565725253347
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.585259378,0,0,0.5168712676,0.0025454578,0.015954490903817644,0.6101890504,1.32288E-5,0.002571847584908561,0.7355485559,1.86166E-5,0.0013644266194999274,0.7241112888,9.92951E-5,0.0031511125019586337,0.7236289203,4.33946E-5,0.0020831370574208507
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5853850245,0,0,0.519853428,0.0025827602,0.016070968234677088,0.6130106151,1.20099E-5,0.0024504999489900017,0.7390040874,1.87938E-5,0.001370904810699853,0.7277319252,1.002712E-4,0.0031665628053143048,0.7271817327,4.45684E-5,0.0021111229239435584
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5857239962,0,0,0.5226929545,0.0026067848,0.016145540560786438,0.6159079671,1.11526E-5,0.0023614190648845027,0.7425638795,1.80463E-5,0.0013433651774554826,0.7313156128,1.010901E-4,0.003179466936453342,0.7306516171,4.47906E-5,0.0021163789830746286
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5859287977,0,0,0.5255622596,0.0026257879,0.016204283075779688,0.6187418699,1.06335E-5,0.0023058078844517813,0.7460612535,1.77651E-5,0.0013328578318785541,0.7346789598,1.007381E-4,0.0031739265902033715,0.7340569913,4.62783E-5,0.002151239177776381
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5858513117,0,0,0.5286561877,0.0026568143,0.016299737114444515,0.6216416657,1.23813E-5,0.00248810168602491,0.7496088445,1.81999E-5,0.0013490700500715298,0.7380918205,1.041994E-4,0.0032279931846272538,0.737553525,4.67796E-5,0.0021628592187195174
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5865949988,0,0,0.5317648202,0.0026697727,0.016339439096860087,0.624512881,1.50956E-5,0.002747325972650497,0.7531721234,1.76321E-5,0.0013278591792806947,0.7415389895,1.044133E-4,0.0032313046900594193,0.7409338415,4.51931E-5,0.0021258668820036686
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5861317515,0,0,0.535045442,0.0026904126,0.016402477251927526,0.6274646819,1.33548E-5,0.002584066562610182,0.7566634774,1.79672E-5,0.001340417845300487,0.7450339198,1.061137E-4,0.003257509785096585,0.744286865,4.49174E-5,0.0021193725486567954
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5858556032,0,0,0.5382092655,0.0027243272,0.016505536040977282,0.6306363344,1.14444E-5,0.002392112037509949,0.7601051092,1.84345E-5,0.0013577370879518612,0.7484370768,1.071879E-4,0.003273956322249886,0.7477380276,4.5088E-5,0.0021233935103979196
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5859239697,0,0,0.5414577872,0.0027484409,0.016578422421931464,0.6334838867,1.53743E-5,0.0027725710090095077,0.7634098589,1.93703E-5,0.0013917722514836973,0.7518454432,1.086509E-4,0.00329622359678466,0.7512031078,4.40793E-5,0.002099507085008288
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5860702395,0,0,0.5447687298,0.0027666335,0.016633200233268402,0.63602072,1.3033E-5,0.0025527436220662662,0.7669282973,1.95343E-5,0.001397651601794954,0.7552719176,1.089687E-4,0.0033010407449772564,0.7545581579,4.36077E-5,0.0020882456752020343
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5856801271,0,0,0.5481058449,0.0027871897,0.01669487855601232,0.6391353607,1.44461E-5,0.002687573254815578,0.7702440619,1.84681E-5,0.0013589738776003018,0.7587377489,1.109149E-4,0.0033303888661836475,0.7578890502,4.3784E-5,0.0020924626639440905
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.585826993,0,0,0.5514623553,0.0028110393,0.016766154299659778,0.642172575,1.56765E-5,0.0027996874825594376,0.7737114847,1.85818E-5,0.0013631507620215748,0.7621168315,1.119906E-4,0.003346499663827863,0.7611688495,4.50932E-5,0.0021235159523770946
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5859776735,0,0,0.5549075425,0.0028362122,0.016841057567742,0.6449447274,1.26914E-5,0.002519067287707893,0.7773179233,1.91713E-5,0.0013846046367104222,0.7653847158,1.13806E-4,0.0033735144878894474,0.7643955588,4.8687E-5,0.00220651308629702
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5859452486,0,0,0.5583567142,0.0028562924,0.016900569221183055,0.6475884914,1.42793E-5,0.0026720123502708593,0.7807481647,2.02036E-5,0.0014213936822710306,0.7686706781,1.146324E-4,0.0033857406870580033,0.7677434921,4.90803E-5,0.0022154074117416867
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5860201716,0,0,0.5620320082,0.0028663814,0.016930391017339202,0.6504507363,1.64689E-5,0.0028695731389877487,0.7840818644,2.07696E-5,0.0014411661944411546,0.7722975731,1.139311E-4,0.0033753681280713666,0.7710197866,5.29937E-5,0.0023020360553214626
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5859051347,0,0,0.5655172318,0.0028845829,0.016984059879781393,0.6535539031,1.59676E-5,0.0028255618910227394,0.7875867605,2.13485E-5,0.0014611125897753395,0.7757358849,1.141382E-4,0.0033784345487222335,0.7742517769,5.37261E-5,0.0023178891259074495
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5853143334,0,0,0.5690132588,0.0029134186,0.01706873926217165,0.6565879881,1.1837E-5,0.002432796744489765,0.7911335349,2.3035E-5,0.001517728565982732,0.7792337358,1.156898E-4,0.0034013203318711397,0.7776489556,5.55442E-5,0.0023567817039344143
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5853555202,0,0,0.5726304322,0.0029418508,0.017151824392757756,0.6596769989,9.4193E-6,0.0021701728041794276,0.7947605789,2.28296E-5,0.0015109467230845699,0.7827062368,1.200301E-4,0.0034645360439747195,0.7807869077,5.63294E-5,0.0023733815538172533
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5855979323,0,0,0.5762223125,0.0029462609,0.017164675645056623,0.6621517539,7.7754E-6,0.001971725132973661,0.7980454385,2.29756E-5,0.0015157704311669364,0.7860580027,1.212614E-4,0.003482260759908712,0.7839234233,5.68819E-5,0.0023849926624625074
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5852676034,0,0,0.579842937,0.0029530469,0.017184431617018936,0.6650004387,5.9456E-6,0.0017241809649801846,0.8012431562,2.25895E-5,0.00150298037246,0.7897331238,1.200129E-4,0.003464287805595834,0.7871743619,5.78171E-5,0.0024045186628512574
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5853393078,0,0,0.583599329,0.0029628148,0.017212828936580993,0.6681803465,7.188E-6,0.0018957847979135184,0.8046880007,2.24331E-5,0.0014977683398977293,0.7933515608,1.201059E-4,0.0034656298128911576,0.7906945229,5.69002E-5,0.00238537628058971
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5850552917,0,0,0.5874198735,0.0029622212,0.017211104554908728,0.671333164,9.0906E-6,0.002131970919126244,0.8081044853,2.28156E-5,0.0015104833663433703,0.7968273938,1.194229E-4,0.0034557618552209296,0.7941199362,5.76276E-5,0.002400574931136289
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5850352645,0,0,0.5912438393,0.002980767,0.01726489791455484,0.6742912233,8.7168E-6,0.0020876781361119823,0.8113703072,2.27703E-5,0.0015089831012970291,0.8003721535,1.175821E-4,0.0034290246426644413,0.7972587883,6.02112E-5,0.0024537970576231443
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5846154094,0,0,0.5950437605,0.0029910393,0.017294621418232896,0.6777061224,9.9128E-6,0.0022262973745661202,0.8148073077,2.17856E-5,0.0014759945799358478,0.8037494242,1.158595E-4,0.003403814037223538,0.8006847858,5.99265E-5,0.0024479889705633887
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5843257308,0,0,0.5990585387,0.002998074,0.017314947299948678,0.6807624996,8.3388E-6,0.0020419108697492163,0.8181308031,2.19118E-5,0.0014802634900584423,0.8072417259,1.155811E-4,0.0033997220474621154,0.8039185703,5.54502E-5,0.0023547866145364423
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5839452744,0,0,0.602937454,0.0030057965,0.01733723305490239,0.6838281751,6.1726E-6,0.0017567868396592683,0.8214421332,2.14034E-5,0.001462990088824938,0.8109394789,1.20184E-4,0.0034667564090948184,0.8067991853,5.43973E-5,0.002332322876447427
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5832636952,0,0,0.6070340097,0.0030085928,0.01734529561581468,0.686861068,8.0741E-6,0.0020092411502853507,0.824876225,1.90686E-5,0.0013808910166990007,0.8143123567,1.188953E-4,0.003448119777501936,0.8099144816,5.58E-5,0.002362202362203543
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5824950933,0,0,0.6111495674,0.0029932674,0.01730106181712556,0.6896309555,9.7192E-6,0.0022044500447957536,0.8281711161,1.83538E-5,0.0013547619717131124,0.8175767541,1.178112E-4,0.003432363617101195,0.8131417453,5.46675E-5,0.002338108209643001
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.581900835,0,0,0.6151722252,0.0029986312,0.017316556239622242,0.6926561296,1.0035E-5,0.002239977678460212,0.8314296126,1.9154E-5,0.0013839797686382557,0.820986259,1.199494E-4,0.003463371190040132,0.8162441134,5.58781E-5,0.002363854902484499
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5811184645,0,0,0.6195358932,0.0030190706,0.017375472943203588,0.6957636178,4.8145E-6,0.0015515315014526776,0.8343969226,1.88213E-5,0.0013719074312795307,0.824419868,1.199205E-4,0.003462953941362778,0.8192491949,5.82495E-5,0.002413493318822325
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.580550015,0,0,0.6237500727,0.0030141018,0.01736116873945991,0.6994890571,4.0502E-6,0.0014230600830604447,0.8377134562,1.86951E-5,0.0013673002596357538,0.8278684556,1.178477E-4,0.003432895279498051,0.8224950194,5.36673E-5,0.00231662038323071
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5800669789,0,0,0.6282082617,0.0030123241,0.01735604822533056,0.7029920518,4.925E-6,0.0015692354826475215,0.8409785151,1.84221E-5,0.0013572803689731905,0.8311654389,1.161919E-4,0.003408693298024919,0.8258299589,5.14528E-5,0.0022683209649430125
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5799574256,0,0,0.632359004,0.003001139,0.01732379577344411,0.7065803707,5.6784E-6,0.0016849925815860436,0.8442355394,1.75351E-5,0.001324201646275974,0.8345725358,1.176765E-4,0.003430400851212581,0.8288364708,5.26998E-5,0.0022956437005772477
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5791943669,0,0,0.6369152427,0.0029834803,0.017272753978448255,0.7096989751,5.6345E-6,0.0016784665620738473,0.8473686099,1.8639E-5,0.0013652472303579304,0.8378356934,1.161342E-4,0.0034078468275437496,0.8317679703,4.90143E-5,0.002213917342630479
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5782570243,0,0,0.64155339,0.0030009817,0.017323341767684432,0.7130391896,4.0017E-6,0.0014145140508315922,0.8505951941,1.89743E-5,0.0013774723227709513,0.841185981,1.067919E-4,0.0032679029973363654,0.8349437833,4.51163E-5,0.002124059792002099
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5770238042,0,0,0.6460160136,0.0029857672,0.017279372673798084,0.7169497311,3.3312E-6,0.0012905812643921343,0.8538792372,1.95082E-5,0.0013967175806153512,0.8443962336,1.044199E-4,0.0032314068143766733,0.8381041408,4.64097E-5,0.0021542910666852797
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5768117309,0,0,0.6506667674,0.0029410788,0.017149573755636027,0.7212908566,5.8794E-6,0.0017145553359399048,0.8570906043,2.00987E-5,0.001417698839669413,0.8477939427,9.88922E-5,0.003144713023472889,0.841324389,4.48223E-5,0.002117127771297708
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5766692758,0,0,0.6553183198,0.002931347,0.017121176945525677,0.7254270315,6.9442E-6,0.0018633571852975479,0.860380441,1.78785E-5,0.001337105081883993,0.8509860158,8.96605E-5,0.00299433632045567,0.8444953382,3.95941E-5,0.0019898266256133976
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5768774152,0,0,0.6602595508,0.0029154417,0.01707466456478721,0.7293463647,2.9127E-6,0.0012067932714429593,0.8636424839,1.78616E-5,0.0013364729701718623,0.8544353962,8.5522E-5,0.002924414471308744,0.8474914968,3.57909E-5,0.001891848302586653
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5771744251,0,0,0.665132314,0.0028884385,0.01699540673240861,0.7336211205,2.5518E-6,0.0011295574354586843,0.8668751001,1.73155E-5,0.001315883733465841,0.8577941,8.19559E-5,0.0028627940896962883,0.8506616056,3.14658E-5,0.001773860197422559
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5768249631,0,0,0.6701012254,0.0028509302,0.016884697806001738,0.7381079495,1.8702E-6,9.670056876771718E-4,0.8699407518,1.69331E-5,0.0013012724541770642,0.8611390054,7.81072E-5,0.002794766537655695,0.8537527859,2.79178E-5,0.0016708620529535046
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.577049017,0,0,0.6750923753,0.0028451855,0.016867677670621996,0.7422321141,1.7065E-6,9.237153241123588E-4,0.8730307281,1.63752E-5,0.001279656203829763,0.8644020855,7.12993E-5,0.0026701928769285563,0.8568609476,2.94702E-5,0.0017166886729981065
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5760822892,0,0,0.6800643086,0.002819241,0.01679059558205128,0.7468709648,8.828E-7,6.643794096749236E-4,0.8763480484,1.74253E-5,0.0013200492415057856,0.8678225458,6.54097E-5,0.002557532013484875,0.8597599566,3.17557E-5,0.001782012906799499
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5743740201,0,0,0.6850464046,0.0028211875,0.016796390981398353,0.7515758872,3.105E-7,3.940177660969109E-4,0.8797758758,1.60947E-5,0.0012686488875965642,0.871099633,5.98003E-5,0.0024454099860759543,0.862686044,3.01646E-5,0.0017367959005018408
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5721889138,0,0,0.6899856865,0.0028228819,0.016801434164975322,0.7560380995,3.611E-7,4.2491175554460717E-4,0.8828965068,1.61263E-5,0.0012698936963383982,0.8742105722,5.62714E-5,0.0023721593538377646,0.8657795906,3.07648E-5,0.001753989737712282
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5702267885,0,0,0.6954050899,0.0028095131,0.016761602250381674,0.7614758611,8.194E-7,6.400781202322105E-4,0.8863021195,1.68046E-5,0.0012963255763888946,0.8773591876,5.20546E-5,0.002281547720298657,0.8684208214,3.24002E-5,0.0018000055555469823
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5687365532,0,0,0.7006359398,0.0028063724,0.016752230896212004,0.7665762603,5.291E-7,5.143442427013255E-4,0.8895352066,1.46056E-5,0.0012085363047918752,0.8807584345,4.88583E-5,0.0022103913680613214,0.871200788,3.05119E-5,0.0017467655824408724
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5664593577,0,0,0.7061578929,0.0027686608,0.016639293254222066,0.7713397145,1.4834E-6,8.612200647918045E-4,0.892770344,1.53865E-5,0.0012404233148405426,0.8840095758,4.68064E-5,0.0021634786802739703,0.8741435468,2.7791E-5,0.001667063286141231
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.567257762,0,0,0.7118546069,0.0027743337,0.016656331228694993,0.7766728699,9.406E-7,6.857842226239971E-4,0.8956451535,1.44015E-5,0.0012000624983724807,0.8872636437,4.46956E-5,0.002114133392196434,0.8774321496,2.52193E-5,0.0015880585631518757
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.57281214,0,0,0.7178191364,0.0027519965,0.016589142533597088,0.7823665142,3.223E-7,4.0143492623338095E-4,0.8987906456,1.36394E-5,0.0011678784183295793,0.8904907703,4.34841E-5,0.0020852841532990173,0.8804747045,2.68197E-5,0.0016376721283578102
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5791071057,0,0,0.7232434988,0.0027849358,0.01668812691706292,0.7876761854,4.286E-7,4.6292547996410827E-4,0.9016561985,1.49986E-5,0.0012246877152972508,0.8933906078,4.21209E-5,0.002052337691511804,0.8833864927,3.02822E-5,0.001740178151799407
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5872019529,0,0,0.7288879514,0.0028097491,0.01676230622557648,0.7931261957,1.1703E-6,7.64950978821519E-4,0.9044893444,1.25246E-5,0.001119133593455223,0.8966448665,3.71932E-5,0.0019285538623538623,0.8867588162,2.4662E-5,0.001570413958165171
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5956686735,0,0,0.7342501462,0.0028349878,0.016837422011697634,0.7983216047,2.3451E-6,0.0010828434789940788,0.9073741257,1.28125E-5,0.0011319231422671772,0.900000006,3.53011E-5,0.0018788586961237931,0.8899350286,2.43246E-5,0.001559634572584232
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.6042037606,0,0,0.7394628644,0.0028291762,0.01682015517169803,0.8029915392,3.958E-7,4.448595283907045E-4,0.9102368832,1.07557E-5,0.0010370969096473097,0.9034363866,2.78323E-5,0.001668301531498428,0.8930716217,2.42832E-5,0.001558306773392197
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.6153846383,0,0,0.7456623554,0.0028763095,0.0169596860230371,0.80834952,7.202E-7,6.000833275471E-4,0.9134129524,1.05323E-5,0.0010262699449949805,0.906629324,2.30138E-5,0.0015170299931115403,0.896130985,2.13842E-5,0.001462333751234649
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.6232071519,0,0,0.7513049603,0.0029049404,0.01704388570719717,0.8130731285,8.362E-7,6.466065264130884E-4,0.9162355959,9.3033E-6,9.64536157953656E-4,0.9095873535,2.11608E-5,0.0014546752214841634,0.8991946876,1.98723E-5,0.0014096914556029627
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.6281616688,0,0,0.7569889903,0.0029539584,0.0171870835222268,0.8181048036,1.4354E-6,8.471717653463198E-4,0.9191455901,9.6916E-6,9.844592424270292E-4,0.9123865366,1.92886E-5,0.0013888340433615529,0.9021481276,1.77068E-5,0.0013306690046739648
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.6325207353,0,0,0.7624664843,0.0030157239,0.01736583974358856,0.822993964,5.2555E-6,0.0016210336208728059,0.9220275581,9.9274E-6,9.963633875248528E-4,0.9153126836,1.91238E-5,0.001382888281821782,0.9050439537,1.43433E-5,0.0011976351698242667
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.6359544992,0,0,0.7683340907,0.0030956938,0.01759458382571182,0.8293255568,1.9864E-6,9.965942002640794E-4,0.9248376489,8.8799E-6,9.423322131817419E-4,0.9182987273,1.71085E-5,0.0013079946483070947,0.9077412724,1.59026E-5,0.0012610551137836917
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.6398088336,0,0,0.7742881894,0.0031916852,0.017865288130897862,0.8351032138,5.51E-8,1.6598192672697833E-4,0.9269861281,9.0846E-6,9.531316803044582E-4,0.920992893,1.81145E-5,0.0013459011850800934,0.9102542043,1.56601E-5,0.0012514032123979865
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.6437144279,0,0,0.780255127,0.0032524927,0.018034668558085564,0.841266036,2.881E-6,0.0012002083152519816,0.9295384407,8.7342E-6,9.345694195724574E-4,0.9238461077,1.62683E-5,0.001275472461482411,0.9131952524,1.59388E-5,0.0012624896039175927
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.6483150125,0,0,0.7855693519,0.0033209477,0.018223467562459128,0.8460447192,4.0268E-6,0.001418943268774337,0.9321816266,7.1212E-6,8.43872028212809E-4,0.9267328799,1.60916E-5,0.001268526704488321,0.9158354044,1.43701E-5,0.001198753519285762
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.6503049731,0,0,0.7911308706,0.0033611259,0.0183333736666223,0.8506503105,4.9917E-6,0.0015798259397794428,0.9348078549,6.3543E-6,7.971386328613111E-4,0.9292820871,1.65969E-5,0.0012882895637239323,0.9184951246,1.12209E-5,0.0010592874963861322
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6541949511,0,0,0.7964108884,0.0034405345,0.01854867785045608,0.856549561,5.3684E-6,0.00163835283135227,0.9368056118,6.3217E-6,7.950911897386362E-4,0.9317076921,1.51877E-5,0.0012323838687681693,0.9215118527,8.8972E-6,9.432497018287364E-4
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.65537709,0,0,0.8015035152,0.0034860772,0.018671039606834965,0.8616760373,6.136E-7,5.538952969650492E-4,0.9392814755,6.9439E-6,8.333006660263749E-4,0.9345730782,1.14564E-5,0.0010703457385349837,0.9241275489,9.7128E-6,9.85535387492504E-4
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.6568183899,0,0,0.8063616157,0.003535502,0.01880293062264497,0.8658546507,1.9505E-6,9.875474672136019E-4,0.9414780796,8.0334E-6,8.962923630155509E-4,0.9373384833,1.17069E-5,0.001081984288240823,0.9267961383,7.7306E-6,8.79238306717809E-4
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6576939821,0,0,0.8114616394,0.0035697175,0.01889369603862622,0.8717102408,4.446E-7,4.714870093650513E-4,0.9435576558,7.7315E-6,8.792894858918762E-4,0.9397685349,9.7844E-6,9.891612608670035E-4,0.9295585036,7.4439E-6,8.627803892068943E-4
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.6566777229,0,0,0.8160837412,0.0035921352,0.01895292906122956,0.8767778873,9.002E-7,6.708949247087803E-4,0.9457643688,6.8266E-6,8.262324128234138E-4,0.9421504617,1.04133E-5,0.0010204557805216256,0.9321406245,5.7848E-6,7.605787270230479E-4
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6592162848,0,0,0.81999439,0.0035912701,0.018950646690812426,0.8817918301,4.373E-7,4.676002566295275E-4,0.9480875313,7.4115E-6,8.609006911369046E-4,0.9445618629,9.6686E-6,9.832903945427311E-4,0.9344430923,8.085E-6,8.99166280506559E-4
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6660135388,0,0,0.8241990745,0.0036235887,0.019035726148481966,0.8864504695,0.0,0.0,0.9501322627,7.7471E-6,8.801761187398804E-4,0.947153914,6.762E-6,8.223138087129512E-4,0.9370138109,3.9215E-6,6.262188115986297E-4
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6747248173,0,0,0.8284744322,0.0035362648,0.018804958920455,0.8905462623,1.3545E-6,8.229520034607121E-4,0.952072835,8.6127E-6,9.280463350501417E-4,0.9496245205,5.3265E-6,7.298287470359056E-4,0.9391317844,3.0807E-6,5.550405390599861E-4
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6747157574,0,0,0.8322685421,0.0034879628,0.018676088455562637,0.8946399391,5.863E-7,5.414332830552625E-4,0.9543800771,9.4038E-6,9.697319217185748E-4,0.9518787265,5.389E-6,7.340980860893182E-4,0.9410395205,2.7861E-6,5.278352015544246E-4
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6737912893,0,0,0.8363470137,0.0032932628,0.018147349117708624,0.8985026777,2.61E-8,1.1423659658795862E-4,0.9565664709,7.4756E-6,8.646155214891762E-4,0.953994745,5.5341E-6,7.4391531776137E-4,0.9432963669,4.2254E-6,6.500307685025379E-4
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.678325057,0,0,0.8405300796,0.0031954258,0.0178757539701127,0.9025777578,4.687E-7,4.840970976983853E-4,0.958465451,6.9384E-6,8.32970587716037E-4,0.9564564884,4.9302E-6,7.021538292995346E-4,0.9456250787,7.9677E-6,8.926197398668708E-4
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6885688305,0,0,0.8447859049,0.0029869568,0.0172828145855934,0.9060048759,1.1904E-6,7.714920608794364E-4,0.960280323,7.6807E-6,8.763960292014107E-4,0.9587373137,3.8045E-6,6.168062904996997E-4,0.9475633144,7.5498E-6,8.688958510661678E-4
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.7041558027,0,0,0.8482512712,0.0029231942,0.017097351256846777,0.9092716873,9.4E-9,6.855654600401044E-5,0.9618570924,7.7355E-6,8.795169128561429E-4,0.9611438811,3.6037E-6,6.003082541494827E-4,0.9493622243,9.9191E-6,9.959467857270287E-4
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.7187362313,0,0,0.8520646513,0.0027902004,0.016703892959427154,0.9132255614,1.08E-8,7.348469228349534E-5,0.9638795018,6.7558E-6,8.219367372249521E-4,0.963776648,2.7461E-6,5.240324417438295E-4,0.9511241734,1.42005E-5,0.00119165850813058
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.7339769006,0,0,0.8555309355,0.0025829552,0.01607157490727029,0.9179458916,6.136E-7,5.538952969650492E-4,0.965833205,3.6812E-6,6.067289345333713E-4,0.9661022305,2.9875E-6,5.465802777268862E-4,0.9532204509,1.58233E-5,0.0012579069917923185
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.7490142584,0,0,0.8589233637,0.0023441211,0.015310522851947284,0.9226813018,7.1125E-6,0.001885802216564611,0.9674952865,3.4368E-6,5.862422707379603E-4,0.9686610579,2.252E-6,4.745524207081869E-4,0.9556145966,1.97668E-5,0.0014059445223763276
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7516364455,0,0,0.8630821049,0.0020831882,0.01443325396436992,0.9276229739,6.9954E-6,0.001870213891510808,0.9693472862,4.2473E-6,6.517131270735615E-4,0.9707125485,4.1755E-6,6.461810891692823E-4,0.9579016268,2.00879E-5,0.0014173178895364302
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7521086335,0,0,0.8662826538,0.0018601656,0.013638788802529351,0.9322156012,2.8968E-5,0.003805785070126793,0.9714256346,4.8475E-6,6.962399011834929E-4,0.9727216661,3.1618E-6,5.622988529243146E-4,0.9591030598,2.39609E-5,0.001547930877009694
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.754514277,0,0,0.8701485634,0.0014923983,0.012216375485388455,0.9352000058,1.3819E-5,0.0026285927794163933,0.9734399974,4.8275E-6,6.948021301061187E-4,0.9745599926,4.0408E-6,6.356728718452598E-4,0.9609599948,2.58994E-5,0.0016093290527421668
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7606068254,0,0,0.8747235835,0.0011004471,0.010490219730777807,0.9382874966,1.1901E-6,7.713948405323955E-4,0.9755464017,8.411E-6,9.171150418568E-4,0.9762663782,4.967E-6,7.047694658539061E-4,0.9631524861,2.28925E-5,0.0015130267677737892
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.7660887241,0,0,0.8799294829,8.366078E-4,0.009146626700592957,0.9422568381,3.886E-7,4.407947368106838E-4,0.9774022818,7.3774E-6,8.589179239019291E-4,0.9779312313,6.8401E-6,8.270489707387344E-4,0.9651483893,2.93255E-5,0.0017124689778212042
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7898525596,0,0,0.8865958154,5.352262E-4,0.007315915527123041,0.9415495396,9.9308E-6,0.002228317751129762,0.9791223824,7.7944E-6,8.828589921386087E-4,0.980390805,4.748E-6,6.890573270780887E-4,0.9675351322,2.00066E-5,0.0014144468883630801
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.8091320395,0,0,0.8967914462,4.266936E-4,0.006532178809555048,0.9434389174,1.42981E-5,0.002673770745595067,0.9802138984,1.43059E-5,0.001196072740262899,0.9828054368,4.8808E-6,6.986272253498285E-4,0.970012337,1.62237E-5,0.0012737228897998182
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.8426735401,0,0,0.9042159319,4.963727E-4,0.00704537223998846,0.9452441931,1.322E-7,2.570992026436488E-4,0.9823650301,5.8184E-6,7.627843732012344E-4,0.9852442265,6.4058E-6,8.003624179082873E-4,0.9718252003,1.49088E-5,0.0012210159704115259
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.8834818602,0,0,0.9106922567,7.261722E-4,0.008521573798307447,0.9482522309,5.8721E-6,0.0017134905894109836,0.9851953387,8.2681E-6,9.092909325402953E-4,0.9879369378,5.5538E-6,7.452382169481111E-4,0.9758053362,9.0875E-6,9.53283798246881E-4
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.9249743223,0,0,0.9195272386,0.001250633,0.011183170391262041,0.949640274,0.0,0.0,0.9858170629,2.10784E-5,0.0014518402115935487,0.990030843,4.2368E-6,6.509070594178558E-4,0.9783144951,1.44238E-5,0.0012009912572537736
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.9548254609,0,0,0.9273100615,0.0015574456,0.012479766023447714,0.9661191106,1.89737E-5,0.0030800730510817434,0.9895277202,1.16655E-5,0.001080069442211935,0.9905544162,2.1738E-5,0.0014743812261420043,0.9839835823,6.16532E-5,0.002483006242440804
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_prediction_aleatoric_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.6640930951,1.782257E-4,0.001335011984964929,0.8569117141,1.141356E-4,0.0010683426416651168,0.8526117474,9.71994E-5,9.858975606015059E-4,0.8464462543,1.581294E-4,0.0012574951292152188,0.8047469527,3.469381E-4,0.0018626274453040791,0.8211119324,2.720446E-4,0.0016493774583157125
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.6691417933,1.947676E-4,0.0013955916308146879,0.8623544794,1.115266E-4,0.0010560615512364797,0.8574216413,1.012827E-4,0.0010063930643640188,0.8518992519,1.533381E-4,0.0012382976217371977,0.8096865642,3.551411E-4,0.001884518771463951,0.8265634352,2.881503E-4,0.0016974990427095975
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.6751508236,2.201727E-4,0.0014838217547940185,0.8673906475,1.095135E-4,0.0010464869803299035,0.862232281,9.90712E-5,9.953451662614331E-4,0.8571719468,1.46854E-4,0.001211833321872278,0.8147209716,3.595967E-4,0.0018963035094625544,0.8320663661,3.062818E-4,0.0017500908547844023
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.6811428607,2.46454E-4,0.0015698853461320033,0.8720190465,1.023156E-4,0.0010115117399219842,0.8666438061,9.81976E-5,9.909470217927898E-4,0.8623009515,1.397754E-4,0.0011822664674260197,0.8194247609,3.633879E-4,0.0019062735900179702,0.8371923804,3.238354E-4,0.0017995427196929779
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.6869515061,2.56181E-4,0.0016005655250566908,0.8765242511,9.78952E-5,9.89420032140041E-4,0.8707313341,9.52296E-5,9.758565468346256E-4,0.8672401863,1.355683E-4,0.001164338009342648,0.8239453435,3.658783E-4,0.0019127945524807415,0.8422902244,3.406557E-4,0.0018456860513099188
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.6879766583,2.808165E-4,0.0016757580374266445,0.8811245179,9.65139E-5,9.82414881809106E-4,0.8747159523,9.53959E-5,9.767082471239812E-4,0.8719260705,1.305043E-4,0.0011423847863132632,0.8289105016,3.658761E-4,0.0019127888017238077,0.8473501962,3.543365E-4,0.0018823827984764418
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.6914667726,4.218162E-4,0.002053816447494761,0.8855446309,9.47141E-5,9.732116933124057E-4,0.8787337804,9.47295E-5,9.732908095733772E-4,0.8763940227,1.298966E-4,0.0011397218959026802,0.8333779007,3.720984E-4,0.0019289852254488627,0.8523318905,3.597758E-4,0.0018967756852089812
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.6959459484,5.803872E-4,0.0024091226618833668,0.8898211426,9.03702E-5,9.506324210755701E-4,0.8826748806,9.10416E-5,9.541572197494499E-4,0.8806399053,1.27857E-4,0.0011307386966050114,0.8378736073,3.702887E-4,0.0019242886997537557,0.8571979374,3.545049E-4,0.0018828300507480753
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.7014067531,7.320404E-4,0.002705624512011968,0.894015274,8.65426E-5,9.302827527155386E-4,0.8866680038,9.10064E-5,9.539727459419373E-4,0.8848432487,1.27255E-4,0.0011280735791605085,0.8424075586,3.742871E-4,0.0019346500975628643,0.8621864951,3.382121E-4,0.0018390543765750918
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.7060138166,9.627178E-4,0.0031027694081255863,0.8982405496,8.21362E-5,9.062902404859053E-4,0.890581063,9.21291E-5,9.59839049007697E-4,0.8893132907,1.238002E-4,0.0011126553824073293,0.8469118243,3.76515E-4,0.0019403994434136493,0.8670581073,3.314336E-4,0.0018205317904392661
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.7120378017,0.0011397192,0.0033759727487051787,0.9022555482,8.03636E-5,8.96457472499393E-4,0.8946055925,9.25625E-5,9.620940702446928E-4,0.8931963897,1.236427E-4,0.001111947390841851,0.8512941676,3.808669E-4,0.001951581153833988,0.871778965,3.277895E-4,0.0018104957884513293
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.7196176231,0.0012511513,0.003537161715273985,0.9063341665,7.98838E-5,8.937773772030706E-4,0.898399837,9.27888E-5,9.632694327134023E-4,0.8973108929,1.215758E-4,0.0011026141664245022,0.8556400669,3.78688E-4,0.0019459907502349543,0.8765835416,3.180794E-4,0.001783478062662953
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.7276586831,0.0012766585,0.0035730358240577435,0.9101807505,7.80464E-5,8.834387358498607E-4,0.9018789387,8.95665E-5,9.463957945806817E-4,0.9008701122,1.183787E-4,0.001088019760849958,0.8595544338,3.831356E-4,0.001957384990235697,0.881055066,3.098011E-4,0.0017601167574908204
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.7348639488,0.0012359089,0.0035155496014136964,0.9137074816,7.62224E-5,8.730544083847238E-4,0.9055144572,8.98145E-5,9.477051229153507E-4,0.9043834984,1.191907E-4,0.0010917449335810998,0.8633886045,3.703976E-4,0.0019245716406514984,0.8854761887,2.992468E-4,0.0017298751400028846
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.7428571343,0.001227399,0.0035034254665969418,0.9173364902,7.25791E-5,8.519336828650456E-4,0.9094836479,8.68811E-5,9.321003164895934E-4,0.9080335617,1.152836E-4,0.0010737020070764514,0.8675516355,3.690043E-4,0.0019209484636501834,0.8899913895,2.859349E-4,0.0016909609693898909
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.7507618606,0.0012286709,0.0035052402200134586,0.9207618648,7.02084E-5,8.379045291678521E-4,0.9132041794,8.04934E-5,8.971811411303739E-4,0.9114497173,1.102223E-4,0.00104986808695188,0.8713104033,3.602066E-4,0.001897910956815414,0.8939791036,2.747207E-4,0.001657470060061418
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.7585903108,0.0012519811,0.0035383344952109883,0.9240088129,6.87873E-5,8.293810945518351E-4,0.9164801788,7.97985E-5,8.933000615694595E-4,0.9145770913,9.84601E-5,9.922706284073916E-4,0.8749295133,3.554773E-4,0.0018854105653676601,0.8980440527,2.678274E-4,0.0016365433083178704
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.7668153405,0.0012965689,0.0036007900521968787,0.9272033918,6.56082E-5,8.099888888126799E-4,0.920124889,7.34991E-5,8.573161610514525E-4,0.917618199,9.57639E-5,9.785903126436517E-4,0.8786083859,3.484104E-4,0.0018665754739629469,0.9021454054,2.55109E-4,0.0015972131980421399
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.7749435604,0.0013716029,0.003703515762083375,0.9300451458,6.37672E-5,7.985436744474281E-4,0.9233724636,6.84962E-5,8.276243109044103E-4,0.9205146742,9.3313E-5,9.659865423493228E-4,0.8821760708,3.365792E-4,0.0018346094952332499,0.9059367913,2.485705E-4,0.001576611873607452
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.7836837232,0.0014673901,0.0038306528164269863,0.9327239513,5.82218E-5,7.63032109416111E-4,0.9263848263,6.45863E-5,8.036560209442844E-4,0.923404935,9.04367E-5,9.509821239119061E-4,0.8857723951,3.247294E-4,0.0018020249720800208,0.9096160877,2.362336E-4,0.0015369892647640712
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.7934259295,0.0015414378,0.003926114873510453,0.9356851852,5.59681E-5,7.481183061521754E-4,0.9294166666,6.31937E-5,7.949446521613942E-4,0.925999999,8.82701E-5,9.395216868172868E-4,0.8890740722,3.133183E-4,0.0017700799416975493,0.9131250006,2.23819E-4,0.0014960581539499058
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.8032348752,0.0015960087,0.003995007759692088,0.9383872461,5.19879E-5,7.210263518069225E-4,0.9322034693,6.25323E-5,7.907736717923783E-4,0.9286263454,8.85091E-5,9.407927508224115E-4,0.892381621,3.015074E-4,0.0017363968440422828,0.9166807312,2.11248E-4,0.0014534373051494172
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.8130104423,0.0016512613,0.004063571458704769,0.9406790143,5.23733E-5,7.236939961060891E-4,0.9348290598,6.13561E-5,7.83301346864666E-4,0.9308167118,8.64222E-5,9.296354124063906E-4,0.895607785,2.929224E-4,0.0017114975898317823,0.919838559,1.958347E-4,0.0013994095183326432
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.8206929743,0.0014898176,0.0038598155396339863,0.9429740137,5.30421E-5,7.283000755183264E-4,0.9373387885,5.78928E-5,7.608731826000966E-4,0.9331761307,8.57892E-5,9.262245947932932E-4,0.8989027911,2.782411E-4,0.0016680560542140063,0.9231809437,1.828237E-4,0.0013521231452793049
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.8257435441,0.0011287125,0.0033596316762407154,0.9451828367,5.19877E-5,7.210249648937268E-4,0.9398342323,5.79848E-5,7.614775111584057E-4,0.9352706003,8.39043E-5,9.159929039026448E-4,0.9015309608,2.589624E-4,0.001609230872187083,0.9262701082,1.685739E-4,0.0012983601195354084
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.8299901247,7.770964E-4,0.0027876448841271015,0.9471739137,4.84893E-5,6.96342588098703E-4,0.9419466388,5.5708E-5,7.463779203593847E-4,0.9370306325,8.20364E-5,9.057394768916722E-4,0.9042391336,2.532266E-4,0.001591309523631402,0.9291007894,1.586025E-4,0.0012593748449131418
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.8350200534,4.99945E-4,0.0022359449903787882,0.9490881741,4.51896E-5,6.722321027740344E-4,0.9442635292,5.61302E-5,7.492009076342607E-4,0.9388527071,8.15246E-5,9.029097407825436E-4,0.9072044086,2.38689E-4,0.0015449563100618736,0.9316432869,1.463744E-4,0.0012098528836185002
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.8411884129,3.235095E-4,0.001798636983940895,0.9508024371,4.19711E-5,6.478510631310255E-4,0.9463484025,5.67795E-5,7.535217316043379E-4,0.9405129498,8.25058E-5,9.08327033617298E-4,0.9097562236,2.259226E-4,0.0015030721872218912,0.9341036057,1.406932E-4,0.0011861416441555368
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.84814623,2.535747E-4,0.0015924029012784422,0.9524356383,4.01251E-5,6.334437623025425E-4,0.948254379,5.67782E-5,7.53513105393662E-4,0.9420700341,8.43491E-5,9.18417660980014E-4,0.9121163774,2.195174E-4,0.001481611959994924,0.9366632336,1.298408E-4,0.0011394770730471062
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.8539707482,1.986774E-4,0.0014095297088036138,0.9540386599,4.01099E-5,6.333237718576494E-4,0.9504075241,5.98533E-5,7.736491452848636E-4,0.9435997909,8.45293E-5,9.193981727195242E-4,0.9145193315,2.003324E-4,0.0014153882859484178,0.9390909129,1.229702E-4,0.0011089192937270053
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.8602013767,1.71923E-4,0.0013111941122503563,0.9555431885,3.85225E-5,6.206649659840646E-4,0.9521674597,6.06759E-5,7.789473666429587E-4,0.9449655515,8.64322E-5,9.296891953766054E-4,0.9168097502,1.919002E-4,0.0013852804770153949,0.9414308435,1.213873E-4,0.0011017590480681336
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.8672043085,2.451146E-4,0.0015656136177230958,0.9570107353,3.91527E-5,6.257211839150086E-4,0.9538064367,5.93732E-5,7.705400703402777E-4,0.9464784861,8.72954E-5,9.343200736364385E-4,0.9191828007,1.826445E-4,0.0013514603212821307,0.9433440799,1.120101E-4,0.0010583482413648166
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.8763100386,3.043234E-4,0.0017444867440023727,0.9584061146,3.8734E-5,6.223664515379986E-4,0.9555021834,5.99789E-5,7.744604573507934E-4,0.9476419204,8.49902E-5,9.21901296235123E-4,0.9214301312,1.762973E-4,0.0013277699348908305,0.9456004375,1.081857E-4,0.0010401235503535145
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.8856509686,2.884636E-4,0.0016984216202109534,0.9594958425,3.68873E-5,6.073491582277858E-4,0.9570249254,6.01297E-5,7.7543342718766E-4,0.9485207754,8.62124E-5,9.285063273882414E-4,0.9235512501,1.641603E-4,0.001281250560975487,0.9474681419,9.84507E-5,9.922232611665582E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.8948256373,2.662769E-4,0.0016317993136412332,0.9605399513,3.58102E-5,5.98416243095055E-4,0.9583183545,6.10984E-5,7.816546552026669E-4,0.9497244269,8.6999E-5,9.327325447308032E-4,0.925517419,1.539413E-4,0.0012407308330173793,0.9493194801,9.05648E-5,9.516553998165512E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.9029714286,1.989517E-4,0.0014105023927664922,0.9617257029,3.16239E-5,5.623513136821146E-4,0.9597828519,5.92489E-5,7.697330706160415E-4,0.9508800006,8.5689E-5,9.256835312351625E-4,0.9273999989,1.481615E-4,0.0012172160859929514,0.9511600029,8.6306E-5,9.290102259932342E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.910214746,1.682014E-4,0.0012969248243441098,0.9628728962,3.26192E-5,5.711322088623613E-4,0.9610737109,5.75239E-5,7.584451199658417E-4,0.9519152629,8.38939E-5,9.159361331446642E-4,0.9290365648,1.449034E-4,0.0012037582813837668,0.9526233315,8.00578E-5,8.947502444816653E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.9135613203,1.517477E-4,0.0012318591640280963,0.963838442,3.24341E-5,5.69509438025394E-4,0.9623997647,5.62348E-5,7.498986598201119E-4,0.9528242952,8.49436E-5,9.216485230281661E-4,0.9306367922,1.375836E-4,0.0011729603573863868,0.9539504743,7.52585E-5,8.675165704469281E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.9162470043,1.491251E-4,0.0012211678836261623,0.9648441243,3.26642E-5,5.71526027403827E-4,0.9636091101,5.44039E-5,7.375899945091446E-4,0.953770982,8.54117E-5,9.241845053883991E-4,0.9325839323,1.362138E-4,0.0011671066789287086,0.9551798552,7.24958E-5,8.514446546898982E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.9181596696,1.326997E-4,0.0011519535580916446,0.9655575877,3.3035E-5,5.747608198198621E-4,0.9645886642,4.93399E-5,7.024236613326746E-4,0.9546617901,8.52079E-5,9.230812531949719E-4,0.9342047536,1.28948E-4,0.0011355527288505805,0.9561791557,7.43756E-5,8.624128941522153E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.9203841388,1.045215E-4,0.0010223575695420854,0.9661957908,3.28454E-5,5.731090646639608E-4,0.9656753421,4.75466E-5,6.895404266611205E-4,0.9554584908,8.71123E-5,9.333397023592214E-4,0.9356133825,1.251882E-4,0.0011188753281755747,0.9573543978,7.14792E-5,8.454537243397772E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.9233291328,1.136291E-4,0.001065969511759131,0.9669230819,3.31086E-5,5.754007299265443E-4,0.9665762919,4.42246E-5,6.650157892862394E-4,0.9562105942,9.09179E-5,9.535087833890153E-4,0.9372068071,1.240851E-4,0.0011139349173089064,0.9586380839,6.82263E-5,8.259921307131201E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.9237972975,1.396889E-4,0.0011819005880360665,0.9677229011,3.21828E-5,5.672988630342916E-4,0.9676523417,4.32159E-5,6.573880132767862E-4,0.9570109081,9.16141E-5,9.571525479253555E-4,0.9384926254,1.224008E-4,0.001106348950376869,0.9598460591,6.544E-5,8.089499366462674E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.9258485615,1.401494E-4,0.0011838471185081291,0.9685443872,3.10877E-5,5.575634493042024E-4,0.9684203643,4.035E-5,6.352164985262899E-4,0.9578785908,9.05806E-5,9.517384094382237E-4,0.9396148831,1.201392E-4,0.0010960802890299596,0.9609530067,6.28725E-5,7.929218120344527E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.9289228737,1.39153E-4,0.001179631298330118,0.9690359062,2.99746E-5,5.474906391893838E-4,0.9693085074,4.04012E-5,6.35619382964365E-4,0.9587832457,8.56525E-5,9.254863586244802E-4,0.9408776581,1.153763E-4,0.001074133604352829,0.9620412236,6.24374E-5,7.901733986917049E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.9308056891,1.145783E-4,0.0010704125372957849,0.9696817976,3.12781E-5,5.592682719411142E-4,0.9699729258,3.98792E-5,6.314998020585596E-4,0.9594312775,8.78236E-5,9.371424651567125E-4,0.941997292,1.130153E-4,0.0010630865439840728,0.9629993242,5.94559E-5,7.710765201975741E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.9325517237,1.361131E-4,0.0011666751904450528,0.9701034474,3.13084E-5,5.595390960424481E-4,0.9707103431,4.05718E-5,6.369599673448873E-4,0.9600344765,9.06893E-5,9.523092984949795E-4,0.9431999969,1.137319E-4,0.0010664515929004936,0.9637724113,5.63202E-5,7.50467854075043E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.9348804474,1.301409E-4,0.0011407931451406954,0.9706891686,3.24785E-5,5.698991138789391E-4,0.9713572413,3.84627E-5,6.201830374978019E-4,0.960520398,9.12252E-5,9.551188407732307E-4,0.9442053473,1.101096E-4,0.0010493312155844788,0.9644866389,5.83406E-5,7.638101858446247E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.9361290336,9.59735E-5,9.796606555333332E-4,0.9712831551,3.34878E-5,5.786864435944564E-4,0.971935485,3.77394E-5,6.143240187392969E-4,0.9611899632,9.07731E-5,9.527491800048951E-4,0.9452688193,1.143629E-4,0.0010694059098396642,0.9652258033,6.13475E-5,7.832464490822795E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.9377468884,7.86591E-5,8.868996561054695E-4,0.9717117649,3.53735E-5,5.947562525942876E-4,0.9725383955,3.76694E-5,6.137540223900777E-4,0.9616971433,9.10648E-5,9.542787852614141E-4,0.9460936427,1.143534E-4,0.0010693614917323328,0.9660424203,6.19801E-5,7.872744121334061E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.9381343186,7.98806E-5,8.937594754742464E-4,0.9722761178,3.47468E-5,5.894641634569484E-4,0.9731865662,3.63319E-5,6.027594876897418E-4,0.9621641785,9.25888E-5,9.622307415583852E-4,0.9468805969,1.126477E-4,0.0010613562078774495,0.9668507481,6.20391E-5,7.876490335168323E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.9381568968,8.31158E-5,9.116786714627034E-4,0.9727951241,3.53668E-5,5.946999243315909E-4,0.9736938328,3.41638E-5,5.844980752748464E-4,0.9625437921,9.40909E-5,9.70004639164164E-4,0.9475171357,1.124267E-4,0.0010603145759631903,0.9676770753,6.38217E-5,7.988848477721931E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.9382879376,8.7753E-5,9.367657124382809E-4,0.9733229572,3.66068E-5,6.050355361464317E-4,0.9742334598,3.40964E-5,5.839212275641296E-4,0.9632295704,9.41986E-5,9.705596323771147E-4,0.9481322914,1.155968E-4,0.0010751595230476267,0.9682568097,6.30238E-5,7.938753050700091E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.9393481731,8.42585E-5,9.179242888168937E-4,0.9736724973,3.57977E-5,5.983117916270747E-4,0.974523052,3.43309E-5,5.859257632157849E-4,0.9640381557,9.19632E-5,9.589744522144477E-4,0.9489427674,1.130228E-4,0.0010631218180434453,0.9689586645,6.06659E-5,7.788831748086486E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.9404549122,7.5237E-5,8.673926446540805E-4,0.9742973202,3.88149E-5,6.230160511575926E-4,0.9747928482,3.51612E-5,5.929688018774681E-4,0.9646628779,8.87677E-5,9.421661212334054E-4,0.949723804,1.165557E-4,0.001079609651679717,0.9694963431,6.19831E-5,7.872934649798637E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.9411471307,9.48645E-5,9.739840861122937E-4,0.9746217775,3.91761E-5,6.259081402250653E-4,0.9750457215,3.5889E-5,5.990742858778033E-4,0.9653366554,8.80344E-5,9.382664866657021E-4,0.9506400663,1.146168E-4,0.0010705923593973571,0.9700498748,6.19857E-5,7.873099770738334E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.9415816307,9.43296E-5,9.712342662818276E-4,0.9750680232,3.86939E-5,6.220442106474426E-4,0.9753741473,3.60505E-5,6.004206858528444E-4,0.9658163232,8.96908E-5,9.470522688848805E-4,0.9511224508,1.112588E-4,0.0010547928706622926,0.9706122434,6.35479E-5,7.971693671987153E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.9425587475,9.52717E-5,9.760722309337562E-4,0.9756048715,4.00835E-5,6.331153133513673E-4,0.9756309849,3.67253E-5,6.060140262403173E-4,0.9663011289,8.78207E-5,9.37126992461534E-4,0.9516623151,1.128298E-4,0.0010622137261398952,0.9709921682,6.33062E-5,7.95651933951021E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.9429081142,9.99137E-5,9.995684068636824E-4,0.9757627094,4.03843E-5,6.354864278645139E-4,0.9757805538,3.81549E-5,6.176965274307441E-4,0.9667885816,8.84168E-5,9.403020791213853E-4,0.9523104382,1.119614E-4,0.001058118140851956,0.971355933,6.56213E-5,8.100697500832875E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.9438756883,7.22644E-5,8.500847016621344E-4,0.9760054803,4.16819E-5,6.456152104775723E-4,0.9758043855,3.96239E-5,6.294751782238915E-4,0.9674405807,8.89007E-5,9.428716773771498E-4,0.9529250449,1.130842E-4,0.001063410551010286,0.9717641634,6.84615E-5,8.274146481662021E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.949203372,6.35929E-5,7.97451565927361E-4,0.9763730079,3.96289E-5,6.295148925958781E-4,0.9761668217,4.08526E-5,6.391603867575024E-4,0.9679475147,8.98586E-5,9.47937761670037E-4,0.9535145283,1.111165E-4,0.0010541181148239509,0.9721649468,7.33295E-5,8.56326456440533E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.9518768013,7.30777E-5,8.548549584578661E-4,0.9766794991,3.92403E-5,6.264207850957692E-4,0.9762848896,4.3613E-5,6.604013930936245E-4,0.9684311855,8.97518E-5,9.473742660638403E-4,0.9541867161,1.170178E-4,0.0010817476600390684,0.9724927825,7.51022E-5,8.666152548853499E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.9567193687,1.036744E-4,0.0010182062659402564,0.9771640331,3.95284E-5,6.287161521704369E-4,0.9765415031,4.38429E-5,6.621397133536094E-4,0.9687252975,9.13377E-5,9.557075912641899E-4,0.9548320162,1.15441E-4,0.0010744347351049294,0.9730928844,7.28838E-5,8.53720094644609E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.9583756328,8.84102E-5,9.402669833616407E-4,0.9774923879,3.84178E-5,6.198209418856385E-4,0.9766091388,4.58692E-5,6.772680414725029E-4,0.9691573614,8.95092E-5,9.460930186826241E-4,0.9553299493,1.114393E-4,0.001055648142138279,0.9733705592,7.20411E-5,8.487702869445891E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.9590386629,7.56556E-5,8.698022763823971E-4,0.9778892398,4.01398E-5,6.335597840772408E-4,0.9767920613,4.72552E-5,6.874241776370686E-4,0.9695297819,9.16017E-5,9.570877702697909E-4,0.9559247631,1.085791E-4,0.0010420129557735835,0.9736677134,7.12702E-5,8.442167968004427E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.9601075172,7.51405E-5,8.668362013667865E-4,0.9781935656,4.29799E-5,6.555905734526694E-4,0.9768602324,4.73105E-5,6.878262862089526E-4,0.9698064572,9.19518E-5,9.589150118754008E-4,0.9564408487,1.075501E-4,0.001037063643177216,0.9738817328,7.12245E-5,8.439460883255518E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.9603543758,5.19985E-5,7.210998543891131E-4,0.9786378723,4.43551E-5,6.659962462356676E-4,0.9771096367,4.69258E-5,6.850240871677433E-4,0.9700885963,9.33905E-5,9.663876033973118E-4,0.9570210409,1.078395E-4,0.0010384579914469337,0.9742303419,7.49665E-5,8.658319698417239E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.9611428499,4.87618E-5,6.98296498630775E-4,0.9790057218,4.34755E-5,6.593595377333978E-4,0.9774285799,4.62651E-5,6.801845337847664E-4,0.9703428578,9.40772E-5,9.699340183744459E-4,0.9576685703,1.117702E-4,0.001057214263997606,0.974240008,7.98826E-5,8.937706640967805E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.9612028241,4.5257E-5,6.727332309318457E-4,0.9795047116,4.08415E-5,6.390735481930072E-4,0.9776650929,4.43543E-5,6.65990240168728E-4,0.9707193398,9.57435E-5,9.784860755268825E-4,0.9582311314,1.069001E-4,0.0010339250456391895,0.9743985844,8.01866E-5,8.954697091471045E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.9613885522,3.99085E-5,6.317317468672917E-4,0.9798172939,4.09787E-5,6.401460770792866E-4,0.9778197396,4.46964E-5,6.685536627676195E-4,0.9711693102,9.35127E-5,9.670196481974914E-4,0.9584774655,1.070011E-4,0.0010344133603158846,0.9746772224,8.02725E-5,8.95949217310892E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.9625472903,3.35886E-5,5.795567271630966E-4,0.9800882703,4.03268E-5,6.350338573651015E-4,0.9781336683,4.67174E-5,6.835012801743681E-4,0.9714628017,9.58511E-5,9.79035750113345E-4,0.9590290052,1.021104E-4,0.0010104969074668166,0.9750819671,8.14738E-5,9.026283842202172E-4
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.9629242897,3.30252E-5,5.746755606426986E-4,0.9803002626,4.27653E-5,6.539518330886458E-4,0.9783028746,4.89175E-5,6.994104660355033E-4,0.9719060063,9.44581E-5,9.71895570521854E-4,0.9593472582,1.0756E-4,0.0010371113729971337,0.9751827663,8.07554E-5,8.986400836820045E-4
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.9634641409,4.80154E-5,6.929314540414513E-4,0.9806495273,4.44457E-5,6.66676083266829E-4,0.9782949954,5.17486E-5,7.193649977584398E-4,0.9722598112,9.12404E-5,9.551984087088923E-4,0.9593504727,1.145238E-4,0.0010701579322698123,0.9755345106,8.48104E-5,9.209256213180302E-4
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.9628692031,5.15199E-5,7.177736411989507E-4,0.9809142047,4.88447E-5,6.988898339509597E-4,0.9782278466,5.30498E-5,7.283529364257413E-4,0.9726863515,8.86047E-5,9.41300695845913E-4,0.9598734164,1.223043E-4,0.0011059127452018988,0.9755836862,8.8898E-5,9.428573593073345E-4
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.9628654957,5.42429E-5,7.364977936151608E-4,0.981301173,4.97561E-5,7.0538003941138E-4,0.9781578988,5.49172E-5,7.410614009648594E-4,0.9728070205,8.84326E-5,9.403860909222339E-4,0.9603508776,1.237228E-4,0.0011123075114373721,0.9757163775,9.41279E-5,9.70195341155584E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.9645357728,8.03381E-5,8.963152347249264E-4,0.9818569297,4.99227E-5,7.065599762228257E-4,0.9780821943,5.97661E-5,7.730853769151244E-4,0.973150686,9.06797E-5,9.522588933688149E-4,0.960730592,1.327304E-4,0.001152086802285314,0.9756925434,9.1566E-5,9.569012488235136E-4
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.9659777343,5.29099E-5,7.273919163697106E-4,0.9821462619,5.21264E-5,7.219861494516359E-4,0.9780127209,6.01022E-5,7.752560867223166E-4,0.9735930067,9.09863E-5,9.538673912027815E-4,0.9614467394,1.345662E-4,0.0011600267238301022,0.9755961853,9.88742E-5,9.94355067367789E-4
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.9664451897,5.44513E-5,7.379112412749923E-4,0.9822757465,5.15667E-5,7.180995752679429E-4,0.9779069757,5.88383E-5,7.670612752577202E-4,0.9739036572,8.9319E-5,9.450872975550989E-4,0.9620265812,1.459401E-4,0.0012080567039671607,0.975764116,9.98437E-5,9.992181943899942E-4
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.965739125,4.4394E-5,6.662882259202844E-4,0.9824521738,5.23096E-5,7.232537590638572E-4,0.9776869565,6.68495E-5,8.176154352750443E-4,0.9742086959,9.20237E-5,9.592898414973444E-4,0.9622086978,1.534806E-4,0.001238872874834218,0.9761565232,1.03709E-4,0.001018376158401207
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.9661791623,5.06892E-5,7.119634822095864E-4,0.9829067618,5.22168E-5,7.226119290462897E-4,0.9777148038,7.12785E-5,8.442659533583005E-4,0.9749177277,9.12899E-5,9.554574820472127E-4,0.9621937799,1.623054E-4,0.0012739913657478217,0.9763802522,1.059143E-4,0.0010291467339500233
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.9657692254,4.66798E-5,6.832261704589484E-4,0.9832307678,5.44707E-5,7.38042681692597E-4,0.9776346135,7.87203E-5,8.872446111417077E-4,0.9751538438,9.32162E-5,9.654853701636291E-4,0.962846151,1.778047E-4,0.0013334342878447366,0.9766538471,1.109483E-4,0.001053319989366954
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.9645030439,4.68584E-5,6.845319568873319E-4,0.9835294133,5.98691E-5,7.737512520183731E-4,0.9776064897,8.14501E-5,9.024970914080554E-4,0.9757403618,9.25049E-5,9.617946766332199E-4,0.963123731,1.945303E-4,0.0013947411946307457,0.9770182562,1.163714E-4,0.0010787557647586408
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.9653763354,6.00714E-5,7.75057417227911E-4,0.9840215188,5.78573E-5,7.606398622212749E-4,0.9776559263,8.56661E-5,9.255598305890333E-4,0.9764946336,9.29874E-5,9.642997459296564E-4,0.9633763409,2.091403E-4,0.0014461683857697899,0.9768387222,1.284536E-4,0.0011333737247704308
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.9659817457,8.50807E-5,9.223919990979973E-4,0.9847031969,5.86019E-5,7.655187783457699E-4,0.9776484036,8.96452E-5,9.468114912695134E-4,0.9772374463,9.82969E-5,9.91447931058409E-4,0.9634703183,2.12399E-4,0.0014573915053958562,0.9768493146,1.264727E-4,0.001124600818068349
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.9678832114,1.023489E-4,0.0010116763316397196,0.9853041464,5.58411E-5,7.472690278607832E-4,0.9778345519,1.005665E-4,0.0010028284997944564,0.9777858889,1.069959E-4,0.0010343882249909846,0.963381992,2.245236E-4,0.001498411158527592,0.9773479319,1.388128E-4,0.0011781884399364984
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.9684073031,1.188456E-4,0.0010901632905211953,0.9857441312,6.2445E-5,7.902214879386665E-4,0.9781201071,1.042238E-4,0.0010209005828189148,0.9784856403,1.129471E-4,0.001062765731476133,0.9634464759,2.323339E-4,0.0015242503075282615,0.9778067923,1.291127E-4,0.001136277694932009
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.9702247262,1.073096E-4,0.0010359034704063889,0.9860955089,6.22267E-5,7.888390203330462E-4,0.9782303423,1.100474E-4,0.001049034794465846,0.9792696679,1.070833E-4,0.0010348106106916376,0.9638764131,2.343246E-4,0.0015307664746786165,0.9782303423,1.353923E-4,0.001163581969609361
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.9696048617,1.190758E-4,0.001091218584885723,0.9865349549,6.33182E-5,7.957273402365914E-4,0.9785714263,1.114937E-4,0.001055905772311147,0.980091188,1.075742E-4,0.0010371798301162629,0.9637689948,2.619818E-4,0.0016185851846597385,0.9781458986,1.529873E-4,0.0012368803499126341
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.9710963368,1.840795E-4,0.0013567590058665541,0.9871760738,5.68638E-5,7.540808975169706E-4,0.9784053123,1.220803E-4,0.0011048995429449684,0.9808305621,1.045442E-4,0.0010224685814243877,0.9633887023,2.945493E-4,0.001716243863790924,0.9785382032,1.570701E-4,0.0012532761068495641
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.9704379678,2.410891E-4,0.0015527044148839148,0.9874817538,6.16897E-5,7.85427908849692E-4,0.9782846725,1.319538E-4,0.0011487114520191744,0.9814233577,1.160023E-4,0.0010770436388559193,0.9637226301,3.309293E-4,0.0018191462283170092,0.9785036486,1.818749E-4,0.001348610025174068
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.9708501935,3.234494E-4,0.0017984699052249944,0.9878947282,5.31451E-5,7.290068586782981E-4,0.9786639547,1.277689E-4,0.001130349061131118,0.982388652,1.156893E-4,0.00107558960575119,0.9640080917,3.503024E-4,0.0018716367168871207,0.9781781256,1.847368E-4,0.0013591791640545406
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.9716894984,3.234112E-4,0.0017983637007012792,0.9884931499,5.45393E-5,7.385072782308919E-4,0.9791324204,1.462699E-4,0.0012094209358201138,0.9836073059,1.352509E-4,0.001162974204357087,0.9639269406,4.247979E-4,0.002061062590024864,0.9782191807,2.042295E-4,0.001429088870574535
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.975,3.122591E-4,0.0017670854535081204,0.9893750018,6.24299E-5,7.901259393286618E-4,0.9803124994,1.669144E-4,0.0012919535595368743,0.9842708367,1.556253E-4,0.0012474986973941096,0.9647395843,4.569649E-4,0.0021376737356294576,0.9778645873,2.424281E-4,0.0015570102761382149
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.9781818271,2.383432E-4,0.0015438367789374627,0.9898787969,7.05344E-5,8.398476052237096E-4,0.9814545542,1.905706E-4,0.0013804731073077808,0.98551516,1.624287E-4,0.00127447518610603,0.9649696994,4.768199E-4,0.002183620617231849,0.9778181905,3.177562E-4,0.0017825717376868735
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.9788321316,3.250041E-4,0.001802787009050154,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9828467196,1.973759E-4,0.001404905334889152,0.9864963579,2.113684E-4,0.0014538514367018387,0.9652554733,6.222597E-4,0.002494513379398876,0.9781751865,4.063171E-4,0.002015730884815729
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.976363647,4.260791E-4,0.002064168355536922,0.991909098,8.3304E-5,9.127102497507081E-4,0.9832727349,2.316054E-4,0.0015218587319459056,0.9882727307,1.941649E-4,0.0013934306584828682,0.9654545486,7.379583E-4,0.002716538790446402,0.9780909133,5.043744E-4,0.002245828132337824
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.9867469907,3.370915E-4,0.0018360051742846478,0.9919277155,1.174613E-4,0.0010837956449441933,0.9826506078,2.883238E-4,0.0016980100117490473,0.9900000024,2.171667E-4,0.001473657694310317,0.9680722922,7.782135E-4,0.0027896478272355454,0.9787951857,5.897853E-4,0.0024285495671284947
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9856363642,3.55923E-4,0.0018865921657846456,0.9923636365,2.215879E-4,0.0014885828831475928,0.9689090919,0.0010504717,0.0032410981163796936,0.9789090925,7.794975E-4,0.002791948244505976
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9910714281,6.280923E-4,0.002506176969010768,0.9910714293,5.765564E-4,0.0024011588868710874,0.9689285696,0.002104077,0.004587021909692606,0.9821428591,0.0010693671,0.003270117887783252
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.99,0.01,0.01

==> tables/acc_rej_prediction_aleatoric_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.64672122,1.29656E-4,0.0011386658860262741,0.7605216479,0.0085094751,0.009224681620522196,0.8512683266,4.99599E-5,7.06823174492744E-4,0.8616160947,4.40795E-5,6.639239414270282E-4,0.8669962502,8.76075E-5,9.359887819840578E-4,0.8622468469,0.0024066315,0.004905743062982406
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.6532835841,1.325982E-4,0.0011515129178606726,0.765351322,0.008558107,0.009251003729325809,0.8555993116,4.9501E-5,7.035694706281676E-4,0.8664144641,4.47609E-5,6.690358734776484E-4,0.8717623442,8.64721E-5,9.299037584610571E-4,0.8672192851,0.002416798,0.004916093977946312
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.6582183063,1.383274E-4,0.0011761266938557257,0.7699060416,0.0086117266,0.009279938900660931,0.8594606209,5.00642E-5,7.075605981115681E-4,0.8708804101,4.46012E-5,6.678412985133519E-4,0.8760863024,8.40079E-5,9.165582360112205E-4,0.8718222964,0.0024282191,0.004927696317753358
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.6590365589,1.392203E-4,0.0011799165224709756,0.7741338462,0.008631709,0.00929069911255337,0.8629535848,5.1786E-5,7.196249022928542E-4,0.8751289272,4.4604E-5,6.678622612485303E-4,0.8803316915,8.32204E-5,9.12252158122961E-4,0.8760841513,0.0024306777,0.004930190361436361
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.6596115112,1.463139E-4,0.0012096028273776479,0.7783169505,0.0086623632,0.009307181743148674,0.8664396524,5.31774E-5,7.292283592949467E-4,0.8792040718,4.42891E-5,6.655005634858621E-4,0.8844261503,8.31018E-5,9.116018867905002E-4,0.8801527885,0.0024515854,0.004951348705150951
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.6597079277,1.478093E-4,0.0012157684812496169,0.7823617426,0.0086919076,0.009323040062125658,0.8698683268,5.52822E-5,7.435200064557779E-4,0.8832200098,4.42183E-5,6.64968420302799E-4,0.8883445042,8.28765E-5,9.10365311289924E-4,0.8841165906,0.0024603916,0.004960233462247518
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.6598911166,1.53447E-4,0.0012387372602775779,0.7862734422,0.0087085923,0.009331983872682163,0.8731554741,5.65858E-5,7.522353355167517E-4,0.8871482182,4.34681E-5,6.593034202853797E-4,0.892110104,8.12092E-5,9.011614727672283E-4,0.8879624927,0.0024733516,0.004973280205256889
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.660058707,1.656979E-4,0.0012872369634220422,0.7900733775,0.0087286975,0.009342749862861576,0.876398434,5.70284E-5,7.551715036996562E-4,0.8910248238,4.23735E-5,6.509493067820258E-4,0.8958921325,7.99708E-5,8.942639431398316E-4,0.8916729853,0.0024807448,0.004980707580254034
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.6607443154,1.678068E-4,0.0012954026401084723,0.7938662216,0.0087306798,0.009343810678732741,0.879753955,5.75076E-5,7.583376556653375E-4,0.8947341752,4.1894E-5,6.472557454360679E-4,0.8994188923,7.61163E-5,8.724465599680017E-4,0.8954043061,0.0024954935,0.004995491467313301
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.6619702518,1.64845E-4,0.0012839197794254904,0.7976572067,0.0087358703,0.009346587773085962,0.8829653716,5.87356E-5,7.663915448385375E-4,0.8983860493,4.17758E-5,6.463420147259499E-4,0.9029803723,7.40345E-5,8.60433030514287E-4,0.8989861262,0.0025000016,0.005000001599999744
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.6632237732,1.65503E-4,0.0012864796928051371,0.8014854613,0.0087396153,0.009348590963348434,0.8862364078,5.83502E-5,7.638730260979243E-4,0.9019152987,4.10941E-5,6.410468001636074E-4,0.9063034147,7.33316E-5,8.563387180315975E-4,0.9024475348,0.0025093512,0.005009342471822025
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.6645825267,1.621837E-4,0.001273513643429076,0.8051655838,0.008729534,0.009343197525472744,0.8895115697,6.02793E-5,7.763974497639723E-4,0.9053292412,4.1062E-5,6.407963795153652E-4,0.9095831758,7.01063E-5,8.372950495494405E-4,0.9058803228,0.0025065298,0.005006525541730512
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.6659208477,1.654272E-4,0.0012861850566695291,0.8089071396,0.0087212477,0.009338762069996216,0.89263192,6.19583E-5,7.871359475973639E-4,0.9086846864,3.90959E-5,6.252671429077335E-4,0.9127017599,6.88638E-5,8.298421536653823E-4,0.9091994283,0.0024753836,0.00497532270310178
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.6674080908,1.65987E-4,0.0012883594219005813,0.8126233166,0.0087405055,0.009349067065755813,0.8956967127,6.3459E-5,7.966115741062266E-4,0.9119351029,3.6577E-5,6.047892194806385E-4,0.9158053094,6.5786E-5,8.110856921435613E-4,0.9123524797,0.002437405,0.004937008203355551
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.6691421807,1.615453E-4,0.0012710047206836016,0.8162933531,0.0087391074,0.009348319314186908,0.8988747662,6.39144E-5,7.994648209896418E-4,0.9150397146,3.64501E-5,6.037391820977001E-4,0.9186497223,6.44787E-5,8.029863012530165E-4,0.9154911298,0.0024010076,0.004900007755095904
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.6707072079,1.636063E-4,0.0012790867836077425,0.8198727563,0.0087229431,0.009339669747908648,0.901980983,6.44813E-5,8.030024906561623E-4,0.9180283952,3.49103E-5,5.90849388592389E-4,0.9213635147,6.21391E-5,7.882835784157882E-4,0.9184422702,0.0023571437,0.004855042430298627
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.6722922623,1.749444E-4,0.001322665490590875,0.8234878701,0.0087071846,0.009331229608149185,0.9050860804,6.5357E-5,8.084367631423005E-4,0.9208607852,3.44249E-5,5.867273642842986E-4,0.9240233165,6.01495E-5,7.755610872136378E-4,0.9213406539,0.0023069115,0.004803031854984933
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.6743002176,1.747409E-4,0.0013218959868310366,0.827283206,0.0086856494,0.009319683149120468,0.9081215698,6.57571E-5,8.109075163050346E-4,0.9236608124,3.41042E-5,5.839880135756212E-4,0.9265916556,5.7226E-5,7.564786844320202E-4,0.9241232181,0.0022546457,0.004748310962858267
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.6767328799,1.71759E-4,0.0013105685789000132,0.8308487293,0.0086627858,0.00930740876936218,0.9110765392,6.4331E-5,8.020660820655615E-4,0.9264050549,3.2552E-5,5.705436004373373E-4,0.9291026556,5.41469E-5,7.358457718842992E-4,0.9268481714,0.0021844137,0.004673771175400011
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.6792405069,1.747293E-4,0.001321852109730888,0.8344711661,0.0086453668,0.009298046461488563,0.9140450084,6.21505E-5,7.883558841031125E-4,0.9288874847,3.1593E-5,5.620765072479012E-4,0.9313080209,5.23529E-5,7.235530388299119E-4,0.9294149095,0.0021217795,0.004606277781463033
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.6814556301,1.697206E-4,0.0013027685903490307,0.8381213492,0.0086201048,0.009284451949361363,0.9169035727,6.09437E-5,7.8066446057189E-4,0.9313146287,2.95332E-5,5.434445693904761E-4,0.9335208666,5.01183E-5,7.079427942990875E-4,0.9318344957,0.0020545294,0.004532691694787988
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.6835112631,1.72207E-4,0.0013122766476623747,0.8417815933,0.0085922718,0.009269450792792419,0.9196465677,6.09624E-5,7.807842211520414E-4,0.9336973464,2.97363E-5,5.453100035759476E-4,0.9355582821,4.789E-5,6.920260110718382E-4,0.9341387749,0.0019902318,0.004461201407692775
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.6858833849,1.659419E-4,0.0012881843812125654,0.8452520844,0.0085561395,0.009249940270077424,0.9222870094,6.00143E-5,7.74688969845318E-4,0.9360660517,2.79188E-5,5.283824372554409E-4,0.9374981743,4.60247E-5,6.784150646912257E-4,0.9364021641,0.0019267965,0.004389529018015486
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.6877276123,1.598128E-4,0.0012641708745260666,0.8488763902,0.0084985757,0.009218771989804283,0.9250466311,5.96332E-5,7.722253557090701E-4,0.9382042938,2.71642E-5,5.211928625758416E-4,0.9394034022,4.50554E-5,6.712331934581305E-4,0.9384988922,0.0018753478,0.004330528605147413
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.6899189949,1.39243E-4,0.0011800127117959365,0.852433247,0.0084591348,0.009197355489487182,0.9275637555,5.80634E-5,7.619934382919579E-4,0.9402370274,2.71076E-5,5.206495942570204E-4,0.941179117,4.35485E-5,6.599128730370396E-4,0.9405325544,0.0018264107,0.004273652653176203
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.6914398789,1.409214E-4,0.0011871031968620084,0.8561487013,0.0084108629,0.009171075673005865,0.9301687706,5.38091E-5,7.335468628519925E-4,0.9423506147,2.59103E-5,5.090216105432067E-4,0.9428219569,4.26719E-5,6.532373228773751E-4,0.9424980998,0.0017740545,0.00421195263506132
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.6930641234,1.309719E-4,0.0011444295522224162,0.859759559,0.0083308954,0.009127373882996137,0.9326155978,4.88898E-5,6.992124140774391E-4,0.9444327992,2.51545E-5,5.015426203225405E-4,0.9444774979,4.23206E-5,6.505428502412428E-4,0.9443942684,0.0017243501,0.004152529470094102
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.694405371,1.175349E-4,0.0010841351391777689,0.8632676968,0.0082581725,0.009087448761891315,0.9349617141,4.68045E-5,6.841381439446276E-4,0.9462822324,2.39094E-5,4.889723918586815E-4,0.9459509301,4.05035E-5,6.364236010708591E-4,0.9462587887,0.0016750893,0.004092785481795986
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.6954041243,1.149393E-4,0.001072097476911498,0.8666957235,0.0081690058,0.009038255251983094,0.9373502368,4.34462E-5,6.591373149807254E-4,0.9479445356,2.32348E-5,4.820248956226224E-4,0.947451663,3.7546E-5,6.127479090131602E-4,0.9480206019,0.001619087,0.004023788016285152
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.696511811,1.108674E-4,0.0010529358954846206,0.8701736039,0.0080486147,0.008971407191739765,0.9395724177,4.09652E-5,6.400406237107142E-4,0.9497138715,2.27678E-5,4.7715615892493724E-4,0.9488313746,3.54973E-5,5.957961060631397E-4,0.9496190327,0.0015639629,0.003954697080687723
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.6974074721,1.025974E-4,0.0010129037466610536,0.87364259,0.0079131334,0.008895579463980972,0.9417984682,3.85849E-5,6.211674492437606E-4,0.9513777906,2.21416E-5,4.705486159792631E-4,0.950061962,3.38147E-5,5.815040842504892E-4,0.9511430013,0.001509969,0.003885831957251883
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.6984116495,8.74522E-5,9.351588100424441E-4,0.8770218414,0.0077740218,0.008817041340495121,0.9438616824,3.58496E-5,5.987453548880359E-4,0.9529367942,2.07392E-5,4.5540311812722583E-4,0.9512392473,3.234E-5,5.686826883245172E-4,0.9526207769,0.001458896,0.0038195497116806846
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.6990932107,9.63624E-5,9.816435198176576E-4,0.8803157014,0.0076226273,0.00873076588851173,0.9459865743,3.28007E-5,5.727189537635366E-4,0.9544735557,2.04013E-5,4.516779826380737E-4,0.9524500483,3.21155E-5,5.667053908337206E-4,0.9540302253,0.0014122539,0.0037579966737611675
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.6993862987,1.02194E-4,0.0010109104807053888,0.8836191589,0.0074733402,0.008644848292480325,0.9478775996,3.03385E-5,5.508039578652281E-4,0.9559785151,1.91522E-5,4.3763226572089036E-4,0.9536055243,3.09949E-5,5.567306350471473E-4,0.9553290147,0.0013613578,0.003689658249757015
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.7004154503,9.38465E-5,9.68744032239683E-4,0.8868132234,0.0072912526,0.008538883182243448,0.9497230417,2.64137E-5,5.139426037992959E-4,0.957413882,1.90975E-5,4.370068649346369E-4,0.9547758371,2.88182E-5,5.368258563072387E-4,0.956596849,0.0013151637,0.003626518578471645
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.7010900199,8.6955E-5,9.324966487875439E-4,0.889971872,0.0071050605,0.008429152092589147,0.951610409,2.37261E-5,4.8709444669386244E-4,0.9588027412,1.92677E-5,4.389498832440897E-4,0.9558104807,2.73248E-5,5.22731288522124E-4,0.9579201812,0.0012666478,0.003558999578533271
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.7018931925,8.4458E-5,9.190103372650386E-4,0.8928433657,0.0069029723,0.008308412784641842,0.9533756018,2.03442E-5,4.5104545225509147E-4,0.9601089495,1.91771E-5,4.3791665873771005E-4,0.9568708712,2.6126E-5,5.111359897326738E-4,0.9590569723,0.0012102703,0.0034788939334219433
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.7024682343,8.17682E-5,9.042577066301398E-4,0.8960272235,0.0067071419,0.008189714219678242,0.9550508171,1.76701E-5,4.203581806031613E-4,0.9613284951,1.9161E-5,4.377327952073045E-4,0.9578312165,2.47936E-5,4.97931722227054E-4,0.9601578963,0.0011616238,0.0034082602600153645
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.7029509366,8.03393E-5,8.963219287733621E-4,0.8988915551,0.0065258105,0.008078248882028826,0.9566488332,1.57163E-5,3.9643788920838534E-4,0.9624732566,1.77731E-5,4.215815460856891E-4,0.9587550694,2.3525E-5,4.85025772511111E-4,0.9611969721,0.0011138925,0.003337502808987582
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.703543973,7.82128E-5,8.843800088197381E-4,0.9017157328,0.0063125915,0.00794518187331165,0.9581867623,1.39297E-5,3.7322513313012566E-4,0.9636058462,1.80165E-5,4.24458478534709E-4,0.9597599858,2.26882E-5,4.7632132011909777E-4,0.9621957648,0.0010692678,0.0032699660548696835
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.7044813097,7.75288E-5,8.805044008975765E-4,0.9045022881,0.006086191,0.007801404360754543,0.959601447,1.27417E-5,3.569551792592454E-4,0.9646758187,1.81506E-5,4.260352098125224E-4,0.960680775,2.10932E-5,4.5927333909122136E-4,0.9630606407,0.0010247668,0.0032011979007865164
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.7055674076,7.7568E-5,8.807269724494647E-4,0.9074607146,0.0058588295,0.00765429911879592,0.9610320085,1.14711E-5,3.3869012385955396E-4,0.9658137709,1.77677E-5,4.215174966712532E-4,0.9615150338,1.98469E-5,4.4549859707972145E-4,0.9639670223,9.842635E-4,0.0031372974038174958
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.7060600102,8.10761E-5,9.004226785238142E-4,0.9103118837,0.0056133806,0.007492249728886511,0.9623549163,1.10709E-5,3.327296199619144E-4,0.9668693256,1.70419E-5,4.128183619947156E-4,0.9623726827,1.92507E-5,4.387561965374392E-4,0.9647848368,9.54577E-4,0.003089622954342487
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.7068917036,8.15735E-5,9.031804913747861E-4,0.9131163329,0.0053675343,0.007326345814933936,0.963616634,1.00483E-5,3.1699053613633326E-4,0.9679043573,1.6249E-5,4.0310048375064E-4,0.9632007223,1.84468E-5,4.2949738066721665E-4,0.9655836856,9.221926E-4,0.0030367624207369268
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.7073649764,7.77482E-5,8.817493975047559E-4,0.9158081001,0.0051220296,0.007156835613593483,0.9649120277,9.6379E-6,3.104496738603537E-4,0.9688482016,1.58249E-5,3.978052287238065E-4,0.9640957457,1.72832E-5,4.1573068205269623E-4,0.966397301,8.957112E-4,0.0029928434639987437
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.707543242,7.41074E-5,8.608565501870796E-4,0.9185392785,0.004878686,0.006984759122546747,0.9661221093,8.7221E-6,2.9533201655086434E-4,0.9696395069,1.62477E-5,4.030843584164486E-4,0.9649093544,1.66561E-5,4.081188552370498E-4,0.967057721,8.851708E-4,0.002975182011238976
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.7080237746,7.9285E-5,8.904212486233693E-4,0.9211547428,0.0046253271,0.006800975738818659,0.9672405052,7.8247E-6,2.797266522875502E-4,0.9704967058,1.66082E-5,4.075315938672731E-4,0.9655869198,1.6822E-5,4.101463153558739E-4,0.9676990014,8.697888E-4,0.002949218201490015
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.7078970134,5.65825E-5,7.522134005719387E-4,0.9238273466,0.0043641492,0.006606170751653336,0.9683059269,7.8929E-6,2.8094305472817796E-4,0.9713457388,1.6486E-5,4.06029555574468E-4,0.9663587195,1.59329E-5,3.9916036877425594E-4,0.9682583255,8.634066E-4,0.0029383781240677653
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.7074343741,4.49439E-5,6.704021181350787E-4,0.9265034199,0.0041072913,0.006408815257128263,0.9692786205,7.9376E-6,2.817374664470453E-4,0.9721729535,1.59213E-5,3.9901503731062563E-4,0.9670791978,1.59801E-5,3.997511726061601E-4,0.9688109428,8.533397E-4,0.002921197870737277
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.7069081962,4.07249E-5,6.38160638084174E-4,0.9291809183,0.0038465587,0.00620206312447721,0.9702992839,7.4618E-6,2.7316295502867883E-4,0.9729838002,1.53468E-5,3.9174992022973025E-4,0.9677497786,1.53387E-5,3.9164652430476133E-4,0.9693924361,8.316906E-4,0.002883904644748158
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.7064293861,3.11112E-5,5.577741478412207E-4,0.9317634934,0.0035985933,0.005998827635463449,0.9712652141,7.5861E-6,2.7542875666858026E-4,0.973680827,1.52817E-5,3.9091815000073864E-4,0.968369692,1.48574E-5,3.854529802712647E-4,0.9698737079,8.231347E-4,0.002869032415292654
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.7054618001,2.37165E-5,4.8699589320650333E-4,0.934153775,0.0033718225,0.005806739618753367,0.9721800292,7.7837E-6,2.7899283144912525E-4,0.9744139737,1.45247E-5,3.8111284418135266E-4,0.969109236,1.39088E-5,3.729450361648483E-4,0.9704383522,8.111509E-4,0.0028480711016405473
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.7042853713,2.05292E-5,4.5309160221747655E-4,0.9365932494,0.0031365891,0.00560052595744364,0.9730404627,7.958E-6,2.820992733064018E-4,0.9751807517,1.47631E-5,3.842277970163012E-4,0.9698779047,1.39726E-5,3.7379941144950995E-4,0.970895381,7.940947E-4,0.002817968594573048
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.7034971893,1.93676E-5,4.4008635516225677E-4,0.9389166045,0.0029207085,0.005404357963717799,0.9739178437,7.5919E-6,2.755340269367833E-4,0.975781371,1.51183E-5,3.888225816487515E-4,0.9704353189,1.36038E-5,3.6883329567705787E-4,0.9713695341,7.791678E-4,0.002791357734150175
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.7030500054,1.86916E-5,4.323378308684078E-4,0.9412699986,0.0027102624,0.005206018056057816,0.9747700006,6.7913E-6,2.606012279326404E-4,0.9764099962,1.54817E-5,3.9346791482915096E-4,0.9710600007,1.31769E-5,3.6300000000000004E-4,0.9718325025,7.520784E-4,0.0027424047841265154
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.7028381407,1.93197E-5,4.395418068853064E-4,0.9435285109,0.0024989129,0.004998912781795658,0.9755356658,6.7951E-6,2.606741260654766E-4,0.9770800287,1.54864E-5,3.9352763562423414E-4,0.9716236228,1.30753E-5,3.6159784291392005E-4,0.9723242116,7.346397E-4,0.0027104237676053534
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.702825743,2.24813E-5,4.7414449274456414E-4,0.9457378316,0.0022966517,0.004792339407846652,0.9762689674,6.639E-6,2.5766257004074147E-4,0.977757718,1.52549E-5,3.9057521682769376E-4,0.972239663,1.25816E-5,3.5470551165720556E-4,0.9727237028,6.844349E-4,0.002616170674860492
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.7029199064,2.47652E-5,4.976464608534858E-4,0.9479266006,0.0020910506,0.004572800673547886,0.9768657923,6.449E-6,2.539488137400921E-4,0.9784248596,1.41859E-5,3.766417395881662E-4,0.9727430987,1.23883E-5,3.5197016919051534E-4,0.9731743926,6.229023E-4,0.0024958010738037597
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.7028814435,1.71377E-5,4.1397705250412133E-4,0.9500274408,0.0018938968,0.004351892461906658,0.9774890244,6.9199E-6,2.6305702803764813E-4,0.9789599329,1.35556E-5,3.6817930414405423E-4,0.9733040613,1.29258E-5,3.595246862177895E-4,0.9737047189,5.506796E-4,0.0023466563446742686
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.7030660987,1.61804E-5,4.0224867930174736E-4,0.9521265835,0.0016956358,0.0041178098547650305,0.9780843908,7.1247E-6,2.6692133672675926E-4,0.9794964886,1.28902E-5,3.5902924671953957E-4,0.9737327665,1.30803E-5,3.6166697388619826E-4,0.9741744035,4.843355E-4,0.0022007623679079938
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.7046739697,8.2354E-6,2.869738664059848E-4,0.9542238897,0.0014989057,0.0038715703532287774,0.9787449515,7.2026E-6,2.683766010664864E-4,0.980046165,1.21747E-5,3.489226275265048E-4,0.9742671692,1.29533E-5,3.5990693241447853E-4,0.9746364689,4.114699E-4,0.00202847208509262
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.7058022499,7.5523E-6,2.7481448287890506E-4,0.9561752522,0.0013202297,0.0036334965253870823,0.9791799861,7.2269E-6,2.688289418942834E-4,0.9806779134,1.16349E-5,3.410996921722446E-4,0.9747483724,1.29886E-5,3.6039700331717524E-4,0.9752220261,3.398483E-4,0.0018434974911835382
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.7092125177,1.16108E-5,3.407462398912129E-4,0.9580997199,0.0011410139,0.0033778897258495578,0.979586488,7.6047E-6,2.7576620532617847E-4,0.9811827296,1.11341E-5,3.336779884859054E-4,0.9752842629,1.37437E-5,3.7072496543934024E-4,0.9756734478,2.712725E-4,0.0016470352151669375
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.7175000012,3.35504E-5,5.792270711905651E-4,0.9598843741,9.770806E-4,0.0031258288500812066,0.9799687511,7.7681E-6,2.787131141514514E-4,0.9816062492,1.14169E-5,3.378890350396118E-4,0.975762502,1.39349E-5,3.732947896770058E-4,0.9761593747,2.105514E-4,0.0014510389381405312
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.7291867554,3.89243E-5,6.23893420385245E-4,0.961587913,8.290495E-4,0.002879321968797515,0.9802475113,7.5153E-6,2.7414047493940034E-4,0.9820411432,1.12292E-5,3.3509998507908053E-4,0.9763162971,1.4511E-5,3.8093306498648816E-4,0.9764930916,1.798807E-4,0.001341196107957371
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.7415287852,4.57329E-5,6.762610442721064E-4,0.9632131016,6.847773E-4,0.002616824984594881,0.9804665792,7.4315E-6,2.726077768516518E-4,0.9825016576,1.11585E-5,3.340434103526067E-4,0.9768034428,1.56982E-5,3.962095405211743E-4,0.9768994027,1.5342E-4,0.001238628273534881
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.7530514896,3.39966E-5,5.830660339961503E-4,0.9646709853,5.619464E-4,0.002370540866553454,0.9807637221,7.4988E-6,2.7383936897385663E-4,0.982921924,1.14369E-5,3.381848606901261E-4,0.9771905881,1.72149E-5,4.1490842363104655E-4,0.9772690052,1.287484E-4,0.0011346735213267295
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.7640998483,3.11683E-5,5.582857691182894E-4,0.9660689193,4.474769E-4,0.002115364980328454,0.9810337549,7.6849E-6,2.7721652187414806E-4,0.9833860773,1.15677E-5,3.4011321644417174E-4,0.9775527424,1.83347E-5,4.2819037821978205E-4,0.9775562584,1.148033E-4,0.0010714630184938722
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.775571692,3.23245E-5,5.685463921264474E-4,0.9672704178,3.617909E-4,0.0019020801770693054,0.9812304908,7.9671E-6,2.822605179616873E-4,0.9836660624,1.13014E-5,3.361755493785947E-4,0.9780072588,1.9244E-5,4.3867983769487287E-4,0.9779019964,9.55301E-5,9.773950071491056E-4
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.7880389929,3.1681E-5,5.628587744718918E-4,0.9683652025,2.830503E-4,0.0016824098787156477,0.9814585745,7.4822E-6,2.73536103649957E-4,0.9840569961,1.14928E-5,3.390103243265609E-4,0.9786089218,1.93741E-5,4.401601981097337E-4,0.9782039768,8.44069E-5,9.187322787406569E-4
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8025601268,4.10935E-5,6.410421203009986E-4,0.9691349882,2.238342E-4,0.0014961089532517344,0.9815671033,8.0201E-6,2.831978107260012E-4,0.9844879758,1.11936E-5,3.345683786612238E-4,0.9789798325,2.0134E-5,4.4870925998913817E-4,0.9784290141,7.59524E-5,8.715067412246448E-4
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8189232647,6.52861E-5,8.079981435622238E-4,0.9699196464,1.743459E-4,0.0013204010754312493,0.9816472459,8.6607E-6,2.9429067263506673E-4,0.984777019,1.15337E-5,3.3961301506273286E-4,0.9792326236,2.07289E-5,4.552900174613979E-4,0.9786621135,6.64383E-5,8.150969267516594E-4
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8345416665,7.32042E-5,8.555945301367933E-4,0.9703666693,1.443508E-4,0.0012014607775537242,0.9817083365,9.0751E-6,3.0124906638859483E-4,0.9852416688,1.15501E-5,3.3985438058085996E-4,0.9794250041,2.31403E-5,4.810436570624334E-4,0.9790250021,5.94915E-5,7.713073317426718E-4
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8525313675,7.85496E-5,8.862821221259063E-4,0.9707485908,1.157638E-4,0.001075935871694963,0.9817351794,9.3026E-6,3.0500163933985667E-4,0.9856945038,1.14531E-5,3.3842428990839296E-4,0.9797317171,2.38674E-5,4.885427309867582E-4,0.9792211145,5.39139E-5,7.342608528309268E-4
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8680017948,5.36529E-5,7.324813990812327E-4,0.970990091,9.79945E-5,9.899217140764214E-4,0.981669656,1.02737E-5,3.205261299800689E-4,0.9860305917,1.13992E-5,3.3762701313727844E-4,0.9801485068,2.39893E-5,4.897887299642571E-4,0.9795184422,4.9741E-5,7.052729967891865E-4
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.883638072,5.21062E-5,7.218462440159954E-4,0.9711345536,8.94511E-5,9.45785916579434E-4,0.9817018288,1.08674E-5,3.296573979148655E-4,0.9864041257,1.15803E-5,3.402983984681679E-4,0.9804313183,2.3936E-5,4.892443152454609E-4,0.979643696,4.94836E-5,7.034458045933603E-4
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8951100171,5.17691E-5,7.195074704268191E-4,0.9711735934,8.45193E-5,9.193437877094727E-4,0.981691916,1.2455E-5,3.5291642070042593E-4,0.9866650397,1.18008E-5,3.435229249991913E-4,0.9807774967,2.49973E-5,4.999729992709606E-4,0.9798532951,4.64905E-5,6.818394239115248E-4
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.9062372148,3.36417E-5,5.800146549872684E-4,0.9711912054,8.21737E-5,9.06497104242479E-4,0.9815797549,1.37047E-5,3.7019859535119794E-4,0.9870398754,1.18298E-5,3.439447630070852E-4,0.9809202468,2.57038E-5,5.069891517577078E-4,0.9800715744,4.57377E-5,6.762965325949853E-4
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.9151044428,3.30398E-5,5.748025748028622E-4,0.9710873055,8.0821E-5,8.990050055478001E-4,0.9814086819,1.50995E-5,3.8858075093859193E-4,0.9873701125,1.24908E-5,3.5342325899691436E-4,0.9811194408,2.66334E-5,5.160755758607454E-4,0.9802249599,4.53554E-5,6.734641787058908E-4
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.9241282105,3.73582E-5,6.112135469702876E-4,0.970854907,8.22921E-5,9.071499324808441E-4,0.9812204814,1.6378E-5,4.046974178321379E-4,0.987710917,1.2975E-5,3.6020827308655754E-4,0.9812598515,2.85453E-5,5.342780175152258E-4,0.9804555774,4.53745E-5,6.736059679070547E-4
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.9328596771,2.83705E-5,5.326396530488507E-4,0.9706749547,8.41334E-5,9.17242606947584E-4,0.9810065138,1.76382E-5,4.199785708818963E-4,0.9880106592,1.30967E-5,3.6189363078120067E-4,0.9815216112,3.0078E-5,5.48434134605059E-4,0.9805506241,4.64513E-5,6.815519055801987E-4
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.9404374957,2.26605E-5,4.760304612102045E-4,0.9705000019,8.29545E-5,9.107936099907596E-4,0.9809062517,1.98104E-5,4.450887551938377E-4,0.9882687527,1.4527E-5,3.8114301777679205E-4,0.9817374986,3.16886E-5,5.6292628291811E-4,0.9807562506,4.56621E-5,6.757373750207991E-4
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.9473858476,2.45522E-5,4.955017658898907E-4,0.9700794196,8.70534E-5,9.330241154439686E-4,0.9805757797,2.05936E-5,4.538017188156078E-4,0.9884778297,1.65385E-5,4.0667554635114223E-4,0.9819854409,3.25585E-5,5.706005608129035E-4,0.9810125732,4.77699E-5,6.911577244016014E-4
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.9549226463,2.32379E-5,4.8205705056559434E-4,0.9697327703,9.18836E-5,9.585593356699417E-4,0.9802250385,2.27117E-5,4.765679384935583E-4,0.9887763721,1.81822E-5,4.264059099027592E-4,0.9822362894,3.10972E-5,5.576486348947696E-4,0.9810196954,5.00883E-5,7.077308810557867E-4
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.9586206794,1.45855E-5,3.8190967518511495E-4,0.969400301,9.4864E-5,9.739815193318609E-4,0.9798125958,2.44103E-5,4.940678091112595E-4,0.9890479797,1.93885E-5,4.403237445334966E-4,0.9823688185,3.49364E-5,5.910702157950441E-4,0.9813493282,4.86023E-5,6.971534981623488E-4
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.9628915727,1.60284E-5,4.0035484260840407E-4,0.9690522069,9.94113E-5,9.970521551052381E-4,0.9792530096,2.69276E-5,5.189181052921549E-4,0.9891084379,2.20566E-5,4.6964454643911284E-4,0.9823052192,3.75942E-5,6.131410930609692E-4,0.9815501988,4.93502E-5,7.024969750824554E-4
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.9648788989,1.71613E-5,4.1426199439485153E-4,0.9684861588,1.025608E-4,0.0010127230618485984,0.9785986125,3.1106E-5,5.577275320440977E-4,0.9894290668,2.44991E-5,4.949656553741886E-4,0.9824654007,3.89858E-5,6.243860984999586E-4,0.9816349477,5.2531E-5,7.247827260634734E-4
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.9679475129,8.7445E-6,2.9571100757327246E-4,0.9679193974,1.01532E-4,0.0010076308847985953,0.9778256798,3.35767E-5,5.794540533985417E-4,0.9896344906,2.65072E-5,5.148514348819473E-4,0.9827460164,4.23403E-5,6.506942446341446E-4,0.9819681311,5.64654E-5,7.514346278952016E-4
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.9712678909,1.38122E-5,3.716476826242833E-4,0.9676175886,1.061982E-4,0.001030525108864408,0.9770143151,3.52191E-5,5.934568223552578E-4,0.98970348,2.97651E-5,5.455740096448877E-4,0.9828732127,4.49748E-5,6.70632537236302E-4,0.9819222909,5.91788E-5,7.692775831908792E-4
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.9726659298,8.4494E-6,2.9067851657802303E-4,0.9667154258,1.177655E-4,0.0010851981385903682,0.9759280205,3.73202E-5,6.109026108963687E-4,0.9898537731,3.20795E-5,5.663876764196057E-4,0.9829358912,4.67283E-5,6.835810120241785E-4,0.9823284674,6.56502E-5,8.102481101489839E-4
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.9737500131,1.21527E-5,3.486072288407112E-4,0.9658125013,1.262113E-4,0.0011234380267731727,0.9748500067,4.33486E-5,6.583965370504314E-4,0.9897749931,3.60284E-5,6.002366200091427E-4,0.9831250018,5.31092E-5,7.287605916897538E-4,0.9823624992,7.66696E-5,8.756117861244217E-4
0.92,0.9699296731,9.3025E-6,3.05E-4,0.9762306571,1.38251E-5,3.7182119358637966E-4,0.9647538668,1.36066E-4,0.0011664733173116306,0.9735864967,5.0696E-5,7.120112358664012E-4,0.9896905762,4.2083E-5,6.487141126875536E-4,0.9832489449,5.93885E-5,7.706393449597548E-4,0.9823206753,8.34925E-5,9.137423050291587E-4
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.9776886106,2.71674E-5,5.212235604805293E-4,0.9632744795,1.555913E-4,0.001247362417262922,0.9722150856,5.27626E-5,7.263786891147069E-4,0.9895666164,4.90049E-5,7.000349991250438E-4,0.9832263279,7.10675E-5,8.430154209740175E-4,0.9823113972,9.38447E-5,9.687347418153228E-4
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.9786516905,1.49626E-5,3.8681520135589294E-4,0.962022481,1.833537E-4,0.0013540816075850082,0.9706367111,6.56652E-5,8.103406691015823E-4,0.9892134857,5.6614E-5,7.524227535102856E-4,0.9833895171,6.96875E-5,8.347903928532E-4,0.9823221016,1.14013E-4,0.0010677687015454235
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.9802247286,2.44638E-5,4.946089364336232E-4,0.9600000006,2.437199E-4,0.0015611530994748722,0.9684269649,7.87959E-5,8.876705469936468E-4,0.9889662898,7.29522E-5,8.5412060038381E-4,0.9838202256,7.74313E-5,8.799505667933853E-4,0.9827191043,1.177991E-4,0.0010853529379883761
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.9811797798,4.74302E-5,6.886958690162153E-4,0.9564887744,3.23825E-4,0.0017995138232311527,0.9660955137,1.073184E-4,0.0010359459445357176,0.9890449464,9.49241E-5,9.742899978959036E-4,0.9844101161,8.93251E-5,9.451195691551413E-4,0.9825561839,1.435091E-4,0.0011979528371350852
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.9812734127,5.92268E-5,7.695895009678861E-4,0.9540824074,4.499028E-4,0.002121091228589662,0.963970046,1.557977E-4,0.0012481894888197063,0.9882771564,1.435768E-4,0.0011982353691992237,0.9842696667,1.15053E-4,0.001072627614785299,0.9823221016,1.847877E-4,0.0013593663965244984
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.9792134881,7.04877E-5,8.395695325582033E-4,0.9466854048,8.687396E-4,0.0029474388882553613,0.9619663012,2.205203E-4,0.001484992592574118,0.9875280929,2.3501E-4,0.001533003587732266,0.9848876441,1.54107E-4,0.0012413984050255583,0.9816853976,2.713792E-4,0.0016473590986788521
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.9696629286,2.258412E-4,0.0015028013840824076,0.9222472042,0.0019910761,0.004462147577120237,0.9687640524,3.840448E-4,0.0019597061004140394,0.9877528113,4.057619E-4,0.002014353246081729,0.985617981,2.348442E-4,0.0015324627238533404,0.9793258476,5.756846E-4,0.0023993428266923427
1.0,0.58,0.2460606061,0.049604496378856625,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.85,0.1287878788,0.035887028129952474,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_aleatoric_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.7238915026,1.22879E-4,0.0011085080062859267,0.8086697984,2.213966E-4,0.0014879401869698928,0.8225352126,2.038405E-4,0.001427727214841827,0.7896191961,4.124883E-4,0.0020309807975458557,0.7195357335,0.0019740876,0.004443070559871855,0.7653364623,6.230622E-4,0.002496121391278878
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7306111693,1.262152E-4,0.0011234553840718377,0.8133561671,2.193843E-4,0.0014811627189475166,0.8278767103,1.989843E-4,0.0014106179496943883,0.7946469957,4.223561E-4,0.002055130409487437,0.7240358275,0.0020121108,0.0044856558048963135,0.7701791358,6.294451E-4,0.0025088744488315873
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7379126668,1.260036E-4,0.0011225132515921582,0.8181203371,2.191665E-4,0.0014804273031797273,0.8331363165,1.907808E-4,0.0013812342306792139,0.7998935044,4.345724E-4,0.0020846400168854093,0.7286794448,0.0020387265,0.004515225907969611,0.7753674126,6.389423E-4,0.002527730800540279
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7447552502,1.226413E-4,0.0011074353254253721,0.8224798286,2.240098E-4,0.0014966956938536303,0.8377998912,1.78647E-4,0.0013365889420461326,0.8046745563,4.302425E-4,0.002074228772339252,0.7328348571,0.0020589011,0.004537511542685044,0.7800484121,6.408276E-4,0.002531457287808744
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.7514673948,1.161815E-4,0.0010778752246897597,0.8268967396,2.270967E-4,0.0015069727933841408,0.8424021715,1.705857E-4,0.0013060846067540954,0.8090815204,4.297362E-4,0.0020730079594637354,0.7371032608,0.0020717741,0.004551674527028487,0.7847445643,6.465247E-4,0.0025426849981859726
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.7546153843,1.097021E-4,0.0010473877028111414,0.8311868167,2.309053E-4,0.0015195568432934648,0.8467362672,1.584058E-4,0.0012585936596058317,0.8140549493,4.261806E-4,0.002064414202625045,0.7413901103,0.0020985004,0.004580939205010256,0.789752748,6.515974E-4,0.002552640593581478
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.756246525,1.021498E-4,0.0010106918422546013,0.8351582378,2.321169E-4,0.0015235383158949433,0.8508606225,1.467069E-4,0.0012112262381570175,0.8184786147,4.34999E-4,0.0020856629641435357,0.7457967734,0.0021057366,0.0045888305699818555,0.7944086522,6.540359E-4,0.0025574125596000345
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.756397301,9.91229E-5,9.956048412899567E-4,0.8387934911,2.341066E-4,0.00153005424740432,0.8548484844,1.444776E-4,0.0012019883526889934,0.8230751944,4.362412E-4,0.002088638791174769,0.7498709327,0.0021200339,0.004604382586188945,0.7989618433,6.605154E-4,0.0025700494158673293
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.7576617479,9.13328E-5,9.556819554642642E-4,0.8427355319,2.324865E-4,0.0015247507993111531,0.8588819551,1.381923E-4,0.0011755522106652687,0.8278206575,4.310244E-4,0.0020761127137031844,0.7540749139,0.0021233285,0.004607958875684548,0.803819524,6.570675E-4,0.0025633327915040604
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.7599541008,9.03505E-5,9.505288001949231E-4,0.8465232366,2.366917E-4,0.0015384787941339977,0.862214573,1.366488E-4,0.0011689687763152615,0.8322948945,4.323262E-4,0.0020792455362462605,0.7580263901,0.0021293449,0.004614482527868103,0.8083591533,6.440898E-4,0.0025378924327086835
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.7640951335,1.14697E-4,0.0010709668528950838,0.8501682127,2.324434E-4,0.0015246094581892113,0.8657250619,1.418849E-4,0.0011911544820047482,0.8366009289,4.316091E-4,0.002077520397011784,0.7618967497,0.0021452672,0.004631702926570312,0.8127204186,6.562117E-4,0.002561662936453584
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.7667840421,1.198658E-4,0.0010948324072660618,0.8539730048,2.303784E-4,0.0015178221239657828,0.8693838054,1.419564E-4,0.001191454573200338,0.8411150229,4.276493E-4,0.0020679683266433264,0.7662265241,0.0021678951,0.004656066043346035,0.8173591566,6.481126E-4,0.00254580556995227
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.7670623064,1.142136E-4,0.001068707630739109,0.8574599409,2.260923E-4,0.0015036365917335212,0.8730029714,1.495108E-4,0.0012227460897504437,0.8453590542,4.214571E-4,0.0020529420352265186,0.7702670628,0.0021767179,0.004665530945133683,0.8212937731,6.332378E-4,0.002516421665778611
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.7672072053,1.107975E-4,0.0010526039141101461,0.8612612599,2.235087E-4,0.0014950207356421515,0.8763183182,1.485169E-4,0.001218675100262576,0.8496516514,4.189178E-4,0.0020467481525581013,0.7745105094,0.0021734237,0.004661999249249189,0.8256696677,6.27907E-4,0.002505807255157507
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.7673754513,1.25448E-4,0.0011200357137163082,0.8647873652,2.262624E-4,0.0015042021140790887,0.8799149436,1.432634E-4,0.0011969268983526102,0.8536452001,4.174486E-4,0.002043155892241216,0.7783961111,0.002197201,0.0046874310661598004,0.8296597826,6.206627E-4,0.002491310297815188
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.7683466613,1.1681E-4,0.0010807867504739315,0.8680823565,2.213311E-4,0.0014877200677546835,0.8829686522,1.367603E-4,0.0011694455951432713,0.8577934825,4.15542E-4,0.00203848473136298,0.7827105093,0.0022227353,0.0047145893776658855,0.8340934217,6.211437E-4,0.0024922754663158726
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.7697573066,1.060146E-4,0.001029633915525319,0.8716988176,2.169609E-4,0.0014729592662392262,0.8860485381,1.378324E-4,0.0011740204427521696,0.8620286262,4.208055E-4,0.002051354430614076,0.7868326056,0.0022288478,0.004721067464038191,0.8385314256,6.247414E-4,0.002499482746489761
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.7708438337,1.390969E-4,0.0011793934881963695,0.8749370259,2.149381E-4,0.0014660767374186114,0.8891876417,1.414238E-4,0.0011892173897147655,0.8658060515,4.267562E-4,0.0020658078323019303,0.7908375412,0.002226121,0.004718178674022424,0.8428526622,6.163633E-4,0.002482666510025058
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.7717654467,1.52416E-4,0.0012345687506169916,0.8782281744,2.15193E-4,0.0014669458067699706,0.8923008281,1.389904E-4,0.0011789418984835512,0.8696303362,4.089985E-4,0.002022371133100945,0.794907583,0.0022452867,0.004738445631217055,0.8471000642,6.184331E-4,0.002486831518217509
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.7728211939,1.581367E-4,0.001257524154837592,0.8815170872,2.13281E-4,0.0014604143247722544,0.8953324538,1.38264E-4,0.0011758571341791485,0.8739057249,4.05218E-4,0.002013002732238583,0.7989606285,0.0022369726,0.004729664470128933,0.8517624146,6.222739E-4,0.002494541841701598
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.7734640479,1.417499E-4,0.0011905876700184662,0.8847712302,2.130278E-4,0.0014595471900558747,0.8981111026,1.324872E-4,0.0011510308423322113,0.8774575096,3.982797E-4,0.0019956946159169747,0.8025947678,0.0022232095,0.004715092257846075,0.8556470507,6.105139E-4,0.002470857948162945
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.7737260103,1.291068E-4,0.0011362517326719463,0.8878888154,2.155033E-4,0.0014680030653918949,0.9010390478,1.346771E-4,0.0011605046316150573,0.8812044996,3.8046E-4,0.001950538387215181,0.806267373,0.0022179267,0.004709486914728609,0.8597220373,5.922155E-4,0.002433547821597102
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.7750503063,1.39566E-4,0.0011813805483416426,0.8914151591,2.133858E-4,0.00146077308299407,0.9040241444,1.324534E-4,0.0011508840080564156,0.8849966484,3.713243E-4,0.0019269776853923348,0.8106438643,0.0022112098,0.004702350263432106,0.8639503717,5.863406E-4,0.00242144708800337
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.7762228251,1.605247E-4,0.0012669834253059508,0.8940692919,2.130817E-4,0.0014597318246856166,0.9071195644,1.322826E-4,0.0011501417303967367,0.8884375006,3.590817E-4,0.0018949451179387756,0.8144497299,0.0021886709,0.004678323310759957,0.8677038014,5.691963E-4,0.002385783519098076
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.7782369196,2.157609E-4,0.0014688801857197203,0.8971831977,2.157251E-4,0.0014687583191253762,0.9096900845,1.291445E-4,0.0011364176168997028,0.892265842,3.556332E-4,0.0018858239578497247,0.8183402199,0.0021810328,0.004670152888289633,0.8718663925,5.571752E-4,0.0023604558881707574
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.7806699216,2.226074E-4,0.0014920033512026707,0.8999790651,2.148209E-4,0.0014656769766902937,0.9125750178,1.214398E-4,0.0011019972776735885,0.8955268705,3.344226E-4,0.0018287225049197595,0.821856243,0.0021531039,0.0046401550620641975,0.8754780173,5.370246E-4,0.0023173791230612223
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.7855021238,2.63196E-4,0.0016223316553652032,0.9030198008,2.080189E-4,0.0014422860326578774,0.9152545965,1.137824E-4,0.0010666883331132858,0.8988967472,3.158623E-4,0.0017772515297503615,0.8254596841,0.0021571063,0.0046444658465748245,0.8791301268,5.205924E-4,0.002281649403392204
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.7888091803,2.681893E-4,0.001637648619209872,0.9059899569,2.040268E-4,0.0014283795013930998,0.918070302,1.151915E-4,0.0010732730314323565,0.9023529404,3.022063E-4,0.0017384081799163278,0.8293041593,0.0021280486,0.004613077714498207,0.8826829261,4.992965E-4,0.0022344943499592925
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.7922909021,2.530852E-4,0.0015908651734197969,0.9085236329,1.922145E-4,0.0013864144402017746,0.9203199989,1.058847E-4,0.001029002915447765,0.9056654537,2.926967E-4,0.0017108380987106875,0.8327563614,0.0021162253,0.004600244884786026,0.8862109095,4.883255E-4,0.002209808815259818
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.7967551589,2.765427E-4,0.0016629573055253102,0.9110914457,1.879565E-4,0.0013709722827249281,0.9227286118,9.89105E-5,9.945375809892756E-4,0.9086283153,2.741398E-4,0.0016557167632176707,0.8361061943,0.0020953578,0.004577507837240697,0.889387905,4.634661E-4,0.0021528262818908545
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8012724459,2.567533E-4,0.001602352333290029,0.913937127,1.848619E-4,0.0013596392904002149,0.9252544951,9.88657E-5,9.94312325177557E-4,0.9116541922,2.601341E-4,0.0016128673225036213,0.8395733529,0.002080047,0.00456075322726411,0.8927844286,4.533113E-4,0.0021291108472787416
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.805087316,1.759146E-4,0.0013263280137281275,0.9163477564,1.805563E-4,0.001343712394822642,0.9276841259,8.54456E-5,9.243678921295352E-4,0.9145102447,2.441274E-4,0.0015624576794268702,0.8431511015,0.002047356,0.00452477181745113,0.8959757006,4.303656E-4,0.0020745254879128384
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8065485477,1.443556E-4,0.001201480753070976,0.9186286616,1.733593E-4,0.001316659789011573,0.9297457588,7.94709E-5,8.914645253738368E-4,0.9171109396,2.273333E-4,0.001507757606513726,0.8465023112,0.0020240476,0.004498941653322479,0.899060095,4.204666E-4,0.0020505282246289615
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8075117409,1.62454E-4,0.0012745744387833925,0.9210015661,1.753785E-4,0.0013243054783545977,0.9320422536,7.55295E-5,8.690770966951091E-4,0.9201721436,2.133766E-4,0.0014607415924796556,0.8502425647,0.0019913141,0.004462414256879341,0.9023552424,3.880054E-4,0.0019697852674847582
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8097696662,1.698125E-4,0.0013031212529922148,0.9229864979,1.740461E-4,0.0013192653258537496,0.9342017466,6.7966E-5,8.244149440663968E-4,0.9227005559,2.033084E-4,0.0014258625459699823,0.8534312928,0.001955385,0.004421973541304833,0.9052978539,3.67159E-4,0.001916139347751097
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.8120161295,1.460354E-4,0.0012084510747233418,0.9248951679,1.746609E-4,0.0013215933565208324,0.9362016141,6.29459E-5,7.933845221580769E-4,0.9250000054,1.952538E-4,0.0013973324586511258,0.8570967716,0.0019056459,0.004365370431017281,0.9082500029,3.482257E-4,0.0018660806520619628
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.8136885345,1.726013E-4,0.0013137781395654291,0.9273114783,1.69742E-4,0.0013028507205355493,0.937811473,5.78976E-5,7.609047246534877E-4,0.9273032808,1.870179E-4,0.0013675448804335453,0.860303278,0.0018663695,0.0043201498816592,0.911204918,3.200787E-4,0.0017890743416638672
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.813655293,1.620447E-4,0.0012729677922084283,0.9294005013,1.675698E-4,0.0012944875433931375,0.9394754356,5.63552E-5,7.507010057273135E-4,0.9296919233,1.806376E-4,0.00134401488087,0.8632889247,0.0018272521,0.004274636943647963,0.9142214799,2.968252E-4,0.0017228615730812502
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.8140558839,1.566497E-4,0.00125159777884111,0.9314733315,1.660073E-4,0.001288438201855254,0.9411177003,5.46261E-5,7.390947165282674E-4,0.9321083832,1.694997E-4,0.0013019205044855848,0.8665452993,0.0018046017,0.004248060380926806,0.9166807777,2.867585E-4,0.001693394519891924
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.8146299481,1.60662E-4,0.0012675251476795242,0.9334595531,1.680187E-4,0.0012962202744904122,0.9424870896,5.52545E-5,7.433337070253171E-4,0.9343373442,1.675043E-4,0.001294234522797163,0.8696729773,0.0017803638,0.004219435744267236,0.919371776,2.698756E-4,0.0016427890917582817
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.8140857399,1.652062E-4,0.0012853256396726863,0.9354155719,1.559843E-4,0.001248936747797902,0.9436832887,5.29719E-5,7.27817971748431E-4,0.9362379694,1.57328E-4,0.0012543045882081434,0.872633419,0.0017311351,0.004160691168543996,0.9218285203,2.610884E-4,0.0016158230101097088
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.8136242211,1.778035E-4,0.0013334297881778404,0.9373820102,1.573847E-4,0.0012545305895035003,0.9451380241,4.80713E-5,6.933346955114824E-4,0.9381389135,1.454277E-4,0.0012059340778002752,0.8753339267,0.0017208086,0.004148263009983818,0.9242564565,2.542987E-4,0.00159467457495252
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.8138586938,1.841952E-4,0.00135718532264389,0.9391213787,1.578167E-4,0.0012562511691536849,0.9463858706,4.75324E-5,6.894374518402667E-4,0.9398279005,1.372131E-4,0.0011713799554371757,0.8781159401,0.001690452,0.004111510671274003,0.9265489131,2.44584E-4,0.0015639181564263522
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.8145622075,1.847659E-4,0.0013592862097439229,0.9408018452,1.605188E-4,0.0012669601414409216,0.9475852537,4.09052E-5,6.395717317080235E-4,0.9415852505,1.335066E-4,0.0011554505614694208,0.8810046089,0.0016445609,0.004055318606472246,0.9284331805,2.232672E-4,0.0014942128362452252
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.8163380325,1.983145E-4,0.0014082418116218535,0.9423661989,1.539748E-4,0.0012408658267516275,0.9490140826,3.9372E-5,6.274711148730274E-4,0.943558684,1.296288E-4,0.0011385464417405203,0.8838403767,0.0016064244,0.004008022455026918,0.9304694831,2.180703E-4,0.0014767203526734505
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.8184512436,2.019797E-4,0.0014211956234100919,0.9437380505,1.520968E-4,0.0012332753139506199,0.9504302108,3.82833E-5,6.187349998181775E-4,0.9451051623,1.221073E-4,0.0011050217192435632,0.8861281049,0.0015735944,0.003966855681771143,0.9323231328,2.123996E-4,0.0014573935638666723
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.8211295068,1.896324E-4,0.001377070804279867,0.9452969801,1.527968E-4,0.001236110027465193,0.9516845179,4.04102E-5,6.35690176107827E-4,0.9467672825,1.117632E-4,0.001057181157607342,0.8888997078,0.0015424231,0.003927369475870586,0.9342940623,2.015258E-4,0.0014195978303730955
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.8251241326,1.797964E-4,0.001340881799414102,0.9467725939,1.511293E-4,0.0012293465744044679,0.9527308828,4.13385E-5,6.429502313554293E-4,0.9484309828,1.079233E-4,0.0010388613959523185,0.8916186684,0.0014937021,0.003864844240069708,0.9365243262,1.95888E-4,0.0013995999428408105
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.8295546532,1.951445E-4,0.0013969413015585156,0.9481072998,1.46709E-4,0.0012112349070267088,0.9536336142,4.01639E-5,6.337499506903334E-4,0.949827947,1.020558E-4,0.0010102267072296198,0.8939473677,0.0014576542,0.003817923781324085,0.9384109455,1.943203E-4,0.001393988163507854
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.832851249,2.041452E-4,0.0014287938969634493,0.9495661116,1.397801E-4,0.0011822863443345694,0.9544628096,4.22287E-5,6.498361331905144E-4,0.951167357,9.35015E-5,9.669617365749278E-4,0.8966528934,0.0013863561,0.0037233803190112073,0.9400103307,1.918228E-4,0.0013850010830320676
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.8358271837,1.921681E-4,0.0013862470919717017,0.9509905148,1.414206E-4,0.0011892039354122572,0.955774501,4.07462E-5,6.38327502149171E-4,0.9523709178,9.14767E-5,9.564345246800745E-4,0.8988514245,0.001357623,0.0036845936003852583,0.9415279251,1.857233E-4,0.0013628033607237693
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.8389247179,2.042114E-4,0.0014290255421090274,0.9523978364,1.386007E-4,0.0011772879851591114,0.95691396,3.91066E-5,6.25352700481896E-4,0.953548373,8.19151E-5,9.050696105825231E-4,0.9010215122,0.0013184309,0.0036310203800033955,0.9428387046,1.762031E-4,0.0013274151573641156
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.8407692313,1.823319E-4,0.001350303299262799,0.9538681179,1.320774E-4,0.0011492493202086309,0.9580439466,3.74322E-5,6.118186005671943E-4,0.9548351544,8.41039E-5,9.170817847934828E-4,0.9031758142,0.0012827683,0.0035815754913166354,0.9443626279,1.760305E-4,0.0013267648623625815
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.8421997726,2.004776E-4,0.0014159011264915358,0.9550617319,1.296258E-4,0.00113853326697115,0.958720538,3.60734E-5,6.006113552040121E-4,0.9558810371,7.89548E-5,8.885651354852947E-4,0.9054320967,0.0012378676,0.0035183342649611903,0.9460269344,1.687681E-4,0.0012991077707411344
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.8423165023,1.926657E-4,0.0013880407054549949,0.9563073361,1.270092E-4,0.0011269835846186935,0.9597362375,3.33934E-5,5.778702276463116E-4,0.9568692613,7.8081E-5,8.83634539840991E-4,0.9076376134,0.0012044264,0.0034704846923736747,0.9472133029,1.678168E-4,0.001295441237571199
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.8433098555,2.318183E-4,0.0015225580448705396,0.9573239434,1.276713E-4,0.0011299172536075376,0.9605164331,3.59432E-5,5.995264798155291E-4,0.9577230066,8.39631E-5,9.163138108748552E-4,0.9097769964,0.0011655174,0.0034139674866641594,0.9487323934,1.686196E-4,0.001298536098843617
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.8457382917,2.473175E-4,0.0015726331422172178,0.9582593054,1.283021E-4,0.0011327051690532715,0.9612004822,4.0145E-5,6.336008207065392E-4,0.9586314535,8.36282E-5,9.144845542708744E-4,0.9121368551,0.0011291561,0.0033602918028052264,0.9497959214,1.672139E-4,0.0012931121374420704
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.8466830611,2.695796E-4,0.0016418879377107316,0.9593857479,1.255186E-4,0.0011203508379074832,0.9617444706,4.39965E-5,6.632985753037617E-4,0.9595331669,8.323E-5,9.123047736365299E-4,0.9138820595,0.0010889064,0.003299858178770718,0.9510073704,1.704127E-4,0.0013054221539410152
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.8483627439,2.411736E-4,0.001552976496924535,0.9605037689,1.242854E-4,0.0011148336198733872,0.9625062883,4.61395E-5,6.792606274472267E-4,0.9605163634,8.13411E-5,9.018930091757004E-4,0.915642305,0.0010618901,0.0032586655244133296,0.9521914244,1.686478E-4,0.0012986446781163815
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.8496774256,2.838712E-4,0.0016848477676039459,0.961677413,1.249373E-4,0.0011177535506541683,0.9632903129,4.75726E-5,6.89728932262523E-4,0.9613806361,8.38608E-5,9.157554258643517E-4,0.9176774222,9.910887E-4,0.0031481561270051395,0.9529032141,1.705797E-4,0.0013060616371366246
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.8513227642,2.605846E-4,0.0016142632994651151,0.9626455021,1.213502E-4,0.001101590668079573,0.9640872991,5.08774E-5,7.13283954677238E-4,0.9620502645,8.51752E-5,9.2290411202898E-4,0.9196693134,9.510736E-4,0.003083948118889162,0.953849206,1.701915E-4,0.0013045746433224892
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.8520380437,2.60683E-4,0.0016145680536911414,0.9636141306,1.201084E-4,0.0010959397793674614,0.9647826087,5.15657E-5,7.18092612411519E-4,0.9629076093,8.30725E-5,9.114411665050026E-4,0.9211820644,8.980212E-4,0.0029967001852037184,0.9546331513,1.694228E-4,0.0013016251380485858
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.8535564899,3.241979E-4,0.001800549638304926,0.9646861929,1.200074E-4,0.001095478890714011,0.9653695947,5.93795E-5,7.705809496736861E-4,0.9635146457,7.90147E-5,8.889021318457955E-4,0.92241283,9.026326E-4,0.0030043844627477357,0.9554253858,1.732955E-4,0.0013164174869698443
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.8546628475,3.490394E-4,0.0018682596179332251,0.9653515059,1.2822E-4,0.0011323427043081966,0.965954088,6.74021E-5,8.209878196416802E-4,0.964347201,7.89011E-5,8.882629115301393E-4,0.9237876588,8.886264E-4,0.0029809837302474497,0.9562697244,1.691433E-4,0.00130055103706083
0.65,0.9781858397,4.25104E-5,6.52E-4,0.8579645991,4.056165E-4,0.0020139923038581847,0.9660914451,1.247451E-4,0.0011168934595564611,0.9666961628,7.10273E-5,8.427769574448509E-4,0.9644985235,8.14901E-5,9.027186715693877E-4,0.9252359861,8.641728E-4,0.002939681615413479,0.9571238941,1.616945E-4,0.0012715915224630902
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.8619119883,4.170367E-4,0.002042147644025769,0.9668437022,1.236167E-4,0.0011118304726890696,0.9671775389,7.72509E-5,8.789249114685509E-4,0.965144158,7.86837E-5,8.870383306261348E-4,0.9265250331,8.512935E-4,0.0029176934383173293,0.9577996933,1.589855E-4,0.001260894523740983
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.8666666746,4.135091E-4,0.0020334923161890728,0.9675586861,1.185864E-4,0.0010889738288866267,0.9677464795,8.47963E-5,9.208490647223355E-4,0.9658841974,7.64897E-5,8.745839010638144E-4,0.9276056314,8.382501E-4,0.002895254911057056,0.958200314,1.57892E-4,0.0012565508346262797
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.8690322518,3.768067E-4,0.0019411509472475343,0.9680967784,1.126029E-4,0.0010611451361618731,0.9684516215,8.71002E-5,9.332748791219016E-4,0.9662258041,7.21484E-5,8.494021426862544E-4,0.9289677399,8.197436E-4,0.0028631164838336565,0.9591451567,1.440554E-4,0.0012002308111359248
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.872545737,3.225043E-4,0.0017958404717568874,0.9687520641,1.053489E-4,0.001026396122362122,0.9688518989,9.36315E-5,9.676337116905343E-4,0.9670382547,7.24125E-5,8.509553454794206E-4,0.9299833477,7.785295E-4,0.0027902141494874546,0.9597337621,1.377559E-4,0.0011736945940064645
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.8776247859,3.00489E-4,0.0017334618542096621,0.9691910505,1.051812E-4,0.0010255788609365931,0.969139412,1.019348E-4,0.0010096276541379005,0.9675042981,6.86613E-5,8.286211438287102E-4,0.9312048191,7.517056E-4,0.002741725004445194,0.9603442305,1.353692E-4,0.001163482702922566
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.8804270446,2.566668E-4,0.0016020823948848574,0.9700533831,9.70979E-5,9.853826667848384E-4,0.969252671,1.081009E-4,0.0010397158265603155,0.9679893267,6.55288E-5,8.094986102520498E-4,0.9324733084,7.416635E-4,0.0027233499591495765,0.9609608537,1.304071E-4,0.0011419592812355439
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.881215477,2.828189E-4,0.001681722034106707,0.9706629854,9.18296E-5,9.582776215690316E-4,0.9693738496,1.119323E-4,0.001057980623641095,0.9684530395,7.21243E-5,8.492602663494861E-4,0.9336095756,7.071158E-4,0.002659164906507304,0.9615653783,1.273485E-4,0.0011284879263864546
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.8822179735,2.877615E-4,0.0016963534419453983,0.9712810725,8.97348E-5,9.472845401462013E-4,0.9696367115,1.053408E-4,0.0010263566631537012,0.9688910121,7.1409E-5,8.450384606631819E-4,0.9351816428,6.7376E-4,0.0025956887332652195,0.9625621432,1.280074E-4,0.001131403553114449
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.8867063463,3.844462E-4,0.001960729966109561,0.9716071397,9.37422E-5,9.682055566872151E-4,0.9698015851,1.097187E-4,0.0010474669445858424,0.9692857105,7.22519E-5,8.500111763971107E-4,0.9361507964,6.812088E-4,0.002609997701148413,0.9629365069,1.378963E-4,0.001174292552986691
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.8904958725,4.192946E-4,0.0020476684301907865,0.9721694243,8.87792E-5,9.422271488340803E-4,0.9700619853,1.114636E-4,0.001055763231032413,0.9696694237,7.68286E-5,8.765192524981981E-4,0.9374793452,6.756505E-4,0.0025993277977200183,0.9632024831,1.381287E-4,0.0011752816683672047
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.8935483932,4.021018E-4,0.002005247615632543,0.9726021582,8.7042E-5,9.32963021775247E-4,0.9700645214,1.252608E-4,0.0011191997140814502,0.9700430155,7.28065E-5,8.532672500453771E-4,0.9387096733,6.56396E-4,0.0025620226384636025,0.9634408593,1.41641E-4,0.001190130244973213
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.8982062757,3.152644E-4,0.0017755686413090314,0.9730493212,8.85587E-5,9.410563213750812E-4,0.9698430479,1.376526E-4,0.0011732544481057807,0.970672642,7.53253E-5,8.67901492106103E-4,0.939663679,6.397396E-4,0.0025293074150842163,0.9643049341,1.37582E-4,0.0011729535370167054
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.899999994,1.998428E-4,0.0014136576671882057,0.9734037608,9.02871E-5,9.501952430948073E-4,0.9696948367,1.481782E-4,0.001217284683219172,0.9709389728,6.84377E-5,8.272708141836022E-4,0.9410328674,6.178607E-4,0.0024856803897524717,0.964906106,1.344058E-4,0.0011593351543018094
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9031941116,1.572267E-4,0.001253900713772825,0.9737346417,8.76498E-5,9.362147189614144E-4,0.9695085931,1.659947E-4,0.0012883893045194065,0.9712776399,6.4356E-5,8.022219144351518E-4,0.9416216207,6.16994E-4,0.0024839363921002485,0.9653316897,1.293834E-4,0.001137468241314895
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9064432979,1.432583E-4,0.001196905593603773,0.9743814468,8.34442E-5,9.134779690829987E-4,0.9694845444,1.69583E-4,0.001302240377196161,0.9717010361,6.56179E-5,8.100487639642444E-4,0.9427835107,5.983687E-4,0.002446157599174673,0.9658247495,1.291772E-4,0.0011365614809591253
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.908152169,2.031477E-4,0.0014252989160172683,0.9745923877,8.89648E-5,9.432115351287854E-4,0.9694836986,1.786912E-4,0.0013367542780930233,0.9723369557,6.56941E-5,8.105189695497571E-4,0.9442934817,5.920051E-4,0.0024331154925321566,0.9664402175,1.3148E-4,0.001146647286657933
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9103151917,2.646395E-4,0.0016267744158302959,0.9747564393,9.44901E-5,9.720601833219999E-4,0.969713462,1.916115E-4,0.0013842380575609095,0.9726360959,6.30894E-5,7.942883607355706E-4,0.9452722007,5.686538E-4,0.0023846463050104516,0.9671346664,1.279541E-4,0.0011311679804520635
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9115151465,2.424247E-4,0.0015569993577391097,0.9754848593,8.8506E-5,9.40776275211062E-4,0.9701818204,1.951047E-4,0.001396798840205704,0.9728181899,7.35465E-5,8.575925606020612E-4,0.9462121201,5.361929E-4,0.002315583943630634,0.9675757581,1.373703E-4,0.0011720507668185709
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9158064604,2.64655E-4,0.0016268220554197068,0.9755483961,9.00117E-5,9.487449604609239E-4,0.9700645196,2.07503E-4,0.0014404964422031733,0.9731935561,7.79273E-5,8.82764407982107E-4,0.9471935457,5.124406E-4,0.0022637150880797695,0.9681612897,1.384619E-4,0.00117669834707116
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9192439914,2.971939E-4,0.0017239312631308708,0.975670101,9.51116E-5,9.75251762367031E-4,0.9693814409,2.388274E-4,0.0015454041542586844,0.974020617,7.73718E-5,8.796124146463601E-4,0.9482130551,5.370734E-4,0.002317484412029561,0.9683161485,1.342125E-4,0.0011585011868789777
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9205882311,3.910757E-4,0.001977563399742218,0.9762499899,1.063346E-4,0.0010311866950266572,0.9689705831,2.75877E-4,0.001660954544832579,0.9740441102,8.78757E-5,9.374203966204277E-4,0.9496691197,5.170911E-4,0.002273963720027213,0.9691544104,1.340431E-4,0.0011577698389576402
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9246031702,8.013492E-4,0.0028308111911605834,0.9763095194,1.121236E-4,0.0010588843185164278,0.9689682466,2.867487E-4,0.0016933655836823896,0.9746825349,9.28216E-5,9.634396711782217E-4,0.950753966,4.937555E-4,0.0022220609802613427,0.9699603105,1.597784E-4,0.001264034809647266
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9287553608,7.376162E-4,0.002715909055914796,0.9768240339,1.172179E-4,0.0010826721572110367,0.9690557939,2.780834E-4,0.0016675832812786293,0.975064373,1.007311E-4,0.001003648842972481,0.9517596531,4.785908E-4,0.0021876718218233736,0.9713304681,1.670372E-4,0.0012924287214388266
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9352112591,6.45571E-4,0.002540808926306738,0.9763380265,1.259792E-4,0.0011224045616443298,0.9692018753,2.953647E-4,0.0017186177585490033,0.974788729,1.165103E-4,0.0010793993700201978,0.9543661946,4.782691E-4,0.0021869364416918936,0.9713615066,1.805619E-4,0.0013437332324535253
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9463917673,5.916326E-4,0.00243234989259358,0.9761855805,1.372961E-4,0.0011717341848730028,0.9688144445,3.07236E-4,0.0017528148789875103,0.9752061987,1.28662E-4,0.001134292731176569,0.9561855799,5.064462E-4,0.0022504359577646283,0.9725257856,1.84143E-4,0.001356992999245022
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9502857149,4.212248E-4,0.002052376183841549,0.9764000005,1.488551E-4,0.0012200618836763978,0.9681714392,3.306567E-4,0.001818396821378656,0.9755428576,1.399002E-4,0.0011827941494613507,0.9565714306,5.488354E-4,0.00234272362859984,0.9731428605,1.88992E-4,0.0013747436124601563
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9548387051,3.237368E-4,0.0017992687403498122,0.9770322609,1.734896E-4,0.0013171545087801962,0.9673548448,3.462894E-4,0.001860885273196604,0.976193552,1.511013E-4,0.0012292326874924861,0.957096771,5.981775E-4,0.0024457667509392633,0.9739354867,2.177196E-4,0.0014755324462715146
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9573529482,2.979622E-4,0.001726158161930708,0.9775735211,1.959199E-4,0.001399713899338004,0.9663235223,3.289597E-4,0.0018137246207735064,0.9766176379,1.708039E-4,0.0013069196608820298,0.9569852918,6.754118E-4,0.0025988685999873097,0.9747058761,2.297191E-4,0.0015156487060001733
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9555555582,4.675286E-4,0.0021622409671449663,0.977692309,2.359706E-4,0.001536133457743825,0.9657264978,3.091695E-4,0.001758321642931122,0.9761538476,1.981905E-4,0.0014078014774818216,0.9565811992,8.141609E-4,0.0028533504867085642,0.9756410271,2.396306E-4,0.0015480006459946973
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9556701005,5.443961E-4,0.0023332297357954272,0.9782474214,2.595731E-4,0.0016111272451299432,0.9638144308,4.111581E-4,0.002027703380674797,0.9774226791,2.44114E-4,0.0015624147976769805,0.9576288635,8.886721E-4,0.0029810603818104723,0.9761855656,2.698792E-4,0.0016428000486973452
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.9641025543,3.944773E-4,0.00198614526155566,0.9776922911,3.673154E-4,0.0019165474165801378,0.9617948574,7.238062E-4,0.002690364659298066,0.9761538351,2.922718E-4,0.001709595858675377,0.9598717827,9.119963E-4,0.003019927648139935,0.9756410122,3.071478E-4,0.001752563265619818
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9661016941,5.107088E-4,0.002259886722824841,0.9766101599,6.255023E-4,0.002501004398236836,0.9594915229,0.0011833068,0.0034399226735495085,0.9786440593,4.504684E-4,0.002122424085803777,0.9599999952,0.00106506,0.0032635257008333794,0.974915247,4.206382E-4,0.002050946610714184
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9666666687,4.456132E-4,0.0021109552340113705,0.9769230783,7.238724E-4,0.0026904876881338816,0.9548717976,0.0020603136,0.004539067745694043,0.9802564114,5.293566E-4,0.002300775086791406,0.9592307717,0.0014888528,0.0038585655365692573,0.9771794885,6.228623E-4,0.0024957209379255526
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9899999976,4.444447E-4,0.0021081857128820505,0.9779999971,0.0012282828,0.003504686576571434,0.963999998,0.0026303027,0.005128647677507201,0.9814999962,0.0010936872,0.003307094192792216,0.9579999954,0.0027636363,0.005257029864857152,0.9779999959,0.001127273,0.003357488644805817
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_prediction_aleatoric_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.7689887643,5.86768E-5,7.660078328581242E-4,0.8560102135,0.0069985335,0.00836572381805663,0.9178998989,3.15093E-5,5.613314528867949E-4,0.918512764,7.91861E-5,8.898657202072682E-4,0.9104004085,9.05149E-5,9.513931889602742E-4,0.9182553637,3.99276E-5,6.318829005440802E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.7763309896,5.786E-5,7.606576102294645E-4,0.8614568698,0.0070952044,0.008423303627437395,0.9232335955,2.97361E-5,5.453081697535808E-4,0.9234502661,8.13845E-5,9.021335821262835E-4,0.91515064,8.89156E-5,9.429506880001732E-4,0.9231820047,3.99672E-5,6.321961720858486E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.7782110095,5.46826E-5,7.394768420985203E-4,0.8666180134,0.0071672535,0.008465963323804327,0.9281505442,2.68414E-5,5.180868653034933E-4,0.9279441226,7.96511E-5,8.924746494999172E-4,0.9196309412,8.98121E-5,9.476924606643233E-4,0.9278565496,3.95598E-5,6.289658178311442E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.7792500556,5.57424E-5,7.466083310545095E-4,0.8715125328,0.007230018,0.008502951252359383,0.9323446393,2.50886E-5,5.008852163919395E-4,0.9321866417,7.90833E-5,8.89287917381092E-4,0.9237602651,8.68614E-5,9.319946351776925E-4,0.9321697885,4.06062E-5,6.372299427993007E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.7802427113,4.78936E-5,6.920520211660393E-4,0.8763508624,0.0073010501,0.00854461824776274,0.9363380891,2.32011E-5,4.8167520176982333E-4,0.9364189905,7.82956E-5,8.848480095474024E-4,0.9277432388,8.36712E-5,9.147196291760662E-4,0.9363849258,4.33429E-5,6.583532486439176E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.7813683271,5.04519E-5,7.10295009133529E-4,0.8809100685,0.0073644629,0.008581644888947573,0.9400322723,2.12914E-5,4.6142605041328127E-4,0.9402323556,7.53484E-5,8.680345615239061E-4,0.9315103287,8.03111E-5,8.961646054157685E-4,0.9402388108,4.27418E-5,6.537721315565539E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.7833840847,4.56921E-5,6.759593183025144E-4,0.8852501085,0.0074007364,0.008602753280200473,0.943632012,2.04751E-5,4.524941988578417E-4,0.9438060027,7.11955E-5,8.437742589105216E-4,0.9348977816,7.7322E-5,8.793292898567635E-4,0.9438538498,4.26425E-5,6.530122510336234E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.7850736439,4.13127E-5,6.427495624269223E-4,0.8892393899,0.0074317288,0.008620747531391927,0.9470433062,1.9302E-5,4.393404147127828E-4,0.9471378338,6.68006E-5,8.173163402257415E-4,0.9381446481,7.41483E-5,8.610940715159988E-4,0.9471356332,4.00454E-5,6.328143487627316E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.7866444468,3.93685E-5,6.274432245231436E-4,0.8929977784,0.0074604948,0.008637415585694601,0.9502422202,1.79395E-5,4.2355046924776274E-4,0.9501888901,6.27214E-5,7.919684337143747E-4,0.9412022221,7.26764E-5,8.525045454424275E-4,0.9502088881,3.76993E-5,6.139975569983972E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.7877303362,3.44535E-5,5.869710384678276E-4,0.8968022487,0.0074868091,0.008652634916601995,0.9532606727,1.71119E-5,4.13665323661532E-4,0.9530089873,5.92731E-5,7.698902519190641E-4,0.9440516865,6.99753E-5,8.365124027771495E-4,0.9532381999,3.60653E-5,6.005439201257473E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.788843447,2.53794E-5,5.037797137638632E-4,0.9003726411,0.0074765498,0.008646704458925377,0.9560895252,1.57489E-5,3.968488377203592E-4,0.9555691892,5.59166E-5,7.47774030038487E-4,0.9466666663,6.45723E-5,8.035689142817809E-4,0.9559281969,3.35862E-5,5.795360213136022E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.7896115839,2.83036E-5,5.320112780759445E-4,0.9039278325,0.0074581835,0.008636077523968853,0.9588393462,1.4941E-5,3.865358974273929E-4,0.9581176734,5.33851E-5,7.306510795174397E-4,0.9491611135,6.30865E-5,7.94270105190923E-4,0.9585773367,3.14225E-5,5.605577579518456E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.7905160427,2.64738E-5,5.145269672232934E-4,0.9071641111,0.0074375596,0.00862412870961467,0.9611994445,1.32852E-5,3.6448868295188536E-4,0.960483495,5.00989E-5,7.078057643167369E-4,0.9514644349,5.70217E-5,7.551271416125897E-4,0.9609995365,3.05298E-5,5.525377815136265E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.7915333927,2.71664E-5,5.212139675795345E-4,0.9103269047,0.0074109861,0.008608708439713822,0.9633584189,1.25115E-5,3.5371598776419476E-4,0.9626270014,4.65051E-5,6.819464788383323E-4,0.9535536206,5.29262E-5,7.275039518793008E-4,0.9632149571,2.80435E-5,5.295611390576162E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.7923863947,2.34509E-5,4.8426129310528217E-4,0.9135474664,0.007379096,0.008590166471029535,0.9652748054,1.1831E-5,3.439622072263172E-4,0.9645586491,4.23991E-5,6.511459129872505E-4,0.9556055182,5.05177E-5,7.10758046032544E-4,0.9652605283,2.68032E-5,5.1771806999563E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.7927763104,2.01409E-5,4.4878614060596834E-4,0.9166409832,0.0073388635,0.008566716698945985,0.9670936644,1.09415E-5,3.3077938267068584E-4,0.9664363152,3.97506E-5,6.304807689374831E-4,0.9574355888,4.7549E-5,6.895578293370325E-4,0.9672670329,2.55366E-5,5.05337510976575E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.7930799246,2.09625E-5,4.578482281280556E-4,0.9196564326,0.0073084682,0.008548957948194623,0.9687938589,1.03982E-5,3.224624009090052E-4,0.968067736,3.68017E-5,6.06644047197366E-4,0.959176417,4.54559E-5,6.742099079663544E-4,0.9690009719,2.3722E-5,4.870523585817032E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.7928236783,2.31433E-5,4.8107483825284394E-4,0.9223033261,0.007276359,0.008530157677323439,0.9703773087,9.2984E-6,3.049327794777072E-4,0.969580763,3.40058E-5,5.831449219533683E-4,0.9608187449,4.12177E-5,6.420101245307585E-4,0.9708483344,2.1474E-5,4.6340047475159106E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.7928838909,2.10758E-5,4.5908387033307974E-4,0.9249288359,0.0072537523,0.008516896324366054,0.971905117,9.283E-6,3.046801601680031E-4,0.9711136079,3.1256E-5,5.590706574307043E-4,0.9623046243,3.92761E-5,6.26706470367109E-4,0.9724019951,1.96598E-5,4.4339373022179735E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.7932760298,2.23473E-5,4.727293094361719E-4,0.9274721941,0.0072394198,0.008508478007258407,0.9732709825,8.407E-6,2.899482712485108E-4,0.9724620813,2.96446E-5,5.444685482192704E-4,0.9636703753,3.89044E-5,6.237339176283426E-4,0.9737209284,1.87975E-5,4.3356083771484713E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.7931387663,2.23871E-5,4.731500818979111E-4,0.9299667147,0.0072148528,0.008494028961570593,0.9746185362,7.7806E-6,2.789372689333571E-4,0.9738146442,2.75804E-5,5.251704485212396E-4,0.9650870484,3.62648E-5,6.022026237073366E-4,0.9749974406,1.77436E-5,4.2123152778489884E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.7932330787,2.14993E-5,4.6367337641922034E-4,0.9321052614,0.0071995645,0.008485024749521949,0.9758283657,7.0165E-6,2.648867682614592E-4,0.9750194466,2.52577E-5,5.025703930794174E-4,0.9662794924,3.46257E-5,5.884360627969703E-4,0.9762094897,1.64155E-5,4.051604620394245E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.7936432898,2.41675E-5,4.916045158458169E-4,0.9342920941,0.0071702466,0.008467730864877556,0.9767980015,6.6908E-6,2.586658075587108E-4,0.976149199,2.30745E-5,4.8035924056897254E-4,0.9673417395,3.30297E-5,5.747147118353593E-4,0.977452063,1.47609E-5,3.841991670995657E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.7938797355,2.52111E-5,5.021065623948764E-4,0.9363624322,0.007165109,0.008464696686828182,0.9778073448,6.0509E-6,2.459857719462652E-4,0.9770755732,2.13375E-5,4.619253186392796E-4,0.9684592855,3.08117E-5,5.550828766950031E-4,0.9785391194,1.31152E-5,3.621491405484762E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.7935814559,3.0712E-5,5.541840849392916E-4,0.9382605135,0.007146387,0.008453630580998912,0.9787432599,5.8999E-6,2.42897097553676E-4,0.9781688195,1.96541E-5,4.433294486045338E-4,0.9694902885,3.04041E-5,5.513991294878874E-4,0.9794902915,1.22282E-5,3.496884327512135E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.7938234508,4.19969E-5,6.480501523801997E-4,0.9401038542,0.0071303769,0.008444155908082228,0.979606449,5.3488E-6,2.3127472840758025E-4,0.9790188581,1.83756E-5,4.286677034720484E-4,0.9704673421,3.1301E-5,5.594729662816605E-4,0.9803662169,1.15882E-5,3.40414453277178E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.7931578934,4.66208E-5,6.82794258909666E-4,0.9419916898,0.0071129973,0.008433858725399661,0.9803379518,4.9404E-6,2.2227010595219504E-4,0.9799445975,1.6466E-5,4.057831933434405E-4,0.9713850397,3.02679E-5,5.501627032069695E-4,0.9811994404,1.03298E-5,3.2140006222774754E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.792696631,6.12998E-5,7.829418880095764E-4,0.943851124,0.0070941433,0.008422673744126623,0.9809691042,4.754E-6,2.1803669415949232E-4,0.9808005649,1.57527E-5,3.9689671200452136E-4,0.9723398888,2.97643E-5,5.455666778680677E-4,0.9819859564,9.5971E-6,3.0979186561302734E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.7923383594,7.85702E-5,8.863983303233372E-4,0.9455568245,0.0070742555,0.008410859349674086,0.9815949893,4.9915E-6,2.2341665112520152E-4,0.981580745,1.49822E-5,3.870684693952738E-4,0.9731187695,2.7432E-5,5.237556682270847E-4,0.9826915413,9.4836E-6,3.0795454209996646E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.7922276735,1.007627E-4,0.001003806256206844,0.9471713367,0.007035645,0.008387875177898156,0.9822768033,4.9773E-6,2.2309863289585616E-4,0.9823952633,1.4518E-5,3.8102493356734543E-4,0.9740075147,2.58576E-5,5.085036873022653E-4,0.983392086,8.6341E-6,2.938383909566617E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.7915885091,1.151308E-4,0.0010729902143076608,0.9487485337,0.0069968323,0.008364706988293134,0.982980656,4.3543E-6,2.0866959529361245E-4,0.9830656481,1.41507E-5,3.761741617921146E-4,0.9748475969,2.41041E-5,4.909592651126974E-4,0.9839449018,7.9747E-6,2.8239511327216694E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.790630579,1.302197E-4,0.001141138466620068,0.9502290317,0.0069409409,0.008331230941463572,0.9835008973,4.4047E-6,2.098737715866373E-4,0.983721,1.38907E-5,3.7270229406323756E-4,0.9756008309,2.38668E-5,4.885365902365963E-4,0.9845538408,8.2524E-6,2.8726990792632634E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.7898581326,1.413149E-4,0.0011887594373968184,0.9517687908,0.0068699546,0.008288518926804716,0.9841231489,4.3898E-6,2.0951849560361013E-4,0.9843434972,1.31668E-5,3.6286085487415145E-4,0.9762662256,2.31537E-5,4.811829174025196E-4,0.9849743432,8.0333E-6,2.8343076756061613E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.7886335731,1.342766E-4,0.0011587778044129082,0.9531832114,0.0068366497,0.008268403533935677,0.9846139693,4.1349E-6,2.0334453521056326E-4,0.9849387276,1.21032E-5,3.478965363437814E-4,0.9768933833,2.18546E-5,4.674890373046196E-4,0.985428918,7.7392E-6,2.7819417679024125E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.7873677671,1.366103E-4,0.0011688040896574584,0.9544835097,0.0067899614,0.00824012220783163,0.985003112,3.8723E-6,1.9678160483134596E-4,0.9855849397,1.13451E-5,3.3682488031616664E-4,0.9775731188,2.0724E-5,4.552362024268281E-4,0.9857934034,7.6277E-6,2.7618291040540507E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.7863823056,1.294315E-4,0.0011376796561422728,0.9556429687,0.0067573162,0.008220289654264015,0.9854154873,3.7445E-6,1.9350710581268068E-4,0.9861169058,1.10291E-5,3.321008882854727E-4,0.9782116908,1.93302E-5,4.396612332239448E-4,0.986208533,7.0976E-6,2.664132128855474E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.7856821775,1.279346E-4,0.001131081783073178,0.9567062613,0.0066815272,0.008174060924656728,0.9858523268,3.6877E-6,1.920338511825454E-4,0.9866035306,1.09447E-5,3.3082774974297426E-4,0.9787704629,1.94971E-5,4.4155520606148444E-4,0.9866227937,7.3683E-6,2.7144612725179927E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.7843444228,1.293521E-4,0.0011373306467338336,0.9578277901,0.0065930011,0.00811972973688164,0.9862296081,3.5085E-6,1.8730990363565936E-4,0.9870319545,1.05392E-5,3.246413405590853E-4,0.9793085504,1.90823E-5,4.3683292000489156E-4,0.9869341058,7.2828E-6,2.698666337285882E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.7835875332,1.258649E-4,0.0011218952714045995,0.9589688301,0.0064729827,0.008045484882839567,0.9865616727,3.2724E-6,1.80897761180176E-4,0.9875397891,1.02921E-5,3.208130296605797E-4,0.9798110074,1.87932E-5,4.33511245528879E-4,0.9872844851,6.9834E-6,2.6426123438749017E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.7817323923,1.242543E-4,0.001114694128449594,0.9599595556,0.0063730338,0.00798312833418078,0.9868924856,3.2172E-6,1.793655485314836E-4,0.9879710144,1.00417E-5,3.168864149817723E-4,0.9801584077,1.87484E-5,4.329942262894507E-4,0.9876002699,7.0115E-6,2.6479237149132525E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.7805964887,1.270045E-4,0.0011269627323030695,0.9609496054,0.0062793896,0.007924259965447877,0.9871683216,3.0467E-6,1.7454798767101268E-4,0.9884916008,9.272E-6,3.044995894906921E-4,0.9806719244,1.84401E-5,4.294193754361813E-4,0.9879053807,6.7834E-6,2.604496112494699E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.7803347349,1.287608E-4,0.0011347281612791673,0.9618933034,0.0061537713,0.0078445976952295,0.9874407315,3.0381E-6,1.743014629886967E-4,0.9888040459,9.3794E-6,3.0625806111839735E-4,0.9810564864,1.8644E-5,4.317869845189871E-4,0.9881345916,6.7454E-6,2.5971907900652967E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.7792124808,1.178174E-4,0.0010854372390884698,0.9628591695,0.0060414816,0.007772696829286474,0.9876622921,3.1589E-6,1.7773294573601148E-4,0.9892444122,8.8159E-6,2.9691581298408476E-4,0.981468606,1.90513E-5,4.3647794904210223E-4,0.9884143329,6.684E-6,2.58534330408942E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.7782231808,1.268422E-4,0.001126242425057767,0.9637558705,0.0059143776,0.0076904990735322245,0.9878837168,3.4263E-6,1.851026742108282E-4,0.9894980133,8.5148E-6,2.918013022589173E-4,0.9818815464,1.8623E-5,4.315437405408634E-4,0.9886710042,6.8786E-6,2.622708523644974E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.7766176462,1.2664E-4,0.0011253443917308159,0.9646213195,0.0057814404,0.0076035783681106354,0.9881286764,3.4441E-6,1.8558286558839425E-4,0.9898308808,8.1705E-6,2.8584086481817116E-4,0.9823455876,1.85925E-5,4.311902132470077E-4,0.9888235301,6.8702E-6,2.6211066365182476E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.7749063611,1.229111E-4,0.0011086527860425914,0.9654456928,0.0056478167,0.007515195739300474,0.9882921368,3.5129E-6,1.8742731924668824E-4,0.9902247208,7.7972E-6,2.792346683347181E-4,0.9826853943,1.77563E-5,4.213822492701846E-4,0.9889812773,7.2268E-6,2.688270819690605E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.773254478,1.104395E-4,0.001050901993527465,0.9663143846,0.0054964991,0.007413837805077745,0.988542546,3.5097E-6,1.873419333731773E-4,0.9904959983,7.6139E-6,2.7593296287323123E-4,0.9829416245,1.71044E-5,4.13574660732497E-4,0.9891949642,7.2574E-6,2.6939561986045725E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.7717619658,1.125157E-4,0.0010607341797076212,0.966985606,0.0053298015,0.007300548951962448,0.9887047887,3.4533E-6,1.8583056799138296E-4,0.9908051312,6.9729E-6,2.640624926035502E-4,0.9832477677,1.60859E-5,4.0107231268189035E-4,0.9894282395,6.9847E-6,2.642858301158047E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.770340997,1.145544E-4,0.0010703008922728224,0.96774782,0.0051553765,0.007180095055081096,0.9888065046,3.2678E-6,1.8077057282644206E-4,0.9911300546,6.7197E-6,2.5922384149610933E-4,0.9836082542,1.57387E-5,3.967203044967575E-4,0.9896074528,7.0107E-6,2.64777264885035E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.7684466004,1.367055E-4,0.0011692112726107288,0.9686488712,0.004972592,0.007051660797287402,0.9890291309,3.0655E-6,1.750856933047358E-4,0.9913673156,6.8507E-6,2.6173841903702255E-4,0.9838551795,1.56375E-5,3.95442789793922E-4,0.9897936898,7.1073E-6,2.665951987564667E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.7665703654,1.426315E-4,0.001194284304510446,0.9693437871,0.0048030226,0.006930384260630864,0.9891621971,3.1335E-6,1.7701694834111224E-4,0.9916302109,6.5933E-6,2.567742198897701E-4,0.9841188616,1.51146E-5,3.8877499919619317E-4,0.9899628574,7.0296E-6,2.6513392842109063E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.7661330998,1.807784E-4,0.0013445385825628063,0.9700884601,0.0046299793,0.006804395123741713,0.9892923313,3.1981E-6,1.7883232370016332E-4,0.9918197137,5.8542E-6,2.4195454118490934E-4,0.9843260276,1.48482E-5,3.853336216838598E-4,0.9901221609,7.1776E-6,2.679104327942456E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.7651463032,2.026301E-4,0.001423481998481189,0.9708648899,0.0044468926,0.006668502530553617,0.9893244416,3.3017E-6,1.8170580618131056E-4,0.9920223778,5.9564E-6,2.4405737030460688E-4,0.984651469,1.53584E-5,3.918979458991843E-4,0.9903141165,7.3144E-6,2.704514743905087E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.7650109887,2.317359E-4,0.001522287423583339,0.9716703308,0.0042545132,0.006522662953119684,0.989358241,3.3111E-6,1.81964282209449E-4,0.9921978045,5.872E-6,2.4232209969377535E-4,0.9849626368,1.5587E-5,3.948037487157385E-4,0.9904703319,7.127E-6,2.669644171046022E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.7635955036,2.530322E-4,0.001590698588671028,0.9725528076,0.0040367201,0.006353518788828755,0.9894516903,3.2134E-6,1.792595883070136E-4,0.99242697,6.1389E-6,2.477680366794716E-4,0.9851595521,1.51475E-5,3.8919789310837744E-4,0.9905887669,7.2466E-6,2.6919509653780847E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.7630974233,2.84936E-4,0.0016880047393298396,0.973451286,0.0038529218,0.006207190829997093,0.9894852978,3.0646E-6,1.7505998971781072E-4,0.9926286751,5.9686E-6,2.4430718368480286E-4,0.985436582,1.54692E-5,3.933090387977373E-4,0.9907398868,6.8793E-6,2.622841970077496E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.7628410041,3.282687E-4,0.0018118186995392228,0.9743320757,0.0036263321,0.006021903436622012,0.9895907843,3.3015E-6,1.8170030269650076E-4,0.9928175002,6.1897E-6,2.4879107701041047E-4,0.9856208843,1.52827E-5,3.9093094019276603E-4,0.9908842891,6.909E-6,2.6284976697726024E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.7617236495,3.527822E-4,0.0018782497171569068,0.9751998091,0.0034101307,0.005839632437063142,0.9896244609,3.603E-6,1.8981570008826982E-4,0.9930380344,6.221E-6,2.4941932563456263E-4,0.9858305281,1.4598E-5,3.8207329139839123E-4,0.9909773737,7.0929E-6,2.663249894395943E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.7619822443,3.773086E-4,0.0019424433067659916,0.9759270215,0.0031969418,0.005654150510907894,0.9896745527,3.8943E-6,1.973398084523242E-4,0.9931656808,6.2383E-6,2.497658903853767E-4,0.9860700178,1.43596E-5,3.7894062859503467E-4,0.9910848147,7.2928E-6,2.7005184687389197E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.7616279066,4.288975E-4,0.002070984065607459,0.9767542952,0.0029809526,0.005459810069956646,0.9896764416,4.4518E-6,2.1099289087549847E-4,0.9933569288,5.9278E-6,2.434707374614042E-4,0.9863549012,1.42693E-5,3.7774727000998963E-4,0.991218403,7.351E-6,2.7112727638509555E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.7628304899,4.66491E-4,0.0021598402718719734,0.9775894272,0.0027461245,0.005240347793801476,0.9896889579,4.5925E-6,2.143011899173684E-4,0.9934992236,5.8495E-6,2.4185739600020504E-4,0.986578542,1.42509E-5,3.77503642366534E-4,0.9912597227,6.982E-6,2.6423474411969367E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.7631718993,4.755199E-4,0.002180641877979968,0.9783714741,0.0025365668,0.0050364340559566545,0.9897072923,4.5731E-6,2.1384807691443008E-4,0.9936242729,5.5788E-6,2.3619483482921466E-4,0.9867961705,1.47894E-5,3.8456988961695895E-4,0.9913837135,6.6128E-6,2.571536505671269E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.7644262254,5.661858E-4,0.0023794659064588423,0.9792240465,0.0023289478,0.0048259173221264365,0.9896666664,4.8507E-6,2.2024304756336805E-4,0.9936939907,5.7575E-6,2.3994791101403655E-4,0.9870874321,1.45421E-5,3.8134105470038235E-4,0.991486336,6.6488E-6,2.5785267111278875E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.7645505607,6.081901E-4,0.0024661510497128924,0.9800280905,0.002142791,0.0046290290558604185,0.9896910143,5.0395E-6,2.2448830704515545E-4,0.9938258451,5.8245E-6,2.413400091157701E-4,0.9873089933,1.46529E-5,3.827910657264613E-4,0.9915730327,6.6503E-6,2.5788175584945904E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.7673021436,6.735426E-4,0.002595269928157763,0.9808203351,0.001956919,0.004423707720905621,0.9897342557,5.2984E-6,2.301825362619849E-4,0.9938590378,5.7083E-6,2.3892048886606606E-4,0.9874927777,1.50376E-5,3.8778344472140634E-4,0.991663776,6.6765E-6,2.583892412620928E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.7690660298,7.271823E-4,0.002696631787990344,0.9815645564,0.0018011742,0.004244024269487629,0.9898215455,5.4255E-6,2.3292702719950726E-4,0.9939559925,6.0248E-6,2.454546801346432E-4,0.9876442701,1.5041E-5,3.8782728114458373E-4,0.9917608708,6.3798E-6,2.52582659737362E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.7704656899,6.950285E-4,0.00263633931806966,0.982359066,0.0016488709,0.004060629138446406,0.9898100448,5.9819E-6,2.445792305164116E-4,0.9940747523,6.0532E-6,2.460325181759517E-4,0.9877634835,1.51886E-5,3.897255444540427E-4,0.9918382347,6.6891E-6,2.586329445372341E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.7722046673,7.727754E-4,0.002779883810521584,0.9830701149,0.0014962734,0.0038681693344526685,0.9897788996,6.5734E-6,2.5638642709784775E-4,0.9942198348,6.1622E-6,2.4823778922637864E-4,0.9878837639,1.52238E-5,3.9017688296463695E-4,0.9918951339,7.1352E-6,2.6711795147462477E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.7752772391,8.57012E-4,0.0029274767291987136,0.9837247175,0.0013467393,0.0036697946809051865,0.9898760468,6.7952E-6,2.6067604416209786E-4,0.9943313861,5.9718E-6,2.443726662292655E-4,0.9880299991,1.46771E-5,3.8310703465219744E-4,0.9919243282,7.0127E-6,2.6481502978494253E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.7792452812,9.306823E-4,0.0030507086062093835,0.9844204843,0.0012131385,0.0034830137811958195,0.9899865222,7.1003E-6,2.664638812297081E-4,0.9943935305,6.2734E-6,2.50467562770112E-4,0.9881671166,1.56801E-5,3.959810601531341E-4,0.9919743925,7.1927E-6,2.6819209533466865E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.7831938624,0.0010067922,0.003172998896942764,0.9849651325,0.0011051256,0.00332434294259783,0.989951185,7.5754E-6,2.75234445518725E-4,0.9946373785,6.0782E-6,2.4654005759713773E-4,0.9883472818,1.58002E-5,3.9749465405210173E-4,0.992078104,7.6188E-6,2.760217382743613E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.7881588459,0.0011172592,0.003342542744678069,0.9854512602,9.865853E-4,0.0031409955428175953,0.9900505352,7.315E-6,2.704625667259704E-4,0.9947292334,6.2294E-6,2.4958765995136857E-4,0.9886642581,1.66768E-5,4.083723790855596E-4,0.9921227372,8.1103E-6,2.8478588448165753E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.7947565615,0.0012754341,0.00357132202412496,0.9862172306,8.570947E-4,0.002927617973711734,0.9900674194,7.5903E-6,2.7550499088038315E-4,0.9948239696,5.8954E-6,2.428044480646926E-4,0.9888838983,1.79179E-5,4.2329540512507337E-4,0.9920898902,8.6978E-6,2.949203282244206E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.8017107368,0.0012751805,0.003570966955881838,0.9867807138,7.522824E-4,0.002742776695248813,0.9900310946,7.9937E-6,2.827313212221101E-4,0.9948755944,6.3166E-6,2.513284703331479E-4,0.9890590936,1.81677E-5,4.262358502050244E-4,0.992223953,8.9419E-6,2.990300988195001E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.8118932068,0.0013039608,0.0036110397394656293,0.9872087389,6.739098E-4,0.0025959772726277864,0.9900080913,8.7063E-6,2.950643997502918E-4,0.9949676394,6.6725E-6,2.5831182706178977E-4,0.9891585755,1.74952E-5,4.1827263835924055E-4,0.9922411001,8.6364E-6,2.9387752551020296E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.8211457491,0.001333686,0.0036519665934945243,0.9876579601,6.073555E-4,0.002464458358341646,0.9900926745,9.2642E-6,3.0437148355258253E-4,0.9950210595,6.4535E-6,2.540373988215121E-4,0.9894018567,1.70506E-5,4.129237217695297E-4,0.9922577935,9.2151E-6,3.0356383183772074E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.8340070307,0.0012897799,0.003591350581605756,0.9880843568,5.402776E-4,0.002324387231078333,0.9900527263,9.467E-6,3.0768490375707413E-4,0.9951318157,6.7299E-6,2.594205080559361E-4,0.9895430583,1.80564E-5,4.249282292340672E-4,0.9922759271,9.5203E-6,3.085498339004576E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.8488970578,0.0012619474,0.0035523898997717016,0.9884191155,4.979748E-4,0.0022315348977777604,0.9900919086,9.84E-6,3.1368774282716246E-4,0.9952297825,6.4117E-6,2.5321334877924584E-4,0.9897702193,1.88011E-5,4.336023523921428E-4,0.9923161775,9.5318E-6,3.087361332918452E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.8656400442,9.59932E-4,0.0030982769404945066,0.9889316654,4.427609E-4,0.00210418844213155,0.9901154923,1.10198E-5,3.319608410641231E-4,0.9953416789,6.6756E-6,2.583718250893468E-4,0.9899614984,1.83818E-5,4.2874001446097847E-4,0.9924350333,1.04801E-5,3.2372982562624655E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.8803842306,7.367984E-4,0.002714403065132369,0.989120326,4.063887E-4,0.0020159084800655015,0.9901516658,1.17855E-5,3.433001602096917E-4,0.995490393,7.4028E-6,2.720808703308632E-4,0.9901213324,1.9453E-5,4.410555520566542E-4,0.9923154688,1.14629E-5,3.385690476106757E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.8990425587,4.138247E-4,0.002034268173078466,0.9892978686,3.840538E-4,0.001959729062906401,0.9902127594,1.25291E-5,3.5396468750427634E-4,0.995585109,7.8965E-6,2.81007117347586E-4,0.9902765924,2.10347E-5,4.5863602126304905E-4,0.9923829699,1.2477E-5,3.5322797171232065E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9162921309,1.636298E-4,0.0012791786427235252,0.9893932629,3.565084E-4,0.0018881430030588254,0.9901123601,1.40784E-5,3.752119401085205E-4,0.9956629187,8.6975E-6,2.9491524206117257E-4,0.9904719102,2.05433E-5,4.532471731847867E-4,0.9924382031,1.36156E-5,3.68993224870051E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9299643278,8.84294E-5,9.403690764800808E-4,0.9897502971,3.164424E-4,0.001778882795464614,0.990035671,1.52463E-5,3.904651072759255E-4,0.9958382893,9.2973E-6,3.049147421821385E-4,0.9905945283,2.28816E-5,4.78347154271874E-4,0.9923305517,1.45207E-5,3.810603626723724E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9438131332,5.25209E-5,7.247130466605386E-4,0.9897727293,2.88136E-4,0.001697456921397418,0.9901388884,1.648E-5,4.059556626036888E-4,0.9958964664,9.7707E-6,3.125811894532363E-4,0.9908207083,2.33129E-5,4.828343401209156E-4,0.9923232347,1.43539E-5,3.7886541145900346E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9540431321,5.54787E-5,7.448402513291021E-4,0.9897708917,2.648925E-4,0.0016275518424922752,0.9899460948,1.85822E-5,4.310707598527184E-4,0.9960377312,1.02675E-5,3.204293994002423E-4,0.9909838289,2.44999E-5,4.949737366770079E-4,0.9921832919,1.43471E-5,3.7877565919683913E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9597402632,7.23932E-5,8.508419359669573E-4,0.99,2.337279E-4,0.0015288162087052843,0.9898557007,1.9159E-5,4.377099496241775E-4,0.9961038899,1.18835E-5,3.447245277029182E-4,0.9912265497,2.5899E-5,5.089106011864952E-4,0.9922510785,1.58022E-5,3.9751981082708314E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9639191329,4.71911E-5,6.869577861848572E-4,0.9899533474,2.25373E-4,0.0015012428184674191,0.9896423024,2.27806E-5,4.772902680759372E-4,0.9961897433,1.26736E-5,3.56E-4,0.9912597269,2.66192E-5,5.159379807690068E-4,0.9922239619,1.54405E-5,3.929440163687443E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.967845118,3.74426E-5,6.119035871769343E-4,0.9897474808,2.208996E-4,0.001486269154628461,0.9894276124,2.50256E-5,5.00255934497533E-4,0.9963804817,1.41065E-5,3.7558620847949145E-4,0.9914983237,2.82488E-5,5.314960018664299E-4,0.9921885604,1.65196E-5,4.064431079499319E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9715073466,2.79715E-5,5.288808939638489E-4,0.9899264789,2.174564E-4,0.0014746402951228478,0.9892279464,2.72391E-5,5.219109119380433E-4,0.9965073621,1.49159E-5,3.8621108218175204E-4,0.9916544199,2.76077E-5,5.254302998495614E-4,0.9921139777,2.03631E-5,4.5125491687071954E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9731313169,2.63466E-5,5.132893920587099E-4,0.9898787922,1.969286E-4,0.0014033125097425733,0.9890505087,3.01087E-5,5.487139509799254E-4,0.9965252578,1.55894E-5,3.948341423939931E-4,0.9917575812,3.01499E-5,5.490892459336643E-4,0.9919595987,2.19297E-5,4.68291575837106E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9761797667,2.60349E-5,5.102440592500808E-4,0.9897977495,1.891832E-4,0.0013754388390619192,0.9887415767,3.43284E-5,5.859044290667208E-4,0.9966741538,1.47395E-5,3.839205647005641E-4,0.9917528105,3.47935E-5,5.898601529176217E-4,0.9919101137,2.61165E-5,5.110430510240796E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.976515156,3.69151E-5,6.075779785344429E-4,0.9897474712,1.744077E-4,0.0013206350745001438,0.9884595931,3.93249E-5,6.270956864785469E-4,0.9966919148,1.73523E-5,4.1656091991448265E-4,0.9923737377,3.04004E-5,5.513655774529273E-4,0.9916666669,3.12404E-5,5.589311227691655E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9760806918,6.65324E-5,8.156739544695539E-4,0.9896253622,1.707984E-4,0.0013068986188683497,0.9883573472,4.46156E-5,6.679490998571673E-4,0.9966570652,1.80731E-5,4.2512468759176996E-4,0.9925936621,2.92363E-5,5.407060199405958E-4,0.9918443829,3.85983E-5,6.212753012956495E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9797979712,6.80201E-5,8.247429902703023E-4,0.9895286113,1.667058E-4,0.0012911460025883982,0.9880134577,5.2978E-5,7.278598766246151E-4,0.9967003334,2.01496E-5,4.488830582679636E-4,0.992525245,3.24254E-5,5.694330513765424E-4,0.9915824842,4.1797E-5,6.465059937850537E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9802419484,4.85967E-5,6.971133336839857E-4,0.9888709766,1.580318E-4,0.0012571069962417677,0.9873387206,5.91305E-5,7.689635882146826E-4,0.9968548417,2.25262E-5,4.7461774092420945E-4,0.9931854904,3.80019E-5,6.16456811139272E-4,0.9912500077,5.35581E-5,7.318339975704872E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9792929351,7.62395E-5,8.731523349336013E-4,0.9878787959,1.731426E-4,0.0013158366159975942,0.9857575804,8.16141E-5,9.034052246915555E-4,0.9970202053,2.83907E-5,5.328292409393463E-4,0.9935858667,4.1665E-5,6.454843142943134E-4,0.9906565726,7.07901E-5,8.413685280541458E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.982550323,1.221165E-4,0.0011050633466005468,0.9860402608,2.017198E-4,0.0014202809581206107,0.9846979785,1.101779E-4,0.0010496566105160296,0.9965771776,3.86688E-5,6.218424237698808E-4,0.9942952955,4.31094E-5,6.565774897146566E-4,0.9902013326,1.013877E-4,0.0010069145941935692
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9828282833,1.598473E-4,0.0012643073202350764,0.9840404022,2.518397E-4,0.001586945808778611,0.9818181783,1.896321E-4,0.0013770697150108269,0.9969696951,4.84387E-5,6.959791663548558E-4,0.9945454508,6.8886E-5,8.299759032646671E-4,0.9901010048,1.669176E-4,0.0012919659438235978
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9800000072,1.77778E-4,0.0013333341666664062,0.9796000057,5.008486E-4,0.0022379647003471703,0.9764000028,4.960002E-4,0.0022271061941452185,0.9966000021,1.135757E-4,0.0010657190061174663,0.9942000037,1.074343E-4,0.0010365051857082047,0.9904000044,2.705454E-4,0.001644826434612479
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.86,0.1216161616,0.03487350879966052,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_prediction_aleatoric_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7723755062,2.94375E-5,5.425633603552676E-4,0.8428861386,0.0020357215,0.004511897051130489,0.8437202662,1.859E-5,4.3116122274620196E-4,0.8596059304,1.55111E-5,3.93841338612391E-4,0.8520551854,7.12025E-5,8.438157381798469E-4,0.8410394853,0.0011402303,0.003376729630870674
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7744333208,2.79394E-5,5.28577335874326E-4,0.8467897457,0.0020765358,0.004556902237266013,0.8475698835,1.9233E-5,4.385544435985115E-4,0.8637308753,1.60013E-5,4.000162496699353E-4,0.8559895921,7.0636E-5,8.404522592033411E-4,0.8446103323,0.0012448907,0.003528300865855972
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7759083986,2.92993E-5,5.412882780921826E-4,0.8504499465,0.002116377,0.004600409764357953,0.8514251059,1.99824E-5,4.4701677820860374E-4,0.8676134986,1.64908E-5,4.060886602701435E-4,0.859793638,7.11817E-5,8.436924795208264E-4,0.8480302662,0.0013316859,0.0036492271784584747
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7776533186,2.42662E-5,4.92607348706858E-4,0.8540384299,0.0021555656,0.004642806909618362,0.8551161081,1.99091E-5,4.461961452097048E-4,0.8713777614,1.67227E-5,4.089339800016624E-4,0.8635257554,7.16526E-5,8.464785880339798E-4,0.8515797216,0.001361038,0.0036892248508324887
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.7782863855,2.7999E-5,5.291408130167244E-4,0.8575667191,0.0021949634,0.004685043649743298,0.8587375045,2.01136E-5,4.4848188369208406E-4,0.8750549471,1.65411E-5,4.067075116100021E-4,0.8670660174,7.20847E-5,8.490270902627313E-4,0.8553490889,0.0013320844,0.0036497731436350945
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.7791565835,2.89046E-5,5.376299842828709E-4,0.8610830873,0.0022269547,0.004719062089017265,0.8624617994,2.06901E-5,4.548637158534411E-4,0.8787173271,1.66879E-5,4.085082618503572E-4,0.870577035,7.08829E-5,8.419198299125636E-4,0.8592091894,0.0012656563,0.0035576063582133423
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.7819294393,2.94023E-5,5.422388772487639E-4,0.8645535111,0.0022637087,0.0047578447851942375,0.8660668451,2.1174E-5,4.6015214875082353E-4,0.8822155625,1.65792E-5,4.071756377780969E-4,0.8739500368,6.9834E-5,8.356673979520799E-4,0.8630654937,0.0011985845,0.0034620579140158822
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.785392493,2.52394E-5,5.023882960420157E-4,0.8679692835,0.0022958008,0.004791451554591782,0.8696109194,2.20664E-5,4.6974886907793617E-4,0.8857090443,1.66919E-5,4.085572175350718E-4,0.8773421502,7.01633E-5,8.376353621952693E-4,0.8668617755,0.0011331948,0.003366295887173319
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.7884930551,2.42431E-5,4.923728262201317E-4,0.8712507528,0.0023291147,0.004826090239521014,0.8730699593,2.25102E-5,4.744491542831539E-4,0.8891167122,1.67998E-5,4.098755908809404E-4,0.8805882859,6.89026E-5,8.300759001440771E-4,0.870597775,0.0010634761,0.0032610981279317555
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.7900139511,2.26754E-5,4.7618693808209396E-4,0.8744932848,0.0023589868,0.004856940189049069,0.8765986401,2.18717E-5,4.67671893532207E-4,0.8924088627,1.69968E-5,4.122717550354378E-4,0.8837240565,6.75633E-5,8.219689775167916E-4,0.8743284506,9.818135E-4,0.00313339033636092
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.791285944,1.98975E-5,4.4606613859381883E-4,0.8776486135,0.0023991186,0.004898079827850911,0.8800449812,2.11358E-5,4.5973688127014565E-4,0.895572412,1.66283E-5,4.07778125945961E-4,0.8867922014,6.71315E-5,8.193381475312864E-4,0.8781081301,8.982883E-4,0.0029971458089322247
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.7928195536,1.89608E-5,4.354400073488884E-4,0.8806957448,0.0024246793,0.004924103268616531,0.8833707947,2.07998E-5,4.5606797738933613E-4,0.8985665882,1.62635E-5,4.032802995436301E-4,0.8897359723,6.60036E-5,8.124259966298469E-4,0.8818651307,8.203195E-4,0.0028641220295231836
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.7942434371,1.70516E-5,4.129358303659299E-4,0.8836930442,0.0024445084,0.004944197002547532,0.8866498274,2.17205E-5,4.660525721418132E-4,0.9015609467,1.62903E-5,4.036124378658319E-4,0.8926563227,6.406E-5,8.003749121505496E-4,0.8854497892,7.422863E-4,0.002724493163874705
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.7959474206,1.62254E-5,4.0280764640210093E-4,0.8865954715,0.0024608496,0.0049606951125825095,0.8899288064,2.14572E-5,4.6321917058774674E-4,0.9042935359,1.62848E-5,4.0354429744453085E-4,0.8954390293,6.28099E-5,7.925269711498783E-4,0.8888344282,6.70098E-4,0.0025886251177024457
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.7970449805,1.71362E-5,4.139589351614481E-4,0.8893554306,0.0024663418,0.0049662277434688795,0.8930501395,2.11217E-5,4.5958350710181064E-4,0.9070763665,1.65523E-5,4.068451793987487E-4,0.8982085121,6.12195E-5,7.824289105088078E-4,0.892196877,6.070753E-4,0.0024638898108478796
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.7977011502,1.52994E-5,3.9114447458707635E-4,0.892155872,0.0024711362,0.004971052403666652,0.896235866,2.0539E-5,4.5319973521616274E-4,0.9097551644,1.6295E-5,4.036706578387882E-4,0.9007887161,5.90622E-5,7.685193556443455E-4,0.8954219198,5.495506E-4,0.002344249560093805
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.7986949086,1.27343E-5,3.5685150973479153E-4,0.8947824836,0.0024833265,0.004983298606344998,0.8993824482,2.03978E-5,4.516392365594469E-4,0.9124125206,1.61142E-5,4.01424961854641E-4,0.9033128422,5.73054E-5,7.570033025027038E-4,0.8985738587,4.965695E-4,0.002228383943578844
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.7997128129,1.06872E-5,3.26912832418674E-4,0.8974296391,0.0024745782,0.004974513242519312,0.902431553,2.03777E-5,4.514166589748322E-4,0.9149224603,1.60879E-5,4.010972450665798E-4,0.905716064,5.61896E-5,7.495972251816305E-4,0.9016255039,4.488996E-4,0.0021187250883491233
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.8007558882,1.29035E-5,3.592144206459423E-4,0.9000125951,0.0024563518,0.004956159601949881,0.90547243,2.02947E-5,4.504963928823404E-4,0.9173417968,1.55911E-5,3.9485566983392807E-4,0.9080298471,5.46635E-5,7.393476854633414E-4,0.9045731139,4.061541E-4,0.0020153265244123595
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.8014423072,1.03286E-5,3.213813933630882E-4,0.9024421126,0.002441869,0.004941527091901855,0.9084370118,1.97023E-5,4.4387272950700634E-4,0.9197252733,1.5581E-5,3.9472775428135275E-4,0.9103257477,5.42929E-5,7.368371597578396E-4,0.9074882239,3.64774E-4,0.001909905756837232
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8020965815,1.00906E-5,3.1765704777322347E-4,0.9047704691,0.0024255661,0.004925003654820979,0.9113284975,1.89334E-5,4.3512526931907785E-4,0.9220230514,1.6324E-5,4.040297018784634E-4,0.9125467032,5.33283E-5,7.302622816495455E-4,0.9102364868,3.307038E-4,0.0018185263264522732
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.802777493,1.07231E-5,3.2746144811259843E-4,0.9070001006,0.0024101799,0.004909358308373917,0.9142356831,1.81205E-5,4.256818060476628E-4,0.9242266309,1.56088E-5,3.9507973878699475E-4,0.9146432525,5.21652E-5,7.222548026839281E-4,0.9129676962,2.958502E-4,0.0017200296509072162
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8042609572,9.4162E-6,3.0685827347490567E-4,0.9091997951,0.0023869015,0.004885592594558003,0.9169989824,1.75818E-5,4.193065704231213E-4,0.9263873619,1.50889E-5,3.88444333206188E-4,0.9166737992,5.04524E-5,7.102985287891282E-4,0.9156146801,2.680856E-4,0.0016373319761123582
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8058562219,1.52313E-5,3.902729813861062E-4,0.9113912427,0.0023659116,0.004864063733135083,0.9197738087,1.75188E-5,4.1855465592918685E-4,0.9285281962,1.39564E-5,3.7358265484361023E-4,0.9186500752,4.9863E-5,7.061373804012927E-4,0.91815947,2.401535E-4,0.0015496886784125384
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.80792256,1.57288E-5,3.965955118253357E-4,0.9135489255,0.0023410391,0.004838428567210639,0.9223861849,1.69625E-5,4.1185555720422176E-4,0.9304981714,1.39223E-5,3.7312598408580447E-4,0.9205274689,4.7947E-5,6.924377228314472E-4,0.9205766582,2.171485E-4,0.0014735959419053786
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.8100774407,1.38262E-5,3.718359853483791E-4,0.9155362254,0.0023181258,0.004814691890453636,0.924971891,1.62118E-5,4.0263879594495115E-4,0.9325204229,1.37022E-5,3.7016482815091983E-4,0.9223676664,4.6856E-5,6.84514426436726E-4,0.9229786777,1.996723E-4,0.001413054492933659
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8125483871,2.00461E-5,4.4772871250345337E-4,0.917491408,0.002291966,0.004787448172043223,0.9275752783,1.54397E-5,3.9293383666973755E-4,0.934460218,1.30918E-5,3.618259249970903E-4,0.9241688299,4.58593E-5,6.771949497744353E-4,0.9252645224,1.835418E-4,0.0013547759962443976
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8155129135,2.42337E-5,4.922773608444735E-4,0.91936553,0.0022644535,0.004758627428156149,0.9299356824,1.45296E-5,3.811771241824462E-4,0.9362749386,1.29596E-5,3.599944444015768E-4,0.9258759379,4.40854E-5,6.639683727407504E-4,0.9274479455,1.655464E-4,0.001286648359109823
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8189386427,2.54622E-5,5.04600832341763E-4,0.9212515229,0.0022367701,0.004729450390901674,0.9323493618,1.43054E-5,3.7822480087905397E-4,0.9381116658,1.28945E-5,3.590891254271006E-4,0.927514652,4.28352E-5,6.54486057911091E-4,0.9295146477,1.50227E-4,0.0012256712446655506
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8225050449,2.73394E-5,5.228709209738097E-4,0.9230758065,0.0021984009,0.004688710803621823,0.9347062111,1.3958E-5,3.7360406850033093E-4,0.9398015237,1.27829E-5,3.575318167660048E-4,0.9290592068,4.19233E-5,6.474820460831328E-4,0.9314610904,1.346882E-4,0.0011605524546525246
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8261205971,2.43643E-5,4.936020664462417E-4,0.924915812,0.0021643873,0.004652297604410105,0.9368930608,1.37543E-5,3.7086790101058893E-4,0.941472128,1.24214E-5,3.5244006582680124E-4,0.9305301493,4.18782E-5,6.471336801619894E-4,0.9334482372,1.198711E-4,0.001094856611616334
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8295047879,1.86755E-5,4.321515937723706E-4,0.9267089921,0.0021274969,0.004612479701852356,0.9390292042,1.29896E-5,3.6041087663942666E-4,0.9429735667,1.22118E-5,3.494538596152574E-4,0.9320281678,4.0955E-5,6.399609363078343E-4,0.9353053224,1.062376E-4,0.001030716255814373
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8325328112,1.74855E-5,4.181566692042589E-4,0.9284500939,0.0020822593,0.004563177949631156,0.9409746981,1.2082E-5,3.475917145157519E-4,0.9445067954,1.14341E-5,3.3814346067904375E-4,0.9334008908,4.0544E-5,6.367417058745249E-4,0.9371813494,9.47302E-5,9.732944056142519E-4
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8348358691,1.48025E-5,3.847401720642127E-4,0.9301926708,0.0020349712,0.00451106550606395,0.9428936732,1.10415E-5,3.322875260975049E-4,0.9460204566,1.11626E-5,3.341047739856466E-4,0.9347847295,4.04561E-5,6.360510985762072E-4,0.9389272094,8.62301E-5,9.28601636871269E-4
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8364328027,1.5225E-5,3.901922603025334E-4,0.9318874496,0.0019844844,0.004454755212130067,0.9447313124,1.03637E-5,3.2192701036104444E-4,0.9473867923,1.04985E-5,3.2401388859121456E-4,0.9361369371,4.00651E-5,6.329699834905285E-4,0.9406062067,7.81609E-5,8.840865342261469E-4
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8383171856,1.50099E-5,3.874261219897285E-4,0.9334747934,0.0019315152,0.004394900681471653,0.9464675581,1.01313E-5,3.1829703108888715E-4,0.9488225144,9.8216E-6,3.133943203059047E-4,0.9373555738,3.95777E-5,6.291080988192728E-4,0.9423181653,7.23015E-5,8.503028872113748E-4
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8404809415,1.38338E-5,3.7193816690412403E-4,0.9349937707,0.0018933807,0.004351299461080563,0.9481223524,1.00923E-5,3.1768380506409197E-4,0.9500909549,9.6199E-6,3.101596363165265E-4,0.9386107671,3.93606E-5,6.273802674614496E-4,0.9439882857,6.47597E-5,8.047341175817017E-4
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8417141378,1.22449E-5,3.4992713527247355E-4,0.9365172809,0.001854683,0.004306603069705867,0.9497518682,1.04491E-5,3.2325067672009595E-4,0.9513609326,9.1131E-6,3.018791148787872E-4,0.9397493333,4.0952E-5,6.399374969479441E-4,0.9454753762,5.99915E-5,7.745418000340589E-4
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8434049606,1.51443E-5,3.8915678074524155E-4,0.9380594516,0.0018079768,0.00425203104410116,0.9512315011,1.01946E-5,3.1928983698201234E-4,0.9525672394,8.6323E-6,2.9380776027872375E-4,0.9408930618,4.1142E-5,6.414202990239707E-4,0.9469128805,5.4935E-5,7.411814892453805E-4
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.844688642,1.49305E-5,3.864000517598309E-4,0.9395983762,0.001763646,0.00419957855028335,0.9526242751,1.0103E-5,3.1785216689524077E-4,0.9537977505,7.9915E-6,2.8269241234953583E-4,0.9419636303,4.0652E-5,6.37589209444451E-4,0.9483176345,5.14956E-5,7.176043478129157E-4
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8465478241,1.40292E-5,3.745557368403266E-4,0.9410762286,0.0017168783,0.004143523017916034,0.9539377439,1.03433E-5,3.2161001228195617E-4,0.9549753863,7.511E-6,2.740620367726986E-4,0.9429306918,4.08062E-5,6.38797307445797E-4,0.9496514565,4.87944E-5,6.985298848295611E-4
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8479902506,1.23726E-5,3.517470682180592E-4,0.9425483835,0.0016582234,0.004072128927232044,0.9552578163,1.01567E-5,3.186957797022107E-4,0.9560847235,7.4002E-6,2.7203308622298137E-4,0.9439261073,4.07587E-5,6.384254067626069E-4,0.9510272014,4.55167E-5,6.746606554409409E-4
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8494629502,1.32094E-5,3.6344738271172075E-4,0.9439025056,0.0016173312,0.004021605649488771,0.9565904725,1.0086E-5,3.1758463438900816E-4,0.9571908551,7.3172E-6,2.705032347311211E-4,0.9448884583,4.18843E-5,6.471808093570143E-4,0.9522776043,4.17203E-5,6.459125327782393E-4
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8507569313,1.12131E-5,3.348596721016133E-4,0.9453518385,0.0015617142,0.003951852983095398,0.957769832,1.00478E-5,3.169826493674378E-4,0.9582884794,7.2447E-6,2.691598038340792E-4,0.9457975882,4.39249E-5,6.627586287631418E-4,0.9535562074,3.77203E-5,6.141685436425411E-4
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.8524332821,1.04508E-5,3.232769710325807E-4,0.9467946333,0.0015166494,0.0038944183134327006,0.9588939613,1.02937E-5,3.2083796533452833E-4,0.9593777645,7.7234E-6,2.7791005739267517E-4,0.9467061514,4.66452E-5,6.829729130792817E-4,0.9547152841,3.4236E-5,5.85115373238475E-4
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.8536773205,1.00047E-5,3.163020708120641E-4,0.9482223839,0.0014578675,0.0038182031114124874,0.9599563932,9.8984E-6,3.146172277546161E-4,0.9604665691,7.5775E-6,2.752725921700161E-4,0.9474680221,4.87612E-5,6.982922024482302E-4,0.9557906967,3.36637E-5,5.802042743723973E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.8550059259,1.0012E-5,3.1641744578957717E-4,0.9495956749,0.0014124895,0.003758310125575057,0.9610470945,9.165E-6,3.0273751006441207E-4,0.9615180677,8.0428E-6,2.8359830747026684E-4,0.9482523715,5.0647E-5,7.11667056986622E-4,0.956835013,3.23095E-5,5.684144614627604E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.8558641553,1.38295E-5,3.7188035710427085E-4,0.9508920771,0.0013476306,0.0036710088531628467,0.9620332044,9.3135E-6,3.051802745919205E-4,0.9624935836,7.7905E-6,2.7911467177488177E-4,0.9489418888,5.30859E-5,7.286007136971525E-4,0.9579154706,3.1131E-5,5.579516108050948E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.8566569209,1.81998E-5,4.266122361114365E-4,0.9522025573,0.0012897046,0.003591245744863473,0.9630537128,9.5393E-6,3.088575723533422E-4,0.9634107995,7.7863E-6,2.7903942373793707E-4,0.9496829289,5.52956E-5,7.436101128951919E-4,0.958870247,2.95215E-5,5.433369120536539E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.8582574606,1.55942E-5,3.948949227326176E-4,0.9535463095,0.0012291498,0.003505923273547212,0.9639921504,9.3538E-6,3.0583982736066275E-4,0.9643469411,7.6666E-6,2.7688625823612124E-4,0.9503673476,5.56971E-5,7.463048974782358E-4,0.9598383069,2.79285E-5,5.284742188602959E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.8600032091,2.20882E-5,4.6998085067372693E-4,0.9548181933,0.0011746373,0.003427298207042976,0.9648838723,9.7684E-6,3.1254439684627204E-4,0.9652987373,7.6218E-6,2.7607607647168564E-4,0.9510475719,5.71653E-5,7.560773769925932E-4,0.9607736665,2.62467E-5,5.123153325833612E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.8621913254,2.03248E-5,4.5083034503014545E-4,0.9561112005,0.0011126922,0.003335704123569715,0.9658560914,9.4385E-6,3.0722141852416475E-4,0.9662027776,7.5334E-6,2.7447039913258405E-4,0.9517269033,5.80253E-5,7.61743395114129E-4,0.9616287798,2.53552E-5,5.035394721369914E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.8642952502,2.74071E-5,5.235179080031551E-4,0.9572996002,0.0010533466,0.0032455301570005475,0.9667368066,9.7248E-6,3.118461158969276E-4,0.9670040101,7.5505E-6,2.74781731561616E-4,0.952284568,6.00785E-5,7.751032189328076E-4,0.9624732786,2.44165E-5,4.941305495514318E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.8660238862,3.05151E-5,5.524047429195372E-4,0.9584061557,0.0010066304,0.0031727439228528987,0.9675870407,9.6992E-6,3.1143538655714766E-4,0.9677559817,7.8817E-6,2.8074365531566335E-4,0.9528139895,6.12301E-5,7.824966453602214E-4,0.9632508612,2.3457E-5,4.843242715371593E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.8678527892,2.99331E-5,5.471115060022043E-4,0.9595429981,9.529909E-4,0.0030870550691557154,0.9685452682,9.8511E-6,3.1386462049743676E-4,0.9685871309,7.864E-6,2.8042824394129776E-4,0.9534275287,6.37052E-5,7.981553733453155E-4,0.9640136063,2.31262E-5,4.808970783858018E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.868569386,2.98949E-5,5.467622883849983E-4,0.9606921154,8.83256E-4,0.0029719623147005077,0.9693721008,9.8027E-6,3.130926380482301E-4,0.9694131285,7.7295E-6,2.780197834687309E-4,0.9539261496,6.7653E-5,8.225144375632563E-4,0.9646682149,2.22372E-5,4.7156335735508545E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.869861275,2.48112E-5,4.981084219324143E-4,0.9618254799,8.318899E-4,0.0028842501625205813,0.9701935029,9.6559E-6,3.1073944068946255E-4,0.9702227104,7.2345E-6,2.689702585788994E-4,0.954289887,7.14276E-5,8.451485076600443E-4,0.9654125583,2.17813E-5,4.6670440323613835E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.871070832,1.96079E-5,4.4280808484037414E-4,0.9628873122,7.778625E-4,0.002789018644613191,0.9710334498,9.6356E-6,3.104126286090822E-4,0.9710409248,6.8861E-6,2.6241379536906973E-4,0.9547150058,7.41732E-5,8.612386428859309E-4,0.9660138291,2.16137E-5,4.649053667145605E-4
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.8724679291,1.29477E-5,3.598291261140487E-4,0.9640091926,7.225381E-4,0.0026880068824316652,0.9719031221,9.9777E-6,3.158749752671142E-4,0.9717595267,5.9944E-6,2.44834638072312E-4,0.9551522118,7.87199E-5,8.872423569690527E-4,0.9666207159,2.09466E-5,4.576745568632803E-4
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.8732339084,1.19886E-5,3.4624557758908633E-4,0.9651040012,6.725321E-4,0.0025933223864379067,0.972723704,1.11476E-5,3.338802180423392E-4,0.9724666411,6.2511E-6,2.5002199903208515E-4,0.9555102056,8.27733E-5,9.097983293016096E-4,0.9672723722,2.13357E-5,4.619058345593829E-4
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.8744214058,1.54802E-5,3.9344885309274956E-4,0.9661038452,6.308139E-4,0.0025116008838985543,0.9734232247,1.09334E-5,3.306569218994213E-4,0.9731394678,6.3602E-6,2.521943694851255E-4,0.9557758111,8.84839E-5,9.406588116846618E-4,0.9679090357,2.14019E-5,4.626218758338174E-4
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.8756455243,1.69546E-5,4.1175963862428284E-4,0.9670419329,5.854888E-4,0.0024196875831396084,0.9741768253,1.14612E-5,3.385439410180014E-4,0.9737244368,6.3411E-6,2.51815408583351E-4,0.9561681455,9.53425E-5,9.764348416561138E-4,0.9684920472,2.17745E-5,4.666315462975044E-4
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.8768986106,1.51507E-5,3.8923900112912635E-4,0.9681014001,5.370771E-4,0.002317492394809528,0.9748515111,1.18724E-5,3.4456349197208925E-4,0.9743169338,6.924E-6,2.6313494636782855E-4,0.9564573598,1.014652E-4,0.0010072993596741736,0.9691175228,2.19933E-5,4.68970148303706E-4
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.8781774521,1.72661E-5,4.155249691655124E-4,0.9690451241,4.871603E-4,0.002207170813507645,0.9756093282,1.21E-5,3.478505426185217E-4,0.9749444115,7.4951E-6,2.73771802784728E-4,0.9567538691,1.068294E-4,0.0010335830880969367,0.9697056895,2.2235E-5,4.715400301140933E-4
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.8793900013,1.58686E-5,3.98354113823367E-4,0.9699753302,4.421262E-4,0.0021026797188349916,0.9762839222,1.28017E-5,3.5779463383343245E-4,0.9756402797,7.5135E-6,2.7410764308935276E-4,0.9570284814,1.123834E-4,0.0010601103716123147,0.9702534205,2.34238E-5,4.8398140460145783E-4
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.8808402598,1.72035E-5,4.147710211671013E-4,0.9709695315,4.030777E-4,0.002007679506295763,0.9769321316,1.31714E-5,3.6292423451734384E-4,0.9762488472,7.2512E-6,2.6928052287530934E-4,0.957389195,1.154751E-4,0.0010745934114817566,0.9706440455,2.43852E-5,4.938137300642824E-4
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.8818744004,2.20819E-5,4.699138218865242E-4,0.9718529975,3.775623E-4,0.0019430962405398247,0.9776213127,1.33049E-5,3.6475882443060925E-4,0.9768625128,7.5806E-6,2.7532889423378726E-4,0.9576688886,1.196955E-4,0.0010940543862166998,0.9710109389,2.40645E-5,4.905558072227868E-4
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.8844493389,3.1691E-5,5.629475996929022E-4,0.972850135,3.409085E-4,0.001846370764499915,0.9783541805,1.30792E-5,3.616517662061116E-4,0.9773804247,7.5349E-6,2.744977231235261E-4,0.9578856987,1.252057E-4,0.001118953528972495,0.9714446884,2.51465E-5,5.014628600405019E-4
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.8862531602,3.53654E-5,5.946881535729461E-4,0.973691141,3.064606E-4,0.0017506016108755297,0.9789772111,1.27873E-5,3.5759334445708017E-4,0.9778531671,7.3007E-6,2.7019807549277623E-4,0.9581139237,1.298799E-4,0.0011396486300610377,0.9718126595,2.45768E-5,4.957499369641916E-4
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.8892203152,4.01494E-5,6.336355419324266E-4,0.9745682847,2.710446E-4,0.0016463432205952682,0.97962062,1.29956E-5,3.604941053609615E-4,0.9784222919,7.2709E-6,2.696460643139447E-4,0.9583307153,1.320207E-4,0.0011490026109630908,0.9721899527,2.60114E-5,5.100137253055059E-4
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.8918267965,4.0529E-5,6.366239078137107E-4,0.9753883588,2.473034E-4,0.0015725883123055443,0.9802895802,1.28377E-5,3.582973625356458E-4,0.9790636003,7.3858E-6,2.717682836535566E-4,0.9586332899,1.326681E-4,0.001151816391618039,0.9725899827,2.67748E-5,5.174437167460824E-4
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.8940846622,3.52245E-5,5.935023167604319E-4,0.9761984837,2.196629E-4,0.0014821028979122874,0.9808971095,1.22196E-5,3.4956544451647395E-4,0.9796832079,7.803E-6,2.793385043276347E-4,0.9590047657,1.368087E-4,0.0011696525125010418,0.9729128122,2.7846E-5,5.276930926210803E-4
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.897616291,5.29528E-5,7.276867457910719E-4,0.9769912821,2.029889E-4,0.0014247417309814435,0.9815523237,1.20909E-5,3.477197147128704E-4,0.9802034837,8.0741E-6,2.8414960848116615E-4,0.9594040674,1.341539E-4,0.0011582482462753829,0.9731976748,2.93463E-5,5.417222535580387E-4
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9009658933,5.67189E-5,7.531195124281404E-4,0.9777844882,1.837421E-4,0.0013555150312704023,0.9821098697,1.22745E-5,3.5034982517478155E-4,0.9806278336,8.1305E-6,2.8514031633565957E-4,0.9598249322,1.303168E-4,0.0011415638396515544,0.9734681553,3.09041E-5,5.559145617808549E-4
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9045839787,5.14895E-5,7.175618440246109E-4,0.9785494494,1.652269E-4,0.0012854061614913784,0.9826875985,1.22457E-5,3.4993856603695455E-4,0.9810549456,8.9959E-6,2.999316588824861E-4,0.9603202534,1.291212E-4,0.0011363150971451536,0.9737770814,3.32905E-5,5.769792023981454E-4
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9073904514,5.12772E-5,7.160810010047745E-4,0.979329626,1.484174E-4,0.0012182668016489655,0.9832145226,1.21477E-5,3.485355075168095E-4,0.9816710305,8.9511E-6,2.991838899406183E-4,0.960585351,1.271385E-4,0.0011275570938981316,0.974139955,3.38776E-5,5.8204467182511E-4
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9095221877,5.18857E-5,7.203172911988161E-4,0.980081895,1.356893E-4,0.0011648575020147315,0.9837098908,1.23494E-5,3.514171310565266E-4,0.9821945208,9.7965E-6,3.1299361015841844E-4,0.9610409582,1.244407E-4,0.0011155299189174622,0.9744129658,3.43907E-5,5.86435844743481E-4
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9116660655,5.38867E-5,7.34075609184776E-4,0.9807313591,1.232656E-4,0.0011102504222021265,0.9841990703,1.21449E-5,3.484953371280597E-4,0.9826293284,1.0526E-5,3.244379755823908E-4,0.9614520186,1.226019E-4,0.0011072574226438944,0.9746343219,3.34562E-5,5.784133470105959E-4
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9153961003,4.90375E-5,7.002678059142802E-4,0.9814872903,1.137377E-4,0.0010664787855367776,0.9847272068,1.16249E-5,3.409530759503425E-4,0.9831539625,1.13795E-5,3.373351449226718E-4,0.9618946207,1.228726E-4,0.0011084791382791107,0.9750037372,3.48265E-5,5.90139813942425E-4
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9187990606,4.34515E-5,6.591775178205033E-4,0.9821428555,1.086866E-4,0.0010425286566804772,0.9853178954,1.11588E-5,3.340479007567627E-4,0.983551805,1.24564E-5,3.52936254867646E-4,0.962492153,1.218047E-4,0.001103651666061353,0.9752276325,3.74469E-5,6.119387224224334E-4
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.920611316,5.02661E-5,7.089858954873504E-4,0.9828170204,9.62357E-5,9.809979612618977E-4,0.9858446962,1.10669E-5,3.326695056659086E-4,0.9840396535,1.2472E-5,3.531571887984159E-4,0.9629904997,1.229374E-4,0.00110877139212734,0.9754399025,3.86977E-5,6.220747543503112E-4
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.922711432,5.00845E-5,7.077040341837822E-4,0.9834960777,8.30204E-5,9.111553105810228E-4,0.9864428949,1.13497E-5,3.368931581377099E-4,0.984376635,1.29283E-5,3.59559452663951E-4,0.9634350491,1.24305E-4,0.001114921521901878,0.9757672179,4.12533E-5,6.42287318884625E-4
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9248384178,3.87836E-5,6.227648031159115E-4,0.9842151439,7.78002E-5,8.820442165787381E-4,0.986925205,1.19186E-5,3.45233254481662E-4,0.9847506881,1.36693E-5,3.697201644487355E-4,0.9636842108,1.289194E-4,0.0011354267920037821,0.9759879947,4.36008E-5,6.603090185663073E-4
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9272682667,3.47456E-5,5.894539846332367E-4,0.985046593,6.42792E-5,8.017431009993164E-4,0.987479161,1.16787E-5,3.4174113009703705E-4,0.9851839125,1.56333E-5,3.953896812007112E-4,0.9640755254,1.341873E-4,0.0011583924205553142,0.9763266331,4.68852E-5,6.847276830974486E-4
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9293040276,2.44895E-5,4.948686694467533E-4,0.9855834633,5.14597E-5,7.173541663641468E-4,0.9880690759,1.18161E-5,3.437455454256826E-4,0.9854474109,1.82314E-5,4.26982435235924E-4,0.9644688666,1.372655E-4,0.0011716036019063785,0.9765672451,4.8103E-5,6.935632631562892E-4
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9302690566,3.59029E-5,5.991902869706751E-4,0.9863116586,3.88163E-5,6.230272867218578E-4,0.9886210763,1.12193E-5,3.349522354008105E-4,0.9857791466,1.9434E-5,4.408401070683111E-4,0.9648206306,1.41919E-4,0.0011912976118502044,0.9767376703,5.17419E-5,7.193184274019399E-4
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9317441165,4.39038E-5,6.625994265014119E-4,0.9867712748,3.4756E-5,5.895421952668019E-4,0.9892939019,1.05924E-5,3.2545967492148703E-4,0.9859203368,2.00137E-5,4.4736673993492186E-4,0.9653108001,1.459167E-4,0.0012079598503261606,0.9770609552,5.32744E-5,7.29893142864077E-4
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9340091527,4.12964E-5,6.42622750920009E-4,0.9871484667,2.9401E-5,5.422268897795461E-4,0.9898822808,1.06414E-5,3.262115877770132E-4,0.9863898027,2.07538E-5,4.5556338746655225E-4,0.9656442082,1.511059E-4,0.0012292513982094955,0.977436232,5.72445E-5,7.566009516250954E-4
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9354493558,4.2424E-5,6.513370863078503E-4,0.9875748914,2.66829E-5,5.165549341551197E-4,0.9903352356,1.11039E-5,3.332251491109277E-4,0.9867047071,2.05609E-5,4.534412861661364E-4,0.9659058487,1.589456E-4,0.0012607362928067074,0.9775392312,6.37992E-5,7.987440140620773E-4
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9386970043,5.11306E-5,7.150566411131359E-4,0.9880612242,2.39513E-5,4.894006538614349E-4,0.9909105235,9.3996E-6,3.0658767098498923E-4,0.9870408171,2.22983E-5,4.7221075803077593E-4,0.966145997,1.714995E-4,0.0013095781763606173,0.9776766062,7.4087E-5,8.60738055391999E-4
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9417611063,3.50999E-5,5.924516857938713E-4,0.9884829998,2.6877E-5,5.184303231872148E-4,0.9914385462,8.6358E-6,2.938673169986754E-4,0.9873583239,2.2857E-5,4.7808994969566137E-4,0.9665998256,1.927854E-4,0.0013884718218242673,0.9776721871,7.92949E-5,8.904768385533674E-4
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.9445097983,3.33632E-5,5.776088641979104E-4,0.9889705825,2.49394E-5,4.993936323182346E-4,0.9920392054,9.2094E-6,3.0346993261277136E-4,0.987578423,2.54963E-5,5.04938610129984E-4,0.9667156786,2.04241E-4,0.001429129105434495,0.9779705828,8.80092E-5,9.381321868478877E-4
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9474215209,3.16856E-5,5.628996358144141E-4,0.9890022433,2.60172E-5,5.100705833509711E-4,0.9926793736,8.5172E-6,2.918424232355536E-4,0.9880829597,2.7895E-5,5.281571735761998E-4,0.9669282508,2.250201E-4,0.0015000669985037335,0.9779932725,9.71339E-5,9.855653200067462E-4
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.948627454,4.29275E-5,6.55190811901388E-4,0.9891764712,2.58583E-5,5.085105701949567E-4,0.9932156867,1.03455E-5,3.216442133786958E-4,0.9885228765,3.30903E-5,5.752416883363027E-4,0.9672810477,2.399648E-4,0.0015490797268055637,0.9779477137,1.090025E-4,0.0010440426236509694
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9521193147,3.79253E-5,6.15835205229451E-4,0.9896075368,3.28485E-5,5.731361094888369E-4,0.9937205642,1.12518E-5,3.354370283674717E-4,0.9885714275,4.03315E-5,6.35070862187835E-4,0.9670329726,2.555067E-4,0.0015984576941539617,0.9780847722,1.251107E-4,0.00111852894464113
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.954117626,4.6307E-5,6.804924687312859E-4,0.9896078271,3.67768E-5,6.064387850393476E-4,0.994294101,1.49977E-5,3.872686406101067E-4,0.9886078304,4.82095E-5,6.943306128927342E-4,0.9670980275,2.759296E-4,0.0016611128799693294,0.9791764569,1.272067E-4,0.0011278594770626348
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9548302829,1.061205E-4,0.001030148047612575,0.9901827747,3.67878E-5,6.06529471666464E-4,0.994778071,1.65264E-5,4.065267518872528E-4,0.9887467402,5.38065E-5,7.335291405254463E-4,0.9668929499,3.105423E-4,0.0017622210417538432,0.980052222,1.303549E-4,0.0011417307038001563
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9576470613,2.282882E-4,0.0015109209112326165,0.9896470594,4.70744E-5,6.86107863240176E-4,0.9952156866,2.68987E-5,5.186395665585108E-4,0.9892156869,6.59808E-5,8.122856640369815E-4,0.967490198,3.365589E-4,0.001834554169273832,0.97964706,1.288378E-4,0.0011350673988799079
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.96484375,1.93278E-4,0.001390244582798293,0.988203125,8.19906E-5,9.054866095089424E-4,0.995078125,5.38281E-5,7.336763591666287E-4,0.99046875,1.351158E-4,0.001162393220902462,0.9665625,6.067511E-4,0.0024632318201907024,0.979296875,2.026799E-4,0.0014236569109163906
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_prediction_epistemic_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.5746409893,0,0,0.4914229929,0.0022566204,0.015022051790617686,0.5814057291,8.8995E-6,0.00210944305445774,0.6995697975,2.04242E-5,0.0014291326040644374,0.6885736823,8.91914E-5,0.0029864929264942185,0.6875636518,4.07384E-5,0.0020183755844738116
0.02,0.576284349,0,0,0.494150874,0.002297217,0.015156572831613351,0.5843043327,9.9053E-6,0.002225455009655329,0.7028741777,2.13409E-5,0.001460852490842248,0.6920639813,9.09124E-5,0.0030151683203429955,0.6911591172,4.10296E-5,0.00202557646115865
0.03,0.5771768093,0,0,0.4966783315,0.0023250586,0.01524814283773601,0.5868597031,1.24232E-5,0.002492308167141455,0.7060260773,1.96264E-5,0.0014009425398637874,0.6954099119,9.05799E-5,0.003009649481251928,0.6945699453,4.12568E-5,0.002031176998688199
0.04,0.577873528,0,0,0.4991877168,0.0023441021,0.015310460802993487,0.5888038576,1.52875E-5,0.0027647332601898507,0.709095782,1.90914E-5,0.0013817163239970788,0.6985833406,9.15296E-5,0.0030253859257952528,0.6977625012,4.23322E-5,0.002057479039990444
0.05,0.5792562962,0,0,0.5017564297,0.0023676722,0.015387242118066512,0.5909081101,1.44243E-5,0.002685544637499068,0.7120871484,1.80033E-5,0.0013417637646023983,0.7017391145,9.19077E-5,0.0030316282753662265,0.7009074569,4.15198E-5,0.0020376407926815756
0.06,0.5811938047,0,0,0.5041959405,0.0024030361,0.015501729258376305,0.5925646126,1.34548E-5,0.0025937231926325523,0.7150130272,1.77154E-5,0.001330992111171212,0.7046315074,9.12086E-5,0.003020076157980126,0.7038238406,4.15034E-5,0.0020372383267551197
0.07,0.5822658539,0,0,0.5065728694,0.0024215069,0.01556119179240459,0.5942125022,1.86421E-5,0.0030530394691192578,0.7177673042,1.76877E-5,0.0013299511269215872,0.707493186,8.67824E-5,0.002945885265926017,0.7067763984,4.22004E-5,0.0020542735942420134
0.08,0.5831376314,0,0,0.5089902759,0.0024417969,0.0156262500299976,0.595706135,1.98865E-5,0.003153291930665475,0.7205836952,1.74208E-5,0.001319878782312982,0.7104416907,8.65841E-5,0.002942517629513883,0.7097439468,4.10517E-5,0.002026121911435736
0.09,0.5837572813,0,0,0.5113952368,0.0024553775,0.01566964422059416,0.5968934596,1.97537E-5,0.003142745614904267,0.7234687567,1.79953E-5,0.0013414656164061755,0.7132311285,8.9925E-5,0.00299874973947477,0.7125008404,4.25755E-5,0.002063383144256054
0.1,0.5841163397,0,0,0.5139222324,0.0024816348,0.0157532053881107,0.5982214212,2.01948E-5,0.003177640634181279,0.7261801839,1.7251E-5,0.0013134306224540375,0.7157899559,9.01386E-5,0.003002309111334141,0.7151498556,4.39961E-5,0.002097524731677794
0.11,0.5848302245,0,0,0.5164135307,0.0024995276,0.01580989437029862,0.599140048,2.27836E-5,0.0033751740695851526,0.7289502382,1.71884E-5,0.001311045384416573,0.7184848666,9.23286E-5,0.0030385621599697448,0.7178976774,4.51297E-5,0.0021243752022653624
0.12,0.5852563381,0,0,0.5190198958,0.0025171816,0.015865628257336676,0.6006172299,3.08566E-5,0.003927887472929947,0.7316335797,1.6809E-5,0.001296495275733776,0.7212573886,9.09271E-5,0.0030154120779754133,0.7205068767,4.59794E-5,0.002144280765198438
0.13,0.5850064754,0,0,0.5214922607,0.0025234435,0.015885350169259727,0.6018446088,2.93554E-5,0.0038311486528194126,0.7342367411,1.76097E-5,0.0013270154482898833,0.723944664,9.47991E-5,0.0030789462483128867,0.7232943118,4.98515E-5,0.0022327449473685972
0.14,0.5851575136,0,0,0.524160859,0.0025320681,0.015912473409247226,0.6029450595,2.98567E-5,0.0038637222985095604,0.736898011,1.83412E-5,0.0013542968655357657,0.7266178548,9.52825E-5,0.003086786354770929,0.7258953571,5.26732E-5,0.002295064269252606
0.15,0.5855541825,0,0,0.526703459,0.002535495,0.015923237736088725,0.6040471494,2.88837E-5,0.003800243413256577,0.7395129859,1.84986E-5,0.0013600955848762984,0.7294193149,9.40386E-5,0.003066571375331088,0.7286979795,5.26062E-5,0.002293604150676398
0.16,0.5850050449,0,0,0.5293433338,0.0025478567,0.0159620070793118,0.6052367389,2.88266E-5,0.003796485216618129,0.7421534717,1.95401E-5,0.0013978590773035743,0.7320425272,9.86219E-5,0.0031404123933012366,0.731359154,5.35731E-5,0.0023145863561336395
0.17,0.5849136114,0,0,0.5320492834,0.0025838884,0.016074477907540265,0.6063558161,2.76513E-5,0.003718285895409335,0.7448303282,2.09747E-5,0.0014482644786087933,0.734736377,9.95244E-5,0.0031547488014103437,0.7342133343,5.30863E-5,0.002304046440504184
0.18,0.584794879,0,0,0.5348764211,0.0025919096,0.016099408684793363,0.6075523794,2.29476E-5,0.003387299809582848,0.747454524,2.08434E-5,0.0014437243504215062,0.7371546745,1.010442E-4,0.0031787450353873933,0.7369464338,5.7039E-5,0.0023882839027217846
0.19,0.5852066278,0,0,0.5376260549,0.0025993711,0.016122565242541274,0.6090324819,1.82734E-5,0.00302269747080319,0.7500546157,2.08594E-5,0.0014442783665208033,0.7399298906,1.018243E-4,0.0031909920087646723,0.7397978127,5.92692E-5,0.0024345266480365335
0.2,0.5847028494,0,0,0.5405112773,0.0026053742,0.016141171580774428,0.6101509631,1.9528E-5,0.0031247399891831,0.7528148472,2.19523E-5,0.0014816308582099658,0.7426510274,1.020978E-4,0.003195274636083728,0.7425738752,6.27938E-5,0.0025058691107079
0.21,0.5845248103,0,0,0.5434955776,0.0025978379,0.016117809714722407,0.6112847328,1.26326E-5,0.0025132250197704145,0.7555303752,2.26212E-5,0.0015040345740706894,0.7452431142,1.025818E-4,0.0032028393653132214,0.7454332411,6.27545E-5,0.002505084828903005
0.22,0.5845533013,0,0,0.54642452,0.002615044,0.016171097674555057,0.6129619479,1.07763E-5,0.0023212388933498422,0.7580728531,2.5009E-5,0.0015814234094637654,0.7481179655,1.025145E-4,0.0032017885626630625,0.748125875,6.60452E-5,0.002569926068975526
0.23,0.584448874,0,0,0.5496058792,0.0026192778,0.01618418301923208,0.6144288778,7.6094E-6,0.0019505640209949533,0.7608790934,2.72333E-5,0.0016502514959847786,0.7509953141,1.027619E-4,0.0032056497001388034,0.7509285152,6.73485E-5,0.002595158954669251
0.24,0.5844771266,0,0,0.552741015,0.0026025978,0.01613256892128467,0.6162592471,2.4639E-6,0.0011099324303758314,0.7634099483,2.86156E-5,0.0016916146133206583,0.7537886739,1.028572E-4,0.0032071357938197754,0.7538103342,6.74267E-5,0.002596665169019679
0.25,0.58401227,0,0,0.5560831815,0.0026103529,0.016156586582567495,0.6180972755,1.3099E-6,8.092898121192432E-4,0.7661481857,3.07861E-5,0.0017545968197851037,0.756637311,9.82283E-5,0.003134139435315538,0.7566071332,6.54017E-5,0.002557375607923091
0.26,0.5833958983,0,0,0.559565708,0.0026262144,0.016205599032433203,0.6200962067,1.5832E-6,8.89719056781409E-4,0.7687185466,3.07987E-5,0.0017549558399002523,0.7596463442,9.81E-5,0.003132091952673165,0.7596852779,6.90338E-5,0.002627428400546816
0.27,0.582818985,0,0,0.562842086,0.0026406129,0.01624996276918812,0.6219525933,2.101E-7,3.2411417741283705E-4,0.7715143323,3.06116E-5,0.0017496171009680945,0.7626476109,9.85651E-5,0.003139507923226186,0.7627603531,7.07785E-5,0.002660422898713661
0.28,0.5830261707,0,0,0.5663037598,0.0026535792,0.0162898103119711,0.6246606708,2.61E-8,1.1423659658795862E-4,0.7741677344,3.10548E-5,0.0017622372144521293,0.765503639,1.020613E-4,0.0031947034291151346,0.765883702,6.92474E-5,0.0026314900721834387
0.29,0.5826596022,0,0,0.569744128,0.0026743835,0.016353542429700055,0.6271552145,1.1794E-6,7.679192665899197E-4,0.7769712269,3.19607E-5,0.0017877555761345006,0.7683879554,1.019011E-4,0.003192195169471942,0.7687791646,6.6354E-5,0.0025759270175996834
0.3,0.5828998089,0,0,0.5734591335,0.0026861665,0.016389528669244886,0.6301031709,2.2392E-6,0.0010581115253129039,0.7797548592,3.12684E-5,0.001768287306972484,0.7714105189,1.0331E-4,0.0032141873000806906,0.7716721058,6.54744E-5,0.002558796592150302
0.31,0.5826102495,0,0,0.5770462453,0.0027151669,0.016477763501155127,0.6334198117,2.1783E-6,0.001043623495327697,0.7827086508,3.40507E-5,0.0018452831761006222,0.7743507147,1.033889E-4,0.00321541443674062,0.7745206714,6.18092E-5,0.0024861456111820966
0.32,0.5820096135,0,0,0.5807812154,0.0027178954,0.016486040761808155,0.6365616918,1.7595E-6,9.379498920518089E-4,0.7855949998,3.37004E-5,0.0018357668697304677,0.7775437891,1.045261E-4,0.0032330496439120756,0.7773804128,6.15005E-5,0.002479929434479941
0.33,0.5815138817,0,0,0.5844771951,0.0027289499,0.01651953358905753,0.6404728889,1.2749E-6,7.984046593050419E-4,0.7884262323,3.3763E-5,0.0018374710882079206,0.7806540847,1.068455E-4,0.003268722992240242,0.7800921261,6.35682E-5,0.0025212734877438424
0.34,0.581395328,0,0,0.5883658648,0.0027255907,0.01650936310098,0.6442109942,4.373E-7,4.676002566295275E-4,0.7912120461,3.4303E-5,0.0018521069083613938,0.7838175774,1.054472E-4,0.0032472634632872027,0.7828199983,6.911E-5,0.0026288780877020525
0.35,0.5812230706,0,0,0.5922385395,0.0027609479,0.01661610032468509,0.6484869719,1.8E-8,9.486832980505138E-5,0.7943340182,3.46985E-5,0.001862753338475065,0.7869397342,1.032074E-4,0.0032125908547463683,0.7857052386,6.9187E-5,0.0026303421830628807
0.36,0.5803381801,0,0,0.5961293697,0.0027715561,0.016647991170108182,0.6527036726,3.31E-8,1.2864680330268606E-4,0.7972513318,3.53664E-5,0.0018805956503193343,0.7901530266,9.84601E-5,0.003137835241053934,0.7883462906,7.12846E-5,0.0026699176017248175
0.37,0.5793272257,0,0,0.6001208425,0.0027909592,0.016706164131840676,0.6574787796,1.045E-7,2.2858258901324921E-4,0.800280863,3.7969E-5,0.0019485635735074184,0.7934323967,9.79177E-5,0.0031291804038757498,0.7912018239,6.83236E-5,0.0026138783445294467
0.38,0.5785159469,0,0,0.6042543292,0.0028195766,0.01679159492126939,0.6624576747,3.441E-7,4.147891030391228E-4,0.8033616543,3.98653E-5,0.0019966296602024125,0.7965753019,9.90147E-5,0.0031466601341740104,0.7940897286,6.7001E-5,0.0025884551377221127
0.39,0.5780153871,0,0,0.6085300922,0.0028489086,0.016878710258784586,0.6663181484,8.214E-7,6.408587988004846E-4,0.8065164685,4.18128E-5,0.002044817840297761,0.799655962,9.94357E-5,0.0031533426708811713,0.7969542682,6.3473E-5,0.0025193848455525806
0.4,0.5771551728,0,0,0.6125814438,0.0028477117,0.016875164295496504,0.6710959375,2.7993E-6,0.0011830680453803154,0.8094849408,4.29517E-5,0.0020724791916928863,0.802760452,9.90863E-5,0.0031477976427972624,0.7998079658,6.08967E-5,0.002467725673570707
0.41,0.5762658715,0,0,0.616700387,0.0028737383,0.016952103999209066,0.6764018834,3.2402E-6,0.00127283148923964,0.8126830816,4.33782E-5,0.0020827433831367703,0.8058515787,9.539E-5,0.0030885271570766544,0.8025038421,5.90232E-5,0.0024294690778028025
0.42,0.5754877329,0,0,0.6209755301,0.0028880269,0.01699419577385173,0.6808442473,4.2306E-6,0.0014544070956922618,0.8158389509,4.18763E-5,0.002046369956777122,0.8089996338,9.13422E-5,0.003022287213353489,0.8053813457,5.6405E-5,0.002374973684064731
0.43,0.5742130876,0,0,0.6252995968,0.0028871399,0.0169915858588891,0.6859659255,8.1717E-6,0.002021348559749159,0.8189322829,4.19461E-5,0.0020480747056687166,0.81237005,8.96488E-5,0.002994140945246232,0.8081540465,5.73495E-5,0.0023947755635967227
0.44,0.5737379789,0,0,0.629759717,0.0029006866,0.017031402173632092,0.6908296049,8.7712E-6,0.002094182418033348,0.8222058892,3.84663E-5,0.0019612827435125206,0.8158240795,8.72395E-5,0.0029536333557163117,0.8109192371,5.85176E-5,0.002419041132349758
0.45,0.572721839,0,0,0.6343670487,0.002930892,0.017119848130167512,0.6958139837,7.7141E-6,0.001963937371710208,0.8252356708,3.77873E-5,0.0019438955733269213,0.8190034389,8.44645E-5,0.00290627768804015,0.8139009476,5.27734E-5,0.0022972461774916505
0.46,0.5706393123,0,0,0.6388173342,0.0029386016,0.017142349897257377,0.700601995,6.1437E-6,0.0017526693926693648,0.8285681605,3.37138E-5,0.0018361318035478827,0.8221671879,8.34169E-5,0.0028881984003873416,0.8165701509,5.14101E-5,0.002267379544760868
0.47,0.5692158341,0,0,0.6434588432,0.0029549266,0.017189899941535434,0.7059394419,7.2367E-6,0.0019021960992494963,0.8319021761,3.20368E-5,0.0017898826777194084,0.8254852474,7.94326E-5,0.0028183789667111836,0.8193866432,4.95684E-5,0.00222639619115736
0.48,0.5682519674,0,0,0.6480018914,0.0029711397,0.017236994227532828,0.7117393315,9.2997E-6,0.0021563510845871085,0.8349885285,3.30002E-5,0.0018165957172689802,0.8289427817,7.45664E-5,0.002730684895772487,0.8220582485,4.84952E-5,0.0022021625734718136
0.49,0.5672503114,0,0,0.6527836144,0.0029846323,0.017276088388289753,0.7169800103,1.57223E-5,0.00280377424198169,0.838478297,3.15377E-5,0.0017758856945197796,0.8322978914,7.59901E-5,0.002756630189198399,0.8245602787,4.61509E-5,0.0021482760530248434
0.5,0.5671549439,0,0,0.6576701522,0.002978793,0.01725918016592909,0.7219364643,2.8352E-5,0.0037651029202400298,0.8414369166,3.04597E-5,0.0017452707526341006,0.8357336819,7.95716E-5,0.0028208438453767694,0.8275985539,4.80021E-5,0.00219093815522027
0.51,0.5668458343,0,0,0.6626343668,0.0029702954,0.01723454496063067,0.7270322442,3.1156E-5,0.0039468975157710895,0.8447724223,2.68113E-5,0.0016374156466822955,0.8390325904,7.98814E-5,0.002826329775521604,0.8306936502,4.48728E-5,0.002118320089127231
0.52,0.5657951236,0,0,0.6674582064,0.0029921936,0.017297958261020287,0.7321474552,3.31625E-5,0.004072008104117672,0.8479639947,2.71709E-5,0.0016483597908223799,0.8425160825,7.59473E-5,0.002755853769705497,0.8338791251,4.34151E-5,0.0020836290456796767
0.53,0.5639555454,0,0,0.6725267053,0.0030006331,0.017322335581554816,0.7381369174,4.72209E-5,0.004859058550789443,0.8513307631,2.66802E-5,0.0016334074813101598,0.8462616026,7.31896E-5,0.002705357647336115,0.8365785301,4.16119E-5,0.002039899507328731
0.54,0.5644959211,0,0,0.6776277006,0.0029817816,0.017267835996441477,0.7433356941,5.71346E-5,0.005344838631801713,0.8545397639,2.34073E-5,0.0015299444434357739,0.8499552727,6.62818E-5,0.002574525198944458,0.8393818796,3.9768E-5,0.0019941915655222295
0.55,0.563002944,0,0,0.6825667441,0.0030201203,0.017378493317891514,0.7481026053,7.22946E-5,0.006012262469320514,0.8576536179,2.38336E-5,0.001543813460234105,0.85344733,6.24576E-5,0.002499151856130395,0.8424240947,3.91078E-5,0.001977569214970743
0.56,0.5602263212,0,0,0.6872954309,0.0030095703,0.017348113153885066,0.7538109124,7.85202E-5,0.006265788058975503,0.8610259116,2.42339E-5,0.0015567241245641437,0.8566398621,5.83024E-5,0.0024145889919404504,0.8452492237,3.60479E-5,0.001898628452330787
0.57,0.5583732128,0,0,0.6922153115,0.0030255616,0.01739414154248493,0.7588756084,8.78286E-5,0.006626786551564793,0.8642248869,2.42019E-5,0.0015556959857247173,0.8599425793,5.15286E-5,0.0022699911894102144,0.8480526328,3.4311E-5,0.0018523228660252509
0.58,0.5563828945,0,0,0.6972176015,0.0030197334,0.01737738012474838,0.7647692859,9.54137E-5,0.0069070145504407324,0.8676986456,2.48163E-5,0.001575319015310867,0.8630792558,4.60262E-5,0.002145371762655601,0.8511462629,3.42427E-5,0.0018504783165441308
0.59,0.5532918572,0,0,0.7023885965,0.003037524,0.017428493910834637,0.7703482509,1.110596E-4,0.007451831989517745,0.8709604681,2.2948E-5,0.0015148597294799278,0.8662786067,4.2248E-5,0.002055431828108147,0.8543205559,3.09588E-5,0.001759511295786418
0.6,0.5509721041,0,0,0.7074735105,0.0030298733,0.017406531245483692,0.776231885,1.214434E-4,0.007792412976735768,0.8741898954,2.16595E-5,0.0014717166846917242,0.8698745012,4.01181E-5,0.0020029503238972253,0.8575403869,2.95769E-5,0.0017197935922662348
0.61,0.5483224392,0,0,0.7126081526,0.0030307544,0.017409062008046268,0.7817313671,1.328599E-4,0.008150457042399525,0.8775216222,2.29552E-5,0.0015150973566078188,0.8732855141,3.57727E-5,0.0018913672303389418,0.8605138242,3.05659E-5,0.0017483106131348629
0.62,0.5453708768,0,0,0.7174824059,0.0030363894,0.017425238592340707,0.7873308063,1.319095E-4,0.008121252982145059,0.8807688177,2.44492E-5,0.0015636239957227567,0.8767569005,3.28956E-5,0.0018137144207399354,0.8638927996,2.8147E-5,0.0016777067681809
0.63,0.5424821973,0,0,0.7227313221,0.0030449158,0.01744968710321191,0.7931216657,1.327191E-4,0.008146137121360038,0.8839190423,2.57565E-5,0.0016048831733182325,0.8801712632,3.12641E-5,0.001768165716215536,0.8666814983,2.94696E-5,0.0017166711974050243
0.64,0.5428048968,0,0,0.7278088987,0.0030505746,0.017465894194114425,0.7990055978,1.298641E-4,0.008058042566281218,0.8869928002,2.31724E-5,0.001522248337164472,0.8833638132,2.84027E-5,0.0016853100604933206,0.8698936999,2.86739E-5,0.001693336942253372
0.65,0.5457324386,0,0,0.7327357113,0.0030510734,0.01746732206149529,0.8039913177,1.364182E-4,0.008258880069355651,0.8902950943,2.34379E-5,0.0015309441531290422,0.8868563414,2.69113E-5,0.0016404663970956551,0.8732130289,2.84093E-5,0.001685505858785427
0.66,0.5460486412,0,0,0.737673974,0.0030611247,0.017496070130174946,0.8093912601,1.256709E-4,0.007926881480128234,0.8936282218,2.37264E-5,0.0015403376253276422,0.8904029965,2.44557E-5,0.001563831832391194,0.8766368091,2.58302E-5,0.0016071776504170284
0.67,0.5437371135,0,0,0.7427458048,0.0031320278,0.0176975359866847,0.8140470088,1.36492E-4,0.00826111372636886,0.8969698846,2.17931E-5,0.0014762486240467762,0.8939210594,2.35276E-5,0.001533870920253722,0.8803042531,2.48923E-5,0.0015777293811043767
0.68,0.5415032506,0,0,0.7479328752,0.003193589,0.017870615546197618,0.8193917572,1.375873E-4,0.008294193752258263,0.8999614239,2.19639E-5,0.0014820222670391967,0.8972674072,1.97962E-5,0.0014069896943474745,0.8833086967,2.2798E-5,0.001509900658983895
0.69,0.5535939336,0,0,0.7529236078,0.0032155369,0.01793191819075695,0.8250813186,1.155013E-4,0.007599384843525165,0.903165859,2.13221E-5,0.0014602088891662042,0.9005574942,1.93253E-5,0.001390154667653927,0.8869184315,1.96461E-5,0.0014016454615914825
0.7,0.5678622723,0,0,0.7582607388,0.0032144222,0.0179288097764464,0.830052793,1.265816E-4,0.007955551520793514,0.9060558319,2.47917E-5,0.0015745380274861576,0.9040326416,1.84275E-5,0.001357479281609852,0.8900967002,2.2017E-5,0.0014838126566382968
0.71,0.5819794536,0,0,0.7632422864,0.0032911035,0.018141398788406586,0.8341255486,1.449648E-4,0.00851365961264602,0.9092728019,2.27567E-5,0.0015085323993869006,0.9074494481,1.57417E-5,0.0012546593163086145,0.893614763,2.13713E-5,0.0014618926089148955
0.72,0.5916672945,0,0,0.7680285156,0.0033468265,0.01829433382225218,0.8379013836,1.555038E-4,0.008817703782731648,0.9123080313,2.26394E-5,0.0015046394917055713,0.9105224431,1.54172E-5,0.001241660178953968,0.8967962444,1.77872E-5,0.0013336866198624025
0.73,0.6003962755,0,0,0.7723233998,0.0033942283,0.01842343154789574,0.8422235847,1.220144E-4,0.007810710595073921,0.9151337266,2.42762E-5,0.0015580821544450088,0.9133963227,1.30669E-5,0.001143105419460515,0.9001295447,1.84387E-5,0.0013578917482627252
0.74,0.6072643995,0,0,0.7769486368,0.0034535074,0.018583614825969676,0.8472343087,1.239907E-4,0.007873712593179916,0.9184141815,2.10709E-5,0.0014515818957261764,0.9168394446,1.24884E-5,0.0011175151005691155,0.9029437244,1.72041E-5,0.001311644006581054
0.75,0.61229527,0,0,0.7811867297,0.0035214382,0.018765495463749417,0.8522755504,1.639047E-4,0.009052753724696149,0.9213562667,2.13065E-5,0.0014596746212769474,0.9201876402,1.12669E-5,0.0010614565464492646,0.9062052488,1.75886E-5,0.0013262201928789955
0.76,0.6172310114,0,0,0.7853064716,0.0036049525,0.01898671245898036,0.8568795621,1.51423E-4,0.008701235544449995,0.9243892014,2.05348E-5,0.001432996859731381,0.9239691317,9.5904E-6,9.79305876628952E-4,0.9091213048,1.54206E-5,0.00124179708487337
0.77,0.620270133,0,0,0.7890419483,0.0036415939,0.019082960724164374,0.8608104289,1.665038E-4,0.009124247914211889,0.9275963783,2.19203E-5,0.0014805505732665804,0.9268360436,1.00476E-5,0.0010023771745206493,0.9119241416,1.50173E-5,0.0012254509374103886
0.78,0.6210604906,0,0,0.7929954231,0.0035912471,0.018950586006770347,0.8662208915,1.529172E-4,0.008744060841508366,0.9302627921,1.80029E-5,0.001341748858766051,0.9300476909,9.5719E-6,9.78360874115477E-4,0.914542228,1.2339E-5,0.001110810514894417
0.79,0.6184971333,0,0,0.7974037409,0.0035550524,0.018854846591791725,0.8709709048,1.769199E-4,0.009405314986750842,0.9330557466,1.96451E-5,0.0014016097887786028,0.9334966123,8.2799E-6,9.09939558432317E-4,0.9173900187,1.55342E-5,0.0012463627080428875
0.8,0.6241127253,0,0,0.8010184109,0.0035298635,0.018787930966447583,0.8745499551,1.695326E-4,0.009206861571675768,0.935757643,1.86371E-5,0.0013651776441181566,0.9362308323,7.2981E-6,8.542891782060685E-4,0.9200390935,1.49587E-5,0.0012230576437764493
0.81,0.6369247437,0,0,0.8047103524,0.0035133308,0.018743881134919736,0.8778559864,1.984873E-4,0.009962110720123523,0.9384190559,1.73666E-5,0.0013178239639648386,0.9391987026,7.7837E-6,8.822527982386908E-4,0.9224255502,1.75782E-5,0.0013258280431488845
0.82,0.6465882063,0,0,0.8083323717,0.0035474453,0.01883466299141028,0.8803863227,2.09295E-4,0.010229736066976507,0.9407132268,1.62694E-5,0.0012755155820294787,0.9423819959,7.7382E-6,8.796703928176735E-4,0.9247914076,1.63738E-5,0.0012796015004680166
0.83,0.6572673321,0,0,0.8115454495,0.0034782828,0.01865015495914176,0.8832748234,1.669741E-4,0.009137124821299095,0.9433498681,1.36484E-5,0.0011682636688693181,0.944814235,8.5957E-6,9.271299800998779E-4,0.9267336249,1.70065E-5,0.0013040897208397894
0.84,0.6583515406,0,0,0.8145171583,0.0035017925,0.018713076978412714,0.8876173198,1.397114E-4,0.008357972242117102,0.9460846066,1.52849E-5,0.0012363211556873077,0.9476276159,9.6524E-6,9.824662844087832E-4,0.9289957583,1.77199E-5,0.0013311611472695557
0.85,0.6593059897,0,0,0.8177753448,0.0033834801,0.018394238500139114,0.8903442621,1.565219E-4,0.00884652191541964,0.949170208,1.4168E-5,0.0011902940813093208,0.9508709311,8.1509E-6,9.02823349277144E-4,0.931312573,1.9601E-5,0.0014000357138301866
0.86,0.6642174721,0,0,0.8212490797,0.0032678831,0.018077287130540357,0.8928728998,1.21318E-4,0.007788388793582406,0.9515503347,1.52363E-5,0.0012343540821012423,0.9535929441,1.09451E-5,0.0010461883195677535,0.9330198407,2.55959E-5,0.0015998718698695842
0.87,0.6801708937,0,0,0.8244184256,0.00310502,0.017621066937050095,0.897452116,9.69705E-5,0.0069631350697799905,0.9536319137,1.69075E-5,0.001300288429541692,0.9560215175,9.2855E-6,9.636129928555343E-4,0.934689033,3.23126E-5,0.0017975705827588523
0.88,0.6953540444,0,0,0.8278073072,0.0028787822,0.01696697439144646,0.8997942805,8.713E-5,0.006600378777009695,0.9557346106,2.0788E-5,0.0014418044250174848,0.9577747345,1.36052E-5,0.0011664133058225973,0.9365506709,3.42926E-5,0.001851826125747231
0.89,0.7095567584,0,0,0.8318496287,0.0026929799,0.016410301337879202,0.9025621712,5.0996E-5,0.00504955443578936,0.9586871147,2.01655E-5,0.0014200528159191825,0.9603328943,1.26495E-5,0.0011246999599893298,0.9376285851,3.85074E-5,0.001962330247435431
0.9,0.7154906392,0,0,0.8358568192,0.0024886918,0.015775588103142148,0.905677855,5.9439E-5,0.005451559409930336,0.9607899606,2.1557E-5,0.0014682302271782856,0.9620037019,1.43141E-5,0.0011964154796725091,0.9388191819,3.45163E-5,0.0018578562915360273
0.91,0.715200007,0,0,0.8398857236,0.002305361,0.0151834152943269,0.9062857032,4.17961E-5,0.004571438504453494,0.9626971364,1.48236E-5,0.0012175220737218688,0.9638171434,1.57553E-5,0.0012552011790944112,0.940022862,4.64771E-5,0.002155854818859563
0.92,0.7176651955,0,0,0.8435073256,0.0020694593,0.014385615384821047,0.9092311561,2.97536E-5,0.003857045501416855,0.9642581582,1.89982E-5,0.001378339580800029,0.9662381113,2.11587E-5,0.0014546030386328773,0.9404731274,4.40241E-5,0.002098192078909841
0.93,0.721422255,0,0,0.8488980353,0.0018836757,0.013724706554240058,0.9115486145,1.39891E-5,0.0026447211573245298,0.9658536553,2.11238E-5,0.0014534029035336348,0.9683220685,2.64585E-5,0.0016266068978090559,0.9409051001,4.12086E-5,0.002029990147759343
0.94,0.7404868007,0,0,0.8538567126,0.0017249426,0.013133707016680402,0.9120672047,1.32215E-5,0.002571137880394593,0.9680836558,3.22917E-5,0.0017969891485482043,0.9701405525,2.70162E-5,0.0016436605488968823,0.9425094306,4.75333E-5,0.0021802132923179787
0.95,0.7490744591,0,0,0.8612093806,0.0016443684,0.012823292868838331,0.9121760428,3.73113E-5,0.00431921867934468,0.968942821,4.68623E-5,0.0021647701956558807,0.972480464,4.34479E-5,0.002084415985354171,0.9442204893,5.16734E-5,0.0022731783915918256
0.96,0.7568123341,0,0,0.8692030847,0.002045582,0.014302384416592921,0.9141387939,1.90325E-5,0.0030848419732621636,0.9698200464,7.13155E-5,0.002670496208572482,0.9739845812,5.50528E-5,0.0023463333096557276,0.9476092517,7.1163E-5,0.002667639405916774
0.97,0.7923235297,0,0,0.872858119,0.0025990274,0.01612149930992772,0.9242632091,6.78824E-5,0.005825907654606276,0.9714873195,6.57895E-5,0.00256494639320201,0.9758053541,7.04713E-5,0.0026546431021890683,0.9470870495,1.413289E-4,0.003759373618037984
0.98,0.8170606494,0,0,0.8784172654,0.0033197461,0.018220170416327067,0.9362795353,3.38005E-5,0.004110991364622407,0.9723535419,1.071408E-4,0.003273236930012858,0.9780061662,8.17318E-5,0.0028588774020583676,0.9509763598,1.392042E-4,0.0037310079067190407
0.99,0.841889143,0,0,0.8804928124,0.0038667218,0.019663981794133152,0.9630390108,3.37314E-5,0.0041067870653346515,0.9759753644,1.115472E-4,0.0033398682608749707,0.9806981623,6.2028E-5,0.002490542109662071,0.9583162308,3.05502E-4,0.005527223534470087
1.0,1.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_prediction_epistemic_CiteSeer.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.6640192151,1.825684E-4,0.001351178744652239,0.8570410049,1.112389E-4,0.0010546985351274553,0.8530365753,9.92673E-5,9.963297646863713E-4,0.8400221622,1.587271E-4,0.0012598694376799527,0.7991503537,3.36308E-4,0.0018338702244161118,0.8180495018,2.655772E-4,0.0016296539509969594
0.02,0.6690671623,1.988951E-4,0.0014103017407633021,0.8622985095,1.075635E-4,0.001037128246650336,0.8582835811,9.91734E-5,9.958584236727627E-4,0.8412164193,1.750926E-4,0.0013232256043471953,0.7987910473,3.330817E-4,0.0018250526019816524,0.8221343303,2.810936E-4,0.001676584623572577
0.03,0.6751131177,2.164745E-4,0.0014713072418771002,0.8672548991,1.022234E-4,0.0010110558837176113,0.8635935134,9.80281E-5,9.900914099213265E-4,0.8446342421,1.91807E-4,0.0013849440421908749,0.7996606386,3.499339E-4,0.0018706520253644182,0.8268778312,3.025211E-4,0.001739313370270004
0.04,0.6814095259,2.173662E-4,0.0014743344261055563,0.8717180991,9.99239E-5,9.996194275823174E-4,0.8681409532,9.50513E-5,9.749425624107299E-4,0.848586666,1.949844E-4,0.001396368146299535,0.8014628559,3.7545E-4,0.0019376532197480539,0.8314361906,3.222135E-4,0.00179503064040701
0.05,0.6871054709,2.35518E-4,0.0015346595713707975,0.8758237123,9.49069E-5,9.742017244903645E-4,0.8726404923,9.19239E-5,9.58769523921156E-4,0.8529638195,1.931427E-4,0.0013897578925841723,0.8041416472,4.086068E-4,0.002021402483425802,0.8360084677,3.409176E-4,0.0018463954072733173
0.06,0.6882490277,2.500094E-4,0.0015811685552147817,0.8799221802,8.93063E-5,9.450201056062247E-4,0.8772607028,9.02461E-5,9.499794734624533E-4,0.8575136203,1.864232E-4,0.0013653688146431351,0.8074941629,4.54571E-4,0.0021320670721156967,0.8406147838,3.625768E-4,0.0019041449524655415
0.07,0.6915454149,4.000643E-4,0.0020001607435403785,0.8837239462,8.51356E-5,9.226895469224739E-4,0.8813488019,8.99814E-5,9.485852623776105E-4,0.8616319305,1.791909E-4,0.001338622052709427,0.8109241039,4.907652E-4,0.002215322098476878,0.8450452232,3.694628E-4,0.0019221415140410448
0.08,0.6957869649,5.667383E-4,0.0023806265981879647,0.887257551,8.23788E-5,9.076276769689211E-4,0.8853179646,8.73197E-5,9.344501056771303E-4,0.8658465827,1.768466E-4,0.001329836832096329,0.8146104932,5.190667E-4,0.002278303535528135,0.8494435596,3.613398E-4,0.0019008940002009582
0.09,0.7009646356,7.436195E-4,0.0027269387598550868,0.8907797402,8.01392E-5,8.952050044542869E-4,0.8892242736,8.74212E-5,9.34993048102498E-4,0.8700803882,1.710967E-4,0.0013080393724961034,0.8181913215,5.502433E-4,0.00234572653990187,0.8539147913,3.467794E-4,0.001862201385457545
0.1,0.7056481123,9.712283E-4,0.003116453593429557,0.8940471339,7.76302E-5,8.810800190675079E-4,0.8927834225,8.30861E-5,9.115157705711954E-4,0.8738602179,1.671769E-4,0.0012929690638217141,0.8217513204,5.799177E-4,0.002408148043621903,0.858094272,3.408192E-4,0.0018461289229086898
0.11,0.7114626229,0.0011596216,0.0034053217175474037,0.8972801971,7.50231E-5,8.661587614288733E-4,0.8961257237,8.30131E-5,9.11115250668103E-4,0.8776869357,1.603628E-4,0.0012663443449551942,0.825636813,5.9561E-4,0.0024405122413132863,0.8622760868,3.309043E-4,0.0018190775134666471
0.12,0.7192435503,0.0012149537,0.0034856185964617526,0.9004447228,7.52526E-5,8.674825646662877E-4,0.8996051556,8.29196E-5,9.106019986799941E-4,0.8814962596,1.54328E-4,0.0012422882113261801,0.8296300912,6.147817E-4,0.002479479179182596,0.8667539483,3.190296E-4,0.0017861399721186468
0.13,0.7272383332,0.0012376697,0.003518053012676188,0.9034300113,7.90986E-5,8.893739371040732E-4,0.9030559045,8.05371E-5,8.974246486474505E-4,0.8852459049,1.539984E-4,0.001240960917998629,0.8332997054,6.319713E-4,0.002513903936112118,0.870693568,3.148852E-4,0.0017745004930965784
0.14,0.734438771,0.0012068659,0.003473997553251873,0.9061904794,8.01687E-5,8.953697560226166E-4,0.9062967676,7.92022E-5,8.89956178696457E-4,0.8888222778,1.52166E-4,0.0012335558357853122,0.8368835038,6.514036E-4,0.002552260958444493,0.8749192154,3.078623E-4,0.0017546005243359527
0.15,0.7425989568,0.0012096492,0.0034780011500860665,0.9092426842,7.93448E-5,8.907569814489248E-4,0.9096170378,7.95456E-5,8.918834004509783E-4,0.8925043011,1.469445E-4,0.0012122066655484121,0.8406712586,6.57274E-4,0.0025637355557857366,0.878640275,3.080547E-4,0.0017551487116481042
0.16,0.7508489311,0.0012213761,0.0034948191655649365,0.911967783,8.07716E-5,8.987302153594259E-4,0.912716586,7.49563E-5,8.657730649540906E-4,0.8960949063,1.427374E-4,0.0011947275840123556,0.8443448001,6.690847E-4,0.0025866671606528738,0.8823900729,3.035826E-4,0.0017423621896723999
0.17,0.758546257,0.0012435908,0.003526458279917685,0.9144405276,8.55009E-5,9.246669670751735E-4,0.9154405314,7.68121E-5,8.764251251533129E-4,0.8994845837,1.395823E-4,0.0011814495334122402,0.8479735678,6.646665E-4,0.002578112681788754,0.8860044014,3.04937E-4,0.0017462445418669175
0.18,0.7667261243,0.0012959152,0.0035998822202955474,0.9168956316,8.88045E-5,9.42361395643943E-4,0.9182560235,7.94882E-5,8.915615514365791E-4,0.9026672602,1.371686E-4,0.0011711899931266488,0.8518064219,6.774528E-4,0.002602792346692298,0.8894380021,2.986649E-4,0.0017281924082694035
0.19,0.7748984158,0.0013709212,0.003702595305998213,0.9190293461,9.02271E-5,9.498794660376652E-4,0.9208036137,8.02245E-5,8.956813049293817E-4,0.905742662,1.312477E-4,0.0011456338856720325,0.8553544009,6.795524E-4,0.0026068225869820905,0.8929435623,2.980121E-4,0.0017263026965164596
0.2,0.7838208377,0.0014405112,0.003795406697575373,0.9212248653,9.28986E-5,9.638391982068379E-4,0.9232038391,7.99096E-5,8.939216967945234E-4,0.9087659943,1.286379E-4,0.0011341864926016356,0.8587751371,6.764468E-4,0.0026008590888396857,0.896412251,2.859111E-4,0.0016908905937404702
0.21,0.7937963009,0.0014899689,0.0038600115284801936,0.9233009255,9.49354E-5,9.74347987117539E-4,0.9256620389,8.11842E-5,9.01022752209954E-4,0.9117361075,1.253592E-4,0.001119639227608608,0.8622175878,6.790464E-4,0.0026058518760666348,0.8995648128,2.739146E-4,0.0016550365554875216
0.22,0.8035630524,0.0015473582,0.0039336474168384745,0.9251054811,9.86342E-5,9.93147521771061E-4,0.9280168802,7.96165E-5,8.922807854033392E-4,0.9144397557,1.239534E-4,0.0011133436127269965,0.8656305659,6.838203E-4,0.002614995793495661,0.9028129399,2.621535E-4,0.001619115499277306
0.23,0.8135327637,0.0015881926,0.00398521341963012,0.9268471038,1.021244E-4,0.0010105661779418506,0.9304320979,7.89613E-5,8.886017105542843E-4,0.9171937311,1.24708E-4,0.001116727361534587,0.869064576,6.734242E-4,0.002595041810838507,0.9056885117,2.571545E-4,0.0016036037540489857
0.24,0.8213185728,0.0014247091,0.003774531891506548,0.9286044282,1.07916E-4,0.0010388262607385317,0.9326130843,7.90823E-5,8.892822948872871E-4,0.919951877,1.230822E-4,0.0011094241749664553,0.8723147267,6.675664E-4,0.0025837306361151504,0.9087487984,2.466104E-4,0.0015703833926783612
0.25,0.8262798667,0.0010780964,0.003283437832516401,0.9303071684,1.1011E-4,0.0010493331215586403,0.934744032,7.92968E-5,8.904875069308945E-4,0.9223159456,1.198552E-4,0.001094783996960131,0.8755826432,6.653486E-4,0.0025794352094983893,0.9116918558,2.439132E-4,0.0015617720704379369
0.26,0.8303853869,7.409468E-4,0.002722033798467609,0.9317490095,1.118402E-4,0.0010575452708986033,0.9367934787,7.77503E-5,8.817613055697103E-4,0.9246393269,1.156051E-4,0.0010751981212781204,0.8790563232,6.554145E-4,0.002560106443099583,0.914407115,2.276112E-4,0.0015086788922762855
0.27,0.835571152,4.59715E-4,0.002144096546333677,0.9332314628,1.113433E-4,0.00105519334721178,0.9388927865,7.65151E-5,8.747291009221083E-4,0.9269488978,1.13097E-4,0.0010634707330246563,0.8820140278,6.482901E-4,0.0025461541587264505,0.9171643269,2.17177E-4,0.0014736926409533299
0.28,0.8416962922,2.89118E-4,0.0017003470234043402,0.9347282892,1.151505E-4,0.0010730820099135014,0.9407313371,7.76954E-5,8.814499418571653E-4,0.9292229545,1.096064E-4,0.0010469307522467759,0.8850634819,6.371683E-4,0.00252421928524445,0.9197562218,2.061752E-4,0.0014358802178454858
0.29,0.8486611664,2.236412E-4,0.0014954638076529968,0.9361843503,1.20034E-4,0.0010956002920773616,0.9422605586,7.43705E-5,8.623833254417666E-4,0.9314521146,1.069423E-4,0.0010341291021917912,0.8879351163,6.243577E-4,0.0024987150697908717,0.9222760046,1.980787E-4,0.0014074043484372215
0.3,0.854179734,1.674495E-4,0.0012940227973262295,0.9377325004,1.225356E-4,0.001106957993782962,0.9438192278,7.42726E-5,8.618155255041534E-4,0.9333646804,1.058267E-4,0.0010287210506254843,0.8911598748,6.086689E-4,0.0024671216021915094,0.924791013,1.872655E-4,0.0013684498529357954
0.31,0.8597774267,1.339411E-4,0.001157329253065004,0.9390249085,1.239763E-4,0.001113446451339264,0.9453259152,7.27232E-5,8.527789866079018E-4,0.9351510328,1.039819E-4,0.0010197151563059166,0.893836776,5.900839E-4,0.0024291642595757087,0.9270376241,1.744141E-4,0.0013206593050442647
0.32,0.8664516211,2.049173E-4,0.0014314932762678279,0.9401451588,1.235386E-4,0.0011114791945871052,0.9467096692,7.3543E-5,8.575721543986837E-4,0.9367473125,1.006851E-4,0.0010034196529867252,0.8964301085,5.654566E-4,0.0023779331361499633,0.9292741984,1.679435E-4,0.0012959301678717105
0.33,0.8750545919,2.895751E-4,0.0017016906299324797,0.9412172455,1.209614E-4,0.0010998245314594506,0.9480349332,7.48736E-5,8.652953253080707E-4,0.9384334064,9.85793E-5,9.928710893162315E-4,0.8990993422,5.460465E-4,0.002336763787805691,0.9315884274,1.646936E-4,0.001283330043285826
0.34,0.8848753393,2.861174E-4,0.0016915005172922649,0.9423268676,1.247673E-4,0.001116992837935857,0.9493074751,7.43308E-5,8.621531186512058E-4,0.9399999994,9.785E-5,9.891915891272025E-4,0.9017562366,5.341717E-4,0.0023112154810834926,0.9334515244,1.677058E-4,0.001295012741250062
0.35,0.8946006656,2.644633E-4,0.0016262327631676838,0.9432396054,1.222731E-4,0.0011057716762514764,0.9504330909,7.49834E-5,8.659295583360115E-4,0.9413723344,9.95579E-5,9.977870514293117E-4,0.9040213591,5.127141E-4,0.0022643191029534685,0.9354386967,1.629268E-4,0.0012764278279636496
0.36,0.9034857154,2.011031E-4,0.0014181082469261648,0.9441771442,1.23664E-4,0.0011120431646298628,0.9513542879,7.5225E-5,8.673234690702194E-4,0.94292,9.68042E-5,9.838912541536285E-4,0.9064971459,4.982967E-4,0.0022322560337022274,0.9374171436,1.503657E-4,0.0012262369265358143
0.37,0.910330826,1.56539E-4,0.0012511554659593667,0.9452118397,1.269258E-4,0.0011266135095941289,0.9523505545,7.62119E-5,8.729942726043511E-4,0.944329657,9.63285E-5,9.814708350226204E-4,0.9086593163,4.711996E-4,0.002170713246838467,0.9391062117,1.460863E-4,0.0012086616565441298
0.38,0.9133254766,1.502641E-4,0.0012258225809634934,0.9460849059,1.310716E-4,0.0011448650575504522,0.9532959902,7.81858E-5,8.842273463312476E-4,0.945560137,9.18867E-5,9.585755056332287E-4,0.9108608508,4.533939E-4,0.002129304816131312,0.9406898588,1.369908E-4,0.0011704306899598968
0.39,0.9156474829,1.520007E-4,0.0012328856394653966,0.9470323735,1.336215E-4,0.001155947663175111,0.9539988005,8.19042E-5,9.050093922164565E-4,0.9468045557,9.24111E-5,9.613069228919554E-4,0.9128357291,4.390492E-4,0.002095350090080414,0.9423800981,1.316141E-4,0.001147231885888812
0.4,0.9177330971,1.46477E-4,0.001210276827837334,0.9481413746,1.301561E-4,0.0011408597635117123,0.9547836655,8.30922E-5,9.115492307056157E-4,0.9482449734,9.20215E-5,9.59278374612917E-4,0.9148385137,4.172571E-4,0.002042687200723596,0.9439122468,1.261982E-4,0.0011233797220886622
0.41,0.9199504435,1.169378E-4,0.0010813778248142507,0.9490644366,1.241149E-4,0.0011140686693377566,0.9556753391,8.3045E-5,9.11290294033685E-4,0.9494361818,9.38282E-5,9.686495754399523E-4,0.9168649346,3.968007E-4,0.001991985692719704,0.9456815374,1.194213E-4,0.0010928005307465768
0.42,0.9225094557,1.116191E-4,0.001056499408423876,0.9499810863,1.259079E-4,0.0011220868950308617,0.9564627987,8.48061E-5,9.2090227494561E-4,0.9505233288,9.29906E-5,9.643163381380614E-4,0.9189281189,3.76029E-4,0.0019391467195650771,0.9472257239,1.118084E-4,0.0010573949120361796
0.43,0.9237331569,1.516343E-4,0.001231398798115379,0.9507504833,1.284742E-4,0.001133464600241225,0.9570173186,8.56504E-5,9.254750131689132E-4,0.9514175761,9.37804E-5,9.684028087526389E-4,0.9206093621,3.655913E-4,0.001912044194049918,0.9488197541,1.056556E-4,0.0010278890990763547
0.44,0.9256527364,1.408359E-4,0.001186743021888058,0.9514817196,1.322376E-4,0.0011499460856927162,0.9577088749,8.44852E-5,9.191583106298937E-4,0.952486949,9.56835E-5,9.7817943139283E-4,0.9223107052,3.444463E-4,0.0018559264532841812,0.9499608344,1.047983E-4,0.0010237104082698389
0.45,0.9285239398,1.282287E-4,0.0011323811195882772,0.9521941447,1.343264E-4,0.0011589926660682543,0.9584707433,8.10613E-5,9.003404911476546E-4,0.9535970736,9.54926E-5,9.772031518573811E-4,0.9244281924,3.29189E-4,0.0018143566352842543,0.9513829792,1.023427E-4,0.0010116456889642737
0.46,0.9302640498,1.12052E-4,0.0010585461728238406,0.9527826667,1.315324E-4,0.0011468757561305409,0.9590047354,8.19219E-5,9.051071759742048E-4,0.9545632988,9.67063E-5,9.83393613971537E-4,0.9262153053,3.115504E-4,0.0017650790350576373,0.9524509084,9.86876E-5,9.93416327629056E-4
0.47,0.9313103497,1.274884E-4,0.00112910761223189,0.9535793102,1.332487E-4,0.0011543340071227218,0.9596482706,8.27058E-5,9.094272923109356E-4,0.9555241323,9.20837E-5,9.596025218808046E-4,0.9278000039,3.096429E-4,0.0017596672980992741,0.9536551648,9.69024E-5,9.84390166549829E-4
0.48,0.9325597823,1.242335E-4,0.0011146008254079125,0.9543319249,1.308263E-4,0.0011437932505483674,0.9601687741,8.10397E-5,9.002205285373135E-4,0.9563994378,9.02659E-5,9.500836805250367E-4,0.9291279918,2.945814E-4,0.0017163373794216567,0.9549085808,1.006191E-4,0.0010030907237134634
0.49,0.9334767044,1.10059E-4,0.001049090081928144,0.9550609326,1.262008E-4,0.0011233912942514733,0.9606451607,8.03866E-5,8.965857460388269E-4,0.9571469539,8.95125E-5,9.461104586674856E-4,0.9303010756,2.896124E-4,0.0017018002232929692,0.9557419354,1.003508E-4,0.0010017524644342034
0.5,0.9350402296,1.014141E-4,0.0010070456792022893,0.9558376014,1.261798E-4,0.0011232978233754395,0.9611631292,8.05629E-5,8.975683817960613E-4,0.9580833948,9.23186E-5,9.608256865842003E-4,0.9318141943,2.839273E-4,0.0016850142432632432,0.9565983921,9.93841E-5,9.969157436814809E-4
0.51,0.9355223835,1.049728E-4,0.0010245623455895692,0.9563656735,1.283772E-4,0.0011330366278280682,0.9615447736,8.06512E-5,8.980601316170315E-4,0.9586940277,9.5704E-5,9.78284212281891E-4,0.9330671632,2.694881E-4,0.0016416092714163135,0.9578656709,9.84159E-5,9.920478819089328E-4
0.52,0.9370906413,8.58742E-5,9.26683333183456E-4,0.9571515614,1.294009E-4,0.0011375451639385576,0.962162987,8.18159E-5,9.045214204207659E-4,0.9593145478,9.73696E-5,9.867603559122144E-4,0.9342269623,2.598013E-4,0.0016118352893518617,0.9588956577,9.749E-5,9.873702446397705E-4
0.53,0.9378988326,8.35473E-5,9.140421215677098E-4,0.9577431875,1.286404E-4,0.0011341975136632948,0.9628560269,8.29364E-5,9.106942406757604E-4,0.9600155622,9.47541E-5,9.734171767541397E-4,0.9355175078,2.529865E-4,0.001590554934606158,0.9598988295,9.55943E-5,9.777233760118451E-4
0.54,0.9379173279,9.11952E-5,9.549617793398854E-4,0.9584181243,1.260797E-4,0.001122852171926474,0.963187598,8.35455E-5,9.140322751413103E-4,0.9605246431,9.62028E-5,9.80830260544606E-4,0.9366375214,2.354229E-4,0.0015343496993840745,0.9605961823,9.59861E-5,9.797249614049853E-4
0.55,0.9400487363,8.06262E-5,8.979209319310916E-4,0.9590089381,1.265748E-4,0.0011250546653385337,0.9637043059,8.36135E-5,9.144041775932566E-4,0.961080423,9.91076E-5,9.955280006107312E-4,0.9379447573,2.261674E-4,0.0015038862988936365,0.9614622247,9.29514E-5,9.641130639090002E-4
0.56,0.9402327538,7.74593E-5,8.80109652259308E-4,0.959634248,1.254567E-4,0.0011200745510902387,0.9642477137,8.83693E-5,9.400494667835305E-4,0.9615544444,9.56265E-5,9.77888030400209E-4,0.9389276838,2.181343E-4,0.0014769370331872648,0.9622360754,9.3838E-5,9.687001600082453E-4
0.57,0.9403061152,8.1917E-5,9.050801069518653E-4,0.9603741479,1.221198E-4,0.0011050782777704028,0.9646428531,8.66843E-5,9.310440376265775E-4,0.9619217652,9.73683E-5,9.867537686778804E-4,0.9399574852,2.146723E-4,0.0014651699560119297,0.963052718,9.90306E-5,9.951411960119026E-4
0.58,0.9415143549,9.33864E-5,9.663663901440282E-4,0.961235857,1.212001E-4,0.0011009091697319992,0.9651436073,9.27525E-5,9.630809934787417E-4,0.9625587457,9.71994E-5,9.858975606015059E-4,0.940826807,2.123107E-4,0.0014570885354020188,0.9636640537,9.77563E-5,9.887178566203808E-4
0.59,0.9426404953,9.97458E-5,9.987281912512533E-4,0.9618287265,1.206566E-4,0.0010984379818633368,0.9654772538,9.41985E-5,9.70559117210281E-4,0.9633006251,9.46249E-5,9.727533089123881E-4,0.9419179308,2.051629E-4,0.0014323508648372437,0.9643621755,9.65437E-5,9.82566537187177E-4
0.6,0.9429616094,8.3405E-5,9.132633793161751E-4,0.9623491728,1.164635E-4,0.0010791825610155124,0.9658683676,9.8884E-5,9.944043443187484E-4,0.9638665396,9.40941E-5,9.700211337903933E-4,0.942952469,2.070119E-4,0.0014387908117582625,0.9650822616,9.26686E-5,9.62645313705936E-4
0.61,0.9444236159,8.00379E-5,8.946390333536762E-4,0.9628865981,1.139202E-4,0.0010673340620443066,0.9663355201,1.016886E-4,0.0010084076556631251,0.9643673855,9.50752E-5,9.750651260300513E-4,0.94424555,2.017115E-4,0.0014202517382492443,0.9658669144,9.18492E-5,9.583798829274329E-4
0.62,0.9451395571,8.15178E-5,9.028720839631714E-4,0.9635033697,1.110422E-4,0.0010537656285911018,0.9669201183,1.051655E-4,0.001025502315940827,0.9649374425,9.52397E-5,9.75908294872013E-4,0.9451588058,1.995643E-4,0.0014126722903773543,0.9664870089,9.46806E-5,9.730395675408066E-4
0.63,0.9461462438,7.77341E-5,8.816694391890875E-4,0.9639130449,1.097439E-4,0.0010475872278717414,0.9672529644,1.07841E-4,0.0010384652136687102,0.9654841918,9.48859E-5,9.740939379751832E-4,0.945869565,1.988865E-4,0.0014102712505046678,0.9670454568,9.33891E-5,9.663803598997653E-4
0.64,0.9485279202,7.49083E-5,8.654958116594211E-4,0.9643654847,1.063068E-4,0.0010310518900617952,0.9676142102,1.109501E-4,0.0010533285337443394,0.9660203063,9.71857E-5,9.858280783179183E-4,0.9467208117,1.911975E-4,0.0013827418414150922,0.9676954335,9.0292E-5,9.502210269195267E-4
0.65,0.9503657341,7.16396E-5,8.464017958393046E-4,0.9650574732,1.06769E-4,0.0010332908593421312,0.9678160924,1.141073E-4,0.0010682101853099885,0.9667084652,9.54907E-5,9.77193430186675E-4,0.9474921632,1.863342E-4,0.0013650428564700816,0.9684221524,9.24369E-5,9.614411058406022E-4
0.66,0.9525806308,6.51198E-5,8.069684008683363E-4,0.9657311851,1.027892E-4,0.0010138500875376004,0.9681505424,1.127658E-4,0.001061912425767775,0.9672365606,9.65247E-5,9.824698468655412E-4,0.9483548301,1.813123E-4,0.0013465225582959984,0.9689354885,9.37087E-5,9.680325407753604E-4
0.67,0.9537098587,5.63588E-5,7.507249829331644E-4,0.9662901455,1.005958E-4,0.001002974575948962,0.9685271317,1.057208E-4,0.001028206204999756,0.9681063116,9.14705E-5,9.564021120846607E-4,0.9492026597,1.844437E-4,0.0013581005117442523,0.9692580289,9.53384E-5,9.764138466859224E-4
0.68,0.954285723,4.61496E-5,6.793349689218125E-4,0.9667428595,9.92522E-5,9.962539836808684E-4,0.9687657177,1.115892E-4,0.0010563578938977073,0.9685828573,9.18902E-5,9.585937617155664E-4,0.9498285723,1.752974E-4,0.0013239992447127756,0.9697714311,9.73227E-5,9.865226809354156E-4
0.69,0.9551886797,4.14096E-5,6.435029137463171E-4,0.9673349077,9.61775E-5,9.807012796973398E-4,0.9689740562,1.170563E-4,0.0010819255981813168,0.9688443369,9.70956E-5,9.853709961227801E-4,0.9504834902,1.740802E-4,0.0013193945581212619,0.9700471687,9.91694E-5,9.958383402942467E-4
0.7,0.9552984238,4.5843E-5,6.770745896871334E-4,0.9676857519,9.30752E-5,9.647548911511151E-4,0.9691839248,1.235276E-4,0.001111429709878227,0.9694518882,9.97955E-5,9.989769767116759E-4,0.9512423855,1.63718E-4,0.0012795233487514013,0.9704628515,9.92769E-5,9.963779403419166E-4
0.71,0.956872648,5.22295E-5,7.226997993634702E-4,0.9682093364,8.99926E-5,9.486442958243095E-4,0.9694451481,1.230998E-4,0.001109503492558721,0.9699369484,1.034026E-4,0.001016870689910964,0.9517780584,1.627832E-4,0.001275865196641087,0.9709079432,1.017492E-4,0.0010087080846310295
0.72,0.9591383815,5.37986E-5,7.334752892906481E-4,0.9685509121,8.64915E-5,9.300080644811635E-4,0.9697780693,1.261301E-4,0.0011230765779767647,0.9702872086,9.85428E-5,9.926872619309668E-4,0.9526501322,1.584075E-4,0.0012586004131574088,0.9714360285,1.014749E-4,0.0010073475070699288
0.73,0.9596752346,4.38649E-5,6.623058205995173E-4,0.9692286855,8.37355E-5,9.150710354939664E-4,0.9701488537,1.307965E-4,0.0011436629748313094,0.9705954021,9.99836E-5,9.999179966377243E-4,0.9533017594,1.569747E-4,0.0012528954465556973,0.9717726666,1.025422E-4,0.0010126312260640593
0.74,0.9603375494,4.73877E-5,6.8838724566918E-4,0.9696343189,8.52444E-5,9.232789394327156E-4,0.970436005,1.367518E-4,0.0011694092525715708,0.9711111122,9.56477E-5,9.779964212613458E-4,0.9538115293,1.594802E-4,0.0012628547026479332,0.9723347414,1.001489E-4,0.001000744223066014
0.75,0.9625730991,5.37679E-5,7.332659817555974E-4,0.970014621,8.78063E-5,9.370501587428498E-4,0.9710087734,1.428418E-4,0.0011951644238346454,0.9712573111,9.94962E-5,9.97477819302264E-4,0.9540643281,1.659053E-4,0.00128804231296957,0.972397663,9.88511E-5,9.942389048915759E-4
0.76,0.9637747347,6.47647E-5,8.047651831435055E-4,0.9703805166,8.74457E-5,9.351240559412425E-4,0.9713394237,1.441527E-4,0.0012006360814168463,0.9716438359,9.92976E-5,9.964818111736912E-4,0.9547488546,1.543462E-4,0.001242361461089324,0.9728462726,1.037469E-4,0.0010185622219579912
0.77,0.9643879175,6.80751E-5,8.250763601025059E-4,0.9707949138,9.18931E-5,9.586088879204073E-4,0.9721939623,1.45908E-4,0.0012079238386587129,0.9724642301,8.85345E-5,9.409277336756527E-4,0.9551669288,1.487932E-4,0.0012198081816416875,0.9731160575,1.026895E-4,0.0010133582782017425
0.78,0.9642857134,5.7793E-5,7.602170742623452E-4,0.9713787371,9.36983E-5,9.679788220823842E-4,0.9724584717,1.480674E-4,0.0012168294868222088,0.9729069757,9.2909E-5,9.638931476050652E-4,0.9558139551,1.522938E-4,0.001234073741718865,0.9734717625,1.072777E-4,0.0010357494870865253
0.79,0.9652173877,6.38521E-5,7.990750903388242E-4,0.9718956494,9.11478E-5,9.547135696113259E-4,0.9728521758,1.498781E-4,0.00122424711557757,0.9736521733,9.32653E-5,9.657396129392229E-4,0.9561739081,1.649157E-4,0.0012841950786387558,0.9738086951,1.124787E-4,0.0010605597578637424
0.8,0.9658135235,4.90553E-5,7.003948886164147E-4,0.9725959718,9.1993E-5,9.591298139459538E-4,0.9731627029,1.472488E-4,0.0012134611654272254,0.9740402132,8.71659E-5,9.336267991012255E-4,0.9571480763,1.673988E-4,0.001293826881773601,0.9739305252,1.125271E-4,0.0010607879147124556
0.81,0.9649999917,4.66798E-5,6.832261704589484E-4,0.9730576897,9.66391E-5,9.830518806248224E-4,0.9737115335,1.456917E-4,0.0012070281686853875,0.9748461503,8.55209E-5,9.247751077964848E-4,0.9573846167,1.779421E-4,0.00133394939934017,0.9740769225,1.109079E-4,0.0010531281973245232
0.82,0.9640973687,4.75899E-5,6.898543324499746E-4,0.9735294044,9.99403E-5,9.997014554355716E-4,0.9741784948,1.466931E-4,0.0012111692697554706,0.975091275,9.18533E-5,9.584012729540795E-4,0.9579918849,1.798111E-4,0.0013409366129687114,0.9739553714,1.175903E-4,0.001084390612279542
0.83,0.9643010676,5.15926E-5,7.182798897365845E-4,0.9740645224,9.0611E-5,9.518981037905266E-4,0.9750752795,1.362308E-4,0.0011671795063313954,0.97548388,8.99738E-5,9.485452018749555E-4,0.9585806406,1.794448E-4,0.0013395700802869552,0.9742150587,1.23842E-4,0.0011128432054876376
0.84,0.964611876,6.97905E-5,8.354070863956087E-4,0.9748401856,9.08756E-5,9.532869452583519E-4,0.9761872166,1.331317E-4,0.0011538271100992557,0.975936076,8.86052E-5,9.413033517416158E-4,0.959269408,1.941519E-4,0.0013933840102426896,0.9742922413,1.269571E-4,0.0011267524129106624
0.85,0.9659367383,9.34033E-5,9.664538271433353E-4,0.9753041351,9.67968E-5,9.838536476529424E-4,0.9768369848,1.368736E-4,0.001169929912430655,0.976593675,8.76366E-5,9.361442196584883E-4,0.9596837002,2.052546E-4,0.0014326709322101847,0.9745255464,1.337613E-4,0.0011565522037504403
0.86,0.9660574377,1.242238E-4,0.0011145573112227114,0.9759791136,9.88831E-5,9.94399818986307E-4,0.9776240253,1.334859E-4,0.0011553609825504755,0.9777023518,9.27434E-5,9.630337481106256E-4,0.9606527424,1.949092E-4,0.0013960988503684115,0.974699741,1.459413E-4,0.0012080616706112318
0.87,0.9651685476,1.318576E-4,0.0011482926456265405,0.977359556,1.031046E-4,0.0010154043529550186,0.9784550613,1.366165E-4,0.0011688306121932297,0.9787359601,9.5682E-5,9.781717640578265E-4,0.9616292226,2.166628E-4,0.0014719470099157782,0.9745786577,1.494197E-4,0.0012223735108386471
0.88,0.9635258317,1.765609E-4,0.0013287622059646338,0.978054716,1.049995E-4,0.001024692636842873,0.9791185439,1.430879E-4,0.0011961935462123177,0.9795136791,9.97811E-5,9.989049003784095E-4,0.9615197551,2.200888E-4,0.0014835390119575555,0.9749848038,1.662685E-4,0.0012894514337500268
0.89,0.9651162744,2.287198E-4,0.0015123485048096554,0.9791362101,1.08385E-4,0.0010410811687856043,0.9794684333,1.443513E-4,0.0012014628583522672,0.9803986657,1.089246E-4,0.0010436694879127205,0.9620265794,2.439946E-4,0.0015620326501069048,0.9755149448,1.832109E-4,0.0013535542102184161
0.9,0.9664233565,2.184451E-4,0.0014779888362230617,0.9800729948,1.093625E-4,0.0010457652700295607,0.9805474508,1.520493E-4,0.0012330827222858975,0.9806204373,1.242365E-4,0.001114614283059391,0.9619343036,2.93105E-4,0.0017120309576640254,0.9758394194,1.958365E-4,0.001399415949601833
0.91,0.9672064722,3.549565E-4,0.0018840289275910813,0.9806072754,1.169873E-4,0.0010816066752752593,0.9815384519,1.726256E-4,0.0013138706176789251,0.9808501911,1.400208E-4,0.0011833038493979473,0.9621457422,3.319179E-4,0.0018218614107554944,0.9757489777,2.193731E-4,0.001481124910329983
0.92,0.9671232879,4.160789E-4,0.002039801215805109,0.9803196335,1.312914E-4,0.0011458245939060655,0.9815525097,1.937264E-4,0.0013918563144232957,0.9817808247,1.472135E-4,0.0012133157050001455,0.9627397239,3.899297E-4,0.00197466376884775,0.9766210049,2.642215E-4,0.001625489157146242
0.93,0.9697916746,4.931039E-4,0.0022205942898242356,0.9808854163,1.353899E-4,0.001163571656581579,0.9824999994,1.942823E-4,0.001393851857264609,0.9831250024,1.704985E-4,0.0013057507419105684,0.964374997,4.492188E-4,0.0021194782376802077,0.9764583343,2.989311E-4,0.001728962405606322
0.94,0.974545455,2.514033E-4,0.0015855702444231225,0.981333344,1.563329E-4,0.00125033155602824,0.9831515223,2.052333E-4,0.0014325965936019811,0.9840000087,1.858957E-4,0.0013634357337256493,0.9650303072,4.918647E-4,0.002217802290557028,0.9760000086,3.553776E-4,0.0018851461481805595
0.95,0.9766423404,3.173082E-4,0.0017813146830360997,0.9822627777,1.95094E-4,0.0013967605378159853,0.9831386936,2.214002E-4,0.001487952284181183,0.9860584003,1.92769E-4,0.0013884127628338771,0.9660583961,5.504187E-4,0.002346100381484134,0.9763503677,4.091425E-4,0.002022727119509698
0.96,0.975454551,3.865934E-4,0.0019661978537268317,0.9830909169,2.404542E-4,0.001550658569769632,0.9835454601,2.54938E-4,0.0015966778009354299,0.9875454575,2.064531E-4,0.001436847591082645,0.966272732,6.315971E-4,0.002513159565168913,0.9769090962,4.297856E-4,0.0020731271065711336
0.97,0.9843373537,3.887035E-4,0.0019715564917090252,0.9833735001,3.307278E-4,0.0018185923127518164,0.9824096435,3.589972E-4,0.0018947221432178388,0.9886747003,2.780602E-4,0.001667513718084502,0.9675903672,6.853117E-4,0.00261784587017647,0.9768674749,6.588751E-4,0.0025668562484097157
0.98,0.9854545534,4.995407E-4,0.002235040715512807,0.9860000014,3.195927E-4,0.0017877155814054987,0.9819999999,5.308959E-4,0.0023041178355283826,0.9892727304,3.879789E-4,0.0019697180001208296,0.9710909069,8.087154E-4,0.0028437921865002726,0.9758181822,0.0010555473,0.003248918743212886
0.99,0.9821428657,3.543081E-4,0.0018823073606613772,0.988571431,4.607297E-4,0.0021464615067594388,0.980714286,0.0013249846,0.0036400337910519457,0.9885714304,6.15337E-4,0.0024805987180517527,0.9710714269,0.0018731967,0.004328044246539076,0.9728571445,0.0024510411,0.004950799026419877
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_prediction_epistemic_Computers.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.6467325866,1.292167E-4,0.0011367352374233853,0.7595419955,0.00859208,0.009269347334089925,0.8502591181,4.79707E-5,6.926088362127644E-4,0.8578952157,4.78625E-5,6.918272905863139E-4,0.8630117053,8.86963E-5,9.417871309377719E-4,0.859738605,0.0023709715,0.004869262264450335
0.02,0.6533065379,1.31973E-4,0.0011487950208805746,0.7634523547,0.008734436,0.009345820456225338,0.8532009172,4.8459E-5,6.961249887771592E-4,0.8589804816,4.98542E-5,7.060750668307159E-4,0.8633513212,9.41889E-5,9.705096599210128E-4,0.862795639,0.0023587057,0.004856650800706182
0.03,0.6582414985,1.377764E-4,0.001173781921823641,0.7673158571,0.008865799,0.009415837190606048,0.8557267147,5.02622E-5,7.089583908805933E-4,0.8601020783,5.02011E-5,7.085273459789678E-4,0.8639438552,1.004177E-4,0.001002086323626862,0.8656953919,0.0023457534,0.004843297843412069
0.04,0.658954519,1.362752E-4,0.0011673696929422144,0.7709704649,0.0089847882,0.009478812267367678,0.8580157077,5.4487E-5,7.381531006505357E-4,0.8612962985,5.39332E-5,7.343922657544809E-4,0.8648323947,1.094831E-4,0.0010463417223832757,0.868306379,0.0023257424,0.004822595151990264
0.05,0.6591614425,1.44592E-4,0.001202464136679344,0.7744427338,0.0090865012,0.009532314094699146,0.8600663275,5.94557E-5,7.710752233083359E-4,0.862557146,5.87525E-5,7.66501793866133E-4,0.8658095491,1.188557E-4,0.0010902096128726805,0.8709155527,0.0023202177,0.004816863813727766
0.06,0.6590136409,1.496701E-4,0.0012233973189442586,0.777602345,0.0091735658,0.009577873354769315,0.861999045,6.49534E-5,8.05936722081827E-4,0.8640280133,6.59031E-5,8.11807243131028E-4,0.8669691181,1.253328E-4,0.001119521326281907,0.8734630078,0.0023070724,0.0048031993504330005
0.07,0.6586448848,1.502398E-4,0.001225723459839127,0.7808263776,0.0092703751,0.00962827871428741,0.8637918949,7.2929E-5,8.539847773818923E-4,0.8653865713,7.31653E-5,8.553671726223774E-4,0.8682807022,1.341365E-4,0.0011581731304084032,0.8758741683,0.0023031848,0.004799150758207122
0.08,0.6582854331,1.571691E-4,0.0012536710094757716,0.7838375959,0.0093408064,0.00966478473635083,0.8655509341,7.95175E-5,8.917258547333928E-4,0.8668973964,7.97613E-5,8.930918205873347E-4,0.86962089,1.44565E-4,0.0012023518619771836,0.878305001,0.0022982843,0.004794042448706519
0.09,0.6583456933,1.711992E-4,0.001308431121610916,0.7869188914,0.0094031284,0.00969697292973431,0.8672514856,8.88604E-5,9.42657944325512E-4,0.8683011889,8.68549E-5,9.319597630799304E-4,0.8709854126,1.51253E-4,0.001229849584298828,0.880603362,0.002305641,0.00480170907073721
0.1,0.6588948548,1.72464E-4,0.0013132554968474338,0.7898462325,0.009461478,0.009727012902222347,0.8688673627,9.72261E-5,9.860329609095225E-4,0.8697574687,9.22436E-5,9.604353179678474E-4,0.8724340516,1.593391E-4,0.0012622959241002088,0.8827215889,0.0023311644,0.004828213334143387
0.11,0.6595195949,1.728103E-4,0.0013145733148059867,0.7926788902,0.0095079899,0.009750892215587248,0.8704728192,1.067409E-4,0.0010331548770634537,0.8712060672,9.84564E-5,9.922519841250004E-4,0.8739469022,1.676695E-4,0.0012948725806039758,0.8848811644,0.0023749485,0.0048733443342329095
0.12,0.6596471071,1.655782E-4,0.0012867719300637544,0.7956003034,0.0095655262,0.009780350811704046,0.8720278728,1.170436E-4,0.0010818669049379411,0.8727848077,1.056492E-4,0.0010278579668417226,0.8754762799,1.773276E-4,0.0013316440965963842,0.8869927129,0.0024141746,0.004913425078293145
0.13,0.6599586189,1.584258E-4,0.0012586731108592095,0.7984712881,0.0096305534,0.009813538301754368,0.8736070883,1.270351E-4,0.0011270984872671953,0.8743171257,1.105146E-4,0.0010512592449058414,0.8770525074,1.851718E-4,0.0013607784536800985,0.8891852021,0.0024352228,0.004934797665558336
0.14,0.6604605556,1.513276E-4,0.0012301528360329865,0.8012665159,0.0096855915,0.009841540275790168,0.8751668197,1.379936E-4,0.0011747067719222529,0.8759152174,1.172284E-4,0.0010827206472585622,0.8787504923,1.924575E-4,0.0013872905247279677,0.8913110065,0.0024533695,0.004953150007823304
0.15,0.661265564,1.520732E-4,0.0012331796300620603,0.8040058255,0.0097482812,0.00987333844249249,0.8766838759,1.492917E-4,0.001221849827106425,0.8774821281,1.245414E-4,0.001115981182637055,0.8803825808,2.048177E-4,0.0014311453455187562,0.89345777,0.002471501,0.0049714193144413
0.16,0.662737751,1.563376E-4,0.0012503503509016982,0.806808196,0.0097886628,0.009893767128854408,0.8781395644,1.598397E-4,0.0012642772638942772,0.8789432073,1.325864E-4,0.0011514616797792274,0.8821443844,2.095506E-4,0.0014475862668594229,0.8954540592,0.0024952497,0.004995247441318598
0.17,0.6640097618,1.581816E-4,0.0012577026675649535,0.8095418185,0.009835414,0.009917365577611829,0.8795919782,1.738448E-4,0.0013185021805063501,0.8804432678,1.406325E-4,0.001185885744918118,0.8839026701,2.156657E-4,0.0014685560935830814,0.8975749004,0.0024985352,0.004998534985373214
0.18,0.6652030706,1.513238E-4,0.0012301373907007299,0.8122941804,0.009866679,0.009933115825359131,0.880930301,1.8604E-4,0.001363964808930201,0.8821130633,1.499275E-4,0.0012244488556081058,0.8856558722,2.206787E-4,0.001485525832828228,0.8997173491,0.0025109529,0.005010940929605936
0.19,0.6665092349,1.517429E-4,0.0012318396811273778,0.8150784844,0.009915961,0.009957891845164818,0.8822475326,1.983125E-4,0.0014082347105507662,0.8836685669,1.58188E-4,0.001257728110523097,0.887392692,2.263879E-4,0.0015046192209326585,0.9018919289,0.0025230202,0.005022967449625769
0.2,0.667960614,1.475697E-4,0.0012147826966169711,0.8178692001,0.0099374442,0.009968673031050822,0.8837018287,2.147121E-4,0.0014653057701380966,0.8852531636,1.652022E-4,0.0012853100793193835,0.8893136483,2.295083E-4,0.0015149531345886578,0.904184249,0.0025112851,0.005011272393314895
0.21,0.6694060683,1.477581E-4,0.0012155578966055053,0.82069933,0.0099931749,0.009996586867526336,0.8850078321,2.312243E-4,0.0015206061291471898,0.8869719416,1.770131E-4,0.0013304627014689287,0.8911807424,2.336707E-4,0.0015286291244118045,0.9063694614,0.0024970363,0.004997035421127211
0.22,0.6709463418,1.362717E-4,0.0011673547018794246,0.8235588574,0.0100503387,0.010025137754664522,0.8863343912,2.48368E-4,0.0015759695428529067,0.8886497384,1.809974E-4,0.0013453527418487688,0.8931376231,2.328587E-4,0.001525970838515599,0.9085285637,0.0024734271,0.004973356110314241
0.23,0.6723366976,1.341059E-4,0.0011580410182718056,0.8263203269,0.0101126577,0.010056171090429994,0.8875507808,2.674798E-4,0.0016354809690118683,0.8903434157,1.865988E-4,0.0013660117129805293,0.8950036508,2.341219E-4,0.001530104244814712,0.9106269175,0.0024368338,0.004936429681460073
0.24,0.6737231553,1.25848E-4,0.0011218199499028352,0.8290007386,0.010154532,0.01007696978262811,0.8888038498,2.874036E-4,0.0016952982038567726,0.8919807541,1.919306E-4,0.001385390197742138,0.8969888991,2.346319E-4,0.0015317698913348572,0.9127757213,0.0024038792,0.004902937078935441
0.25,0.6749475002,1.19843E-4,0.0010947282767883545,0.8318451843,0.010185124,0.010092137533743781,0.8900795072,3.103384E-4,0.0017616424154748317,0.8937608767,2.019403E-4,0.0014210570009679415,0.8989018899,2.313738E-4,0.0015210976300027556,0.914995499,0.0023707018,0.0048689853152376625
0.26,0.6762657821,1.150736E-4,0.001072723636357473,0.8346160844,0.0101953165,0.010097185994127275,0.8913501585,3.338417E-4,0.0018271335473905568,0.8955313981,2.042185E-4,0.0014290503839963096,0.9008453715,2.276256E-4,0.001508726615394585,0.9171491539,0.0023438713,0.004841354459239687
0.27,0.6771578252,1.199862E-4,0.0010953821251052072,0.8373289123,0.0102624777,0.010130388788195643,0.8926109755,3.654465E-4,0.0019116655042135378,0.8973150414,2.089066E-4,0.0014453601627276158,0.9028544992,2.237313E-4,0.0014957650216527996,0.919155364,0.0023122846,0.004808622047946792
0.28,0.6784184992,1.190249E-4,0.0010909853344568843,0.8403250518,0.0103183864,0.010157945855339062,0.8938787317,3.954436E-4,0.001988576375199102,0.8991498709,2.149415E-4,0.0014660883329458698,0.9048101288,2.203658E-4,0.0014844722968112272,0.9211814362,0.002277887,0.0047727214458838894
0.29,0.679619652,1.12256E-4,0.0010595093203931713,0.8430919185,0.0103537527,0.010175339158966644,0.8951093471,4.304462E-4,0.0020747197401094924,0.9012155312,2.175787E-4,0.001475054914232009,0.9067131537,2.136517E-4,0.0014616829341550102,0.9231521407,0.0022448758,0.004738012030377298
0.3,0.6803568602,1.007513E-4,0.0010037494707346051,0.8458093587,0.0103852676,0.010190813313960765,0.8963558918,4.643549E-4,0.0021548895563346165,0.9031088233,2.173962E-4,0.0014744361634197664,0.9086433059,2.087288E-4,0.0014447449601919364,0.9250843906,0.0021986417,0.004688967583594495
0.31,0.680678308,9.62547E-5,9.810947966430155E-4,0.8485455739,0.0103981274,0.01019712086816666,0.897526499,4.989708E-4,0.002233765430836461,0.9049633139,2.201321E-4,0.0014836849396013966,0.9105380726,2.009557E-4,0.0014175884452125025,0.926977008,0.0021434917,0.004629785848179158
0.32,0.6805923164,8.93772E-5,9.453951554773273E-4,0.8514212444,0.0104264736,0.010211010527856683,0.898653208,5.34111E-4,0.002311084161167654,0.9069192576,2.214319E-4,0.0014880588026015638,0.9123858374,1.980816E-4,0.001407414651053484,0.9288782263,0.0020911965,0.0045729602010076585
0.33,0.6807388783,8.00216E-5,8.945479305213333E-4,0.8542115831,0.0104685009,0.010231569234482069,0.8998723775,5.71012E-4,0.002389585738156302,0.9088295549,2.230748E-4,0.001493568880232847,0.9142753989,1.929477E-4,0.0013890561543724574,0.9306532353,0.0020401986,0.004516855764799226
0.34,0.6809921622,7.67095E-5,8.758395971866081E-4,0.8570610332,0.0104748343,0.010234663795162007,0.901079098,6.117421E-4,0.0024733420709639013,0.9108148658,2.215383E-4,0.0014884162724184387,0.9160893279,1.866975E-4,0.0013663729359146427,0.9324053866,0.0019946058,0.004466100984079961
0.35,0.6814782798,6.28934E-5,7.930535921361179E-4,0.8595759049,0.0105168955,0.010255191612056793,0.9021914488,6.519832E-4,0.002553396169809926,0.9127973008,2.200393E-4,0.0014833721717761863,0.9180093479,1.807689E-4,0.0013445032539938309,0.9341838306,0.0019350464,0.004398916230163971
0.36,0.6811533093,6.34468E-5,7.965349960924504E-4,0.8622433197,0.0105443715,0.01026857901561847,0.9032419127,6.954844E-4,0.002637203822232935,0.9147960627,2.212373E-4,0.0014874047868687259,0.9198364997,1.75139E-4,0.0013234009218675948,0.9358315778,0.0018883703,0.004345538286564738
0.37,0.680835861,5.93679E-5,7.705056781101617E-4,0.8649544564,0.0105952798,0.0102933375539715,0.9042150378,7.397912E-4,0.0027199102926383435,0.9168297887,2.21364E-4,0.0014878306355227398,0.9217056656,1.700596E-4,0.001304069016578494,0.9374924093,0.0018242091,0.00427107609391357
0.38,0.6806715012,5.56453E-5,7.459577736038415E-4,0.8676969141,0.0106048094,0.010297965527229152,0.9052050775,7.83833E-4,0.0027997017698319225,0.91885481,2.176487E-4,0.0014752921744522337,0.9234464574,1.677338E-4,0.0012951208437825404,0.9389528108,0.0017682688,0.004205078833981594
0.39,0.6805237949,5.55803E-5,7.455219648005014E-4,0.8702637422,0.010638561,0.010314340017664727,0.9063519007,8.34121E-4,0.002888115302407437,0.9207690918,2.150439E-4,0.0014664375199782637,0.9251291066,1.645276E-4,0.00128268312532753,0.9404131293,0.0017201001,0.004147408950176001
0.4,0.680442524,5.5857E-5,7.473754076767578E-4,0.8727826744,0.0106773734,0.010333137664814111,0.9073373336,8.799821E-4,0.002966449224240995,0.9227582991,2.11663E-4,0.0014548642548361686,0.9268516797,1.608713E-4,0.0012683505036069486,0.9418994927,0.0016642763,0.00407955426486767
0.41,0.6801868856,6.0425E-5,7.773351915358007E-4,0.875427154,0.0106867077,0.010337653360410187,0.9083562171,9.200619E-4,0.0030332522150325713,0.9246834469,2.070618E-4,0.0014389642108127638,0.9285850525,1.58929E-4,0.0012606704565428669,0.9432551479,0.0016030715,0.00400383753416644
0.42,0.6801163912,6.33032E-5,7.956330812629651E-4,0.8778971854,0.0107527793,0.010369560887520744,0.9092512131,9.604343E-4,0.0030990874463299677,0.9266420937,1.990436E-4,0.0014108281256056672,0.9302095044,1.566472E-4,0.0012515877915671757,0.9444791436,0.0015404168,0.003924814390515811
0.43,0.6803000391,6.99216E-5,8.361913656574074E-4,0.8804579529,0.0107840524,0.010384629218224405,0.9102467418,9.921849E-4,0.003149896664971726,0.9286596912,1.960729E-4,0.001400260332938129,0.9318831438,1.570261E-4,0.0012531005546244085,0.9457560188,0.0014733504,0.0038384246768694056
0.44,0.6803295255,7.36539E-5,8.582185036457791E-4,0.8829676554,0.0108147166,0.010399382962464648,0.9112035346,0.0010327845,0.003213696469799225,0.930789631,1.924422E-4,0.0013872353801716564,0.9335282308,1.520168E-4,0.0012329509317081518,0.9470805711,0.0014081639,0.0037525509989872223
0.45,0.6798690617,7.80327E-5,8.833611945291687E-4,0.8853887072,0.0108278596,0.01040570016865756,0.9123056459,0.0010622817,0.0032592663284855996,0.9327659583,1.841262E-4,0.0013569310962609708,0.9351943558,1.502729E-4,0.0012258584747025245,0.9482426327,0.0013419337,0.0036632413242919173
0.46,0.6800166667,7.86903E-5,8.870755322969967E-4,0.8878078765,0.0107815453,0.010383422027443554,0.9132506752,0.0010885558,0.0032993269010511824,0.9346947259,1.765212E-4,0.0013286128104154347,0.9367409903,1.477338E-4,0.0012154579383919463,0.9492290074,0.0012760597,0.0035721977828782102
0.47,0.6807684124,8.89192E-5,9.429697768221419E-4,0.8902738282,0.010789586,0.01038729319890413,0.9143812364,0.0011104679,0.0033323683769955563,0.936508171,1.718427E-4,0.0013108878670580486,0.9382976007,1.476241E-4,0.0012150065843442989,0.950197407,0.0012141207,0.003484423481725492
0.48,0.68089571,8.92767E-5,9.448634822025879E-4,0.8925941151,0.0108171199,0.010400538399525285,0.9154262245,0.0011332271,0.003366343862412157,0.9385179573,1.65448E-4,0.0012862659134098206,0.9399091303,1.453399E-4,0.0012055699896729348,0.9512353975,0.0011413118,0.003378330652852086
0.49,0.6812706828,8.50341E-5,9.22139360400585E-4,0.8948974192,0.0108080142,0.010396159964140606,0.9164592975,0.0011521864,0.003394387131722014,0.9403110522,1.583418E-4,0.0012583393818839177,0.9413876027,1.426727E-4,0.0011944567802980566,0.9522567856,0.0010685367,0.003268847962203198
0.5,0.6816381633,7.62429E-5,8.731718044004857E-4,0.8971444657,0.0107725864,0.01037910709068945,0.9176665181,0.0011617253,0.0034084091597107297,0.9421332145,1.52077E-4,0.0012331950372913441,0.9428532869,1.374063E-4,0.0011722043337234341,0.9531593162,9.97785E-4,0.003158773496153214
0.51,0.6825717688,6.59682E-5,8.122081014124398E-4,0.8995086122,0.0107590447,0.010372581501246448,0.9188036722,0.001179847,0.0034348901001342094,0.9441584378,1.436345E-4,0.001198476115740318,0.944323768,1.347699E-4,0.0011609043888279518,0.9541102207,9.253967E-4,0.0030420333660234563
0.52,0.6830989301,5.7726E-5,7.597762828622646E-4,0.9016901103,0.0107849984,0.010385084689110629,0.9200398505,0.0011843712,0.0034414694535910093,0.9458954513,1.372496E-4,0.0011715357442263553,0.9455954057,1.335657E-4,0.0011557062775636377,0.9550843883,8.545004E-4,0.002923183880634265
0.53,0.6829303265,6.25783E-5,7.910644727201443E-4,0.903921476,0.0107564308,0.010371321420147,0.9212951893,0.0011914944,0.0034518030071254064,0.9476059407,1.319161E-4,0.0011485473433864187,0.9469499624,1.34586E-4,0.0011601120635524828,0.9559300959,7.842857E-4,0.0028005101321009356
0.54,0.6832232893,5.41079E-5,7.355807229665551E-4,0.9059794587,0.0107899284,0.010387458014355581,0.9225874323,0.0011884855,0.0034474418051650994,0.9493983871,1.250562E-4,0.0011182852945469685,0.9483125454,1.329237E-4,0.0011529254095560563,0.9567644894,7.146431E-4,0.002673280942961289
0.55,0.6836499989,4.3961E-5,6.630309193393623E-4,0.9080250028,0.0107617912,0.010373905339841887,0.9239199978,0.0011860238,0.003443869625871456,0.9511549997,1.205059E-4,0.0010977517934396646,0.949629997,1.284665E-4,0.0011334306330781781,0.9576099974,6.46849E-4,0.002543322629946897
0.56,0.6843007028,4.11882E-5,6.417803362522102E-4,0.9098823836,0.0107970613,0.010390890866523428,0.9252569681,0.0011860889,0.0034439641403475733,0.9528995174,1.138711E-4,0.0010671040249197827,0.9508616716,1.285645E-4,0.0011338628664878305,0.9584428531,5.797748E-4,0.0024078513243138582
0.57,0.6850340188,3.18828E-5,5.64648563267454E-4,0.9118472025,0.0107375766,0.010362227849260988,0.9265986389,0.0011753802,0.0034283818340435767,0.954468866,1.090293E-4,0.0010441709630132415,0.9520983797,1.270726E-4,0.0011272648313506459,0.9591836745,5.282137E-4,0.0022982900165122765
0.58,0.6853201032,2.28366E-5,4.778765530971362E-4,0.9137021157,0.0107404054,0.010363592716813991,0.9280471456,0.0011619889,0.0034087958284414748,0.9562577015,9.89629E-5,9.9480098512215E-4,0.9532493955,1.275731E-4,0.0011294826249216938,0.9599330318,4.867597E-4,0.002206263130272543
0.59,0.6861690521,1.83117E-5,4.2792172181369806E-4,0.9156366637,0.0107028734,0.010345469249869723,0.9294456649,0.0011478876,0.0033880489961038047,0.9579445666,9.35199E-5,9.67056875266393E-4,0.9545279914,1.276933E-4,0.0011300146016755713,0.9605927539,4.609541E-4,0.0021469841638912944
0.6,0.6875949383,1.44221E-5,3.797644006486127E-4,0.917263009,0.010660446,0.010324943583380977,0.9308691978,0.0011311288,0.0033632258324412293,0.9593839645,9.15513E-5,9.568244353067077E-4,0.9557412076,1.268246E-4,0.0011261642864165069,0.9612236279,4.371038E-4,0.002090702752664759
0.61,0.6898442149,1.53351E-5,3.9160056179734983E-4,0.9189065215,0.0106853428,0.010336993179837162,0.9324235469,0.0011230425,0.0033511826270736125,0.9608799791,8.93769E-5,9.453935688378676E-4,0.9569907677,1.274214E-4,0.0011288108787569334,0.9619099814,4.110174E-4,0.0020273564067523992
0.62,0.692303139,8.9038E-6,2.9839235915150376E-4,0.9205831808,0.0106966328,0.010342452707167677,0.9339757264,0.0011060739,0.0033257689336452707,0.9624748373,8.381E-5,9.154780172128656E-4,0.9583303714,1.258042E-4,0.0011216247144210044,0.9624778003,3.950124E-4,0.0019874918867758933
0.63,0.6953177392,4.4054E-6,2.0989044761494032E-4,0.9220918256,0.010740429,0.010363604102820601,0.9355518389,0.001083615,0.0032918307975957693,0.9639586473,7.95797E-5,8.920745484543318E-4,0.9594922483,1.26153E-4,0.0011231785254357386,0.9631286043,3.643355E-4,0.0019087574492323534
0.64,0.6966874957,8.8368E-6,2.9726755625193946E-4,0.9235968766,0.0107361495,0.010361539219633346,0.9371906227,0.0010578925,0.0032525259414799444,0.965556252,7.62479E-5,8.732004351808351E-4,0.9605718714,1.266355E-4,0.0011253243976738442,0.963671875,3.342238E-4,0.0018281788752745175
0.65,0.7004821539,1.65272E-5,4.065365912190439E-4,0.9251655433,0.0107560536,0.010371139570943976,0.9387367427,0.0010331056,0.0032141960114467198,0.9670748943,7.09474E-5,8.42302795911304E-4,0.9617293477,1.249169E-4,0.0011176622924658414,0.9642976534,3.031753E-4,0.0017411929818374526
0.66,0.7079086721,3.67199E-5,6.059694711782104E-4,0.9266280618,0.0107332007,0.010360116167302372,0.9402746552,0.0010084094,0.0031755462522218125,0.9685109162,6.94042E-5,8.330918316728355E-4,0.9626472551,1.270484E-4,0.0011271574867781342,0.9648775655,2.747392E-4,0.0016575258670681432
0.67,0.7166723549,2.69431E-5,5.190674329988349E-4,0.9279543132,0.0107668994,0.010376367090653645,0.9416740531,9.924006E-4,0.003150239038549297,0.9698158884,6.678E-5,8.171903083125741E-4,0.9637708825,1.258847E-4,0.0011219835114652979,0.9654688019,2.493712E-4,0.0015791491379853898
0.68,0.7251054883,2.44743E-5,4.947150695097128E-4,0.9292475367,0.0108029798,0.010393738403481203,0.9432841092,9.766739E-4,0.0031251782349171705,0.9710689145,6.31664E-5,7.947729235448324E-4,0.9647327727,1.284142E-4,0.0011331998941051839,0.9659247547,2.319617E-4,0.0015230288900739868
0.69,0.73473683,2.24505E-5,4.7381958591852236E-4,0.9305154264,0.0108132979,0.010398700832315545,0.9447622502,9.41295E-4,0.003068053128614301,0.972406534,6.27219E-5,7.919715903995547E-4,0.96571325,1.315001E-4,0.0011467349301386089,0.9664791316,2.186692E-4,0.0014787467666913087
0.7,0.7469441354,1.38231E-5,3.717942979659586E-4,0.9317547834,0.0107920646,0.010388486222737171,0.946231721,9.036208E-4,0.003006028609311628,0.9736632907,6.14055E-5,7.836166154440575E-4,0.966587922,1.339093E-4,0.0011571918596326196,0.9669628811,2.037613E-4,0.0014274498239868188
0.71,0.7575640142,2.47096E-5,4.97087517445369E-4,0.9329363865,0.0107628535,0.010374417333036108,0.9477889842,8.729682E-4,0.0029546035267020176,0.9747090775,5.94077E-5,7.707639067833936E-4,0.9675368512,1.360433E-4,0.0011663760114131291,0.9674204814,1.946569E-4,0.00139519496845423
0.72,0.7683005214,5.19424E-5,7.207107602915333E-4,0.9340578556,0.0107475572,0.010367042586967606,0.9493330628,8.445646E-4,0.002906139363485516,0.9757010823,5.86727E-5,7.659810702621834E-4,0.9683447158,1.378057E-4,0.0011739067254258322,0.9678063458,1.870407E-4,0.0013676282389596963
0.73,0.7778750002,4.36131E-5,6.604021502084923E-4,0.9351916653,0.0107297221,0.010358437189074421,0.9508750004,7.986585E-4,0.002826054670384138,0.9767833388,5.73095E-5,7.57030382481443E-4,0.969091664,1.412332E-4,0.0011884157521675654,0.9682541662,1.765387E-4,0.0013286786669469786
0.74,0.7864993572,3.30874E-5,5.752164809878104E-4,0.9362656856,0.0106988672,0.010343532858748021,0.9522890496,7.632179E-4,0.002762639860712938,0.9776027691,5.55826E-5,7.455373900751055E-4,0.9699524009,1.427278E-4,0.0011946874068140168,0.9687234962,1.737406E-4,0.0013181069759317715
0.75,0.7931143045,3.81699E-5,6.178179343463574E-4,0.9372592205,0.0106667575,0.010327999564291238,0.9536093575,7.164067E-4,0.0026765774787963826,0.9785013407,5.45584E-5,7.386365818181496E-4,0.9708280784,1.435598E-4,0.0011981644294503154,0.9690684003,1.703461E-4,0.001305167039117982
0.76,0.7992967606,3.84617E-5,6.20174975309388E-4,0.9381715882,0.010681326,0.010335050072447642,0.954810127,6.885357E-4,0.002623996379570673,0.9793483371,5.44842E-5,7.381341341517815E-4,0.9715002328,1.461407E-4,0.001208886677898305,0.9695218027,1.680101E-4,0.0012961871006918716
0.77,0.8051344752,3.38617E-5,5.81908068340696E-4,0.939012233,0.0106729318,0.010330988239273144,0.956092906,6.432884E-4,0.002536313072158088,0.9801271337,5.56326E-5,7.458726432843612E-4,0.9721613646,1.495397E-4,0.0012228642606601928,0.9699364305,1.674722E-4,0.0012941105053278874
0.78,0.8124233127,4.52148E-5,6.724195119120205E-4,0.9395910004,0.0106554753,0.010322536170922337,0.9574079758,6.095646E-4,0.002468936208167396,0.9809662586,5.68574E-5,7.540384605575502E-4,0.9726738244,1.512768E-4,0.0012299463402929414,0.9703323084,1.654442E-4,0.0012862511418848188
0.79,0.8200321317,6.85341E-5,8.2785324786462E-4,0.940348154,0.0105962132,0.010293790944059432,0.9586556,5.704867E-4,0.002388486340760608,0.9818318182,5.51732E-5,7.427866450064917E-4,0.9734279609,1.540551E-4,0.0012411893489713808,0.9706963062,1.627103E-4,0.001275579476159757
0.8,0.8288526654,7.14934E-5,8.45537698745597E-4,0.9411361232,0.010485462,0.010239854491153671,0.9598087871,5.333815E-4,0.002309505358296447,0.9825084448,5.62646E-5,7.50097327018301E-4,0.9739032739,1.594991E-4,0.0012629295308923614,0.9713892144,1.570366E-4,0.001253142450003191
0.81,0.8387211323,8.65606E-5,9.303794924653058E-4,0.9420722318,0.0103628919,0.010179829026069152,0.9611663699,4.875168E-4,0.0022079782607625467,0.983197161,5.51505E-5,7.426338263235791E-4,0.9743753701,1.565833E-4,0.0012513324897883856,0.9716459453,1.590252E-4,0.0012610519418326906
0.82,0.8495625019,7.9605E-5,8.92216341477783E-4,0.9431625009,0.0103064299,0.010152058855227348,0.9625500005,4.441184E-4,0.0021074116826097365,0.9836749989,5.42793E-5,7.367448676441527E-4,0.9748437482,1.621952E-4,0.0012735587933032381,0.9719124979,1.569983E-4,0.0012529896248572852
0.83,0.8589013934,7.49267E-5,8.656021025852468E-4,0.9435737917,0.0102564421,0.010127409392337213,0.9637723374,4.115191E-4,0.002028593355012285,0.9843944407,5.43486E-5,7.372150296894387E-4,0.9751224351,1.714833E-4,0.0013095163229223223,0.9723957604,1.534342E-4,0.0012386855936838855
0.84,0.8677918375,7.0774E-5,8.412728451578596E-4,0.9443178615,0.0102191341,0.010108973291091436,0.9650070333,3.711454E-4,0.0019265134310458363,0.9847960639,5.70546E-5,7.553449543089568E-4,0.9754008472,1.689524E-4,0.0012998169101838919,0.9726933903,1.559753E-4,0.0012489007166304293
0.85,0.8745127499,6.39611E-5,7.997568380451648E-4,0.9448200911,0.0101485069,0.010073979799463567,0.9662143928,3.394475E-4,0.0018424101063552597,0.9853373349,5.93533E-5,7.704109293098066E-4,0.975734635,1.655691E-4,0.0012867365697764247,0.9731859058,1.481344E-4,0.0012171047613085736
0.86,0.8811244965,7.82781E-5,8.847491169817577E-4,0.9453333372,0.0099480028,0.009973967515487505,0.9672771084,3.215929E-4,0.0017933011459317144,0.9857188761,6.36104E-5,7.975612829118525E-4,0.9762088358,1.703691E-4,0.0013052551474711754,0.9737108415,1.452287E-4,0.0012051087087893773
0.87,0.8870242178,7.66939E-5,8.757505352553317E-4,0.9456747401,0.0097321438,0.009865162847110026,0.968243944,2.935857E-4,0.0017134342706973033,0.9861505193,6.52847E-5,8.079894801295373E-4,0.9765743929,1.794245E-4,0.001339494307565359,0.9739532852,1.454738E-4,0.0012061252007979934
0.88,0.8944704771,7.12836E-5,8.442961565706668E-4,0.9459606367,0.0095933145,0.009794546697014619,0.9689971894,2.724625E-4,0.0016506438137890319,0.9864948446,6.85845E-5,8.281575936982043E-4,0.9768322349,1.849177E-4,0.0013598444764016215,0.9744236177,1.454045E-4,0.0012058378829676898
0.89,0.9016359925,6.77948E-5,8.233759773032002E-4,0.9460327187,0.0094083124,0.009699645560534674,0.9700306761,2.663944E-4,0.0016321593059502495,0.9868916178,7.06794E-5,8.407104138762646E-4,0.9771165675,1.774762E-4,0.0013322019366447415,0.9749079764,1.459347E-4,0.0012080343538161489
0.9,0.9110236049,7.99815E-5,8.943237668764037E-4,0.9462204874,0.0091553827,0.00956837640354935,0.971316098,2.523331E-4,0.0015884996065470083,0.9871203661,7.18126E-5,8.474231528581219E-4,0.9777615398,1.752478E-4,0.0013238119201759743,0.9751518673,1.53322E-4,0.0012382326114264638
0.91,0.9168749988,1.309897E-4,0.0011445073175825483,0.9469499978,0.0087343535,0.009345776318744206,0.9726499987,2.275657E-4,0.0015085280905571498,0.987324999,7.59791E-5,8.716599107450108E-4,0.9781999964,1.804078E-4,0.0013431597075552854,0.9757125008,1.596355E-4,0.001263469429784512
0.92,0.9251758158,9.66221E-5,9.829654113955384E-4,0.9469198298,0.0083416142,0.009133243783015978,0.973445847,2.210852E-4,0.0014868934057288706,0.9874964833,8.43971E-5,9.186789428304101E-4,0.9782559764,1.910788E-4,0.0013823125551046696,0.9759493667,1.64147E-4,0.0012811986575078824
0.93,0.9330658138,1.151107E-4,0.0010728965467369162,0.9471589094,0.0079008762,0.008888687304658659,0.9750401282,2.135277E-4,0.0014612587039946076,0.9875601941,9.58952E-5,9.792609458157719E-4,0.9786516863,1.957332E-4,0.0013990468183731378,0.976452648,1.823331E-4,0.0013503077427016407
0.94,0.9357678056,1.387544E-4,0.0011779405757507465,0.9465168622,0.0073454973,0.008570587669465845,0.9765917659,2.268118E-4,0.0015060272241895231,0.9873782802,1.093585E-4,0.0010457461451040592,0.9791385818,2.067285E-4,0.0014378056196857766,0.9766479456,2.047756E-4,0.0014309982529688845
0.95,0.9370786607,7.51868E-5,8.671032233823144E-4,0.944943817,0.0070805775,0.008414616747065787,0.9776179796,2.57076E-4,0.0016033589741539479,0.9875280881,1.32763E-4,0.0011522282759939542,0.9801573026,2.083255E-4,0.0014433485372563344,0.9768988752,2.20366E-4,0.0014844729704511295
0.96,0.9370786667,1.073096E-4,0.0010359034704063889,0.9433988854,0.0068524498,0.008277952524628297,0.97876405,2.871346E-4,0.0016945046473822373,0.9876685423,1.517343E-4,0.0012318047734929428,0.9807303417,2.340058E-4,0.0015297248118534262,0.9773314661,2.324492E-4,0.0015246284793352118
0.97,0.9382022619,2.033973E-4,0.0014261742530280092,0.9411236054,0.0063449458,0.007965516806836829,0.9782022524,4.212132E-4,0.002052347923720537,0.9876029992,1.934634E-4,0.0013909112121195948,0.9801872706,2.888497E-4,0.001699557883686225,0.9775655484,2.602848E-4,0.0016133344352613317
0.98,0.9376404643,2.205809E-4,0.0014851966199799943,0.9350000113,0.006031311,0.007766151556594811,0.9767977583,5.098674E-4,0.0022580243577074188,0.9871910143,2.493562E-4,0.0015791016433402887,0.9795505667,3.484662E-4,0.0018667249395666195,0.9771348369,3.35545E-4,0.0018317887432780014
0.99,0.9157303572,2.59507E-4,0.0016109220961921158,0.9207865286,0.0059434775,0.007709395242170425,0.9744943875,6.907987E-4,0.0026283049670842995,0.9875280929,3.618942E-4,0.0019023517024987782,0.9788764095,5.669111E-4,0.0023809895001868447,0.9769662976,5.493003E-4,0.002343715639748133
1.0,0.4,0.2666666667,0.05163977795265971,0.83,0.1425252525,0.0377525168035192,0.96,0.0387878788,0.019694638559770525,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_epistemic_CoraML.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.7240479946,1.231784E-4,0.0011098576485297563,0.8081064165,2.167977E-4,0.001472405175215029,0.8222378719,2.012559E-4,0.0014186468905263213,0.7841471046,4.156535E-4,0.002038758200474004,0.7140010434,0.0019755623,0.0044447298005615594,0.7631507564,6.617334E-4,0.0025724179287199816
0.02,0.7305057943,1.220327E-4,0.001104684117745883,0.811891464,2.137318E-4,0.001461956907709663,0.8274394095,2.010581E-4,0.001417949575972291,0.7859430993,4.228439E-4,0.0020563168530165774,0.7138830352,0.0020651437,0.004544385216946292,0.7671390927,6.957107E-4,0.0026376328402565813
0.03,0.7379659176,1.239653E-4,0.0011133970540647214,0.8155271554,2.218305E-4,0.0014893975292043424,0.8326677299,1.906761E-4,0.0013808551698132575,0.7901118213,4.540365E-4,0.0021308132250387407,0.715947817,0.0021580809,0.004645514933782906,0.7713471782,7.288837E-4,0.0026997846210392415
0.04,0.744970423,1.249046E-4,0.0011176072655454598,0.8189402926,2.242414E-4,0.0014974691983476655,0.837224316,1.827422E-4,0.0013518217338096025,0.7942603528,4.615844E-4,0.0021484515354087,0.7191339415,0.0022220923,0.0047139074025695496,0.7754814422,7.693095E-4,0.0027736429114073066
0.05,0.7514130354,1.211144E-4,0.0011005198771489773,0.8224130428,2.295469E-4,0.0015150805259127318,0.8416195655,1.740716E-4,0.0013193619670128437,0.7983858681,4.514813E-4,0.0021248089325866457,0.7222934753,0.0022769995,0.0047717915922638535,0.7795054364,8.024854E-4,0.002832817325561251
0.06,0.7543406606,1.044863E-4,0.001022185403926313,0.8262747246,2.35908E-4,0.001535929685890601,0.8461208832,1.68658E-4,0.0012986839492347628,0.8027637404,4.52133E-4,0.0021263419292296337,0.7258736259,0.0023147253,0.004811159215823147,0.7837087929,8.395232E-4,0.002897452674333094
0.07,0.7554691672,1.014786E-4,0.001007365871965097,0.8298001027,2.409746E-4,0.0015523356595788167,0.8500610673,1.648866E-4,0.0012840817730970253,0.8067962158,4.484722E-4,0.002117716222726737,0.7295446897,0.0023512781,0.004848997937718679,0.7877068192,8.701029E-4,0.0029497506674293675
0.08,0.7559483707,1.007323E-4,0.0010036548211412128,0.8333950621,2.414675E-4,0.001553922456237762,0.8539001107,1.638758E-4,0.0012801398361116647,0.8110157144,4.370034E-4,0.0020904626282237143,0.7332042646,0.0023884853,0.004887213214092465,0.7916778886,8.915149E-4,0.002985824676701564
0.09,0.7570942104,9.46253E-5,9.727553649299499E-4,0.8369807047,2.467605E-4,0.0015708612287531959,0.8576220208,1.662394E-4,0.0012893385901306142,0.8153972745,4.384494E-4,0.0020939183365164937,0.7368671966,0.0024179515,0.004917267025492921,0.7957207698,9.166769E-4,0.003027667253844121
0.1,0.7596098781,8.77025E-5,9.364961291964852E-4,0.8404417652,2.509912E-4,0.0015842701789783207,0.8609868014,1.639643E-4,0.0012804854548178204,0.8196156043,4.39198E-4,0.0020957051319305396,0.7402868599,0.0024352413,0.004934816409958936,0.7995410204,9.343782E-4,0.003056760049464138
0.11,0.7606728554,9.19041E-5,9.586662610105771E-4,0.8439037132,2.544739E-4,0.0015952238087491046,0.8642343372,1.624142E-4,0.0012744182986759098,0.8239269131,4.352787E-4,0.0020863333865899763,0.7439385158,0.0024780972,0.0049780490154276305,0.8034106731,9.577697E-4,0.003094785452983777
0.12,0.7616197169,1.067482E-4,0.001033190205141338,0.8474354494,2.602638E-4,0.001613269351348373,0.8675704205,1.620356E-4,0.0012729320484613465,0.8281338048,4.327939E-4,0.002080369919028825,0.7477816921,0.002512608,0.005012592143791473,0.8071361494,0.0010004141,0.003162932341988997
0.13,0.7626706302,1.119593E-4,0.0010581082175278671,0.8507062292,2.554069E-4,0.0015981454877450926,0.8704510391,1.694537E-4,0.0013017438304059673,0.832189911,4.342494E-4,0.002083865158785472,0.7517685467,0.0025385559,0.0050384083796373635,0.8107002908,0.0010362725,0.003219118668207185
0.14,0.7643243253,1.082322E-4,0.0010403470574764943,0.8541381389,2.55223E-4,0.0015975700297639537,0.8733693689,1.657475E-4,0.001287429609726295,0.8363123113,4.354115E-4,0.0020866516240139366,0.7555435407,0.0025378734,0.005037731036885554,0.8144744742,0.0010636718,0.0032613981664310785
0.15,0.7651275754,1.094331E-4,0.001046102767418192,0.8568165261,2.585533E-4,0.0016079592656532068,0.8761421645,1.680224E-4,0.0012962345466774137,0.8401032799,4.315951E-4,0.0020774867027251944,0.7591373014,0.002555794,0.005055486128949421,0.8181591731,0.0010982809,0.0033140321362352537
0.16,0.7662569165,1.088853E-4,0.0010434811929306632,0.8595881951,2.694085E-4,0.001641366808486147,0.8787031311,1.71189E-4,0.0013083921430519217,0.8439213222,4.257467E-4,0.0020633630315579467,0.7627166575,0.002568171,0.0050677125017112015,0.8217455411,0.0011223592,0.0033501629811100234
0.17,0.7668948472,1.141208E-4,0.0010682733732523713,0.8623459864,2.681214E-4,0.0016374412966576846,0.8810765415,1.707947E-4,0.0013068844631412527,0.8479278153,4.200443E-4,0.0020494982312751577,0.766602366,0.0025864826,0.005085747339378943,0.8255693841,0.0011460479,0.0033853329230667992
0.18,0.7675063014,1.289056E-4,0.0011353660202771615,0.8653337628,2.682793E-4,0.0016379233803813901,0.8832493567,1.743538E-4,0.0013204309902452305,0.8515995127,4.106761E-4,0.002026514495383638,0.7702707863,0.002603568,0.005102517025939257,0.8293577003,0.0011735187,0.003425665920664185
0.19,0.7685149789,1.323173E-4,0.0011502925714790997,0.8680050975,2.741037E-4,0.0016556077433981758,0.8856660277,1.753192E-4,0.001324081568484359,0.855264498,4.096033E-4,0.0020238658552384345,0.7739324385,0.0026061125,0.005105009794309899,0.8328489459,0.0011986215,0.0034621113500290543
0.2,0.7697869778,1.539459E-4,0.0012407493703403601,0.8708263177,2.745053E-4,0.001656820147149352,0.8876888114,1.671163E-4,0.0012927346982269795,0.8591219968,4.033459E-4,0.0020083473305183047,0.7777985924,0.0026395283,0.005137633988520397,0.8361846286,0.0012384171,0.0035191150876321166
0.21,0.7709803939,1.567488E-4,0.0012519936102073366,0.8733071828,2.680374E-4,0.001637184778820033,0.8895882255,1.662854E-4,0.001289516963827929,0.8625490147,3.99117E-4,0.0019977912803894205,0.7812614363,0.0026681616,0.005165425055114051,0.8393137169,0.0012642411,0.0035556168241248944
0.22,0.7720714808,1.41833E-4,0.0011909366062053848,0.8758636642,2.751882E-4,0.001658879742476832,0.8914956975,1.658227E-4,0.0012877216314095218,0.866115154,3.967765E-4,0.0019919249483853554,0.7849437475,0.0026853137,0.005182001254341801,0.8425281256,0.0012882227,0.0035891819402198042
0.23,0.7737089097,1.251717E-4,0.0011188015909892157,0.8784104615,2.731517E-4,0.00165273016551402,0.8932461399,1.595661E-4,0.0012631947593304842,0.8694969833,3.82254E-4,0.0019551317091183397,0.7886384964,0.0026791373,0.005176038349935208,0.8460295123,0.0013103776,0.003619913811128657
0.24,0.7750679374,1.537814E-4,0.0012400862873203622,0.8805910337,2.760304E-4,0.0016614162633127197,0.8949252754,1.62015E-4,0.0012728511303369298,0.8726494563,3.716761E-4,0.0019278902977088713,0.7923165739,0.002681079,0.005177913672513283,0.8493070686,0.0013393062,0.003659653262264063
0.25,0.7763085365,1.869647E-4,0.001367350357443183,0.8830716264,2.814611E-4,0.001677680243669812,0.8966942167,1.670739E-4,0.0012925706943916065,0.8762947649,3.585608E-4,0.0018935701729801302,0.7960674948,0.0026665303,0.005163845756797931,0.8527341622,0.0013786759,0.003713052517807956
0.26,0.7774598777,1.980857E-4,0.0014074292166926193,0.8853733432,2.860725E-4,0.0016913677896897529,0.8979623169,1.609439E-4,0.0012686366698152784,0.8796720147,3.606993E-4,0.0018992085193574718,0.7995184928,0.0026804079,0.005177265591023895,0.8560641998,0.0014077507,0.003752000399786759
0.27,0.7787835836,1.798098E-4,0.0013409317656018147,0.8876732683,2.998183E-4,0.001731526205403776,0.8993493611,1.583295E-4,0.0012582905069974898,0.8827369171,3.533764E-4,0.00187983084345374,0.80297737,0.0026803461,0.005177205906664328,0.8589816117,0.0014201155,0.0037684419857548558
0.28,0.7799856544,1.772589E-4,0.0013313861198014647,0.8897560954,2.916814E-4,0.0017078682618984404,0.9009469146,1.509165E-4,0.001228480769080249,0.8861119068,3.406078E-4,0.0018455562847011736,0.806635586,0.0026738942,0.00517097108868344,0.86226686,0.0014266423,0.0037770918707386507
0.29,0.7800727308,1.749217E-4,0.0013225796762388268,0.8917018205,2.865504E-4,0.0016927799620742206,0.9024436378,1.51476E-4,0.0012307558653120447,0.8889163625,3.253227E-4,0.0018036704244401192,0.8102909088,0.0026812403,0.0051780694278852615,0.8650109076,0.0014824651,0.0038502793405154386
0.3,0.782079649,2.03189E-4,0.0014254437905438433,0.893694694,2.875096E-4,0.0016956108044005854,0.9039675498,1.425835E-4,0.0011940833304254774,0.8921902663,3.077949E-4,0.0017544084473120848,0.8136504447,0.0026501483,0.005147959110171719,0.8682153398,0.0015061564,0.0038809230860711477
0.31,0.785479033,2.235052E-4,0.0014950090300730628,0.8957260495,2.934012E-4,0.0017128957936780626,0.9058158672,1.380388E-4,0.0011748991446077404,0.8952095824,2.986677E-4,0.0017282005092002489,0.817312873,0.0026574985,0.0051550931126411285,0.8713697618,0.0015333644,0.003915819709843649
0.32,0.7865603566,2.119674E-4,0.0014559100246924602,0.8977069116,2.895981E-4,0.0017017582084420807,0.9074487472,1.337208E-4,0.0011563771011222938,0.8980182213,3.068548E-4,0.0017517271477030891,0.8209491247,0.0026324491,0.005130739810202813,0.8741989356,0.0015530192,0.003940836459433454
0.33,0.7875192583,2.062621E-4,0.001436182787809407,0.8997919881,2.84495E-4,0.0016866979575490095,0.9090523887,1.285331E-4,0.0011337243933161182,0.9013174123,2.950449E-4,0.0017176871077119954,0.8240755016,0.0026176157,0.005116263968952345,0.8770493072,0.0015762298,0.003970176066624754
0.34,0.7893583715,1.797062E-4,0.0013405454113904534,0.9018622851,2.847605E-4,0.0016874848147464914,0.9107981241,1.255326E-4,0.0011204133165934793,0.9044757432,2.825773E-4,0.0016810035693001963,0.8278169024,0.0025757166,0.005075151820389218,0.8801330227,0.0016022092,0.004002760547422241
0.35,0.7913423359,1.709061E-4,0.0013073105981364949,0.9038363773,2.842189E-4,0.001685879295797893,0.9122954726,1.222916E-4,0.0011058553250764768,0.9071564728,2.669703E-4,0.001633922580785271,0.8309372503,0.0025689077,0.005068439306137541,0.8830818117,0.0016124212,0.004015496482379234
0.36,0.7927419424,1.510292E-4,0.0012289393801160414,0.905717746,2.850582E-4,0.0016883666663376174,0.9139435565,1.167937E-4,0.0010807113398128105,0.909806456,2.621525E-4,0.001619112411168539,0.8340564513,0.0025384549,0.005038308148575274,0.8857661307,0.0016128953,0.004016086776950916
0.37,0.7953278661,1.209429E-4,0.001099740423918299,0.9077213115,2.832569E-4,0.0016830237669147752,0.9153688538,1.154433E-4,0.0010744454383541306,0.9122868854,2.471163E-4,0.0015719933205964967,0.8377377075,0.002509792,0.005009782430405536,0.8885737723,0.0016546658,0.004067758350738156
0.38,0.795920068,1.257858E-4,0.0011215426875513922,0.9096086597,2.839447E-4,0.0016850658740832658,0.9170274746,1.144049E-4,0.0010696022625256549,0.9147377181,2.420487E-4,0.0015557914384646805,0.8410158199,0.0024834131,0.004983385495825102,0.8913988364,0.0016755348,0.004093329695981011
0.39,0.7975444615,1.375702E-4,0.0011729032355654921,0.9114902622,2.889811E-4,0.0016999444108558373,0.9188484365,1.076282E-4,0.0010374401187538487,0.9171888232,2.296619E-4,0.0015154599961727793,0.8441998321,0.0024583772,0.004958202496873237,0.8940558827,0.001669281,0.004085683541342869
0.4,0.7978485286,1.401313E-4,0.0011837706703580724,0.9131497419,2.896697E-4,0.0017019685661022062,0.9202925992,1.035769E-4,0.001017727370173368,0.9195180738,2.160849E-4,0.0014699826529588709,0.8474354553,0.0024624218,0.004962279516512547,0.8963769358,0.0016603073,0.004074686859134086
0.41,0.7996500373,1.891469E-4,0.001375306874846483,0.9151443565,2.832645E-4,0.0016830463451729426,0.9219422555,1.077882E-4,0.0010382109612212733,0.9219335103,2.050721E-4,0.0014320338683145731,0.8505686778,0.0024341408,0.0049337012475422545,0.8988451427,0.0016452152,0.004056125244614618
0.42,0.8036509275,1.674427E-4,0.0012939965224064553,0.9169723946,2.857968E-4,0.0016905525723857275,0.9233481723,1.054959E-4,0.0010271119705270696,0.9242564553,1.881241E-4,0.0013715833915588216,0.8534372216,0.0024077368,0.0049068694704465085,0.9013713247,0.0016096866,0.004012089979050819
0.43,0.8057970941,1.453506E-4,0.001205614366205048,0.9183695638,2.973457E-4,0.0017243714796991974,0.9247916597,1.023258E-4,0.0010115621582483204,0.9266757226,1.844376E-4,0.0013580780537215083,0.8563043457,0.0023681623,0.004866376783603999,0.9036684799,0.0015702333,0.003962616938337593
0.44,0.8070967734,1.514012E-4,0.0012304519494884796,0.920248847,2.922719E-4,0.0017095961511421347,0.9262027645,1.062807E-4,0.001030925312522687,0.9287557578,1.789434E-4,0.0013376972751710306,0.8591336423,0.0023646384,0.004862754774816431,0.9057788026,0.0015532654,0.003941148817286655
0.45,0.8094835699,1.576111E-4,0.0012554325947656448,0.9218685454,2.868562E-4,0.0016936829691533183,0.9276901418,1.052735E-4,0.001026028752033782,0.9307417798,1.696369E-4,0.0013024473117942239,0.8620751184,0.0023096961,0.004805929774767834,0.9080751181,0.001526829,0.003907465930753588
0.46,0.8113766789,1.77119E-4,0.0013308606238070161,0.9234034395,2.757686E-4,0.0016606281943890991,0.9290439779,1.076573E-4,0.0010375803583337533,0.9327629054,1.625232E-4,0.0012748458730372076,0.8649617594,0.0022735461,0.004768171662178282,0.9103250486,0.0014867776,0.00385587551666285
0.47,0.8145082712,2.025272E-4,0.0014231205149248605,0.9249659199,2.701985E-4,0.0016437715778051401,0.9302336907,1.140486E-4,0.0010679353913041743,0.9348003894,1.560633E-4,0.001249252976782525,0.8677215183,0.0022531211,0.004746705278401009,0.912463485,0.0014366944,0.0037903751793193245
0.48,0.8168818176,2.174341E-4,0.0014745646815246866,0.9266037774,2.616194E-4,0.0016174653010188505,0.931449852,1.197809E-4,0.001094444608009012,0.9366137064,1.435999E-4,0.0011983317570689678,0.87067527,0.002229005,0.0047212339488739595,0.9149354523,0.0013839751,0.003720181581589802
0.49,0.8171052516,2.338115E-4,0.0015290895984212305,0.9280769324,2.62584E-4,0.0016204443834948487,0.9323987967,1.219456E-4,0.0011042898170317429,0.9385324037,1.338158E-4,0.0011567877938498485,0.8739473671,0.0022043116,0.004695009691150808,0.917196365,0.0013301918,0.0036471794581566727
0.5,0.8194214821,2.475449E-4,0.0015733559673513176,0.9301446301,2.474366E-4,0.0015730117609223397,0.9336053687,1.307784E-4,0.0011435838403895011,0.9403925633,1.206809E-4,0.0010985485879104302,0.8768491757,0.0021645643,0.004652487829108207,0.9191425622,0.0012766153,0.003572975370751945
0.51,0.8220231831,3.001573E-4,0.00173250483404809,0.931591146,2.447676E-4,0.0015645050335489497,0.9346259183,1.358895E-4,0.0011657165178550056,0.9419072676,1.172428E-4,0.001082787144364025,0.8796417302,0.0021207743,0.004605186532595612,0.9211696547,0.0012271648,0.003503091206349044
0.52,0.8237634361,2.806875E-4,0.0016753730927766507,0.9331935501,2.412527E-4,0.001553231148284118,0.9358172053,1.391107E-4,0.001179451991392613,0.9436128974,1.145531E-4,0.0010702948191970286,0.882376346,0.002047832,0.004525297780257118,0.9231505388,0.0011638982,0.0034115952280421545
0.53,0.8272527456,2.653466E-4,0.0016289462851794714,0.9350439471,2.448807E-4,0.001564866447975673,0.9367472434,1.498458E-4,0.001224115190658134,0.9450549316,1.144642E-4,0.0010698794324595646,0.8856153756,0.0020153739,0.004489291592222541,0.9251868033,0.0011002349,0.0033169788965261744
0.54,0.8288439929,2.833479E-4,0.001683294091951849,0.9365095407,2.48778E-4,0.001577269793028447,0.9377104378,1.528485E-4,0.0012363191335573514,0.9464197534,1.059523E-4,0.0010293313363538487,0.8882828254,0.0019795963,0.0044492654449920154,0.9269248044,0.0010455198,0.003233449860443177
0.55,0.8294724703,2.858351E-4,0.0016906658451627868,0.9377867013,2.450218E-4,0.0015653172202464267,0.9385550481,1.556943E-4,0.0012477752201418332,0.9477637571,1.029351E-4,0.001014569366775875,0.8904931164,0.001931467,0.004394845844850534,0.9286467898,9.776448E-4,0.0031267312004711885
0.56,0.8308685422,2.875955E-4,0.0016958640865352389,0.939495303,2.448602E-4,0.0015648009458074852,0.9391784066,1.618152E-4,0.0012720660360217154,0.9492840356,9.6718E-5,9.834531000510395E-4,0.8934272325,0.0018928402,0.004350678337914676,0.9304342711,9.30358E-4,0.0030501770440418702
0.57,0.8338535309,3.027061E-4,0.001739845108048415,0.9409123689,2.344153E-4,0.0015310627028309455,0.9398559445,1.688187E-4,0.0012993025051926898,0.9508043259,9.36889E-5,9.679302660832546E-4,0.8957983172,0.0018433652,0.0042934429075044194,0.9321488619,8.950717E-4,0.0029917748912643813
0.58,0.836855042,3.232402E-4,0.0017978882056457236,0.9421253091,2.370198E-4,0.0015395447379014356,0.9409336603,1.761568E-4,0.001327240746812725,0.9521253049,8.94997E-5,9.460428108706287E-4,0.898169533,0.0018140429,0.004259158250171036,0.9337960649,8.513772E-4,0.002917836870011756
0.59,0.8392947316,3.278861E-4,0.001810762546553247,0.9435138404,2.221127E-4,0.0014903445910258472,0.9419269383,1.8374E-4,0.0013555072851150598,0.9535516262,8.8548E-5,9.40999468650222E-4,0.9008438146,0.0017764468,0.004214791572545432,0.9352392823,8.156348E-4,0.002855932072021322
0.6,0.8411612928,3.276034E-4,0.0018099817678639749,0.9449032193,2.164578E-4,0.0014712504885300804,0.9427999949,1.81496E-4,0.0013472045130565739,0.9544257921,9.03731E-5,9.506476739570766E-4,0.902683872,0.0017272977,0.004156077116705127,0.9370967692,7.586497E-4,0.002754359635196537
0.61,0.8414021194,2.894537E-4,0.00170133388845341,0.9462301618,2.07959E-4,0.0014420783612550325,0.9434523845,1.919822E-4,0.0013855764143489164,0.955370369,8.78589E-5,9.373307847286357E-4,0.9046693116,0.0016910042,0.004112182145771269,0.9388227516,7.307395E-4,0.0027032193769651767
0.62,0.8388586998,2.745285E-4,0.0016568901593044724,0.9475679356,2.034051E-4,0.0014262015986528692,0.9441576082,1.899571E-4,0.0013782492517683438,0.9563586956,8.89566E-5,9.431680656171518E-4,0.9066304344,0.0016145356,0.004018128420048319,0.9401086962,6.88622E-4,0.0026241608182426624
0.63,0.8410041869,2.606554E-4,0.0016144825796520692,0.9488284504,2.096754E-4,0.001448017265090441,0.9447419816,1.967894E-4,0.0014028164527121858,0.957405858,9.11063E-5,9.544962021925494E-4,0.9085634583,0.0016015511,0.004001938405323101,0.9413947028,6.734666E-4,0.0025951235038047804
0.64,0.8424677193,2.729926E-4,0.0016522487706153695,0.9500573903,2.101127E-4,0.0014495264744046588,0.9451936865,1.955709E-4,0.0013984666603104989,0.9586370164,9.66858E-5,9.83289377548644E-4,0.9105882359,0.0015830255,0.003978725298383893,0.9426685792,6.297491E-4,0.0025094802250665376
0.65,0.8442477942,3.268914E-4,0.0018080138273807531,0.9508702075,2.075074E-4,0.0014405117146347683,0.9454867262,2.029906E-4,0.0014247476969625184,0.9596460164,9.61802E-5,9.807150452603448E-4,0.9121533889,0.0015602866,0.0039500463288422326,0.9439085573,5.825019E-4,0.002413507613412479
0.66,0.8467374802,3.244189E-4,0.00180116323524549,0.9518664616,2.048704E-4,0.0014313294519431926,0.9459028792,2.137226E-4,0.0014619254426953517,0.960546279,9.70837E-5,9.853106109242913E-4,0.9139301962,0.0015188266,0.0038972125936366365,0.9454476446,5.373505E-4,0.0023180821814594924
0.67,0.8475743294,3.533167E-4,0.0018796720458633203,0.9530516446,2.010204E-4,0.0014178166313032162,0.9466040641,2.20973E-4,0.0014865160611308578,0.9611893606,1.014749E-4,0.0010073475070699288,0.9161971813,0.001463563,0.0038256541924225193,0.9467918628,5.049009E-4,0.002247
0.68,0.850000006,4.000466E-4,0.0020001164966071353,0.9543064451,1.92721E-4,0.0013882398928139184,0.9470645136,2.310502E-4,0.001520033552261265,0.9618870872,9.88373E-5,9.941695026503277E-4,0.9175483865,0.001481794,0.0038494077466540225,0.9483709604,4.663436E-4,0.002159499015975696
0.69,0.8532445848,4.0593E-4,0.0020147704583897393,0.9554575592,1.901543E-4,0.001378964466547271,0.9471880078,2.450646E-4,0.0015654539277794159,0.9629118019,1.025364E-4,0.0010126025873954698,0.9195008194,0.0014248638,0.003774736812017495,0.9495008206,4.404709E-4,0.0020987398600112402
0.7,0.8547332287,4.760951E-4,0.002181960357110092,0.9566437125,1.874825E-4,0.001369242491306781,0.9478485358,2.52704E-4,0.0015896666317187387,0.9635111856,9.87476E-5,9.93718269933687E-4,0.9213941467,0.0013390203,0.0036592626306402223,0.9503442353,4.330156E-4,0.002080902688738712
0.71,0.8574733078,4.386482E-4,0.0020943929908209683,0.9578113866,1.843575E-4,0.0013577831196476115,0.9481494623,2.624375E-4,0.0016199922839322414,0.9642348713,9.72543E-5,9.86175947790251E-4,0.9232562298,0.0013154207,0.003626872895484483,0.9508718854,4.078151E-4,0.0020194432401035686
0.72,0.8589318693,4.433153E-4,0.0021055054025102857,0.9587292856,1.789716E-4,0.0013378026760326052,0.9488213658,2.536684E-4,0.0015926970835661125,0.9650644571,1.019837E-4,0.0010098697935872723,0.9248987085,0.0012479307,0.003532606261671402,0.9517127073,3.942152E-4,0.0019854853310966565
0.73,0.8625239074,4.277023E-4,0.002068096467769335,0.9599617583,1.723688E-4,0.0013128929887846915,0.9492160612,2.558641E-4,0.0015995752561226997,0.965468452,9.52622E-5,9.760235652892813E-4,0.9265965581,0.0012029745,0.0034683922788519756,0.9527724648,3.801048E-4,0.0019496276567591052
0.74,0.865873009,4.332187E-4,0.002081390640893727,0.9610119075,1.6601E-4,0.0012884486796143648,0.9495833308,2.572887E-4,0.001604022132016887,0.9657738096,9.60231E-5,9.799137717166752E-4,0.9282539684,0.0011922193,0.003452852878418077,0.95373016,3.675804E-4,0.0019172386392935022
0.75,0.869421488,4.51358E-4,0.0021245187690392383,0.9621487635,1.528052E-4,0.0012361440045561035,0.9499586809,2.515232E-4,0.0015859482967612783,0.9660330582,1.004961E-4,0.0010024774311674055,0.9300619882,0.0011868545,0.0034450754708714292,0.9550413227,3.509172E-4,0.0018732784096337628
0.76,0.8726881683,6.195189E-4,0.002489013660066975,0.9630107456,1.430424E-4,0.0011960033444769291,0.9505591363,2.590356E-4,0.0016094582939610456,0.9663225806,9.68149E-5,9.839456285791405E-4,0.9314193517,0.0011691798,0.003419327126789714,0.9558064461,3.343297E-4,0.0018284684848254836
0.77,0.8757847607,7.308499E-4,0.0027034235702161065,0.9637219721,1.483169E-4,0.0012178542605747209,0.9512556058,2.646283E-4,0.0016267399915167757,0.9668385649,9.45828E-5,9.72536888760524E-4,0.9323991042,0.0011260399,0.0033556517995763507,0.9566816145,3.393015E-4,0.0018420138435961875
0.78,0.879107976,4.448092E-4,0.0021090500231146724,0.9646478903,1.48593E-4,0.0012189872845932398,0.9523239464,2.563375E-4,0.0016010543401146632,0.9674413192,9.06879E-5,9.523019479135807E-4,0.9339436626,0.0010686802,0.00326906745112425,0.957300474,3.432789E-4,0.0018527787239711062
0.79,0.8828009903,3.582545E-4,0.0018927612105070202,0.9655773908,1.376277E-4,0.0011731483282177066,0.9529729682,2.503797E-4,0.0015823390913454675,0.9677641243,9.17457E-5,9.578397569531137E-4,0.9353562593,9.962277E-4,0.0031563074945258423,0.958181811,3.246466E-4,0.0018017952158888644
0.8,0.8868556678,2.85557E-4,0.0016898431879911224,0.9661340255,1.359407E-4,0.001165936104595788,0.9540206236,2.361429E-4,0.0015366941790740279,0.9683247501,8.59234E-5,9.269487580227938E-4,0.9365206218,9.720513E-4,0.0031177737249518285,0.9590206271,3.112617E-4,0.0017642610351079004
0.81,0.8899456501,1.858362E-4,0.0013632175174930815,0.9664945674,1.43068E-4,0.0011961103628010251,0.9550815248,2.309924E-4,0.001519843412987009,0.9692934811,8.46574E-5,9.200945603577928E-4,0.9378804344,9.660672E-4,0.0031081621579319187,0.959619568,3.316213E-4,0.0018210472261860756
0.82,0.8934097409,1.565396E-4,0.0012511578637406232,0.9672779334,1.466509E-4,0.0012109950454068752,0.9560458422,2.246122E-4,0.0014987067758571054,0.9694555837,9.27527E-5,9.630820318124516E-4,0.9392550111,9.188692E-4,0.003031285535874178,0.9603438348,3.139281E-4,0.0017718016254648825
0.83,0.8945454538,2.281402E-4,0.0015104310642991953,0.9681212127,1.379232E-4,0.0011744070844472967,0.9569999945,2.116102E-4,0.0014546827832898827,0.9696969736,9.53524E-5,9.764855349671085E-4,0.9409090853,8.93879E-4,0.002989780928429372,0.960727272,3.333465E-4,0.0018257779163961864
0.84,0.8967741966,2.728642E-4,0.001651860163573176,0.9691612917,1.362893E-4,0.0011674300835596107,0.958451606,1.825288E-4,0.001351032197987894,0.9706451648,9.65958E-5,9.828316234228526E-4,0.9419677371,8.952151E-4,0.0029920145387347303,0.9616451591,3.123632E-4,0.0017673799817809412
0.85,0.8945017159,2.5993E-4,0.0016122344742623513,0.9697938144,1.362916E-4,0.0011674399342150327,0.9596907204,1.586119E-4,0.0012594121644640408,0.9709278327,9.83895E-5,9.919148148908757E-4,0.9437800658,8.231772E-4,0.0028691064811191655,0.9626116818,2.992287E-4,0.00172982282329723
0.86,0.8944852948,2.194166E-4,0.0014812717508951557,0.9708088213,1.307459E-4,0.0011434417344141326,0.9608455932,1.437314E-4,0.0011988803109568528,0.9709558785,1.055371E-4,0.0010273125133083896,0.9443014741,8.135463E-4,0.002852273303875349,0.9631985289,3.086919E-4,0.001756963004732883
0.87,0.8952380896,3.611321E-4,0.0019003475997827345,0.9717460269,1.247928E-4,0.0011171069778673842,0.9619444406,1.435032E-4,0.0011979282115385714,0.9712698388,1.110628E-4,0.0010538633687532744,0.9457936442,8.198704E-4,0.0028633379122974642,0.9644444382,2.821487E-4,0.00167972825183123
0.88,0.8957081556,3.563236E-4,0.001887653569911598,0.9725751024,1.328078E-4,0.0011524226655181683,0.962832613,1.433481E-4,0.001197280668849205,0.9724034297,1.135915E-4,0.0010657931318975554,0.9468240321,7.858781E-4,0.0028033517438951537,0.9654077244,2.626498E-4,0.0016206474015034856
0.89,0.8976525784,5.574046E-4,0.0023609417612469818,0.9733333313,1.397652E-4,0.0011822233291557056,0.9644131446,1.608271E-4,0.0012681762495804752,0.9728169012,1.216934E-4,0.001103147315638306,0.9484976524,7.264585E-4,0.002695289409321381,0.9652582169,2.872071E-4,0.0016947185607055822
0.9,0.8953608394,6.911234E-4,0.002628922593002692,0.9744845515,1.531819E-4,0.001237666756441329,0.9654639298,1.736463E-4,0.0013177492174158178,0.9727835184,1.422881E-4,0.0011928457570029747,0.9491237229,7.416363E-4,0.002723300020196086,0.9648969191,3.181432E-4,0.001783656917683443
0.91,0.9045714319,8.85624E-4,0.0029759435478516724,0.9750857162,1.659171E-4,0.0012880881181037266,0.966457147,1.805187E-4,0.001343572476645752,0.9728000057,1.524601E-4,0.0012347473425766099,0.9506285721,7.404792E-4,0.002721174746318215,0.9651428574,3.360955E-4,0.0018332907570813748
0.92,0.9161290228,5.549776E-4,0.0023557962560459256,0.9751612908,1.953986E-4,0.0013978504927208775,0.9675483835,1.820119E-4,0.001349117859936633,0.9723225838,1.902861E-4,0.001379442278603929,0.951483869,7.714859E-4,0.0027775635006242433,0.9656774181,3.438172E-4,0.0018542308378408552
0.93,0.9205882311,5.022109E-4,0.002241006247202359,0.9749999928,2.413842E-4,0.0015536544017251714,0.9686029392,2.215655E-4,0.0014885076419017809,0.9730146968,2.283374E-4,0.0015110837170719564,0.9530882335,6.682086E-4,0.002584973113980105,0.9669852889,3.598865E-4,0.001897067473760488
0.94,0.9247863293,6.136313E-4,0.002477158250899607,0.9750427365,2.917331E-4,0.0017080196134705245,0.9703418821,3.179652E-4,0.0017831578729882555,0.9741025656,2.604096E-4,0.001613721165505367,0.9535897464,7.677844E-4,0.002770892275062313,0.9670940191,4.167247E-4,0.0020413835994246648
0.95,0.9309278309,5.443961E-4,0.0023332297357954272,0.9754639161,3.537984E-4,0.0018809529499697753,0.9719587612,4.381793E-4,0.00209327327408535,0.9746391737,2.7573E-4,0.0016605119692432212,0.9536082447,9.350601E-4,0.003057875242713476,0.9670103073,4.93832E-4,0.0022222331110844334
0.96,0.9333333194,0.0011615165,0.003408102844692337,0.9752563965,4.159113E-4,0.002039390350080141,0.9721794766,6.078372E-4,0.0024654354584940975,0.9751281917,3.015692E-4,0.0017365747896361966,0.9533333212,0.0011174201,0.003342783421043009,0.9675640893,5.69319E-4,0.0023860406534675807
0.97,0.9372881293,0.0014076414,0.0037518547413246156,0.973728807,5.709202E-4,0.0023893936469322084,0.9716949123,8.30221E-4,0.002881355583748733,0.9749152482,3.974243E-4,0.001993550350505349,0.9544067734,0.0013446443,0.003666939186842345,0.9684745693,7.081442E-4,0.002661097893727324
0.98,0.9358974397,0.0010592445,0.0032546036625063887,0.9717948735,8.301289E-4,0.0028811957587085266,0.970256412,0.0013776156,0.0037116244422085594,0.9738461554,5.841451E-4,0.0024169093901096088,0.955384618,0.0018013134,0.0042441882616114,0.9697435915,8.15253E-4,0.0028552635605141605
0.99,0.9699999928,0.0012222228,0.0034960303202346515,0.9669999951,0.0017282829,0.0041572622000542615,0.9644999999,0.0031967166,0.0056539513616585,0.9739999938,0.0011353541,0.0033695015951917874,0.9569999951,0.0030818182,0.005551412613020221,0.9729999936,0.0010818187,0.0032891012450211986
1.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.92,0.0743434343,0.027265992426464145,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_prediction_epistemic_Photos.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.7690500498,5.83194E-5,7.636713953003609E-4,0.8546006134,0.0069767749,0.008352709081489669,0.916377936,3.74666E-5,6.120996650873124E-4,0.9134382015,8.1738E-5,9.040907034142094E-4,0.9052502584,8.97442E-5,9.4733415435104E-4,0.9152400416,3.66315E-5,6.052396219680268E-4
0.02,0.7763309896,5.79357E-5,7.611550433387405E-4,0.8577032617,0.0070450936,0.008393505584676763,0.9202847713,4.76526E-5,6.903086266301472E-4,0.914065209,8.34899E-5,9.137280777124012E-4,0.9054643011,9.12769E-5,9.553894493870026E-4,0.9187536126,3.78023E-5,6.148357504244528E-4
0.03,0.7780858994,5.41608E-5,7.359402149631449E-4,0.8607047546,0.0071166784,0.008436040777521171,0.9238323605,5.68238E-5,7.538156273254091E-4,0.9146059203,8.66582E-5,9.309038618461092E-4,0.9057506269,9.44904E-5,9.720617264351066E-4,0.9223248512,4.22978E-5,6.503675883683011E-4
0.04,0.7785548806,5.97201E-5,7.727878104628721E-4,0.8635074791,0.0071798819,0.00847341837749087,0.9271476716,6.61304E-5,8.13206000961626E-4,0.9152559483,8.77417E-5,9.367053965895573E-4,0.9066926533,9.75354E-5,9.876001215066753E-4,0.9256372416,4.78675E-5,6.918634258291155E-4
0.05,0.7785395026,5.22856E-5,7.230878231584321E-4,0.866495634,0.0072561438,0.008518300182548158,0.9301979989,7.28468E-5,8.535033684760711E-4,0.9161124092,9.04502E-5,9.510531005154234E-4,0.9078943998,1.039721E-4,0.001019667102538863,0.9289525205,5.11659E-5,7.153034321181466E-4
0.06,0.7790232301,4.98311E-5,7.059114675368293E-4,0.869292168,0.007319867,0.00855562212816812,0.9328571439,8.22734E-5,9.070468565625483E-4,0.9171751297,9.28353E-5,9.635107679730414E-4,0.9092943209,1.134869E-4,0.0010653023045126674,0.9322160083,5.35321E-5,7.316563400941729E-4
0.07,0.7797303259,4.70772E-5,6.86128267891653E-4,0.872040019,0.0073660108,0.008582546708291193,0.9354197466,9.42236E-5,9.706884155072625E-4,0.9185297948,9.65008E-5,9.823482071037745E-4,0.9109873861,1.213922E-4,0.0011017812850107776,0.9352501082,5.69331E-5,7.545402573753107E-4
0.08,0.7805231869,4.42889E-5,6.654990608558363E-4,0.8746977377,0.0074096329,0.008607922455505741,0.9376808101,1.036201E-4,0.0010179395856336464,0.9199054736,1.031758E-4,0.0010157548916938574,0.9128665614,1.261571E-4,0.0011231967770609032,0.938045727,6.27254E-5,7.919936868435253E-4
0.09,0.781622225,3.83654E-5,6.193980949276483E-4,0.8773000014,0.0074462794,0.008629182695945196,0.9396088868,1.098103E-4,0.001047904098665522,0.9214800018,1.085893E-4,0.001042061898353452,0.91482889,1.324892E-4,0.0011510395301639297,0.9407955587,6.87947E-5,8.294257049308274E-4
0.1,0.7824269712,4.14515E-5,6.43828393285043E-4,0.8799191037,0.0074901054,0.008654539502480765,0.9413528103,1.187525E-4,0.0010897362066114899,0.9230606729,1.144584E-4,0.0010698523262581616,0.9169730347,1.419956E-4,0.0011916190666483983,0.9434651697,7.04106E-5,8.391102430551065E-4
0.11,0.7832765281,4.43988E-5,6.663242453940874E-4,0.8824789831,0.0075192195,0.008671343321539057,0.9428538954,1.283523E-4,0.0011329267407913012,0.9247602814,1.212463E-4,0.0011011189763145488,0.9192160839,1.442646E-4,0.0012011019940038397,0.9457532394,7.22683E-5,8.501076402432813E-4
0.12,0.7837278843,4.24227E-5,6.513271067597295E-4,0.8849528837,0.0075151192,0.008668978717242303,0.9443507242,1.372024E-4,0.0011713342819195552,0.9264605862,1.280047E-4,0.0011313916209695033,0.9213376236,1.45668E-4,0.0012069299896845715,0.9481176752,7.48042E-5,8.648942131844796E-4
0.13,0.7839377046,3.36836E-5,5.803757403613628E-4,0.8873849383,0.0075062721,0.008663874479700176,0.9458461231,1.436814E-4,0.0011986717649131475,0.9281589955,1.317552E-4,0.0011478466796571744,0.9233891213,1.472625E-4,0.0012135176142108529,0.9502928859,7.53774E-5,8.682015894940528E-4
0.14,0.7838664174,3.15519E-5,5.617107796722437E-4,0.8898047975,0.0075057698,0.008663584592996135,0.9471425223,1.52246E-4,0.001233880059000874,0.9299059242,1.397641E-4,0.0011822186768952686,0.9254938859,1.487426E-4,0.0012196007543454539,0.9524905944,7.51725E-5,8.670207609971055E-4
0.15,0.7833214402,2.63675E-5,5.134929405551745E-4,0.8923316678,0.0074871411,0.008652826763549585,0.9482869387,1.579713E-4,0.0012568663413426266,0.9316416836,1.490022E-4,0.0012206645730912322,0.9276588154,1.502655E-4,0.0012258282914013692,0.9543278599,7.90505E-5,8.891034810414365E-4
0.16,0.7834336579,2.82322E-5,5.313398159370329E-4,0.8948374689,0.0074690984,0.008642394575579155,0.9493281984,1.645315E-4,0.0012826983277450703,0.9334745938,1.54225E-4,0.0012418735845487656,0.929867565,1.532383E-4,0.0012378945835570976,0.9561353242,7.91183E-5,8.894846822739557E-4
0.17,0.7830896676,2.54087E-5,5.04070431586698E-4,0.8971710518,0.0074428122,0.008627173465278184,0.9503265125,1.685651E-4,0.00129832623019024,0.9353070188,1.614423E-4,0.0012705994648196575,0.932034601,1.519711E-4,0.0012327655900454069,0.9578825551,8.02169E-5,8.956388781199709E-4
0.18,0.7826633811,2.52596E-5,5.025892955485622E-4,0.8996596813,0.007406446,0.008606071112883043,0.9514081395,1.721056E-4,0.0013118902393112009,0.937033295,1.646617E-4,0.0012832057512339944,0.9339753348,1.512218E-4,0.0012297227329768285,0.9594451302,8.28737E-5,9.103499327181828E-4
0.19,0.7822471976,2.18265E-5,4.671883988285668E-4,0.9020549321,0.0073657282,0.008582382070264643,0.9522996223,1.777358E-4,0.001333175907373067,0.9388789034,1.666882E-4,0.0012910778442836047,0.9360074902,1.4583E-4,0.0012076009274590675,0.9609263408,8.50883E-5,9.224331954130879E-4
0.2,0.7822042406,2.36735E-5,4.865542107514845E-4,0.9044160777,0.0073346031,0.008564229737693869,0.9531648159,1.825148E-4,0.0013509803847576766,0.9408240652,1.671205E-4,0.0012927509427573434,0.9378640062,1.440464E-4,0.0012001933177617679,0.9622876644,8.5654E-5,9.254944624361618E-4
0.21,0.7816436291,2.23063E-5,4.7229545837325175E-4,0.9068202797,0.0072859956,0.008535804355771049,0.9540040946,1.88085E-4,0.0013714408481593364,0.9427675396,1.68043E-4,0.0012963140051700437,0.9397747064,1.409683E-4,0.0011873007201210653,0.9637019968,8.68623E-5,9.319994635191589E-4
0.22,0.7810733736,2.3829E-5,4.8814956724348326E-4,0.9090588531,0.0072368621,0.00850697484420872,0.9548794395,1.930806E-4,0.0013895344544127,0.9446435064,1.64533E-4,0.0012827041747807636,0.9415685755,1.407249E-4,0.0011862752631661845,0.9649883324,8.90839E-5,9.438426775686719E-4
0.23,0.7799316943,2.50661E-5,5.006605636556569E-4,0.9113790387,0.0071627786,0.008463320034123725,0.9557945901,1.967845E-4,0.001402798987738443,0.9464486468,1.654321E-4,0.001286204105109294,0.9433149469,1.382016E-4,0.0011755917658779343,0.9662148678,8.979E-5,9.475758544834287E-4
0.24,0.7792974949,2.65957E-5,5.157101899322913E-4,0.9135444382,0.0071082033,0.00843101613092989,0.9566418308,1.983069E-4,0.0014082148273612232,0.9482464099,1.617763E-4,0.001271913125964191,0.9450691873,1.354024E-4,0.0011636253692662427,0.9674268234,9.05393E-5,9.515214133165896E-4
0.25,0.778451997,3.23612E-5,5.688690534736443E-4,0.9157847857,0.0070301675,0.008384609412489051,0.9574649417,1.979729E-4,0.0014070284289949512,0.9499622387,1.579257E-4,0.0012566849247126345,0.94681499,1.316115E-4,0.001147220554209172,0.9685490829,9.04332E-5,9.509637217055127E-4
0.26,0.7773981988,3.25533E-5,5.705549929673738E-4,0.917797212,0.0069477171,0.008335296695379236,0.9582098919,2.006037E-4,0.0014163463559454658,0.9516807884,1.515558E-4,0.0012310800136465542,0.9484339964,1.274232E-4,0.0011288188517206824,0.9695135283,8.93204E-5,9.45094704249262E-4
0.27,0.7760387838,3.62566E-5,6.021345364617445E-4,0.9198725754,0.006894221,0.008303144585035237,0.9589390582,2.003721E-4,0.0014155285232025528,0.9532576144,1.466861E-4,0.001211140371715847,0.9501191115,1.235431E-4,0.001111499437696664,0.9704293627,8.78552E-5,9.373110476250667E-4
0.28,0.7750280857,3.37438E-5,5.808941383763482E-4,0.9219831473,0.0068167801,0.008256379412309006,0.9597106767,2.010801E-4,0.0014180271506568554,0.9548033714,1.427185E-4,0.0011946484838646053,0.9517247182,1.202452E-4,0.0010965637236385307,0.9713792145,8.54045E-5,9.241455513067193E-4
0.29,0.7732554793,3.22586E-5,5.679665483107258E-4,0.9239817706,0.0067545121,0.008218583880450452,0.9605553949,2.006195E-4,0.00141640213216445,0.9563144392,1.397359E-4,0.0011820994036036054,0.9530333227,1.161608E-4,0.0010777791981663035,0.9721703178,8.48393E-5,9.210825153046821E-4
0.3,0.7717422664,3.2818E-5,5.728699677937394E-4,0.9259607047,0.0066869832,0.008177397630053219,0.9613493204,1.957964E-4,0.001399272668210167,0.9578127694,1.340319E-4,0.001157721469093495,0.954469806,1.116563E-4,0.0010566754468615235,0.9731262666,8.07532E-5,8.986278428804663E-4
0.31,0.7702813625,3.00223E-5,5.479260899062938E-4,0.9276729208,0.0066136548,0.008132438010830455,0.9621805382,1.875312E-4,0.0013694203153159369,0.959270224,1.291338E-4,0.0011363705381608588,0.9558675277,1.066541E-4,0.0010327347190832697,0.9739566237,7.73896E-5,8.797135897552112E-4
0.32,0.7684414148,3.26411E-5,5.713239011278979E-4,0.9294913754,0.0065301498,0.008080934228169414,0.9630606771,1.787534E-4,0.0013369869109306942,0.9606632954,1.239683E-4,0.001113410526266031,0.9572992265,1.0313E-4,0.0010155294185792945,0.974729327,7.6359E-5,8.738363691218168E-4
0.33,0.7666767299,3.68887E-5,6.073606836139461E-4,0.9312013271,0.0064356396,0.008022243825763463,0.9637337804,1.749761E-4,0.0013227853189387913,0.9621340185,1.182093E-4,0.0010872410036417868,0.9584666467,9.90447E-5,9.95212037708548E-4,0.9755387902,7.7462E-5,8.801249911234199E-4
0.34,0.764767164,3.89182E-5,6.238445319148034E-4,0.9329901937,0.006366247,0.00797887648732577,0.9644485295,1.662569E-4,0.0012894064525974733,0.963452816,1.127266E-4,0.0010617278370656012,0.9597702199,9.46486E-5,9.728751204548299E-4,0.9763143378,7.48328E-5,8.650595355234229E-4
0.35,0.7628500283,4.87865E-5,6.984733352104431E-4,0.9347666439,0.0062759102,0.0079220642511911,0.9652489138,1.589962E-4,0.0012609369532216906,0.9648319852,1.071813E-4,0.001035284019001549,0.9607716256,9.13366E-5,9.557018363485549E-4,0.9770037329,7.27876E-5,8.531564920927461E-4
0.36,0.7610110521,5.13604E-5,7.166617054091839E-4,0.9363601887,0.0062069935,0.007878447499349094,0.9661358613,1.461975E-4,0.00120912158197594,0.9660695094,1.013525E-4,0.0010067397876313423,0.9619399667,8.67484E-5,9.313882112202194E-4,0.9777061617,7.23326E-5,8.504857435607019E-4
0.37,0.758780098,5.19689E-5,7.208945831395878E-4,0.9378394869,0.0061389932,0.007835172748574213,0.9669983941,1.34507E-4,0.001159771529224614,0.9672712696,9.53351E-5,9.763969479673725E-4,0.9629791349,8.32773E-5,9.125639703604345E-4,0.9783531302,6.95494E-5,8.339628289078596E-4
0.38,0.7564579308,5.3167E-5,7.291570475556003E-4,0.9393313742,0.0060340537,0.007767917159702464,0.9678473616,1.217152E-4,0.001103246119413071,0.9683626872,8.99945E-5,9.486543100624168E-4,0.9641226351,8.15056E-5,9.028045192620604E-4,0.9790117437,6.78835E-5,8.239144373052337E-4
0.39,0.7547745228,5.87838E-5,7.667059410230235E-4,0.940944961,0.0059592971,0.007719648372821135,0.9685908484,1.113697E-4,0.0010553184353549407,0.9694993359,8.36474E-5,9.145895254156369E-4,0.9650862074,7.86814E-5,8.870253660409041E-4,0.9797049028,6.38031E-5,7.98768427017493E-4
0.4,0.7528817058,6.65625E-5,8.15858443604036E-4,0.9423727691,0.0058986042,0.007680237105714902,0.9693090641,1.026219E-4,0.0010130246788701645,0.9704684848,7.8326E-5,8.850197737903939E-4,0.9660734737,7.61905E-5,8.728716973301402E-4,0.9803842229,6.08579E-5,7.801147351511828E-4
0.41,0.7507713377,8.54792E-5,9.245496200853689E-4,0.9436750096,0.0058221287,0.0076302874782015915,0.9701234168,9.41579E-5,9.703499368784439E-4,0.971484403,7.21275E-5,8.492791060658446E-4,0.9670346236,7.48064E-5,8.649069314093858E-4,0.9809701723,5.8559E-5,7.652385249057969E-4
0.42,0.7479428113,9.54885E-5,9.771821733945006E-4,0.9450418407,0.0057641356,0.007592190461256883,0.9708751738,8.60168E-5,9.274524246558419E-4,0.9724511862,6.6339E-5,8.144875689659112E-4,0.9678940034,7.13474E-5,8.446739015738558E-4,0.9815725255,5.34986E-5,7.314273716508017E-4
0.43,0.7457963824,1.299256E-4,0.0011398491128215172,0.9464952111,0.00571469,0.007559556865319554,0.9716956383,7.90495E-5,8.890978573812896E-4,0.9733948225,6.05646E-5,7.782326130405999E-4,0.9688683933,6.78407E-5,8.236546606436462E-4,0.9821390581,4.94843E-5,7.034507800834398E-4
0.44,0.7431563735,1.415177E-4,0.001189612121659829,0.9478223205,0.0055991674,0.0074827584485936734,0.9724810404,7.39775E-5,8.601017381682239E-4,0.9742686862,5.64491E-5,7.51326160864907E-4,0.9696496922,6.43997E-5,8.024942367394298E-4,0.9826941139,4.54707E-5,6.743196571359906E-4
0.45,0.7411029398,1.75317E-4,0.001324073260813011,0.9491838226,0.0055160701,0.007427025043717033,0.9730330878,7.06661E-5,8.406313103852366E-4,0.9750919127,5.34196E-5,7.308871321893689E-4,0.970415445,6.12703E-5,7.827534733234979E-4,0.9832169116,4.22324E-5,6.498646012824518E-4
0.46,0.7382396996,1.988293E-4,0.0014100684380554016,0.9503857672,0.0054380455,0.007374310476241151,0.9737228465,6.5622E-5,8.100740706873662E-4,0.9759737813,4.91197E-5,7.008544784760957E-4,0.971142323,5.69467E-5,7.546303730966573E-4,0.9836816531,3.85152E-5,6.20606155303023E-4
0.47,0.7354444861,2.184879E-4,0.001478133620482262,0.9516291481,0.0053597601,0.007321038246041336,0.974265548,6.25689E-5,7.910050568738483E-4,0.9767531461,4.58944E-5,6.774540574828673E-4,0.9719000369,5.47288E-5,7.397891591527954E-4,0.9840709627,3.67813E-5,6.06475885753094E-4
0.48,0.7327498972,2.083511E-4,0.001443437217200665,0.9529327127,0.0052892399,0.007272716067605004,0.9750175023,5.81908E-5,7.628289454392773E-4,0.9775456989,4.15189E-5,6.443516120876861E-4,0.9725943202,5.34553E-5,7.311313151548086E-4,0.9843796182,3.52654E-5,5.938467815859576E-4
0.49,0.730015856,2.284403E-4,0.0015114241628345101,0.9541673276,0.0051964823,0.007208663052189359,0.975685963,5.64625E-5,7.514153312250157E-4,0.9782474214,4.13856E-5,6.433164073766501E-4,0.9732870746,5.17833E-5,7.196061422750643E-4,0.984746232,3.34911E-5,5.787149557424622E-4
0.5,0.7277103484,2.097371E-4,0.0014482302993654014,0.9552953073,0.005133473,0.0071648258876263,0.9763106829,5.46387E-5,7.391799510268118E-4,0.9790008092,3.90735E-5,6.250879938056722E-4,0.9739037222,4.84538E-5,6.960876381605982E-4,0.985093044,3.22112E-5,5.675491168172143E-4
0.51,0.7261246383,2.072056E-4,0.0014394637890547993,0.9563887739,0.0050791129,0.007126789529654991,0.9769046611,5.34182E-5,7.308775547244559E-4,0.9797523695,3.65155E-5,6.042805639767012E-4,0.9745810956,4.58795E-5,6.773440779987672E-4,0.9853693759,3.01963E-5,5.495116013334023E-4
0.52,0.7223251879,2.140965E-4,0.0014632036768679883,0.9573673117,0.0050206142,0.0070856292592824804,0.9774641973,5.206E-5,7.215261603018978E-4,0.9804507166,3.36627E-5,5.801956566538568E-4,0.9750336957,4.46521E-5,6.682222684107437E-4,0.9856992424,2.83371E-5,5.323260279189812E-4
0.53,0.7206540406,1.758856E-4,0.001326218684832935,0.9584337351,0.0049544243,0.007038767150574027,0.9780852008,4.83349E-5,6.952330544500887E-4,0.9810757333,3.05444E-5,5.526698833842857E-4,0.9755981082,4.26309E-5,6.529234258318505E-4,0.9860240954,2.65402E-5,5.151718159992839E-4
0.54,0.7176703393,1.599397E-4,0.0012646726849268155,0.9594681358,0.0049029839,0.00700213103276424,0.978571431,4.57442E-5,6.763445867307581E-4,0.9816659379,2.91939E-5,5.40313797713884E-4,0.9760615355,4.1361E-5,6.431251822157176E-4,0.9864000016,2.42739E-5,4.926854980613901E-4
0.55,0.7146516919,1.362993E-4,0.001167472911891321,0.9603101102,0.0048516015,0.006965343853680162,0.9791640431,4.41186E-5,6.64218337596908E-4,0.9823191029,2.75212E-5,5.246065192122568E-4,0.9765617949,3.96414E-5,6.296141675661373E-4,0.9866966343,2.3007E-5,4.7965612682420724E-4
0.56,0.7109834611,1.358427E-4,0.0011655157656591353,0.9611351132,0.0047444917,0.006888027076021115,0.9798529392,4.23614E-5,6.508563589610229E-4,0.9829365784,2.50603E-5,5.006026368288525E-4,0.9770496333,3.93198E-5,6.270550215092772E-4,0.9870450377,2.10627E-5,4.5894117270081576E-4
0.57,0.7066792011,1.185971E-4,0.001089022956599171,0.9622577628,0.0046214823,0.006798148497936773,0.9803809971,4.17607E-5,6.46225192947474E-4,0.98347601,2.43309E-5,4.932636212006719E-4,0.9775634974,3.74217E-5,6.11732784800684E-4,0.9873471308,1.92975E-5,4.3928919859245345E-4
0.58,0.7036109865,1.220957E-4,0.0011049692303408273,0.9632258064,0.0045313951,0.006731563785629607,0.9809195983,3.80101E-5,6.165233166718027E-4,0.9839094865,2.4076E-5,4.906730072054096E-4,0.9780645132,3.68331E-5,6.069027928754324E-4,0.9875637913,1.80765E-5,4.251646739793888E-4
0.59,0.7006410182,1.295393E-4,0.0011381533288621528,0.9641370806,0.0043904778,0.006626068064848112,0.9814398444,3.7545E-5,6.127397489962603E-4,0.9843540454,2.38815E-5,4.88687016402114E-4,0.978570019,3.6066E-5,6.005497481474787E-4,0.9878353053,1.82926E-5,4.276984919309396E-4
0.6,0.6961071849,1.262883E-4,0.0011237806725513657,0.9652072817,0.0042798582,0.0065420625188085755,0.9820677483,3.41536E-5,5.84410814410548E-4,0.9847674435,2.26556E-5,4.759789911330121E-4,0.9789737076,3.61655E-5,6.01377585215811E-4,0.9880738127,1.85529E-5,4.3073077438232805E-4
0.61,0.6913426757,1.230359E-4,0.001109215488532323,0.9660186681,0.0041600085,0.006449812787980749,0.9826179367,3.23004E-5,5.683344086011334E-4,0.9851840341,2.2597E-5,4.753630191758715E-4,0.9793157101,3.54115E-5,5.950756254460436E-4,0.9882737178,1.78498E-5,4.2249023657358047E-4
0.62,0.688557744,1.414161E-4,0.0011891850150418143,0.9669877595,0.0040446053,0.006359721141685381,0.9832038313,3.12206E-5,5.587539709031158E-4,0.9856625885,2.17708E-5,4.66591898772364E-4,0.9797551882,3.37931E-5,5.813183293170791E-4,0.988472594,1.76705E-5,4.203629384234533E-4
0.63,0.6843169391,1.385565E-4,0.0011771002506158939,0.9678524613,0.0038924952,0.0062389864561481455,0.9837322372,2.95822E-5,5.438952104955513E-4,0.9861366129,2.09305E-5,4.574986338777417E-4,0.9803934431,3.34877E-5,5.786855795680415E-4,0.9887595624,1.72483E-5,4.153107270466295E-4
0.64,0.6823595464,1.482136E-4,0.0012174300801278076,0.9688932598,0.003727737,0.006105519633905046,0.9842471945,2.9795E-5,5.458479641805033E-4,0.9867359614,2.02817E-5,4.5035208448501713E-4,0.9808370793,3.3799E-5,5.81369073824881E-4,0.98897753,1.69717E-5,4.1196723170660064E-4
0.65,0.6794916153,1.802038E-4,0.0013424000893921305,0.9698035827,0.0035913586,0.005992794506738905,0.9848931241,3.03086E-5,5.505324695238239E-4,0.9871057206,1.99628E-5,4.467974932785546E-4,0.9812362796,3.22107E-5,5.675447118950189E-4,0.9891912156,1.72822E-5,4.157186548616744E-4
0.66,0.677394408,2.003822E-4,0.0014155641984735273,0.9706424844,0.0034890281,0.005906799556443404,0.9854253483,3.00733E-5,5.483912836652311E-4,0.9875847816,2.14166E-5,4.627807256141941E-4,0.9816597342,3.05205E-5,5.524536179626305E-4,0.9893753844,1.71798E-5,4.1448522289702926E-4
0.67,0.6765318573,2.16968E-4,0.0014729833671837575,0.9714705881,0.0033692889,0.005804557605881778,0.985765925,3.15524E-5,5.617152303436324E-4,0.9878553903,2.01865E-5,4.492938904547891E-4,0.9819914204,3.14465E-5,5.607717895900257E-4,0.9895343131,1.66618E-5,4.0818868186170965E-4
0.68,0.6739103019,2.393295E-4,0.0015470277954839726,0.9724510452,0.0032547243,0.005705019106015334,0.9861844629,3.36069E-5,5.79714584946765E-4,0.9882059366,1.88651E-5,4.3433972878381737E-4,0.9823310149,2.98969E-5,5.467805775628831E-4,0.9896272856,1.71087E-5,4.1362664324242943E-4
0.69,0.6750163019,2.726895E-4,0.0016513312811183589,0.9734637907,0.0030881346,0.0055570987034602864,0.9863926911,3.41274E-5,5.841866140198694E-4,0.9886431754,1.69526E-5,4.117353518948792E-4,0.9827984321,2.96284E-5,5.443197589652611E-4,0.9897651601,1.70954E-5,4.1346583897584573E-4
0.7,0.6729110539,2.675233E-4,0.001635613952007013,0.9744676554,0.0029773225,0.005456484674220207,0.9865835607,3.53365E-5,5.944451194181007E-4,0.9890700805,1.71686E-5,4.1435009351996045E-4,0.9831805974,2.96566E-5,5.445787362723595E-4,0.9898854464,1.70027E-5,4.1234330357118687E-4
0.71,0.6783821523,2.36967E-4,0.0015393732490854841,0.9752370989,0.0028798169,0.005366392549935198,0.986827057,3.53463E-5,5.945275435166986E-4,0.9894351459,1.697E-5,4.119465984809196E-4,0.9834728032,3.02438E-5,5.499436334752862E-4,0.9899721056,1.73179E-5,4.161478102789921E-4
0.72,0.6818772554,3.020384E-4,0.0017379251997712674,0.9762238264,0.0027686504,0.005261796651334979,0.9871191335,3.76159E-5,6.133180251712809E-4,0.989862811,1.58071E-5,3.975814381985155E-4,0.9837400746,3.22213E-5,5.676380889263863E-4,0.9901227373,1.6902E-5,4.1112042031502156E-4
0.73,0.6868164778,2.390833E-4,0.0015462318713569448,0.9770861429,0.0026697887,0.005166999806464095,0.9875580561,3.5875E-5,5.989574275355469E-4,0.9902921385,1.51997E-5,3.8986792635455406E-4,0.9839925134,3.19843E-5,5.655466382182817E-4,0.9902846485,1.6634E-5,4.0784801090602363E-4
0.74,0.6933125973,1.806215E-4,0.0013439549843651758,0.9779082412,0.0025355576,0.005035432056934142,0.9878460354,3.79373E-5,6.159326261856893E-4,0.9906376356,1.4731E-5,3.838098487532596E-4,0.9842768234,3.23783E-5,5.690193318332867E-4,0.9905209965,1.58888E-5,3.9860757644580714E-4
0.75,0.7005663455,1.008708E-4,0.0010043445623888249,0.978705501,0.0024507871,0.004950542495525112,0.9881634289,3.80008E-5,6.164478891195913E-4,0.9910275084,1.39921E-5,3.740601555899799E-4,0.9846278322,3.32051E-5,5.762386658321359E-4,0.9906877023,1.58752E-5,3.984369460780463E-4
0.76,0.7079191267,8.95927E-5,9.465342043476295E-4,0.9794271296,0.0023667163,0.004864890851807469,0.9885509694,3.77107E-5,6.140903842269474E-4,0.9912468427,1.38348E-5,3.7195160975589284E-4,0.98494524,3.35607E-5,5.793159759578532E-4,0.9907497877,1.65029E-5,4.062376151958359E-4
0.77,0.713268888,1.982001E-4,0.0014078355727854017,0.9800790858,0.0022742032,0.004768860660577115,0.9888752216,3.75202E-5,6.125373458002377E-4,0.9914850616,1.36916E-5,3.700216209899092E-4,0.985307557,3.25262E-5,5.70317455457923E-4,0.9907293534,1.73057E-5,4.160012019213406E-4
0.78,0.7255514741,2.266256E-4,0.0015054089145478049,0.9808915418,0.0021730453,0.004661593397112193,0.9891452199,3.80354E-5,6.167284653719171E-4,0.9918382353,1.34359E-5,3.665501329968385E-4,0.9856341904,3.02525E-5,5.500227268031749E-4,0.9908823562,1.88698E-5,4.343938305270921E-4
0.79,0.7370548606,2.179569E-4,0.001476336343791617,0.981443693,0.0020718146,0.004551719015932332,0.9894995171,3.98624E-5,6.313667713777785E-4,0.9920500469,1.30178E-5,3.6080188469574267E-4,0.9859095228,3.10747E-5,5.574468584537902E-4,0.9909720856,1.90653E-5,4.3663829424364506E-4
0.8,0.7494438887,2.873539E-4,0.0016951516156379642,0.9821941358,0.0019330385,0.004396633371114767,0.98976744,4.08179E-5,6.38888879227053E-4,0.9922851342,1.24265E-5,3.525124111290268E-4,0.9861779571,3.12918E-5,5.593907400020132E-4,0.9909504533,1.94844E-5,4.414113727578844E-4
0.81,0.7624468088,3.825388E-4,0.001955859913183968,0.9829574466,0.0018772831,0.004332762513685697,0.9900531882,4.0911E-5,6.396170729428664E-4,0.9926276571,1.25349E-5,3.540466071013815E-4,0.986457442,3.23711E-5,5.689560615724206E-4,0.9910212708,2.01042E-5,4.483770734549214E-4
0.82,0.7775280893,3.181418E-4,0.0017836529931575815,0.9837528121,0.0017927135,0.004234044756494669,0.9903820235,4.12998E-5,6.42649204465391E-4,0.9929325837,1.15355E-5,3.3963951478000907E-4,0.9867865193,3.1807E-5,5.639769498835924E-4,0.9909662968,2.20847E-5,4.699436136389131E-4
0.83,0.7941735923,4.05764E-4,0.002014358458666183,0.9841973799,0.0017327788,0.004162665972667036,0.9904637313,4.61285E-5,6.791796522275973E-4,0.9931747872,1.09002E-5,3.3015450928315366E-4,0.9872651583,3.16847E-5,5.628916414373196E-4,0.9909036821,2.31467E-5,4.8111017449228817E-4
0.84,0.8074494958,3.773881E-4,0.0019426479351647844,0.9848232329,0.0015764144,0.003970408543210635,0.9907828301,4.80361E-5,6.930808033699966E-4,0.9934722292,1.17894E-5,3.433569571160602E-4,0.9875000024,3.26413E-5,5.713256514458282E-4,0.9910353559,2.29472E-5,4.790323579884766E-4
0.85,0.8227762818,3.62961E-4,0.0019051535371197776,0.9853234535,0.0014834705,0.0038515847387796103,0.9910646892,4.96334E-5,7.045097586265218E-4,0.9936927241,1.21778E-5,3.4896704715488535E-4,0.9879245287,2.94985E-5,5.431252157652045E-4,0.9910646898,2.34711E-5,4.844698133010972E-4
0.86,0.8373737454,3.766794E-4,0.0019408230212979237,0.9859018743,0.0013542576,0.003680023912965784,0.9913419914,4.97216E-5,7.051354479814499E-4,0.9939971095,1.18928E-5,3.4485939163664953E-4,0.9880519497,2.90287E-5,5.387828876272891E-4,0.991038962,2.42843E-5,4.927910307625333E-4
0.87,0.8519440114,2.949715E-4,0.0017174734350201752,0.9865629923,0.0012532917,0.003540186012062078,0.9914930081,5.46502E-5,7.392577358404848E-4,0.994230178,1.26209E-5,3.5525906040522034E-4,0.9881959569,3.05435E-5,5.526617410315283E-4,0.9909797841,2.54084E-5,5.040674558032883E-4
0.88,0.866329962,2.268602E-4,0.0015061879032843145,0.9868518561,0.0012028766,0.003468251144308901,0.9916330069,6.26071E-5,7.912464849842936E-4,0.9944949579,1.20728E-5,3.474593501404157E-4,0.9884343469,2.89519E-5,5.380696980875247E-4,0.9909090978,2.66241E-5,5.159854649115612E-4
0.89,0.8790441096,1.800688E-4,0.0013418971644652954,0.9874448591,0.0010970196,0.0033121286206909298,0.9920036858,7.02019E-5,8.378657410349226E-4,0.9948161858,1.35424E-5,3.68E-4,0.9886029458,2.86713E-5,5.354558805354555E-4,0.9909007394,2.86969E-5,5.356948758388491E-4
0.9,0.8898989975,2.333092E-4,0.0015274462347329937,0.9883232367,9.38068E-4,0.0030627895781460404,0.9922020245,8.19558E-5,9.052944272445291E-4,0.9951111162,1.37838E-5,3.7126540372084226E-4,0.9887878782,2.9795E-5,5.458479641805033E-4,0.9911313164,2.53032E-5,5.030228623034941E-4
0.91,0.9038202345,2.073811E-4,0.0014400732620252347,0.9887191004,9.37845E-4,0.0030624255092981446,0.9926067394,8.92954E-5,9.449624331157297E-4,0.9954831457,1.35168E-5,3.6765200937843384E-4,0.9892809016,2.90602E-5,5.390751339099218E-4,0.991146068,2.87506E-5,5.361958597378387E-4
0.92,0.9085858583,2.29285E-4,0.001514215968744221,0.9889393926,8.927376E-4,0.0029878714831799574,0.9930808085,1.041715E-4,0.0010206444042858414,0.9956060618,1.52814E-5,3.9091431286152723E-4,0.9894696957,3.42749E-5,5.854476919418165E-4,0.9910101014,3.52108E-5,5.933868889687402E-4
0.93,0.9167146981,2.149157E-4,0.0014660003410640805,0.9894812679,7.908023E-4,0.0028121207299829786,0.9934582138,1.24635E-4,0.0011164004657827763,0.9958501476,1.61604E-5,4.02E-4,0.9897118151,3.98062E-5,6.30921548213405E-4,0.9912391919,4.15956E-5,6.449465094098889E-4
0.94,0.9218855202,1.607292E-4,0.00126779020346428,0.9895959538,7.500771E-4,0.0027387535486056423,0.9934343398,1.494099E-4,0.001222333424234157,0.9962289524,1.81571E-5,4.261114877587789E-4,0.9900673306,4.29135E-5,6.550839640839944E-4,0.9914814734,4.81994E-5,6.942578771609293E-4
0.95,0.9262096882,1.736108E-4,0.001317614511152636,0.9895564568,7.472931E-4,0.002733666219566683,0.9935887134,1.813448E-4,0.0013466432341195645,0.9966129065,2.06014E-5,4.5388765129710234E-4,0.9909274274,4.64369E-5,6.814462561347006E-4,0.991491943,6.10603E-5,7.814109034304551E-4
0.96,0.9297979832,4.106724E-4,0.0020265053663881573,0.990101018,7.14687E-4,0.0026733630505413964,0.9938888937,2.284322E-4,0.0015113973666776054,0.9968181849,2.30109E-5,4.796967792262108E-4,0.9901515216,6.46064E-5,8.037810647184966E-4,0.9909596014,9.03305E-5,9.504235897745805E-4
0.97,0.932885915,8.808415E-4,0.0029678974038871357,0.9901342213,7.429414E-4,0.002725695140693471,0.9932885844,2.902773E-4,0.0017037526228886634,0.9971812034,2.38228E-5,4.880860579856794E-4,0.9911409295,7.63274E-5,8.736555385276282E-4,0.9908724731,1.451568E-4,0.0012048103585212072
0.98,0.9343434215,8.672584E-4,0.0029449251263826727,0.989494946,7.130174E-4,0.002670238566121012,0.994949491,1.16459E-4,0.0010791617117003364,0.9972727245,2.85583E-5,5.343996631735465E-4,0.9908080745,1.176854E-4,0.00108482901878591,0.990202015,2.750801E-4,0.0016585538881809057
0.99,0.9219999969,0.0013733334,0.0037058513191977898,0.9884000033,8.014546E-4,0.0028309973507582094,0.9964000022,7.57979E-5,8.706198940984522E-4,0.9978000009,5.57172E-5,7.464395487914611E-4,0.9912000036,2.4501E-4,0.001565279527752152,0.9888000041,8.025858E-4,0.002832994528762807
1.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_prediction_epistemic_PubMed.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.7724072337,2.9016E-5,5.386650164991226E-4,0.8421820503,0.0020837055,0.004564762315827627,0.8416444665,2.03294E-5,4.508813591178948E-4,0.8547668868,1.69691E-5,4.119356745900991E-4,0.8469687581,7.29159E-5,8.539080746778309E-4,0.8384609884,0.0010889677,0.0032999510602431665
0.02,0.7739207029,2.67867E-5,5.175586923238755E-4,0.8455738866,0.0021609967,0.004648652170253223,0.8440096074,2.41183E-5,4.911038586694265E-4,0.8556660008,2.00714E-5,4.4801116057526956E-4,0.8467176616,7.9356E-5,8.908198471071466E-4,0.8410340405,0.0011728184,0.003424643631095066
0.03,0.7754794836,3.01752E-5,5.493195791158367E-4,0.8487432235,0.002224884,0.004716867604671558,0.8463559079,2.84131E-5,5.330393981686532E-4,0.8574815929,2.48125E-5,4.981214711292819E-4,0.847584365,8.61224E-5,9.280215514738869E-4,0.8437929904,0.0012444223,0.0035276370278133776
0.04,0.7768683612,2.6748E-5,5.171846865482388E-4,0.8517808682,0.0022909629,0.004786400422029064,0.8485764533,3.3926E-5,5.824602990762546E-4,0.8597424352,2.97922E-5,5.458223154104273E-4,0.849088307,9.32249E-5,9.655304241710874E-4,0.8467293537,0.0012620469,0.0035525299435754235
0.05,0.7775510192,2.69626E-5,5.1925523589079E-4,0.854614557,0.0023463931,0.004843958195525638,0.8506709063,4.04054E-5,6.356524207458034E-4,0.8624349338,3.36202E-5,5.798292852210899E-4,0.8510972458,1.006441E-4,0.0010032153308238466,0.8498430121,0.0012210629,0.0034943710449807704
0.06,0.7781879008,2.77355E-5,5.266450417501337E-4,0.8575557417,0.0024008499,0.004899846834340845,0.8527891433,4.62853E-5,6.803330066959857E-4,0.8653185803,3.56518E-5,5.970912828035593E-4,0.8534321469,1.106725E-4,0.0010520099809412456,0.8531047994,0.0011490801,0.0033898084016652035
0.07,0.7805452406,2.77945E-5,5.27204893755739E-4,0.8604262286,0.0024519537,0.004951720610050611,0.8548168504,5.33646E-5,7.305107802079309E-4,0.8683288318,3.68389E-5,6.069505745940109E-4,0.8558507776,1.188065E-4,0.001089983944835886,0.8564432812,0.0010767535,0.0032813922350124493
0.08,0.7833447158,2.38027E-5,4.8788010822332163E-4,0.8632150185,0.0024862548,0.004986235854830776,0.8567389083,6.15661E-5,7.846406820959515E-4,0.8712986368,3.69708E-5,6.080361831338659E-4,0.8584274721,1.25508E-4,0.0011203035302988205,0.8597209889,0.0010056451,0.003171190785809015
0.09,0.7858794034,1.96399E-5,4.431692678875646E-4,0.8659095985,0.0025344124,0.0050342947867601075,0.858610369,6.9442E-5,8.333186665375977E-4,0.8740627962,3.65088E-5,6.042251236087424E-4,0.8610454583,1.303303E-4,0.0011416229675335022,0.8629957736,9.327328E-4,0.003054067451776401
0.1,0.7874236941,1.78008E-5,4.2190994299731786E-4,0.8684310138,0.0025672914,0.005066844580209659,0.8604325813,7.85855E-5,8.864846304364221E-4,0.876962325,3.65694E-5,6.047263844086844E-4,0.863658644,1.329927E-4,0.0011532246095188915,0.8663692683,8.527705E-4,0.0029202234503544417
0.11,0.7884900391,1.70819E-5,4.1330255261732895E-4,0.8709499043,0.0025964833,0.005095569938682031,0.8622287905,8.84222E-5,9.403307928596192E-4,0.8797618628,3.60359E-5,6.002990921199199E-4,0.8661695176,1.36406E-4,0.0011679297924104856,0.8697530431,7.738227E-4,0.0027817668845537724
0.12,0.7895370662,1.73399E-5,4.1641205554114304E-4,0.8734064764,0.002618032,0.005116670792615058,0.8639577204,9.82315E-5,9.911180555312268E-4,0.8825403607,3.56609E-5,5.971674806953239E-4,0.868739633,1.38118E-4,0.00117523614648291,0.8729560256,6.963169E-4,0.0026387817264790963
0.13,0.7915365934,1.81931E-5,4.2653370324043566E-4,0.8758765721,0.0026431748,0.005141181576252681,0.8655688888,1.093343E-4,0.0010456304318448273,0.8853442186,3.57629E-5,5.980209026447153E-4,0.8713263553,1.392671E-4,0.0011801148249217107,0.8761553741,6.246686E-4,0.0024993371121159306
0.14,0.7927254558,1.62944E-5,4.0366322596937165E-4,0.8781945986,0.0026563571,0.005153985933236528,0.8672216177,1.188526E-4,0.00109019539533058,0.888063162,3.59834E-5,5.998616507162297E-4,0.8738563341,1.435492E-4,0.0011981201943043944,0.8792469889,5.589728E-4,0.002364260560936548
0.15,0.7937759757,1.31302E-5,3.623561783659829E-4,0.8804838878,0.002670423,0.0051676135691438845,0.8689029449,1.298458E-4,0.0011394990127244515,0.8909751552,3.63848E-5,6.031981432332165E-4,0.8762517321,1.446405E-4,0.0012026657889871151,0.8822310448,5.036917E-4,0.0022443076883529142
0.16,0.7949817896,1.11167E-5,3.3341715612727547E-4,0.8826689082,0.0026756732,0.005172690982457777,0.8705149025,1.415449E-4,0.0011897264391447305,0.893955707,3.73775E-5,6.113714092104733E-4,0.8787318969,1.489871E-4,0.0012206027199707528,0.8852415681,4.536695E-4,0.0021299518773906607
0.17,0.7957631946,1.27562E-5,3.5715822824064963E-4,0.8848477387,0.0026887335,0.005185299894895184,0.8720682806,1.532929E-4,0.00123811509965754,0.8968252313,3.67574E-5,6.062788137482622E-4,0.8810904098,1.504179E-4,0.001226449754372351,0.8881161308,4.069103E-4,0.002017201774736479
0.18,0.7965154111,1.21055E-5,3.4792959057832373E-4,0.8869241804,0.0027071926,0.00520306890209999,0.873601377,1.644658E-4,0.0012824422014266375,0.8996343088,3.73276E-5,6.109631740129678E-4,0.8834884155,1.517668E-4,0.0012319366866848313,0.8908979523,3.683806E-4,0.001919324360289318
0.19,0.7972865641,1.37881E-5,3.713233092602725E-4,0.8889776146,0.0027198583,0.005215226073719144,0.8751002991,1.746746E-4,0.0013216451868788386,0.9024362844,3.64814E-5,6.039983443685918E-4,0.885860064,1.543315E-4,0.0012423022981545191,0.8936127555,3.341163E-4,0.0018278848431999212
0.2,0.7978610635,1.46194E-5,3.823532398188879E-4,0.8909684086,0.0027295945,0.0052245521339154034,0.8765806508,1.857494E-4,0.0013628991158556088,0.9051187235,3.5274E-5,5.939191864218566E-4,0.8881907368,1.552874E-4,0.0012461436514302835,0.8961901498,3.049144E-4,0.0017461798303725765
0.21,0.7983604968,1.19488E-5,3.456703632074928E-4,0.8929391897,0.0027302269,0.005225157318205835,0.8780296117,1.955984E-4,0.0013985649788265113,0.9078100175,3.23955E-5,5.691704489869444E-4,0.890515697,1.537255E-4,0.0012398608792925116,0.8987798089,2.775647E-4,0.001666027310700518
0.22,0.7986213148,1.29369E-5,3.596790235751871E-4,0.8947750819,0.0027162189,0.005211735699361586,0.8794676507,2.068791E-4,0.0014383292390826238,0.9104307115,3.10329E-5,5.570718086566578E-4,0.8928479397,1.547919E-4,0.0012441539293833379,0.9013263571,2.556992E-4,0.0015990597237126572
0.23,0.7988787055,1.34114E-5,3.662157833846051E-4,0.8966890895,0.002715847,0.005211378896223149,0.8808144724,2.164822E-4,0.001471333408850625,0.9130468899,2.97185E-5,5.45146769228251E-4,0.8950509685,1.541198E-4,0.001241449958717628,0.9037421006,2.347351E-4,0.001532106719520543
0.24,0.7988432169,1.57151E-5,3.96422754140072E-4,0.8984693247,0.0027337302,0.005228508582760479,0.8822960144,2.229546E-4,0.0014931664341258145,0.9155040306,2.96864E-5,5.448522735567872E-4,0.8973331976,1.541177E-4,0.0012414415008368295,0.9061392254,2.17253E-4,0.0014739504740662083
0.25,0.7993406594,1.88566E-5,4.342418680873598E-4,0.900165354,0.0027550114,0.005248820248398682,0.8838283604,2.313589E-4,0.0015210486514244048,0.917838825,2.86283E-5,5.350542028617288E-4,0.8995541567,1.522789E-4,0.0012340133710782878,0.9084133935,2.038529E-4,0.001427770639843809
0.26,0.8015805662,1.82949E-5,4.2772537918622506E-4,0.9019306213,0.0027598317,0.005253410035396057,0.8854428768,2.368323E-4,0.0015389356711701758,0.9203394502,2.76307E-5,5.256491225142491E-4,0.9016696715,1.474639E-4,0.0012143471497063762,0.9106619275,1.948673E-4,0.0013959487812953597
0.27,0.8046021581,1.99504E-5,4.4665870639672974E-4,0.9036010933,0.0027557281,0.00524950292884955,0.8869182754,2.458101E-4,0.0015678332181708614,0.9226010883,2.72742E-5,5.222470679668771E-4,0.9038462371,1.46916E-4,0.0012120891056353902,0.9127043098,1.867587E-4,0.0013665968681363205
0.28,0.806726259,1.76931E-5,4.2063166785205315E-4,0.9052654535,0.0027464468,0.005240655302536125,0.8884650624,2.547871E-4,0.001596205187311456,0.9247552639,2.59874E-5,5.097783832215721E-4,0.9059838665,1.446356E-4,0.0012026454174028187,0.9146135408,1.827101E-4,0.0013517029999226902
0.29,0.8092869043,1.74764E-5,4.180478441518387E-4,0.9068457729,0.002739075,0.005233617295905386,0.8898916554,2.628598E-4,0.0016212951612831021,0.9269353223,2.57152E-5,5.071015677356953E-4,0.9080442226,1.429259E-4,0.001195516206498264,0.9165461588,1.792791E-4,0.001338951455430704
0.3,0.8117627263,1.54742E-5,3.9337259691035926E-4,0.9083415568,0.0027341077,0.005228869571905576,0.8913882029,2.713511E-4,0.0016472738084483708,0.9289952898,2.41156E-5,4.910763688063192E-4,0.9100257903,1.411448E-4,0.0011880437702374437,0.9182383913,1.744384E-4,0.0013207513013432923
0.31,0.8137883961,1.11214E-5,3.3348763095503257E-4,0.9098270762,0.0027358287,0.005230514984205666,0.8928976107,2.77865E-4,0.0016669283127957242,0.9309806585,2.37577E-5,4.874187111714116E-4,0.9120113772,1.360834E-4,0.0011665478987165508,0.9200841838,1.729833E-4,0.0013152311583900375
0.32,0.8170033514,1.01093E-5,3.1795125412553417E-4,0.9112085891,0.0027239281,0.005219126459475761,0.8943299067,2.882981E-4,0.0016979343332414244,0.9329689509,2.28046E-5,4.775416212226951E-4,0.9138116115,1.326244E-4,0.0011516266756201854,0.9217418903,1.724927E-4,0.0013133647627372983
0.33,0.819985944,1.091E-5,3.303028912982749E-4,0.9125808358,0.0027150714,0.005210634702221986,0.8957872558,2.978003E-4,0.0017256891377070206,0.9349250215,2.1905E-5,4.680277769534625E-4,0.9156947058,1.305081E-4,0.0011424014180663467,0.9233715993,1.727709E-4,0.0013144234477519032
0.34,0.8219790637,1.35601E-5,3.682404106015525E-4,0.9140140367,0.0027078968,0.00520374557410333,0.8972276407,3.090862E-4,0.001758084753360884,0.9366496187,2.17103E-5,4.659431295769903E-4,0.9174298286,1.283272E-4,0.0011328159603395426,0.9250118947,1.722671E-4,0.001312505619035591
0.35,0.8239463806,1.29216E-5,3.5946627101857555E-4,0.9153918612,0.0026900073,0.005186528029423923,0.8985786718,3.188414E-4,0.0017856130599880815,0.9384434241,2.06858E-5,4.548164464924284E-4,0.9191039705,1.247623E-4,0.0011169704561894195,0.9265004218,1.702166E-4,0.001304670839713987
0.36,0.8256102026,1.54546E-5,3.9312339029877116E-4,0.9167067301,0.0026979043,0.0051941354429779745,0.8999840552,3.29737E-4,0.0018158661844970845,0.9401275611,1.98268E-5,4.4527294999808825E-4,0.9207494169,1.210204E-4,0.001100092723364717,0.9279970551,1.663272E-4,0.001289679029836494
0.37,0.827498132,1.6101E-5,4.012605138809449E-4,0.917974084,0.0027033281,0.0051993539021689995,0.9013555938,3.406605E-4,0.0018456990545590037,0.9417081982,1.97023E-5,4.4387272950700634E-4,0.9223149782,1.17801E-4,0.0010853616908662292,0.9294368297,1.627022E-4,0.0012755477254889366
0.38,0.8289403617,1.5282E-5,3.909219871022862E-4,0.9192074972,0.0027019576,0.005198035782870295,0.9027699727,3.543077E-4,0.0018823062981353487,0.943181417,1.9283E-5,4.3912412823710794E-4,0.9238397264,1.155233E-4,0.0010748176589542992,0.9308216226,1.557719E-4,0.0012480861348480722
0.39,0.8309998751,1.59857E-5,3.9982121004268894E-4,0.9204928589,0.0026971316,0.005193391570062862,0.9041616255,3.652726E-4,0.001911210611104909,0.9446943736,1.95173E-5,4.4178388381651044E-4,0.925256722,1.145754E-4,0.0010703989910309146,0.9322352332,1.484323E-4,0.0012183279525644973
0.4,0.8323129356,1.47175E-5,3.8363394010436564E-4,0.9216627395,0.0026885959,0.00518516721041858,0.9055193621,3.759635E-4,0.0019389778234936055,0.9462375736,1.90597E-5,4.36574163230029E-4,0.9265986419,1.117354E-4,0.0010570496677072465,0.9336996353,1.413408E-4,0.0011888683695010142
0.41,0.8335905313,2.02242E-5,4.49713241966478E-4,0.922920047,0.002681803,0.005178612748603625,0.9066555816,3.862064E-4,0.0019652134744093325,0.9475961137,1.85865E-5,4.3112063276999396E-4,0.9278635103,1.105188E-4,0.0010512792207591664,0.9350073123,1.332566E-4,0.0011543682254809336
0.42,0.8349979639,1.73097E-5,4.160492759277439E-4,0.9241629452,0.0026651367,0.005162496198545816,0.9079361218,4.041729E-4,0.0020104051830414685,0.9488740027,1.84276E-5,4.2927380539697506E-4,0.9291460252,1.09788E-4,0.0010477976903963857,0.9363608086,1.262082E-4,0.0011234242297547263
0.43,0.8358303487,1.84262E-5,4.2925749847847735E-4,0.92531672,0.0026727263,0.005169841680361208,0.909151749,4.164891E-4,0.0020408064582414474,0.9502203232,1.74806E-5,4.180980746188626E-4,0.9303470123,1.079833E-4,0.001039150133522582,0.9377499306,1.168156E-4,0.0010808126572167814
0.44,0.8367956221,1.92079E-5,4.38268182737465E-4,0.9264788336,0.0026667727,0.005164080460256211,0.9104527605,4.318094E-4,0.002078002406158376,0.9514550048,1.69431E-5,4.1161997036101154E-4,0.9316190088,1.084358E-4,0.0010413251173384804,0.9391127002,1.090668E-4,0.0010443505158709886
0.45,0.8381047606,1.72679E-5,4.1554662794925914E-4,0.9275981176,0.0026669987,0.005164299274829065,0.9116454983,4.418725E-4,0.0021020763544647944,0.9526758957,1.67198E-5,4.088985204179638E-4,0.9327572429,1.088481E-4,0.0010433029282044598,0.9403924638,1.039211E-4,0.0010194169902449145
0.46,0.8386337221,1.63697E-5,4.04594859087458E-4,0.9287267452,0.0026639553,0.005161351857798497,0.9127805239,4.554818E-4,0.0021342019585784285,0.9538997114,1.60056E-5,4.0006999387607163E-4,0.9338473815,1.096017E-4,0.001046908305440357,0.9415872091,9.9574E-5,9.978677267052983E-4
0.47,0.8387736917,1.59598E-5,3.9949718397005004E-4,0.9298711509,0.0026551187,0.005152784392927769,0.9138788462,4.736223E-4,0.0021762865160635443,0.9550977492,1.62515E-5,4.0313149219578466E-4,0.9348415321,1.143801E-4,0.0010694863252982713,0.9427828795,9.43213E-5,9.711915362069421E-4
0.48,0.8400301874,1.08441E-5,3.293038110924318E-4,0.9309041518,0.0026606728,0.005158170993675956,0.9149992442,4.917544E-4,0.0022175536070183285,0.9561494327,1.59121E-5,3.988997367760475E-4,0.9358445263,1.162681E-4,0.0010782768661155631,0.9438400024,9.24556E-5,9.615383507692244E-4
0.49,0.8418500841,1.1636E-5,3.411158161094264E-4,0.9319670606,0.0026449923,0.005142948862277361,0.9159750652,5.106624E-4,0.0022597840604801156,0.9571956283,1.58705E-5,3.983779612378175E-4,0.9368000609,1.234384E-4,0.0011110283524735092,0.9449946147,8.92427E-5,9.446835448974434E-4
0.5,0.8443485081,1.14584E-5,3.385025849236605E-4,0.9330015701,0.0026386194,0.005136749361220576,0.9169591838,5.264216E-4,0.002294387935812076,0.9581616938,1.58489E-5,3.981067695983076E-4,0.9377001578,1.287339E-4,0.0011346096244964608,0.9460376745,8.69937E-5,9.327041331526305E-4
0.51,0.8461156547,1.22189E-5,3.4955543194177367E-4,0.9339996803,0.0026359174,0.005134118619587982,0.9180442101,5.387043E-4,0.002321000430848732,0.9591606587,1.55727E-5,3.9462260452234615E-4,0.9385439712,1.350685E-4,0.0011621897435444867,0.9470847315,8.68939E-5,9.32168976098218E-4
0.52,0.8479640186,1.27001E-5,3.5637199665518055E-4,0.9351332802,0.0026410604,0.005139124828217349,0.9190449727,5.501212E-4,0.002345466264946055,0.9601962394,1.65746E-5,4.071191471792993E-4,0.9393671316,1.415241E-4,0.0011896390208798633,0.9480049038,8.74572E-5,9.351855430875737E-4
0.53,0.8498162985,1.17262E-5,3.424353953667757E-4,0.9360704738,0.0026449886,0.005142945265118033,0.9201903814,5.543269E-4,0.0023544147892841654,0.9611372733,1.66689E-5,4.0827564218307217E-4,0.9401419497,1.502751E-4,0.001225867447973067,0.948886103,8.7676E-5,9.363546336725205E-4
0.54,0.8508703172,1.27709E-5,3.573639601302851E-4,0.9370324183,0.0026514716,0.0051492442163874885,0.9212935191,5.64341E-4,0.002375586243435502,0.9620955759,1.76757E-5,4.204247851875529E-4,0.9408276403,1.627724E-4,0.0012758228717184843,0.9497354919,8.95937E-5,9.465394867621741E-4
0.55,0.8523809552,1.25762E-5,3.5462938400533027E-4,0.9380184925,0.002662974,0.005160401147197764,0.9222361755,5.766671E-4,0.002401389389499337,0.9629722691,1.82922E-5,4.2769381571399883E-4,0.9415960264,1.747561E-4,0.0013219534787578572,0.9504639828,9.45649E-5,9.724448570484601E-4
0.56,0.8534962475,9.1573E-6,3.0261031046545654E-4,0.9388940424,0.002678298,0.005175227531229907,0.9231644702,5.848916E-4,0.0024184532246872173,0.9638298249,1.96059E-5,4.427855011176405E-4,0.9422850531,1.811345E-4,0.0013458621771934897,0.951284337,9.60998E-5,9.80305054562099E-4
0.57,0.854581964,1.15538E-5,3.399088113009135E-4,0.9398101497,0.002696408,0.005192694868755529,0.9241036874,5.942455E-4,0.002437715118712603,0.9647188723,1.89865E-5,4.357350112166797E-4,0.9428696638,1.900284E-4,0.0013785078889872193,0.952024464,9.88217E-5,9.940910421083172E-4
0.58,0.8555036426,1.17098E-5,3.421958503547347E-4,0.9406933284,0.0027089605,0.00520476752602842,0.9250439161,6.046538E-4,0.0024589709229675735,0.9655765277,1.92727E-5,4.3900683365979623E-4,0.9434404802,1.989966E-4,0.0014106615469346288,0.9526742667,1.000754E-4,0.0010003769289622787
0.59,0.8563277721,1.17564E-5,3.4287607090609283E-4,0.941524027,0.002714287,0.005209881956436249,0.9259257096,6.191824E-4,0.0024883375976743993,0.9663507545,1.87555E-5,4.3307620576522095E-4,0.9439383483,2.107664E-4,0.0014517795975973764,0.953392688,1.010921E-4,0.0010054456723264564
0.6,0.8573390841,1.40165E-5,3.743861642742691E-4,0.9424332786,0.0027399147,0.005234419452050055,0.9270663297,6.20973E-4,0.002491932984652677,0.9670820224,1.99703E-5,4.468814160378567E-4,0.9443799067,2.212102E-4,0.001487313685810764,0.9539697814,1.054225E-4,0.0010267545958017427
0.61,0.8575769722,1.73977E-5,4.171055022413394E-4,0.9433950508,0.0027552528,0.005249050199798055,0.9280800939,6.215031E-4,0.0024929963898890828,0.9678285378,2.04933E-5,4.526952617379599E-4,0.9449849063,2.30972E-4,0.0015197762993282924,0.9545763713,1.077099E-4,0.0010378338017235707
0.62,0.8584383368,2.51099E-5,5.01097794846475E-4,0.9443028307,0.0027778561,0.005270537069407633,0.9291365385,6.100129E-4,0.002469843922194275,0.9686015302,2.18836E-5,4.6779910217955743E-4,0.9455814898,2.317522E-4,0.0015223409604947244,0.9550836611,1.089365E-4,0.0010437264967413638
0.63,0.8589096308,2.03349E-5,4.5094234664755096E-4,0.9451081884,0.0028111265,0.005302005752543088,0.9303478968,6.001998E-4,0.00244989754887832,0.9692002523,2.25465E-5,4.7483154907819675E-4,0.9461837083,2.341769E-4,0.0015302839605772518,0.9556257981,1.095306E-4,0.0010465686790650675
0.64,0.859755832,2.46407E-5,4.963939967404925E-4,0.9458949202,0.0028232303,0.005313407851840474,0.931619792,5.719851E-4,0.002391620998402548,0.9699040753,2.36996E-5,4.868223495280388E-4,0.9467473286,2.386307E-4,0.0015447676200645844,0.9562306529,1.107739E-4,0.0010524918051937507
0.65,0.860820806,2.71839E-5,5.213818178647966E-4,0.9467167526,0.0028442874,0.005333186102134445,0.933090381,5.340096E-4,0.0023108647731963894,0.9706167293,2.48549E-5,4.985468884668723E-4,0.9472392899,2.352441E-4,0.001533766931446887,0.956736939,1.135734E-4,0.0010657082152259127
0.66,0.8610110879,2.19359E-5,4.683577692320263E-4,0.9475761765,0.0028957316,0.005381200237865155,0.9347322226,4.843631E-4,0.002200825072558017,0.971295011,2.66462E-5,5.161995738084253E-4,0.9478116351,2.283143E-4,0.0015110072799295177,0.9572299153,1.157766E-4,0.0010759953531498173
0.67,0.861441493,3.277E-5,5.724508712544685E-4,0.9484300667,0.002943726,0.005425611486275072,0.9363724971,4.402083E-4,0.0020981141532338036,0.971941011,2.7774E-5,5.270104363293008E-4,0.948306374,2.242319E-4,0.0014974374778267039,0.957630828,1.12034E-4,0.0010584611471376737
0.68,0.8614912927,3.34372E-5,5.782490812789935E-4,0.949381901,0.0029731038,0.005452617536559849,0.9381064528,4.061026E-4,0.0020151987495033836,0.9725607061,2.88285E-5,5.369217820129856E-4,0.9489011526,2.214673E-4,0.0014881777447603496,0.9582094693,1.094086E-4,0.0010459856595575294
0.69,0.863164562,2.88451E-5,5.370763446661936E-4,0.9501518983,0.0030213724,0.005496701192533573,0.9397645587,3.699075E-4,0.001923297948836841,0.9731215191,2.9981E-5,5.475490845577225E-4,0.9493696201,2.183599E-4,0.001477700578601768,0.9588759476,1.067276E-4,0.0010330905091036312
0.7,0.8680272102,2.65036E-5,5.148164721529411E-4,0.9508137083,0.0030879756,0.005556955641356155,0.9414154899,3.368091E-4,0.001835235952132586,0.973738879,3.07651E-5,5.546629607247991E-4,0.9500575632,2.128993E-4,0.0014591069186320788,0.9594845623,1.045131E-4,0.0010223164871995365
0.71,0.8728010893,2.87441E-5,5.361352441315531E-4,0.9515859258,0.0031317005,0.005596159844035908,0.9431312621,3.068054E-4,0.0017515861383329112,0.9742435718,3.0832E-5,5.552657021642882E-4,0.9505196202,2.091949E-4,0.0014463571481484095,0.9600947231,1.021957E-4,0.0010109188889322427
0.72,0.8758620739,3.71631E-5,6.096154525600545E-4,0.9522792256,0.0031884728,0.005646656355756033,0.9445276135,2.818849E-4,0.0016789428221354057,0.9748107624,3.17354E-5,5.63341814531817E-4,0.9509167403,2.043396E-4,0.001429474029144986,0.9608242202,1.008056E-4,0.00100401992012111
0.73,0.8786046445,4.13549E-5,6.430777557962956E-4,0.9531191844,0.0032092657,0.005665038128733116,0.9461656964,2.581311E-4,0.0016066458850661524,0.9752529043,3.16146E-5,5.622686190781058E-4,0.9515087187,1.981204E-4,0.0014075524856999116,0.9615087193,1.024938E-4,0.0010123922164852908
0.74,0.8805010498,3.63917E-5,6.032553356581274E-4,0.9538062185,0.0032217728,0.005676066243447129,0.9478267449,2.409973E-4,0.0015524087734871896,0.9757832813,3.21563E-5,5.670652519772306E-4,0.9518563235,1.937869E-4,0.001392073633109973,0.9622577751,1.009403E-4,0.0010046904996067196
0.75,0.8813186824,4.05485E-5,6.367770410434095E-4,0.9546091062,0.0032732649,0.005721245406377881,0.9495259035,2.286639E-4,0.0015121636816165106,0.9763139731,3.32902E-5,5.769766026452026E-4,0.9521475714,1.936557E-4,0.0013916023138813762,0.962863422,1.023901E-4,0.001011879933588961
0.76,0.8835186362,3.5498E-5,5.958019805270876E-4,0.9553368193,0.0033086626,0.005752097530466604,0.9513145876,2.203497E-4,0.001484418067796266,0.9767756689,3.29126E-5,5.736950409407424E-4,0.9525310636,1.929837E-4,0.0013891857327225903,0.9635317224,1.059414E-4,0.0010292783879981158
0.77,0.8867576778,5.18688E-5,7.201999722299356E-4,0.9562901115,0.0033604418,0.005796931774654589,0.9528191113,2.133088E-4,0.0014605095001402764,0.9774129593,3.31104E-5,5.754163709871313E-4,0.9528088737,1.942331E-4,0.0013936753567456088,0.9642252558,1.076553E-4,0.0010375707204812595
0.78,0.8892258286,4.14148E-5,6.435433163354275E-4,0.9570388901,0.0034334784,0.005859589064089734,0.954341774,2.032979E-4,0.0014258257256761781,0.9778986776,3.34147E-5,5.780544957008811E-4,0.953107388,1.909438E-4,0.0013818241566856471,0.964955408,1.079495E-4,0.001038987487893863
0.79,0.8921151042,6.16007E-5,7.848611342141997E-4,0.9577727908,0.0034845739,0.005903027951822691,0.9557735419,2.040108E-4,0.0014283234927704577,0.9783183837,3.47026E-5,5.890891273822663E-4,0.9536210775,1.916305E-4,0.0013843066856733734,0.9656539655,1.121174E-4,0.0010588550420147227
0.8,0.8944662511,4.19796E-5,6.479166613076098E-4,0.9584772384,0.0035322565,0.005943278977130385,0.9574607563,1.993811E-4,0.0014120237250131458,0.9788500756,3.39295E-5,5.824903432675944E-4,0.9540973306,1.962943E-4,0.0014010506771705298,0.9662833619,1.157707E-4,0.001075967936325242
0.81,0.8987195373,4.24559E-5,6.515819211733855E-4,0.958988018,0.0036433671,0.006036031063538358,0.9587732357,1.924773E-4,0.0013873618850177485,0.9793473774,3.4929E-5,5.910076141641493E-4,0.9545105338,2.046405E-4,0.0014305261269896472,0.9668484104,1.208093E-4,0.001099132840015255
0.82,0.9010026157,5.43243E-5,7.370502018180309E-4,0.9596992165,0.003623829,0.006019824748279638,0.9602702713,1.847477E-4,0.0013592192611937193,0.9799389708,3.58669E-5,5.988898062248179E-4,0.9548866618,2.136833E-4,0.001461791024736436,0.9675108987,1.193842E-4,0.0010926307702055621
0.83,0.9024469137,5.04475E-5,7.102640354121839E-4,0.9602954775,0.0036470466,0.006039078240923858,0.9614589089,1.877883E-4,0.001370358712162622,0.9805447823,3.34839E-5,5.786527456082792E-4,0.9550461662,2.257081E-4,0.001502358479191967,0.9680747896,1.256604E-4,0.001120983496756308
0.84,0.9041687012,4.24504E-5,6.515397148294186E-4,0.961196667,0.0037005699,0.006083230967175256,0.9627562517,1.925623E-4,0.001387668188004611,0.9811721444,3.40087E-5,5.831697865973511E-4,0.9552427638,2.352442E-4,0.0015337672574416237,0.968479647,1.287862E-4,0.0011348400768390232
0.85,0.9063840985,5.34544E-5,7.311251602837916E-4,0.9621454769,0.0037007072,0.006083343817342564,0.9641496617,1.951733E-4,0.0013970443801110974,0.9815279955,3.56281E-5,5.968927876930664E-4,0.9559445375,2.514394E-4,0.0015856840795063813,0.9691993695,1.314655E-4,0.0011465840571017896
0.86,0.9082959652,3.85562E-5,6.209363896567829E-4,0.9630213004,0.0036902245,0.0060747218043298076,0.9653979826,1.938464E-4,0.001392287326667883,0.9822253364,3.57893E-5,5.982415899952125E-4,0.9562780255,2.757623E-4,0.0016606092255554885,0.9696861005,1.400055E-4,0.0011832391981336655
0.87,0.9090525091,5.35029E-5,7.314567656396377E-4,0.9639468938,0.0037150982,0.006095160539313136,0.9666807449,1.965813E-4,0.0014020745343953723,0.9827157527,3.71903E-5,6.098385032121209E-4,0.9568678331,2.952216E-4,0.001718201385169969,0.9700543153,1.466988E-4,0.0012111928005070045
0.88,0.9105297565,4.39912E-5,6.632586222583164E-4,0.9649378651,0.003733583,0.006110305229691885,0.9681948996,1.935539E-4,0.0013912365003837413,0.983243953,3.87026E-5,6.221141374378177E-4,0.9569587964,3.160966E-4,0.0017779105714292832,0.9702354503,1.630227E-4,0.0012768034304465193
0.89,0.9124821663,4.83934E-5,6.956536494549569E-4,0.9655349475,0.0037760915,0.006144991049627331,0.9696932966,1.966393E-4,0.001402281355506091,0.9838659072,3.93821E-5,6.275515915046347E-4,0.9572396582,3.406502E-4,0.0018456711516410499,0.9704350919,1.803581E-4,0.0013429746833056831
0.9,0.9140502393,4.75435E-5,6.895179475546666E-4,0.9666169518,0.0037530119,0.006126183069416062,0.9708555716,1.979487E-4,0.001406942429525814,0.984285717,4.05637E-5,6.368963808972383E-4,0.9576609105,3.531866E-4,0.001879325942991263,0.9709419131,1.887672E-4,0.001373925762186589
0.91,0.917872715,4.72616E-5,6.874707266495061E-4,0.9677419364,0.0036455826,0.006037866013750222,0.9723801208,1.975792E-4,0.001405628684966268,0.9849782032,3.95386E-5,6.287972646250936E-4,0.9588143003,3.34847E-4,0.0018298825098896376,0.9712990433,1.938908E-4,0.0013924467673846637
0.92,0.9198039114,6.12586E-5,7.826787335810268E-4,0.96853921,0.0036904628,0.00607491794183263,0.9741568577,1.946323E-4,0.0013951068059471288,0.9852745026,4.25435E-5,6.522537849641042E-4,0.9601078373,3.209855E-4,0.001791606820705927,0.9717450911,1.894644E-4,0.001376460678697361
0.93,0.9215246558,5.5579E-5,7.455132460258502E-4,0.9692937243,0.0037410311,0.006116396896866651,0.9755269063,1.93779E-4,0.0013920452578849584,0.9856614333,4.48719E-5,6.698649117546014E-4,0.9609977585,3.039021E-4,0.0017432788073053606,0.9724103141,1.906266E-4,0.001380675921423996
0.94,0.9226143837,5.76416E-5,7.592206530383641E-4,0.9701045769,0.0037929171,0.00615866633290033,0.9771503282,1.985071E-4,0.0014089254770923833,0.9861699355,4.88521E-5,6.989427730508415E-4,0.9621176493,3.104385E-4,0.0017619265024398719,0.9732679754,1.878367E-4,0.0013705352968822072
0.95,0.9263736308,7.418E-5,8.612781200053789E-4,0.9715855592,0.0035853359,0.005987767447054035,0.9785243326,1.907778E-4,0.0013812233707840306,0.9868602854,4.82264E-5,6.944523021777666E-4,0.9633437997,3.264222E-4,0.0018067158049898163,0.9737362647,1.769358E-4,0.0013301721693074172
0.96,0.9296078324,4.13943E-5,6.433840221827086E-4,0.9722941023,0.0036361808,0.006030075289745559,0.9793529278,2.131624E-4,0.001460008219154947,0.9870392013,5.58367E-5,7.472395867457772E-4,0.9630588108,3.271251E-4,0.00180866000121637,0.9740980238,1.770333E-4,0.0013305386127429749
0.97,0.931592679,8.75623E-5,9.357472949466645E-4,0.9730548322,0.003588418,0.005990340557931577,0.9809921712,2.302791E-4,0.0015174949752799843,0.9872845978,6.17888E-5,7.860585219943869E-4,0.9632375991,3.642257E-4,0.0019084698058916207,0.9752480447,1.718031E-4,0.0013107368156880313
0.98,0.9376470625,3.022769E-4,0.0017386112273881128,0.9723921585,0.0036333869,0.006027758206829468,0.9827450991,2.547582E-4,0.0015961146575356046,0.9877254909,7.32135E-5,8.556488765843148E-4,0.9629411787,4.422153E-4,0.0021028915806574526,0.9750196093,2.133305E-4,0.0014605837873946158
0.99,0.9421875,6.808811E-4,0.002609369847300302,0.968671875,0.0045961261,0.006779473504631463,0.9828125,4.253965E-4,0.0020625142423750676,0.9878125,1.372613E-4,0.0011715856776181588,0.95859375,7.848258E-4,0.002801474254745169,0.976796875,3.125185E-4,0.0017678192780937762
1.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.95,0.047979798,0.02190429136037046,0.99,0.01,0.01,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5744331479,0,0,0.4905937552,0.0022420621,0.014973516954944152,0.579036504,8.3812E-6,0.0020470955033901083,0.698279196,2.1111E-5,0.0014529624909129623,0.6873225689,9.28244E-5,0.003046709700644287,0.6859238923,4.42102E-5,0.0021026221724313667
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5753185749,0,0,0.4925678551,0.0022642675,0.015047483178259413,0.5798849463,9.4434E-6,0.0021729473072304353,0.7004765809,2.26056E-5,0.0015035158795303758,0.6900484979,9.58171E-5,0.0030954337337439483,0.6883500099,4.59699E-5,0.002144059234256367
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5762223005,0,0,0.4944617659,0.0022802627,0.015100538732111514,0.5803796947,1.01104E-5,0.0022483771925546655,0.7028571427,2.32529E-5,0.0015248901599787441,0.6925930679,9.54151E-5,0.0030889334728996676,0.6906246722,4.68692E-5,0.002164929560055015
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.5761374831,0,0,0.4963115454,0.0022981152,0.015159535612940127,0.5807025433,1.01284E-5,0.002250377746068424,0.7051801383,2.31778E-5,0.0015224256960521916,0.6949913204,9.56137E-5,0.0030921465036443537,0.693038857,4.56465E-5,0.0021365041539861324
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5761808753,0,0,0.4982024133,0.0023183826,0.015226235910427764,0.580934763,8.3775E-6,0.0020466435937895977,0.707396096,2.19949E-5,0.001483067766489448,0.6974790454,9.55756E-5,0.003091530365369229,0.6954410613,4.59771E-5,0.002144227133491226
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5767285824,0,0,0.5001028776,0.0023203189,0.0152325930162924,0.5813579261,9.4862E-6,0.002177865927921184,0.7097007871,2.08836E-5,0.001445115912305999,0.6997876823,9.61619E-5,0.0031009982263780806,0.6977389693,4.58008E-5,0.002140112146594192
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5766243935,0,0,0.5021570295,0.0023228483,0.015240893346520078,0.5819229484,1.15238E-5,0.0024003958006962103,0.7121479511,1.99519E-5,0.001412511946852132,0.7021791518,9.53869E-5,0.0030884769709356745,0.700183624,4.38904E-5,0.0020950035799492087
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5771664977,0,0,0.5042200625,0.0023344877,0.015279030401174022,0.5824778974,9.509E-6,0.0021804815981796314,0.7144738972,1.87478E-5,0.0013692260587645855,0.7045309186,9.58424E-5,0.003095842373248354,0.7024958193,4.43971E-5,0.0021070619354921676
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5777205229,0,0,0.5062108517,0.0023481333,0.015323620003119367,0.583463341,1.00205E-5,0.0022383587737447273,0.7168260634,1.83911E-5,0.0013561378985929124,0.7068552375,9.45072E-5,0.0030742023355660895,0.7047661126,4.38673E-5,0.0020944521956826802
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.5777609944,0,0,0.5082824618,0.0023537971,0.015342089492634306,0.5844478011,1.03479E-5,0.0022746318383421965,0.7192510843,1.80403E-5,0.0013431418391219893,0.7090345919,9.33507E-5,0.0030553346788854407,0.7070708513,4.2859E-5,0.002070241531802509
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5776405931,0,0,0.5102873474,0.0023752277,0.015411773746068296,0.5853850245,1.04757E-5,0.0022886349643400977,0.7215803266,1.7991E-5,0.0013413053343664895,0.7112259328,9.22972E-5,0.003038045424281869,0.7094366193,4.14505E-5,0.002035939586530013
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5774005651,0,0,0.5123167545,0.0023758726,0.01541386583566887,0.586378634,9.6601E-6,0.0021977374729480314,0.7239484668,1.72279E-5,0.0013125509513919832,0.713450712,9.21184E-5,0.003035101316266065,0.7117088795,4.48357E-5,0.0021174442141411896
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5772969127,0,0,0.5143336773,0.0023822843,0.015434650303780776,0.5877379477,8.177E-6,0.002022003956474863,0.7260919809,1.8288E-5,0.0013523313203501572,0.7157455325,9.18385E-5,0.003030486759581701,0.7140049696,4.77766E-5,0.0021857858998538715
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5772147775,0,0,0.5164884329,0.0023859409,0.015446491187321474,0.589176774,7.3261E-6,0.0019139096112408235,0.7283380091,1.89804E-5,0.0013776937250347045,0.7179908574,9.26109E-5,0.0030432039037829855,0.7163640201,4.90534E-5,0.002214800216723847
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5767676234,0,0,0.5186285168,0.0023976468,0.015484336601869646,0.5902621448,5.4983E-6,0.0016580560907279345,0.7305230737,1.84664E-5,0.001358911328968892,0.7202696502,9.39488E-5,0.0030651068496872994,0.7187205076,5.01862E-5,0.002240227667001727
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5762608051,0,0,0.5207142293,0.0024056993,0.015510316889090306,0.5916672647,5.5482E-6,0.0016655629678880351,0.7327822268,1.91417E-5,0.0013835353266180087,0.7226737261,9.41713E-5,0.0030687342667621124,0.721044898,4.98534E-5,0.0022327874954863034
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5758905411,0,0,0.5229121715,0.0024046592,0.01550696359704246,0.5933045745,3.5176E-6,0.0013261975720080324,0.7351478696,1.89117E-5,0.0013751981675380462,0.7250613511,9.4806E-5,0.003079058297596848,0.723301363,5.61486E-5,0.0023695695811686984
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5758625269,0,0,0.5249855757,0.0024059025,0.0155109719231259,0.5947811007,3.0232E-6,0.0012294714311442947,0.7373453796,1.93083E-5,0.0013895430903717956,0.7274971724,9.29808E-5,0.0030492753237449715,0.725823611,5.69637E-5,0.002386706936345558
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5757829547,0,0,0.527087301,0.0024028546,0.01550114382876309,0.5966877341,1.8634E-6,9.652460826131335E-4,0.7394802988,1.90707E-5,0.0013809670524672195,0.729881376,9.61148E-5,0.003100238700487432,0.7281592071,6.00232E-5,0.002449963265030723
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5752899647,0,0,0.5292930067,0.002401754,0.015497593361551334,0.5988735259,6.403E-7,5.658179919373367E-4,0.7417586088,1.97578E-5,0.001405624416407171,0.73229689,9.67034E-5,0.0031097170289272305,0.7305609226,6.06248E-5,0.0024622103890610163
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.5742636323,0,0,0.5316430956,0.0023954078,0.015477105026457627,0.601062566,2.0633E-6,0.0010157017278709336,0.7441961527,2.11105E-5,0.0014529452845857616,0.734825629,9.86364E-5,0.0031406432462156536,0.7329374671,6.57379E-5,0.002563940326918706
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5736066103,0,0,0.5340745479,0.002407488,0.015516081979675153,0.6032813489,1.8034E-6,9.495788540189804E-4,0.746408689,2.01875E-5,0.001420827223838282,0.7372715116,9.70444E-5,0.0031151950179723904,0.7352087736,6.5337E-5,0.0025561103262574563
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5728256702,0,0,0.5363740742,0.0024055649,0.015509883623032121,0.6059452295,3.888E-7,4.4090815370097204E-4,0.748860389,2.00677E-5,0.0014166050967012649,0.7395537734,9.73919E-5,0.003120767533796774,0.7374722779,6.52729E-5,0.0025548561603346673
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5721053481,0,0,0.5388099283,0.0024247995,0.015571767722387846,0.6082730889,1.466E-7,2.7073972741361766E-4,0.7512412369,2.14086E-5,0.0014631677962557814,0.7420016825,1.011772E-4,0.0031808363680013467,0.7401310265,6.53215E-5,0.0025558071132227487
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5719419718,0,0,0.5413271844,0.002442974,0.015630015994873455,0.6107453406,1.84E-8,9.591663046625439E-5,0.7535237134,2.34045E-5,0.0015298529341083737,0.7444791913,1.00265E-4,0.0031664649058532135,0.7426137805,6.76109E-5,0.002600209606935564
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5708844066,0,0,0.5437540025,0.0024629433,0.015693767234160192,0.6137987673,3.5E-9,4.183300132670378E-5,0.755954051,2.42746E-5,0.0015580308084245317,0.7468346059,9.71414E-5,0.003116751513996584,0.7451219082,6.86336E-5,0.0026198015191994987
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5704179406,0,0,0.5463177502,0.0024464416,0.015641104820312408,0.6166258156,3.6E-9,4.242640687119285E-5,0.758377713,2.45462E-5,0.0015667226940336313,0.7494574606,9.57199E-5,0.0030938632807543387,0.7475155711,7.60116E-5,0.0027570201305032213
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5697099566,0,0,0.5487898231,0.0024516318,0.015657687568731215,0.6198171079,4.0E-10,1.4142135623730951E-5,0.7607029557,2.59741E-5,0.0016116482246445716,0.7520531476,1.009273E-4,0.0031769057272761493,0.7501300156,7.85334E-5,0.002802381130396078
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.569010973,0,0,0.5515083015,0.0024284266,0.01558340976808349,0.6226926446,5.08E-8,1.5937377450509228E-4,0.7631284595,2.66854E-5,0.0016335666500023806,0.75475384,1.028629E-4,0.00320722465692692,0.7527833283,7.64102E-5,0.0027642394975833768
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5684096217,0,0,0.5543103099,0.0024347201,0.015603589651102723,0.6259883046,1.7E-9,2.9154759474226502E-5,0.7656790972,2.87789E-5,0.0016964344962302554,0.7575404882,1.001295E-4,0.003164324572479884,0.7554948211,7.70281E-5,0.002775393665770678
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5674628019,0,0,0.5571786404,0.0024261392,0.015576068823679484,0.6295285821,1.11E-8,7.44983221287567E-5,0.7681724668,3.04116E-5,0.001743892198503107,0.7602290034,9.69676E-5,0.0031139621063847257,0.7581894755,7.47974E-5,0.0027349113331148417
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5661855936,0,0,0.5599739879,0.0024250378,0.015572532870410003,0.632946074,1.03E-7,2.2693611435820434E-4,0.7707210064,3.25499E-5,0.0018041590838947655,0.7630510449,9.50939E-5,0.003083729884409463,0.7607576251,7.80994E-5,0.002794626987631802
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.565146625,0,0,0.5629571676,0.0024126852,0.015532820735462055,0.6361891627,2.494E-7,3.531288716601915E-4,0.7732105017,3.39764E-5,0.0018432688355202015,0.7659296751,9.3101E-5,0.003051245647272602,0.7632888138,8.37444E-5,0.0028938624708164692
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5651848912,0,0,0.5659330398,0.0024076403,0.015516572753027648,0.6401583552,9.407E-7,6.858206762704082E-4,0.7760178268,3.59043E-5,0.0018948430014119903,0.7688103974,9.29606E-5,0.0030489440795134306,0.7659704447,8.78656E-5,0.0029642132177021274
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5643200874,0,0,0.5689383388,0.0024130105,0.015533867837727987,0.6439921558,1.6852E-6,9.179324593890336E-4,0.7790959716,3.84614E-5,0.001961157821288231,0.7716383934,9.33486E-5,0.003055300312571581,0.7686882734,8.87884E-5,0.002979738243537509
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5637819171,0,0,0.572105062,0.0024068601,0.015514058463213293,0.6480260789,1.0464E-6,7.23325652801005E-4,0.781897378,4.06888E-5,0.0020171464993896703,0.77455796,9.04301E-5,0.003007159789568888,0.7715521157,8.37619E-5,0.002894164819079936
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5632593036,0,0,0.5751730919,0.0023799217,0.015426994846696488,0.6519268453,8.533E-7,6.531845068585139E-4,0.7845525801,4.19804E-5,0.0020489119063541996,0.7775277615,9.43094E-5,0.003070983555800975,0.7741900623,8.31872E-5,0.002884219131758196
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.5634499192,0,0,0.578167519,0.0023933826,0.015470561075798124,0.6558538377,9.256E-7,6.802940540677979E-4,0.787359792,4.2747E-5,0.002067534763915712,0.7805170178,9.38952E-5,0.003064232367167999,0.777032584,8.01109E-5,0.002830386899347861
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5630059242,0,0,0.5814119011,0.0023918632,0.015465649679208436,0.6601288319,4.784E-7,4.890807704254994E-4,0.7901511073,4.20566E-5,0.0020507705868770404,0.7837392032,9.63054E-5,0.0031033111349009143,0.7798637331,7.87539E-5,0.002806312527143048
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.5622728467,0,0,0.5847712785,0.0023672665,0.01538592376167255,0.6643920243,3.76E-8,1.3711309200802087E-4,0.793001169,4.12419E-5,0.002030810183153512,0.7869521916,9.38399E-5,0.0030633298875570028,0.7825972259,7.85915E-5,0.0028034175571969295
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.561445117,0,0,0.5882689267,0.0023448559,0.015312922320706784,0.6685032547,1.97E-7,3.138470965295043E-4,0.7960698843,4.1856E-5,0.0020458738964071075,0.7900648713,9.6787E-5,0.0031110609122934254,0.7854442775,7.48197E-5,0.0027353189941942786
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5605888367,0,0,0.5917133749,0.0023413853,0.015301585865523874,0.6729336679,9.085E-7,6.739807118901845E-4,0.7991841137,4.21599E-5,0.002053287607715977,0.7931536019,9.94562E-5,0.0031536677060210387,0.7884037018,6.8527E-5,0.0026177662233285845
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5595220923,0,0,0.5951992422,0.0023372655,0.015288117935180904,0.6772848666,1.101E-7,2.3462736413300134E-4,0.8022993088,4.04219E-5,0.0020105198332769562,0.7962424219,9.90055E-5,0.0031465139440339366,0.7913189471,6.987E-5,0.0026432934002868468
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.558049798,0,0,0.59905577,0.0023694629,0.015393059799792892,0.6821221113,2.43E-8,1.1022703842524301E-4,0.8052318394,3.93066E-5,0.0019825892161514447,0.7995591164,9.85064E-5,0.0031385729241169462,0.7942023575,6.45979E-5,0.002541611693394567
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5561125278,0,0,0.6025998741,0.0023751071,0.015411382481789231,0.6867424846,1.791E-7,2.9924906014890004E-4,0.8082298338,4.10455E-5,0.0020259689040061793,0.8027831912,9.33054E-5,0.00305459326261288,0.797022295,5.88636E-5,0.0024261821860692987
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5549417138,0,0,0.6062028468,0.0023838462,0.01543970919415259,0.6918768585,1.0481E-6,7.239129781955839E-4,0.8112550497,4.28166E-5,0.0020692172433072367,0.8061952293,9.27518E-5,0.0030455180183344833,0.7999542832,5.85516E-5,0.0024197437880899707
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5534549952,0,0,0.6101125836,0.0023704716,0.015396335927745926,0.6969720721,8.71E-7,6.599242380758567E-4,0.814386642,4.57357E-5,0.0021385906574190395,0.8094953358,9.6191E-5,0.003101467394637577,0.8028183341,5.62982E-5,0.002372724172760079
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5524254441,0,0,0.6138957024,0.0023861003,0.015447007153490932,0.701946646,2.6331E-6,0.0011474101271995117,0.8174724936,4.88423E-5,0.0022100294115689955,0.8130727291,9.51208E-5,0.003084166013689925,0.8057213008,5.74817E-5,0.002397534149913198
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5507503748,0,0,0.6176617682,0.0023785058,0.015422405130199376,0.7066927552,1.9537E-6,9.883572228703548E-4,0.8206390142,5.15746E-5,0.0022710041831753634,0.8164757192,9.23872E-5,0.0030395262788796545,0.8088793039,5.16178E-5,0.002271955105190241
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5493375063,0,0,0.621463263,0.0023865722,0.01544853455833271,0.7118344009,4.6361E-6,0.0015225143677482982,0.8238704622,5.12556E-5,0.0022639699644650766,0.8199201703,8.93047E-5,0.002988389198213646,0.8119619787,5.29898E-5,0.0023019513461409215
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.5474470854,0,0,0.6254282892,0.002380789,0.015429805572333049,0.7167030573,8.8154E-6,0.002099452309532179,0.8271540046,5.20346E-5,0.0022811093792275724,0.8233204484,8.43072E-5,0.0029035702161304797,0.815090698,5.25354E-5,0.0022920602086332724
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5459065437,0,0,0.6292798996,0.0024023963,0.015499665480261177,0.721002996,7.7754E-6,0.001971725132973661,0.8302786052,5.26376E-5,0.0022942885607525484,0.826939559,8.3343E-5,0.00288691877267096,0.8182254612,5.61154E-5,0.0023688689284128827
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5439065099,0,0,0.6336937487,0.0024402113,0.015621175691989383,0.7257047892,7.7608E-6,0.0019698730923589976,0.8336412132,4.98787E-5,0.0022333539800040653,0.8302223742,8.09973E-5,0.0028460024595913474,0.8212484658,5.29124E-5,0.002300269549422415
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.542222023,0,0,0.637896955,0.0024340239,0.015601358594686554,0.7306109667,4.625E-6,0.001520690632574555,0.8371544838,4.94177E-5,0.0022230092217532522,0.8334958375,7.60488E-5,0.002757694689409979,0.8242866099,5.229E-5,0.002286700680019141
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5411484838,0,0,0.6421086311,0.002431464,0.015593152343256318,0.7350950837,1.0703E-6,7.315394726192155E-4,0.8407690167,5.08288E-5,0.0022545243400770815,0.8371799529,7.44158E-5,0.002727925952074213,0.8274323344,5.11701E-5,0.0022620809004100626
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5404469967,0,0,0.6462031305,0.0024275506,0.015580598833164276,0.7398064137,1.847E-7,3.038914279804549E-4,0.8441270053,4.98916E-5,0.002233642764633593,0.8407603025,7.09579E-5,0.0026637924093292254,0.8305059373,4.93016E-5,0.0022203963610130514
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5396172404,0,0,0.6505119622,0.0024544789,0.015666776630819754,0.7438755929,1.648E-7,2.8705400188814645E-4,0.8472870886,4.83338E-5,0.0021984949397258115,0.8443110049,6.45896E-5,0.002541448405929186,0.8337224841,4.78781E-5,0.002188106487353849
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.5382580757,0,0,0.6548986018,0.0024455793,0.015638348058538663,0.7480895221,5.291E-7,5.143442427013255E-4,0.8508474588,4.6003E-5,0.0021448309956730856,0.8481042445,5.7094E-5,0.002389435079678877,0.8371068895,4.21333E-5,0.00205263976381634
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.5366318822,0,0,0.6595895171,0.0024704703,0.015717729797906567,0.7530609965,1.8181E-6,9.534411360959836E-4,0.8541800439,4.68738E-5,0.0021650357964708112,0.8517814159,5.24571E-5,0.00229035150140759,0.840601176,3.52495E-5,0.0018774850199136078
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5353358984,0,0,0.6644018054,0.002461752,0.01568997131928545,0.7583838999,2.2237E-6,0.001054442980914568,0.8577512741,4.41828E-5,0.0021019705040746886,0.8551795065,5.19126E-5,0.002278433672503986,0.8435860515,3.90548E-5,0.0019762287317008627
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5333931446,0,0,0.6692129076,0.0024679328,0.015709655629580172,0.762265265,3.3409E-6,0.0012924588968319264,0.8614264607,4.9265E-5,0.002219572030820356,0.8591844261,4.86919E-5,0.002206624118421622,0.8472304285,3.74225E-5,0.0019344895967670648
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5336762071,0,0,0.6739794195,0.0024650896,0.015700603810045014,0.7674066126,3.6641E-6,0.0013535324155704584,0.8649106622,4.95704E-5,0.0022264411063398918,0.8632106125,4.50001E-5,0.002121322700580937,0.8505089343,3.99244E-5,0.001998109106130093
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.5331961513,0,0,0.6784419477,0.0024945819,0.015794245471056855,0.7719361484,2.3514E-6,0.0010842970072816765,0.868416363,5.27737E-5,0.0022972527070394323,0.8669873297,4.26989E-5,0.002066371215440246,0.8539090276,3.98355E-5,0.001995883263119364
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.5313749909,0,0,0.6831923664,0.0025388554,0.01593378611630017,0.7768030465,6.0764E-6,0.001743043315583408,0.8718253493,5.3309E-5,0.0023088741845323666,0.8709109545,4.05963E-5,0.0020148523519106804,0.8574579954,3.74266E-5,0.0019345955649695881
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.5293909907,0,0,0.6881612957,0.0025767503,0.01605225934253493,0.7821244001,6.4286E-6,0.0017928468980925281,0.8753291726,4.91228E-5,0.00221636639570266,0.874412179,3.60038E-5,0.0018974667322511876,0.8613508224,3.37502E-5,0.001837122750389859
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.5283794999,0,0,0.6928355336,0.0026258575,0.01620449783239209,0.786034137,1.2918E-5,0.002541456275445242,0.8788151979,4.65521E-5,0.0021575935669166236,0.8779982924,3.58545E-5,0.0018935284523872358,0.8648190737,3.39458E-5,0.0018424386014193256
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.5279007554,0,0,0.6977492332,0.0026861379,0.0163894414181814,0.7905106246,1.64512E-5,0.0028680306832389365,0.8826797128,4.9403E-5,0.0022226785642552997,0.881744498,3.67538E-5,0.0019171280604070246,0.8686638772,3.65942E-5,0.0019129610555366778
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.5276795626,0,0,0.7021924973,0.0027666244,0.016633172878317594,0.7953771055,2.19287E-5,0.0033112459890500432,0.8862727404,5.26405E-5,0.002294351760301807,0.885372597,3.51874E-5,0.0018758304827462423,0.8723783195,3.39002E-5,0.0018412006951986522
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.5257184505,0,0,0.7068560421,0.00282788,0.01681630161480223,0.8001261055,1.74463E-5,0.002953497926188539,0.8900311887,5.27677E-5,0.0022971221125573623,0.889095372,3.20128E-5,0.0017892121171062976,0.8762726545,2.91717E-5,0.0017079724822139262
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.5241752863,0,0,0.7114875615,0.0028584032,0.016906812827969676,0.8048487902,2.30499E-5,0.003394841675247905,0.8936561227,5.06293E-5,0.0022500955535265607,0.8928879976,2.88335E-5,0.0016980429912107644,0.8799122036,3.2815E-5,0.0018114910985152534
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.5225966573,0,0,0.7161688507,0.0029832209,0.017272003068549983,0.8090457618,1.7338E-5,0.0029443165590676557,0.8969492733,5.23921E-5,0.0022889320653964374,0.896388793,2.70704E-5,0.0016453084817139915,0.8836395979,3.33368E-5,0.0018258367944589133
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.5200235248,0,0,0.7208317935,0.0030323032,0.01741350969793281,0.8127709627,2.09063E-5,0.003233133155315444,0.9004335344,4.73614E-5,0.0021762674467996805,0.9000440836,2.34096E-5,0.0015300196077174958,0.8864868879,3.11688E-5,0.0017654687762744489
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.5206888914,0,0,0.7256039023,0.0031171115,0.017655343383803104,0.8176102936,2.09769E-5,0.003238587655136109,0.9040768206,4.17168E-5,0.0020424690940134198,0.9037415147,2.27713E-5,0.0015090162358304831,0.8900098979,3.21607E-5,0.0017933404584740734
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.5264698863,0,0,0.7302603424,0.0032033703,0.01789796161578184,0.8213183582,2.10526E-5,0.003244425989293021,0.9079053521,3.85569E-5,0.001963591097963117,0.9073672473,2.37973E-5,0.0015426373520695004,0.8937326968,2.72291E-5,0.0016501242377469643
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.536334455,0,0,0.7350259185,0.0032880945,0.018133103705653922,0.8259814084,3.18634E-5,0.0039914533693881475,0.9115381479,3.57707E-5,0.0018913143577946,0.9111184239,2.02946E-5,0.001424591169423705,0.8970784366,2.91584E-5,0.0017075830872903374
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.5461637378,0,0,0.7399142742,0.0033139799,0.018204339867185518,0.8309472799,2.23559E-5,0.0033433441342464285,0.9152164638,3.67894E-5,0.0019180563078283182,0.914539212,1.78345E-5,0.0013354587226867029,0.9004029155,2.85711E-5,0.0016902987901551607
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.5571160316,0,0,0.7444851995,0.0033272885,0.018240856613657156,0.834376961,3.76447E-5,0.0043384732337540125,0.9184005737,3.39704E-5,0.0018431060739957426,0.9178370178,1.90467E-5,0.0013800978226198315,0.903077203,2.89122E-5,0.0017003587856684835
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.567848146,0,0,0.7487421751,0.0033705606,0.018359086578585548,0.8382586837,4.28589E-5,0.0046291953944503144,0.9218460619,2.77284E-5,0.0016651846744430482,0.9216964364,1.68173E-5,0.0012968153299525726,0.9061442196,3.23191E-5,0.0017977513732438087
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.5785245299,0,0,0.7526697397,0.0033904447,0.01841316023935055,0.841579318,3.38633E-5,0.00411480862252426,0.9249730587,3.20416E-5,0.0017900167596980763,0.9253257632,1.85333E-5,0.0013613706328549915,0.9090526164,2.96979E-5,0.0017233078657047905
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.5900627375,0,0,0.7568460047,0.0034385575,0.01854334786385673,0.8446147442,6.05778E-5,0.005503535227469703,0.9280629456,3.05051E-5,0.001746570926129254,0.9291122258,1.99568E-5,0.0014126853860644273,0.9122106671,3.04938E-5,0.0017462474051519732
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.5980508924,0,0,0.7610611796,0.0034588449,0.018597970050518952,0.8478072584,5.98055E-5,0.00546834069896893,0.9312073648,3.0942E-5,0.0017590338257122858,0.9327449918,1.85924E-5,0.0013635395117120735,0.9147698939,3.19645E-5,0.0017878618514862942
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6062406898,0,0,0.7653903365,0.003524365,0.018773292199292056,0.8515259027,4.39216E-5,0.004686235162686568,0.9345525205,2.65556E-5,0.0016295889052150546,0.9358555317,2.2769E-5,0.0015089400253157843,0.9178077459,3.24615E-5,0.001801707523434367
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.6132155657,0,0,0.7693331659,0.0035406886,0.018816717567099742,0.8560450375,3.28734E-5,0.0040542200236297,0.9378797114,2.71411E-5,0.0016474556139696147,0.9392351508,2.00244E-5,0.0014150759696920868,0.920609951,3.44543E-5,0.0018561869517912252
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.619004786,0,0,0.7733830512,0.0035721253,0.018900066931098417,0.8602288961,3.38613E-5,0.004114687108395972,0.9410955369,2.71725E-5,0.0016484083232015058,0.9424971044,1.93329E-5,0.0013904279916629987,0.9231194496,3.13391E-5,0.0017702852877431931
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.624742806,0,0,0.7771910548,0.0035353661,0.018802569239335352,0.8645590544,3.05595E-5,0.003908932079225731,0.9443697691,2.2976E-5,0.0015157836257197134,0.945384717,2.10849E-5,0.0014520640481741843,0.9243313611,3.55208E-5,0.0018846962620008563
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.6286553741,0,0,0.7816605449,0.0035687686,0.018891184716687305,0.8680382073,4.1505E-5,0.004555491191957241,0.9472740531,2.6378E-5,0.0016241305366256741,0.9487876594,2.40479E-5,0.0015507385337315894,0.9267450511,3.94951E-5,0.0019873374147335926
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.6303212643,0,0,0.7851717055,0.0035399568,0.018814772919171784,0.8722899258,5.12902E-5,0.0050640991301513835,0.9499446094,2.64133E-5,0.0016252169086002027,0.951764518,2.25551E-5,0.0015018355435932392,0.9289444506,5.17797E-5,0.002275515326250298
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.6315789223,0,0,0.7895079732,0.0034356108,0.01853540072401997,0.8759643435,5.11557E-5,0.005057454893521048,0.9522715569,2.86152E-5,0.001691602790255443,0.9539687991,2.03271E-5,0.0014257313912515218,0.9302588761,6.15046E-5,0.0024800120967446914
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.6338133812,0,0,0.7939592361,0.0034016299,0.018443508071947702,0.8788105547,2.2665E-5,0.003366377875402582,0.9549467087,2.83658E-5,0.0016842149506520834,0.9565363646,2.234E-5,0.0014946571513226705,0.9313259721,6.44566E-5,0.002538830439395274
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.640814662,0,0,0.7986628234,0.0033609296,0.018332838296346805,0.8817115724,1.65896E-5,0.00288006944360722,0.9577041686,2.92593E-5,0.001710535004026518,0.9587533474,2.16233E-5,0.0014704863141151638,0.9330590487,6.27301E-5,0.002504597772098346
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.6511999965,0,0,0.8032914281,0.0031246423,0.01767665777232789,0.8844571412,7.5493E-6,0.001942845850807521,0.9600685775,2.31857E-5,0.001522685128317736,0.960388577,2.4161E-5,0.0015543809056984713,0.9343085766,6.61095E-5,0.0025711767733860697
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.6598097086,0,0,0.8098739982,0.002877591,0.01696346367933153,0.88827461,2.41001E-5,0.0034713181934245096,0.9620467961,2.65092E-5,0.001628164610842528,0.9631524801,2.19081E-5,0.0014801385070323655,0.9351761401,6.39653E-5,0.0025291362161813267
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.6682339311,0,0,0.8162503719,0.0027326806,0.01653082151618606,0.8918601274,1.10531E-5,0.0023508615442003385,0.9640611172,2.61947E-5,0.0016184776797966661,0.9655304134,2.37192E-5,0.0015401038925994572,0.9354393184,6.8066E-5,0.0026089461473936177
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.6712375879,0,0,0.8224545836,0.0027453235,0.016569017774147026,0.8928694129,9.9308E-6,0.002228317751129762,0.9657524824,3.86642E-5,0.0019663214386259438,0.967980808,2.61216E-5,0.0016162178071039805,0.936852926,8.68844E-5,0.0029476159858434748
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.6733854413,0,0,0.8308103621,0.0029510515,0.01717862479944189,0.8946935236,7.61453E-5,0.00617030388230596,0.9669683158,5.41496E-5,0.0023270066609272955,0.9702591479,3.56492E-5,0.0018880995736454155,0.9382969916,1.061143E-4,0.003257518994572403
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.6796914935,0,0,0.8419023156,0.0034588573,0.018598003387460708,0.8982005119,2.114701E-4,0.010282754981034996,0.9681233943,7.0784E-5,0.0026605262637305425,0.9717223644,5.08707E-5,0.002255453391227582,0.9416966558,1.293614E-4,0.0035966845844471822
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.6792323589,0,0,0.8494859457,0.0040896692,0.020222930549255218,0.9023303688,2.557923E-4,0.011309118002744511,0.9697052777,7.1176E-5,0.0026678830559078107,0.9740918517,6.24069E-5,0.0024981373060742676,0.9415353119,2.236179E-4,0.004728825435560082
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.6772867441,0,0,0.8601233363,0.0043690675,0.020902314465149546,0.9203494489,6.39046E-5,0.005652636552972427,0.9714285672,9.12615E-5,0.003020951836756091,0.9761562169,7.74128E-5,0.002782315582388166,0.9445015311,2.528E-4,0.005027922035990614
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.6878849864,0,0,0.8681724846,0.0049020831,0.022140648364490145,0.9558521509,2.1082E-6,0.0010266937225872183,0.9753593445,1.199331E-4,0.003463135862191953,0.9794661283,5.71557E-5,0.002390725831206916,0.9531827509,3.980281E-4,0.0063089468217761985
1.0,1.0,0.0,0.0,0.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.664240855,1.886699E-4,0.0013735716217219982,0.8565940177,1.142535E-4,0.00106889428850565,0.852438125,9.62052E-5,9.808424950011087E-4,0.839800517,1.55351E-4,0.0012463988125796654,0.7990432245,3.405232E-4,0.001845327071280319,0.8160029542,2.614481E-4,0.0016169356820850975
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.6695895553,2.087278E-4,0.0014447414993693508,0.8614179105,1.084666E-4,0.0010414729953292117,0.8570223892,9.65868E-5,9.827858362837756E-4,0.838884328,1.620608E-4,0.0012730310286870467,0.7978208917,3.432767E-4,0.0018527727869331414,0.8176194048,2.72874E-4,0.0016518898268347076
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.675678736,2.369253E-4,0.0015392377983924383,0.8659162921,1.037032E-4,0.0010183476812955386,0.8617345434,9.63003E-5,9.813271625711785E-4,0.8387820542,1.704849E-4,0.0013056986635514337,0.7969909555,3.327174E-4,0.00182405427550827,0.820399701,2.999854E-4,0.0017320086604864307
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.6820190489,2.376193E-4,0.0015414905124586397,0.8701333326,1.03427E-4,0.0010169906587574932,0.8659428591,9.95688E-5,9.978416708075486E-4,0.8399809545,1.872032E-4,0.0013682222041759152,0.7969523829,3.33007E-4,0.0018248479388705242,0.8238552362,3.275943E-4,0.0018099566293146364
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.6876828372,2.570748E-4,0.0016033552320056836,0.8740338719,9.9677E-5,9.983836937770968E-4,0.8698460358,9.8475E-5,9.923457058908453E-4,0.8424057013,2.021286E-4,0.0014217193815939909,0.7978483438,3.432799E-4,0.0018527814226184372,0.8275057721,3.545499E-4,0.0018829495479167784
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.688988328,2.844367E-4,0.0016865251258134284,0.8777081728,9.85778E-5,9.928635354367688E-4,0.8738249052,9.76467E-5,9.881634480185958E-4,0.8458249074,2.138078E-4,0.0014622168101892413,0.7994630355,3.830941E-4,0.0019572789785822563,0.8319221783,3.829783E-4,0.00195698313738264
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.6922532499,4.358708E-4,0.002087751900969078,0.881077466,9.53212E-5,9.763257653058225E-4,0.8776012576,9.35075E-5,9.669927610897613E-4,0.8495949686,2.207638E-4,0.0014858122357821663,0.8016319317,4.255062E-4,0.0020627801627900147,0.8359693289,4.044892E-4,0.0020111916865381083
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.6962639093,5.898233E-4,0.0024286278018667245,0.8841852182,9.38061E-5,9.685354923801192E-4,0.8809976143,9.15184E-5,9.566524969914624E-4,0.8535969812,2.275918E-4,0.001508614596243852,0.8042845803,4.811787E-4,0.0021935785830464335,0.8402265495,4.085127E-4,0.0020211697108357823
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.7012861729,7.532692E-4,0.0027445750126385685,0.8872829568,9.13878E-5,9.559696647906773E-4,0.884405145,9.29402E-5,9.640549776854015E-4,0.8578014475,2.339833E-4,0.0015296512674462764,0.8073914808,5.338507E-4,0.002310520936931756,0.8444533783,4.05565E-4,0.00201386444429609
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.7058106482,9.759177E-4,0.0031239681496455754,0.8901259649,9.14583E-5,9.563383292538263E-4,0.8877366912,9.04479E-5,9.510410085795459E-4,0.8617675769,2.267619E-4,0.001505861547420612,0.810528239,5.829105E-4,0.0024143539508531056,0.8488581884,4.002829E-4,0.002000707124993561
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.7115858734,0.0011678342,0.003417358921740589,0.8928718191,9.04548E-5,9.510772839259699E-4,0.8909326231,8.60255E-5,9.274993261453077E-4,0.8657806081,2.266102E-4,0.0015053577647855011,0.814231717,6.320687E-4,0.00251409765124587,0.8530279368,3.935433E-4,0.00198379257988329
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.7195344925,0.0012343993,0.003513401912676658,0.8956525367,9.27694E-5,9.631687287282536E-4,0.8942726523,8.32944E-5,9.126576576131929E-4,0.8697298455,2.239639E-4,0.0014965423482147105,0.8176641726,6.92069E-4,0.0026307204336455062,0.8572485471,3.910223E-4,0.0019774283804982673
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.7276586771,0.0012596187,0.0035491107336909056,0.8979907507,9.08323E-5,9.530598092459885E-4,0.8971584707,8.21132E-5,9.061633406842279E-4,0.8736822194,2.165626E-4,0.0014716066050408988,0.8212988633,7.26718E-4,0.0026957707617674023,0.8612105918,3.890721E-4,0.0019724910646185447
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.7355016947,0.0012552017,0.0035428825834340036,0.9003188777,9.38884E-5,9.689602675032656E-4,0.9000255132,7.77857E-5,8.819620173227416E-4,0.8775127548,2.196079E-4,0.0014819173391252293,0.8247916657,7.604304E-4,0.0027575902523761576,0.8650595254,3.805356E-4,0.0019507321702376265
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.7439758956,0.0012627756,0.0035535554026917887,0.9027323568,9.4571E-5,9.724762207889712E-4,0.9025559384,7.80832E-5,8.836469883386691E-4,0.8815103275,2.131924E-4,0.0014601109546880332,0.8285800374,7.999744E-4,0.0028283818695501494,0.8690748733,3.750458E-4,0.001936609924584711
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.7524597287,0.0012780308,0.0035749556640607446,0.9048410982,9.39195E-5,9.69120735512351E-4,0.9050326484,8.10691E-5,9.003838070511931E-4,0.885115366,2.075522E-4,0.001440667206540081,0.8321070939,8.330527E-4,0.0028862652338272725,0.8726077497,3.778722E-4,0.0019438935156021278
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.7610572696,0.0012959349,0.0035999095821978642,0.9069559479,9.33564E-5,9.66211157045912E-4,0.9073524231,8.02321E-5,8.957237297292062E-4,0.8886431712,2.002817E-4,0.001415209171818781,0.835704847,8.39964E-4,0.002898213242672112,0.8763215852,3.817067E-4,0.0019537315578144303
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.7703835726,0.001328091,0.0036442982863646054,0.9089830518,9.7188E-5,9.858397435689027E-4,0.9099197149,8.14739E-5,9.026289381578678E-4,0.8921275628,1.985426E-4,0.0014090514539930755,0.8394157004,8.549345E-4,0.002923926298660758,0.8800401402,3.735442E-4,0.00193272915846996
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.7795485318,0.0013559219,0.0036822844811339604,0.910713321,1.015772E-4,0.0010078551483224164,0.9123702019,8.07776E-5,8.987635951683846E-4,0.8953860039,1.918037E-4,0.0013849321283008781,0.8430022597,8.771597E-4,0.0029616882010096877,0.8834130937,3.75446E-4,0.0019376428979561739
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.7888025582,0.0013748497,0.003707896573530605,0.9122577667,1.013783E-4,0.0010068679158658298,0.9145886648,7.97527E-5,8.930436719444351E-4,0.898871116,1.882778E-4,0.0013721435784931546,0.8467870176,8.884024E-4,0.0029806079916688136,0.8868601471,3.681313E-4,0.0019186748030867555
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.7987037063,0.0014046446,0.0037478588553999737,0.9139212948,1.097361E-4,0.0010475499988067396,0.9169583356,7.98999E-5,8.938674398365788E-4,0.9022824073,1.839782E-4,0.0013563856383787024,0.8506435186,8.850807E-4,0.0029750305880780455,0.8904212981,3.519407E-4,0.0018760082622419337
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.8085794568,0.001433458,0.003786103537939764,0.9155039841,1.1261E-4,0.001061178590059185,0.9189123309,8.04536E-5,8.969593078841426E-4,0.9051804966,1.779381E-4,0.0013339344061834525,0.8541209537,8.978157E-4,0.0029963572884420843,0.893816219,3.443259E-4,0.0018556020586321842
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.8183760643,0.0014634943,0.003825564402803853,0.9168518513,1.151107E-4,0.0010728965467369162,0.9210683727,8.14317E-5,9.023951462635424E-4,0.9083665729,1.73136E-4,0.001315811536657131,0.8573694217,9.016852E-4,0.003002807353128069,0.896870845,3.410006E-4,0.0018466201558523074
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.8259865284,0.0013021828,0.003608577004859395,0.918233878,1.180711E-4,0.0010866052641138823,0.9230125111,8.20182E-5,9.056390009269698E-4,0.9114677548,1.707428E-4,0.0013066858842124224,0.8610538995,8.996548E-4,0.00299942461148801,0.9003657383,3.305474E-4,0.0018180962570777158
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.8309117496,9.833644E-4,0.003135864155221013,0.9195416844,1.215693E-4,0.0011025846906247156,0.9247196442,8.45473E-5,9.194960576315703E-4,0.9145148724,1.663958E-4,0.0012899449600661263,0.8642905909,8.948811E-4,0.0029914563342960565,0.9036518788,3.197326E-4,0.0017881068200753555
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.8348320246,6.82036E-4,0.0026115818960928644,0.9209733206,1.231202E-4,0.001109595421764167,0.9263339931,8.53065E-5,9.236151796067451E-4,0.9172677821,1.606139E-4,0.001267335393650789,0.8677519786,8.872305E-4,0.002978641468857909,0.9066847801,3.077794E-4,0.0017543642723220284
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.8396292686,4.415116E-4,0.0021012177421676223,0.9224048072,1.260455E-4,0.0011226998708470577,0.9282414824,8.58879E-5,9.267572497693233E-4,0.9202655292,1.595536E-4,0.0012631452806387711,0.8713577175,8.789105E-4,0.0029646424742285535,0.9096693361,3.01556E-4,0.0017365367833708564
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.8451498091,2.937267E-4,0.0017138456756662778,0.9236871511,1.312577E-4,0.0011456775288011894,0.9296038634,8.84838E-5,9.406582801421566E-4,0.9227120358,1.547415E-4,0.0012439513656088007,0.874697814,8.720935E-4,0.002953122923279693,0.9124479437,2.876871E-4,0.0016961341338467308
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.8518022597,2.4676E-4,0.0015708596372687154,0.9249021643,1.306909E-4,0.0011432012071372214,0.9310916591,9.01604E-5,9.495283039488607E-4,0.9251750815,1.495089E-4,0.0012227383203285975,0.8777445954,8.686149E-4,0.0029472273410783905,0.9150617957,2.766909E-4,0.0016634028375592004
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.8565830767,2.060172E-4,0.0014353299272292764,0.9257889265,1.323932E-4,0.0011506224402470168,0.9326698023,9.14792E-5,9.564475939642485E-4,0.9276436788,1.472084E-4,0.001213294688029252,0.8807419044,8.487384E-4,0.002913311517843569,0.9181086707,2.614212E-4,0.0016168524979106782
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.861420244,1.829973E-4,0.0013527649463229005,0.9268362498,1.343078E-4,0.0011589124211949754,0.934117645,9.15753E-5,9.569498419457521E-4,0.9298781139,1.395051E-4,0.0011811227709260371,0.8837572867,8.339327E-4,0.00288778929286747,0.9203974557,2.426005E-4,0.0015575638028665151
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.8677957058,2.544573E-4,0.0015951717775838437,0.9279516178,1.371355E-4,0.0011710486753333527,0.9356989259,9.43472E-5,9.713248684142706E-4,0.931967746,1.317685E-4,0.0011479046127618792,0.886801073,8.137822E-4,0.0028526868036992774,0.9229838777,2.323815E-4,0.0015244064418651608
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.8762554586,3.178211E-4,0.0017827537687521515,0.9291703099,1.414536E-4,0.0011893426755985846,0.9369050217,9.81388E-5,9.90650291475251E-4,0.9341921371,1.284652E-4,0.0011334248982619007,0.8899072051,7.939279E-4,0.0028176726211538486,0.9255130988,2.260923E-4,0.0015036365917335212
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.8859279811,3.066925E-4,0.001751263829352962,0.9304542959,1.426931E-4,0.0011945421717126608,0.9380831075,1.056543E-4,0.0010278827754175083,0.9360609448,1.266374E-4,0.0011253328396523404,0.892609418,7.774974E-4,0.0027883640364916485,0.927900278,2.244529E-4,0.0014981752233967829
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.8950506091,2.537785E-4,0.0015930426861826396,0.9314791828,1.426547E-4,0.0011943814298623367,0.9390157509,1.078536E-4,0.0010385258783487295,0.9377952754,1.220963E-4,0.00110497194534522,0.895174343,7.585443E-4,0.002754168295511369,0.9302137172,2.165706E-4,0.0014716337859671475
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.9038857162,1.869063E-4,0.0013671367890595294,0.9323199981,1.458393E-4,0.0012076394329434594,0.9401599985,1.090816E-4,0.0010444213709035258,0.9395771414,1.177136E-4,0.001084958985399909,0.8978914303,7.426937E-4,0.002725240723312346,0.9324171424,2.101991E-4,0.0014498244721344719
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.910330826,1.642493E-4,0.0012815978308346188,0.9332559478,1.451425E-4,0.0012047510116202434,0.9413348806,1.083257E-4,0.0010407963297398776,0.9413116646,1.143929E-4,0.0010695461654365369,0.9003540355,7.208111E-4,0.0026847925431958426,0.934289031,2.052272E-4,0.0014325753034308529
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.9130306602,1.486613E-4,0.001219267402992469,0.9342216969,1.48321E-4,0.0012178710933428054,0.9423525918,1.113469E-4,0.001055210405559005,0.9427535391,1.118542E-4,0.0010576114598471406,0.9026709914,7.034936E-4,0.002652345377208632,0.9361379731,1.977257E-4,0.0014061497075347276
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.9153477192,1.463897E-4,0.001209916112794602,0.9352577949,1.511508E-4,0.0012294340161228662,0.9432853717,1.135855E-4,0.0010657649834743118,0.9443045563,1.088258E-4,0.001043196050606021,0.9050179851,6.728232E-4,0.0025938835748737835,0.938099522,1.909263E-4,0.0013817608331400915
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.916879952,1.501241E-4,0.001225251402774141,0.9361486882,1.47869E-4,0.0012160139801827938,0.9441560036,1.152798E-4,0.0010736843111455062,0.9459902477,1.085965E-4,0.0010420964446729486,0.9071968293,6.431796E-4,0.002536098578525685,0.9399207795,1.8401E-4,0.001356502856613284
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.9198265254,1.269525E-4,0.001126732000078102,0.9371747226,1.480062E-4,0.0012165779876358112,0.9450495666,1.169524E-4,0.0010814453291775779,0.9473729855,1.096248E-4,0.001047018624476184,0.9093680286,6.377883E-4,0.0025254470891309523,0.9417348194,1.74691E-4,0.0013217072293060972
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.9220680952,1.270575E-4,0.0011271978530852514,0.9380264848,1.465906E-4,0.0012107460509950053,0.9459457743,1.160357E-4,0.001077198681766739,0.948669607,1.068257E-4,0.001033565189042278,0.9119672126,6.201064E-4,0.002490193566773475,0.9437137449,1.655249E-4,0.0012865648059853028
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.9228992939,1.43529E-4,0.001198035892617579,0.9387235391,1.503835E-4,0.001226309504162795,0.9469211036,1.109344E-4,0.0010532540054516764,0.9496792811,1.041102E-4,0.0010203440596191072,0.9139512515,5.863193E-4,0.0024214031056393726,0.9454458004,1.577638E-4,0.0012560406044392037
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.925,1.434867E-4,0.0011978593406573245,0.9395365524,1.489499E-4,0.0012204503267237057,0.9476892972,1.108303E-4,0.0010527597066757447,0.9508550888,1.056253E-4,0.0010277416990664531,0.9158028698,5.622809E-4,0.002371246296781505,0.9469908589,1.552992E-4,0.001246190996597231
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.927925539,1.402091E-4,0.001184099235706197,0.9402194136,1.470048E-4,0.0012124553600029982,0.9484441489,1.089528E-4,0.0010438045794112995,0.9520611703,1.034967E-4,0.0010173332787243323,0.9178457415,5.375407E-4,0.0023184923980897588,0.9484042555,1.535235E-4,0.0012390460039885525
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.9295870006,1.225442E-4,0.0011069968382972013,0.9410968137,1.446024E-4,0.0012025073804347315,0.9490724409,1.100476E-4,0.0010490357477226408,0.9531956607,1.01288E-4,0.0010064193956795546,0.919972921,5.060579E-4,0.002249573070606954,0.9498713541,1.44685E-4,0.0012028507804378728
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.9305517316,1.216594E-4,0.0011029932003416884,0.9417862052,1.480881E-4,0.0012169145409600462,0.9497586179,1.081672E-4,0.001040034614808565,0.9540413713,9.95882E-5,9.979388758836886E-4,0.921524139,4.855817E-4,0.0022035918406093265,0.9513724107,1.402514E-4,0.0011842778390225835
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.93136428,1.154143E-4,0.0010743104765383235,0.9425105494,1.427308E-4,0.0011946999623336397,0.9504219407,1.060962E-4,0.001030030096647666,0.9551195538,9.7533E-5,9.875879707651365E-4,0.9233966225,4.531304E-4,0.0021286859796597526,0.9526090014,1.390994E-4,0.001179404086816728
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.9314695239,1.177556E-4,0.0010851525238416949,0.9433835107,1.469557E-4,0.0012122528614113477,0.9510680991,1.070571E-4,0.001034684009734373,0.9562222248,9.64645E-5,9.821634283559942E-4,0.9248602134,4.369578E-4,0.002090353558611557,0.9536272395,1.383675E-4,0.0011762971563342318
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.9321872711,1.350978E-4,0.0011623157918569291,0.9441916627,1.444897E-4,0.0012020386849016134,0.95190198,1.103714E-4,0.0010505779361856026,0.956927579,1.000244E-4,0.0010001219925589078,0.9266861731,4.276707E-4,0.0020680200676008926,0.9544915897,1.378948E-4,0.0011742861661452034
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.9326865673,1.353679E-4,0.0011634771162339205,0.9448806006,1.4616E-4,0.001208966500776593,0.9523432815,1.115411E-4,0.0010561302003067614,0.9575970143,9.94392E-5,9.971920577301044E-4,0.9279328322,4.177469E-4,0.002043885760016934,0.9558432841,1.388248E-4,0.001178239364475657
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.9332825661,1.119122E-4,0.0010578856270882972,0.9455521709,1.445161E-4,0.0012021484933235163,0.9531150067,1.071093E-4,0.0010349362299195057,0.958278749,9.71282E-5,9.8553640216889E-4,0.9295049489,4.092192E-4,0.0020229167061448674,0.9572048748,1.336674E-4,0.0011561461845285828
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.9347081721,8.25581E-5,9.086148799133767E-4,0.946194548,1.417989E-4,0.0011907934329681198,0.9539999956,1.044453E-4,0.0010219848335469564,0.9590505809,9.94644E-5,9.973184045228485E-4,0.9310272312,3.870484E-4,0.001967354568958021,0.9583190614,1.281733E-4,0.0011321364758720568
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.9361685097,8.42585E-5,9.179242888168937E-4,0.9468282986,1.422176E-4,0.0011925502085866238,0.9546502417,1.05E-4,0.00102469507659596,0.9597376764,9.67153E-5,9.834393728135964E-4,0.9327027053,3.694711E-4,0.0019221631044216826,0.9591494411,1.229803E-4,0.0011089648326254534
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.9363931775,8.03696E-5,8.964909369313222E-4,0.9476441944,1.420653E-4,0.0011919114900025085,0.9552152717,1.092069E-4,0.0010450210524195194,0.9602112108,9.85594E-5,9.927708698385545E-4,0.9339886242,3.406145E-4,0.0018455744363205728,0.9601218504,1.145587E-4,0.001070320979893415
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.9379052341,6.66494E-5,8.163908377731832E-4,0.9483956772,1.420035E-4,0.0011916522143645772,0.9557273483,1.140142E-4,0.001067774320725124,0.9608811265,9.83965E-5,9.919500995513838E-4,0.9353865325,3.252357E-4,0.0018034292334327955,0.9611471331,1.114178E-4,0.0010555463040530244
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.9380102038,7.81648E-5,8.841085906154288E-4,0.9492857164,1.451491E-4,0.0012047784028608747,0.9562670088,1.207212E-4,0.0010987319964395322,0.9614370763,9.82272E-5,9.91096362620709E-4,0.9365986425,3.016817E-4,0.0017368986729225167,0.9621173495,1.118561E-4,0.001057620442313782
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.9381201148,8.17132E-5,9.039535386290603E-4,0.9500174087,1.43952E-4,0.001199799983330555,0.9567972159,1.283478E-4,0.0011329068805510892,0.9620452565,9.71829E-5,9.858138769564973E-4,0.9377545667,3.077964E-4,0.001754412722252093,0.9628720587,1.104549E-4,0.001050975261364415
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.939875102,9.81807E-5,9.908617461583627E-4,0.9505619973,1.471163E-4,0.0012129150835899437,0.9573059773,1.358442E-4,0.0011655222005607616,0.9627564704,9.71385E-5,9.855886565905676E-4,0.9390365756,2.862243E-4,0.0016918164794090403,0.963505798,1.105416E-4,0.0010513876544833499
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.9413162708,9.94844E-5,9.974186683634912E-4,0.9511060315,1.462861E-4,0.0012094879081660966,0.9579341817,1.407242E-4,0.0011862723127511658,0.9634095037,9.5225E-5,9.758329775120331E-4,0.940338214,2.730238E-4,0.0016523431846925747,0.9641133392,1.109089E-4,0.0010531329450738877
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.9435801208,8.44785E-5,9.191218635197403E-4,0.9520899701,1.379336E-4,0.0011744513612747017,0.9585848147,1.4676E-4,0.0012114454176726248,0.9639925003,9.41205E-5,9.701572037561747E-4,0.9417150891,2.598996E-4,0.0016121401924150394,0.9650515443,1.04929E-4,0.0010243485734846318
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.9438883603,7.67934E-5,8.763184352733885E-4,0.9530606335,1.390226E-4,0.001179078453708658,0.9590856642,1.539683E-4,0.001240839635085856,0.9646198308,9.77448E-5,9.88659698784167E-4,0.9429066408,2.588854E-4,0.001608991609673587,0.9656592911,1.069663E-4,0.0010342451353523496
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.9438735247,6.26648E-5,7.916110155878328E-4,0.9537845832,1.422396E-4,0.0011926424443226898,0.9595355755,1.569456E-4,0.0012527793101739827,0.9651284581,9.58532E-5,9.790464748927908E-4,0.9439130455,2.473634E-4,0.0015727790690367163,0.9662055337,1.070912E-4,0.0010348487812236143
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.9448731005,5.61267E-5,7.491775490496228E-4,0.9548121798,1.392262E-4,0.0011799415239748113,0.9599187791,1.592983E-4,0.0012621343034717027,0.9657461965,9.68561E-5,9.84154967472095E-4,0.9448730958,2.281987E-4,0.0015106247052130454,0.966934011,1.014292E-4,0.0010071206481847147
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.9464994788,4.41121E-5,6.641694061005821E-4,0.9556426305,1.403648E-4,0.0011847565150696576,0.9603657264,1.60369E-4,0.001266368824632066,0.9664472318,9.44953E-5,9.72086930269099E-4,0.9460397071,2.227776E-4,0.0014925736162749227,0.9677324963,1.005478E-4,0.0010027352591786129
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.9465591311,5.39689E-5,7.346352836612192E-4,0.956290313,1.423502E-4,0.0011931060304935183,0.9607419306,1.56648E-4,0.0012515909875035055,0.9670107538,9.84733E-5,9.923371402905366E-4,0.9468064433,2.186612E-4,0.0014787197165115503,0.9682473129,1.095349E-4,0.0010465892221879604
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.9470653355,6.5625E-5,8.100925873009825E-4,0.9572314495,1.404706E-4,0.0011852029362096604,0.9610741985,1.576795E-4,0.0012557049812754587,0.9676301211,9.62981E-5,9.813159531975417E-4,0.9477187151,2.115142E-4,0.001454352777011135,0.9687043178,1.122724E-4,0.0010595867118834588
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.9467428565,6.21714E-5,7.884884273088603E-4,0.9578514272,1.421768E-4,0.001192379134336055,0.9612914276,1.654859E-4,0.0012864132306533542,0.9681714284,9.27578E-5,9.631085089438261E-4,0.9486171436,2.044918E-4,0.001430006293692444,0.9690742886,1.083904E-4,0.001041107103039836
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.9465801895,5.44042E-5,7.37592028156487E-4,0.95850236,1.360474E-4,0.001166393587087995,0.9616627383,1.692762E-4,0.0013010618740090726,0.9687735844,9.5306E-5,9.762479193319697E-4,0.9493396235,2.032529E-4,0.0014256679136460915,0.9696226406,1.095392E-4,0.0010466097649076277
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.947259438,4.84805E-5,6.962793979430957E-4,0.9590621215,1.374461E-4,0.001172374087055834,0.9620462865,1.745757E-4,0.0013212709790198225,0.9692935437,9.9784E-5,9.989194161692924E-4,0.9501827025,1.922822E-4,0.0013866585736943323,0.9699756402,1.133935E-4,0.0010648638410613819
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.9476670921,6.51103E-5,8.069095364413534E-4,0.9596847385,1.375112E-4,0.0011726516959438553,0.9626860023,1.771425E-4,0.0013309489096129873,0.9696721303,1.039377E-4,0.0010194984060801664,0.9508322829,1.861504E-4,0.0013643694514316861,0.9704413629,1.076303E-4,0.0010374502397705637
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.9485639751,8.33964E-5,9.132162942041716E-4,0.9603524822,1.338864E-4,0.0011570929089749016,0.9631984335,1.793699E-4,0.001339290483801031,0.9701044416,9.8005E-5,9.899747471526735E-4,0.9515796322,1.75734E-4,0.001325647011839879,0.9710313284,1.082375E-4,0.0010403725294335679
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.9496617079,6.29899E-5,7.936617667495392E-4,0.9610013539,1.334806E-4,0.0011553380457684235,0.9635723984,1.828018E-4,0.0013520421591059948,0.9704600859,1.014707E-4,0.0010073266600264285,0.9523139358,1.727564E-4,0.0013143682893314186,0.9713802451,1.111744E-4,0.0010543927162115641
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.9503516197,7.07962E-5,8.41404777737802E-4,0.9620112509,1.289797E-4,0.0011356922998770399,0.9639662439,1.801034E-4,0.0013420260802234807,0.9708438832,9.70238E-5,9.850065989626669E-4,0.9527566803,1.771587E-4,0.0013310097670565758,0.971800282,1.060362E-4,0.0010297388018327754
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.9516081929,8.28601E-5,9.102752331026039E-4,0.9625292414,1.29007E-4,0.001135812484523744,0.9647807026,1.898665E-4,0.001377920534718893,0.9710818732,9.78278E-5,9.890793699193206E-4,0.9531725144,1.777916E-4,0.0013333851656591954,0.9721198851,1.051543E-4,0.0010254477071016347
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.9520548046,5.67591E-5,7.533863550662435E-4,0.963378998,1.160137E-4,0.0010770965602024732,0.9655251139,1.864766E-4,0.0013655643522002177,0.9716286165,9.47515E-5,9.734038216485489E-4,0.9538964981,1.670968E-4,0.0012926592745190048,0.972465753,1.100359E-4,0.001048979980743198
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.9519872844,7.34673E-5,8.571306784849088E-4,0.9640540534,1.237167E-4,0.001112280090624659,0.9662321162,1.877592E-4,0.0013702525314700207,0.9722416556,9.04002E-5,9.507901976777001E-4,0.9544992036,1.694108E-4,0.0013015790410113401,0.9727662951,1.105815E-4,0.0010515773865959652
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.9521594703,9.3082E-5,9.647901326195246E-4,0.9646013308,1.218404E-4,0.0011038133900256872,0.9669435221,1.847093E-4,0.001359077996290132,0.9729069752,9.53617E-5,9.765331535590586E-4,0.955182724,1.647238E-4,0.001283447700531658,0.9732392049,1.118175E-4,0.0010574379414414823
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.9539130509,7.67904E-5,8.763013180407753E-4,0.9653913021,1.180805E-4,0.0010866485172308477,0.9674434775,1.938221E-4,0.001392200057463007,0.9735826099,8.94354E-5,9.457029131815128E-4,0.9556869537,1.752713E-4,0.0013239006760327604,0.9736347824,1.116171E-4,0.0010564899431608425
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.9553930461,3.87688E-5,6.226459668222384E-4,0.9661243099,1.204155E-4,0.0010973399655530643,0.9679890251,1.950931E-4,0.0013967573160717649,0.9741316217,8.80014E-5,9.380906139600801E-4,0.9564899421,1.860797E-4,0.0013641103327810401,0.9738025546,1.115437E-4,0.001056142509323434
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.9571153939,2.30524E-5,4.801291492921462E-4,0.9668653804,1.219185E-4,0.0011041671069181513,0.9687307662,1.872737E-4,0.0013684798135157128,0.9747884572,8.29968E-5,9.110257954635533E-4,0.956769231,1.88085E-4,0.0013714408481593364,0.9738461524,1.148317E-4,0.001071595539371082
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.9580121636,4.94183E-5,7.029815075803915E-4,0.9677687597,1.136982E-4,0.00106629358058651,0.9695334661,1.765434E-4,0.0013286963535736824,0.9750912762,8.91935E-5,9.444231043340692E-4,0.9577890456,1.844159E-4,0.0013579981590561897,0.9737728149,1.218738E-4,0.0011039646733478387
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.9591397643,5.75531E-5,7.586375946392322E-4,0.9684946233,1.159826E-4,0.0010769521809254113,0.9705806482,1.658283E-4,0.0012877433750557602,0.9754623747,8.80206E-5,9.38192943908661E-4,0.9586451578,1.821762E-4,0.001349726638990281,0.9738279629,1.225863E-4,0.0011071869760794694
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.9611872077,7.52927E-5,8.677136624486213E-4,0.9692465788,1.219904E-4,0.0011044926437056971,0.9718036526,1.588386E-4,0.0012603118661664659,0.9759589064,8.7977E-5,9.379605535415655E-4,0.9587214625,2.072055E-4,0.0014394634417031925,0.9741552544,1.293011E-4,0.0011371064154246954
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.9630170286,7.60382E-5,8.719988532102552E-4,0.9700973201,1.199886E-4,0.0010953930801315115,0.9726520717,1.60271E-4,0.001265981832413088,0.976618005,8.93246E-5,9.451169239834826E-4,0.9595620453,2.053174E-4,0.0014328900865034973,0.9745742083,1.367415E-4,0.0011693652124122728
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.9634464681,1.045298E-4,0.0010223981611877048,0.970678854,1.248922E-4,0.00111755178850915,0.9734986937,1.705492E-4,0.001305944868667893,0.9778067911,9.13772E-5,9.559142220931751E-4,0.9603916436,2.090668E-4,0.0014459142436534748,0.974647522,1.467124E-4,0.0012112489422080005
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.9626404583,1.543891E-4,0.001242534104159721,0.9720224786,1.265527E-4,0.0011249564436012624,0.9743820286,1.75706E-4,0.0013255413988254006,0.9787078702,9.75829E-5,9.87840574181887E-4,0.9611236048,2.173801E-4,0.0014743815652672819,0.9745786577,1.543612E-4,0.0012424218285268494
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.9613981783,2.03353E-4,0.001426018933955647,0.9734042567,1.238119E-4,0.00111270795809143,0.9751671749,1.737714E-4,0.0013182238049739507,0.9793313098,1.032115E-4,0.0010159306078665019,0.9613981754,2.29473E-4,0.001514836624854311,0.974924013,1.700984E-4,0.0013042177732265421
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.9591362119,2.257763E-4,0.0015025854385025833,0.974817273,1.340499E-4,0.0011577992053892591,0.9755481702,1.729238E-4,0.0013150049429564894,0.9803322196,1.076269E-4,0.001037433853313068,0.961860466,2.543018E-4,0.0015946842947743606,0.9754817218,1.81455E-4,0.001347052337513283
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.9598540068,2.782365E-4,0.0016680422656515633,0.9761313885,1.222788E-4,0.0011057974498071515,0.9768978137,1.867616E-4,0.0013666074783931193,0.9806569332,1.249912E-4,0.001117994633260822,0.961751821,2.955873E-4,0.001719265250041424,0.9760583979,1.938291E-4,0.001392225197301069
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.9603238881,3.453037E-4,0.0018582349151816087,0.9765182048,1.384131E-4,0.0011764909689411134,0.9783805579,2.080235E-4,0.0014423019794758654,0.9809311628,1.398354E-4,0.0011825201901024777,0.9620242852,3.274161E-4,0.0018094642853618305,0.9758704352,2.248119E-4,0.0014993728689021953
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.9643835604,2.956106E-4,0.0017193330102106457,0.9768949771,1.58302E-4,0.0012581812270098453,0.9781278509,2.444305E-4,0.001563427324821976,0.9816894996,1.552166E-4,0.001245859542645157,0.9627397233,3.882448E-4,0.0019703928542298362,0.9764840192,2.629978E-4,0.001621720691117925
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.9619791567,3.137657E-4,0.0017713432755962352,0.9775,1.802311E-4,0.0013425017690863576,0.9795833331,2.453353E-4,0.0015663182946004301,0.9831770855,1.692572E-4,0.0013009888546793935,0.9642708308,4.444511E-4,0.0021082008917558117,0.9765104175,3.071596E-4,0.0017525969302723315
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.9648484826,2.758905E-4,0.0016609951836173396,0.9783636463,1.983138E-4,0.001408239326251046,0.9804848564,2.55692E-4,0.0015990372103237623,0.9841212213,1.779262E-4,0.0013338898005457573,0.9651515198,4.877983E-4,0.002208615629755436,0.9758787966,3.583903E-4,0.0018931199116801873
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.9613138735,3.913073E-4,0.001978148882162311,0.9799270105,2.468881E-4,0.0015712673228957573,0.9809489119,2.625167E-4,0.0016202367111011896,0.9860584003,1.92769E-4,0.0013884127628338771,0.9662773734,5.30404E-4,0.002303050151429621,0.9764233607,4.013228E-4,0.0020033042704491995
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.9590909183,4.637283E-4,0.002153435162710965,0.9806363708,2.698974E-4,0.0016428554409929073,0.9813636422,3.211872E-4,0.0017921696348281318,0.9875454575,2.081227E-4,0.0014426458331829057,0.9663636416,6.402873E-4,0.0025303898909061428,0.9770000058,4.482095E-4,0.0021170958882393586
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.9734939814,4.128969E-4,0.0020319864664903654,0.980602414,4.307703E-4,0.0020755006624908604,0.9806024146,4.190403E-4,0.0020470473858706837,0.9885542184,2.914177E-4,0.001707096072281815,0.9678313309,6.980975E-4,0.00264215347775257,0.9768674755,6.58875E-4,0.002566856053618901
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.9690909147,7.382921E-4,0.0027171531057340144,0.9841818202,4.050756E-4,0.0020126490006953522,0.9789090914,6.592872E-4,0.002567658855845145,0.9892727304,3.746222E-4,0.0019355159518846647,0.9707272702,8.140581E-4,0.0028531703419179166,0.9756363642,0.0010499709,0.0032403254466179783
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.9678571463,0.0012613382,0.003551532345340529,0.9878571445,5.210266E-4,0.002282600709716879,0.9778571433,0.0015919398,0.003989912029105404,0.9889285731,6.1057E-4,0.0024709714688761586,0.9714285696,0.0018810559,0.004337114132692383,0.9721428591,0.00251443,0.00501440923738779
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.6467098534,1.299543E-4,0.001139974999725871,0.7592703703,0.0086607881,0.009306335530164384,0.8482282096,5.0318E-5,7.093518168017898E-4,0.8576451868,4.78303E-5,6.915945343913585E-4,0.8628162259,8.78081E-5,9.370597633022133E-4,0.8591874057,0.0023647458,0.004862865204794392
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.6532491386,1.326198E-4,0.0011516067036970565,0.7626004621,0.0088171408,0.009389963152217372,0.8486337554,5.2667E-5,7.25720331808335E-4,0.8584385782,5.0628E-5,7.115335550766387E-4,0.8629253733,9.27335E-5,9.629823466710073E-4,0.8609575206,0.0023379475,0.004835232672788353
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.6580675066,1.371389E-4,0.0011710631921463504,0.7656292766,0.0089577498,0.009464538974509006,0.8489803982,5.87879E-5,7.667326783175476E-4,0.8589699596,5.26063E-5,7.25302006063681E-4,0.8630738872,9.68696E-5,9.84223551841755E-4,0.863091287,0.0023170521,0.004813576736689673
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.658134079,1.442615E-4,0.0012010890891187048,0.7682008922,0.0090541372,0.009515323010807358,0.8493600553,6.79921E-5,8.245732229462706E-4,0.8596308047,5.36307E-5,7.323298437179794E-4,0.8633989692,1.024942E-4,0.001012394192002305,0.8652156594,0.0023024763,0.00479841255000026
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.6581428409,1.400875E-4,0.0011835856538501977,0.770583916,0.0091482334,0.009564639773666336,0.8497974634,7.97405E-5,8.929753636019305E-4,0.8602830762,5.7006E-5,7.550231784521585E-4,0.8638292068,1.085169E-4,0.0010417144522372722,0.8673457286,0.0022871462,0.004782411734679481
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.656847024,1.502972E-4,0.001225957584910669,0.7728178141,0.0092329708,0.009608834892951383,0.8501508284,9.34208E-5,9.665443600787292E-4,0.8610270542,6.05094E-5,7.77877882446853E-4,0.8643559986,1.186434E-4,0.0010892355117237042,0.8695798391,0.0022730002,0.004767599186173267
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.6555474937,1.57905E-4,0.0012566025624675449,0.7748300061,0.0093058255,0.009646670669199815,0.8506594092,1.100356E-4,0.0010489785507816639,0.8617967314,6.56628E-5,8.103258603796376E-4,0.8650260144,1.285891E-4,0.0011339713400258403,0.8717277676,0.0022572902,0.004751094821196479
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.6544576287,1.590883E-4,0.0012613021049693051,0.7767592031,0.0093421786,0.00966549460710625,0.8510933119,1.279386E-4,0.0011310994651223206,0.8626122051,7.15919E-5,8.46119967853259E-4,0.8658199847,1.391633E-4,0.0011796749552313128,0.873800908,0.0022477556,0.004741050094652028
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.6533506393,1.648634E-4,0.0012839914329932267,0.778659744,0.0093784331,0.009684231048462237,0.8515195364,1.491875E-4,0.0012214233500306107,0.8635447598,7.8063E-5,8.835326819082585E-4,0.8667618686,1.512803E-4,0.0012299605684736401,0.8759458432,0.0022603631,0.004754327607559243
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.6523440361,1.678355E-4,0.0012955134117406892,0.7805038145,0.0094169351,0.009704089395713541,0.8519902468,1.695263E-4,0.0013020226572529373,0.8645505697,8.45613E-5,9.195721831373544E-4,0.8677634698,1.620267E-4,0.001272897089320264,0.8778134751,0.0022833163,0.004778405905738858
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.6511251569,1.680275E-4,0.0012962542188938095,0.7823249063,0.0094508955,0.009721571632200218,0.8523754728,1.935719E-4,0.0013913011895344588,0.8656536031,9.28142E-5,9.634012663475173E-4,0.8688267994,1.703419E-4,0.0013051509491242765,0.8796852085,0.0023290675,0.00482604133840563
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.6503899872,1.734386E-4,0.001316960895395152,0.7839521804,0.009476026,0.009734488173499416,0.8528909332,2.17828E-4,0.0014758997255911392,0.8668213779,9.98089E-5,9.99044043073177E-4,0.8699833751,1.79018E-4,0.0013379760834932738,0.8815292159,0.0023640675,0.00486216772643643
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.6496508062,1.676018E-4,0.0012946111385277047,0.7857811701,0.0094847495,0.009738967861123684,0.8533445424,2.442544E-4,0.001562864037592522,0.868066476,1.067982E-4,0.0010334321458131638,0.8711976177,1.881383E-4,0.0013716351555716265,0.8834014502,0.0023792195,0.004877724366956378
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.6491560817,1.643334E-4,0.0012819258948940848,0.7874198616,0.0095270586,0.009760665243721864,0.8537315172,2.716751E-4,0.0016482569581227316,0.8693601984,1.136304E-4,0.0010659756094770648,0.8725722885,1.998098E-4,0.0014135409438710998,0.8854049429,0.0024000111,0.004898990814443317
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.6485173345,1.596424E-4,0.0012634967352549828,0.7891620335,0.0095536326,0.009774268565984874,0.8542149872,3.025092E-4,0.0017392791610319489,0.8706897014,1.199943E-4,0.0010954190978798937,0.8738615292,2.082743E-4,0.0014431711610200643,0.8872928229,0.0024170505,0.004916350780812939
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.6478569567,1.552311E-4,0.0012459177340418588,0.7907018501,0.0095844456,0.009790018181801297,0.8546972948,3.335828E-4,0.0018264249231764223,0.8719849962,1.276134E-4,0.0011296610111002326,0.8753214568,2.171528E-4,0.001473610531992765,0.8892566285,0.0024412562,0.004940907001755851
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.6473905385,1.490371E-4,0.0012208075196360809,0.7922841266,0.0095991005,0.009797499936208216,0.8551985902,3.668592E-4,0.0019153568858048362,0.8733658659,1.338354E-4,0.001156872508101044,0.876837467,2.247157E-4,0.0014990520337866862,0.8912037423,0.0024532857,0.004953065414468095
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.6467069149,1.385082E-4,0.001176895067540008,0.7940120745,0.0096112665,0.009803706696959064,0.8556119657,4.021016E-4,0.002005247116940952,0.8747832048,1.402909E-4,0.0011844445955805616,0.8783987337,2.318513E-4,0.001522666411266762,0.893297202,0.0024649063,0.0049647822711575175
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.6463397801,1.318052E-4,0.00114806445812071,0.795713293,0.0096270405,0.0098117483151577,0.8561175174,4.407479E-4,0.0020993996760979078,0.8761591882,1.464182E-4,0.0012100338838230936,0.8801194614,2.380611E-4,0.0015429228755838706,0.8953035137,0.0024755845,0.004975524595457247
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.6457805812,1.228842E-4,0.0011085314609879143,0.7973389584,0.0096424112,0.009819577995005692,0.8567580873,4.812375E-4,0.0021937126065189124,0.8775879061,1.542788E-4,0.0012420901738601751,0.881850912,2.390133E-4,0.0015460054980497321,0.8973164612,0.0024715642,0.0049714828773717
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.6455490649,1.239319E-4,0.0011132470525449416,0.7988520104,0.0096362842,0.009816457711415049,0.8573906863,5.25127E-4,0.0022915649674403737,0.878957414,1.585397E-4,0.0012591254901716507,0.8835963541,2.449334E-4,0.0015650348238937049,0.8994160342,0.0024630799,0.004962942574723185
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.645542407,1.224095E-4,0.001106388268195212,0.8005092293,0.00966772,0.009832456458078011,0.858012116,5.69968E-4,0.0023874002596967273,0.8804313326,1.688693E-4,0.0012994972104625696,0.8854428732,2.476821E-4,0.0015737919176307903,0.9015291405,0.0024406727,0.004940316487837596
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.6451556325,1.234853E-4,0.0011112393981496517,0.8021174926,0.0096932425,0.009845426603250872,0.8585722613,6.199118E-4,0.0024898028034364486,0.8819202077,1.762404E-4,0.0013275556485511258,0.8872322088,2.482741E-4,0.0015756716028411503,0.9036197567,0.0024047385,0.004903813312107222
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.6452849686,1.29454E-4,0.0011377785373261355,0.8037483346,0.0097245048,0.009861290382095033,0.8592109543,6.724631E-4,0.002593189349044917,0.8834951872,1.833803E-4,0.0013541798255770907,0.8890229452,2.483614E-4,0.0015759486032228334,0.9057335275,0.0023821342,0.004880711218664755
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.6453195333,1.166286E-4,0.0010799472209325788,0.8053675368,0.0097538717,0.009876169145979628,0.8598439819,7.245573E-4,0.0026917602047730775,0.8850900096,1.867917E-4,0.0013667176006768918,0.8908280843,2.473602E-4,0.0015727688959284514,0.9078757882,0.0023481007,0.004845720483065444
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.645263803,1.196183E-4,0.0010937015132109857,0.8070776975,0.009764247,0.009881420444450282,0.8605017513,7.804789E-4,0.0027937052457265425,0.8867705661,1.953189E-4,0.0013975653830858863,0.8928128326,2.472333E-4,0.001572365415544364,0.9100395331,0.0023147433,0.004811177922297199
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.6461004972,1.158063E-4,0.0010761333560484036,0.8087392119,0.0097958701,0.009897408802307803,0.8613070261,8.413439E-4,0.0029005928704318364,0.8885727507,2.037975E-4,0.0014275766179088253,0.8946994478,2.458414E-4,0.001567933034284309,0.9122225669,0.0022745143,0.004769186827961345
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.6463197351,1.092724E-4,0.001045334396257963,0.8104860142,0.0098334726,0.009916386741147202,0.8618909216,8.973947E-4,0.0029956546863749165,0.8904219425,2.082503E-4,0.0014430880084041998,0.8965572727,2.429082E-4,0.0015585512503604108,0.9142928571,0.0022486755,0.004742020139139015
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.6468621254,1.034032E-4,0.001016873640134309,0.8120522985,0.0098581086,0.009928800833937601,0.8626877958,9.563864E-4,0.003092549757077483,0.8922218686,2.130288E-4,0.0014595506157718547,0.8984976214,2.357757E-4,0.0015354989417124324,0.9163629183,0.0022170877,0.004708596075264898
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.6472753525,1.011293E-4,0.0010056306479021013,0.8137019789,0.0098787341,0.00993918210920798,0.8634399605,0.0010143035,0.0031848131813341893,0.8940941948,2.144321E-4,0.0014643500264622526,0.9004372281,2.326423E-4,0.001525261616903802,0.9183828956,0.0021659272,0.004653952298853094
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.6478232503,1.029144E-4,0.0010144673479220512,0.8152193055,0.009899001,0.009949372342012333,0.8641757691,0.0010758986,0.0032800893280519054,0.8960948956,2.169388E-4,0.001472884245282025,0.9024441534,2.247101E-4,0.0014990333551992763,0.9203065383,0.0021209219,0.00460534678390238
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.648510921,9.51256E-5,9.753235360638028E-4,0.816815021,0.0099271229,0.009963494818586499,0.8649156159,0.0011312394,0.0033633902538956133,0.8981303763,2.202043E-4,0.0014839282327659918,0.90441926,2.178391E-4,0.0014759373292928125,0.9223246187,0.0020727784,0.004552777613721101
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.6487489402,9.08394E-5,9.530970569674423E-4,0.8185709512,0.0099576226,0.009978788804258761,0.8656507146,0.0011888872,0.0034480243618628917,0.9001544893,2.247796E-4,0.0014992651533334588,0.9064181322,2.145743E-4,0.0014648354856433537,0.9241914397,0.002022702,0.004497445941865227
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.6488748729,7.83497E-5,8.851536589767903E-4,0.8202727571,0.0099963935,0.009998196587385148,0.8664422095,0.001243822,0.0035267860723327124,0.902156496,2.26933E-4,0.001506429553613444,0.9083191305,2.068095E-4,0.0014380872713434328,0.9260279578,0.0019702923,0.0044387974722890884
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.6490912259,7.43087E-5,8.620249416345214E-4,0.8218400538,0.0100330455,0.010016509122443807,0.867396571,0.0012927602,0.003595497462104514,0.904230572,2.222474E-4,0.0014907964314419323,0.9102838832,2.00766E-4,0.001416919193179343,0.9279245293,0.0019365529,0.004400628250602407
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.6488748252,6.98867E-5,8.359826553224653E-4,0.8235829812,0.0100718638,0.010035867575850132,0.8683280575,0.0013402111,0.0036608893728163924,0.9063308728,2.212559E-4,0.0014874673105651766,0.9121993685,1.966419E-4,0.0014022906260829102,0.9297942996,0.0018797252,0.004335579776685005
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.6483300567,7.22693E-5,8.501135218310553E-4,0.8252866569,0.0100912885,0.010045540552902068,0.8692034298,0.0013895996,0.003727733359563154,0.9084068567,2.206003E-4,0.0014852619297618854,0.9142579007,1.899025E-4,0.0013780511601533523,0.9315717101,0.0018293549,0.004277095860510961
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.6482577145,6.92315E-5,8.320546857028088E-4,0.8270235917,0.0101554937,0.010077446948508338,0.8703756809,0.0014324642,0.0037847908792957106,0.9105081677,2.177935E-4,0.0014757828431039574,0.9160998172,1.865954E-4,0.0013659992679353823,0.9333375674,0.0017791224,0.004217964437972421
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.6479896724,6.10032E-5,7.810454532227942E-4,0.8288011825,0.0101806622,0.010089926758901671,0.8713850951,0.0014743575,0.003839736319071923,0.9127038008,2.146954E-4,0.0014652487843366394,0.9179048383,1.839137E-4,0.00135614785329624,0.9348708963,0.001723801,0.00415186825417185
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.6466904163,6.42487E-5,8.0155286787585E-4,0.8305194074,0.0102585254,0.010128437885478687,0.8724489045,0.0015133465,0.0038901754459150038,0.914920308,2.124412E-4,0.0014575362774215948,0.9196849823,1.816107E-4,0.0013476301421384133,0.93644853,0.0016617067,0.004076403684622022
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.6462242544,6.56319E-5,8.101351739061822E-4,0.8324180019,0.0103136844,0.010155631147299511,0.8735812378,0.0015454798,0.003931259085840057,0.9171472138,2.110451E-4,0.001452739136940972,0.921630435,1.789991E-4,0.00133790545256382,0.9379481322,0.0016065754,0.004008210822798621
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.6457807899,6.70495E-5,8.188375907345729E-4,0.834269639,0.0103471151,0.0101720770248755,0.8747216254,0.0015899066,0.003987363289192496,0.9192803097,2.098433E-4,0.0014485969073555279,0.9235480094,1.779911E-4,0.0013341330518355356,0.9394626564,0.0015477538,0.003934150225906479
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.6449861765,6.25618E-5,7.909601759886524E-4,0.8360303992,0.0104002463,0.010198159784980818,0.8758961707,0.0016186717,0.004023271927175691,0.9214745361,2.085396E-4,0.00144409002489457,0.9252388501,1.749875E-4,0.0013228284091294682,0.9408803797,0.0014945404,0.003865928607721565
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.6441832423,6.09725E-5,7.808488970345031E-4,0.8377697414,0.0104545491,0.010224748945573186,0.8772031313,0.0016398671,0.004049527256359685,0.923590517,2.058322E-4,0.0014346853313531856,0.9269559985,1.768764E-4,0.0013299488711976863,0.9422704482,0.0014294724,0.0037808364153980533
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.6435351908,5.73978E-5,7.576133578547834E-4,0.8397156307,0.0105011646,0.010247519016815728,0.8784328967,0.0016570383,0.004070673531493284,0.9258735687,2.02632E-4,0.0014234886722415462,0.9287847781,1.7712E-4,0.0013308643807691302,0.9436477077,0.0013719306,0.003703958153111344
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.6431756616,5.61789E-5,7.495258501212616E-4,0.8417045239,0.0105567879,0.010274623058779334,0.8797041065,0.0016862828,0.004106437385374334,0.9280141711,1.964846E-4,0.0014017296458304648,0.9305563658,1.789752E-4,0.0013378161308640287,0.9447759938,0.0013095935,0.0036188306122282095
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.6429632783,4.90333E-5,7.002378167451398E-4,0.8435470176,0.0106270188,0.010308743279372128,0.8810273832,0.0017014618,0.0041248779375879716,0.9302207583,1.929918E-4,0.001389214886185719,0.9323667997,1.818637E-4,0.0013485685002994842,0.9459647626,0.0012448145,0.0035281928802150257
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.6428169668,4.46304E-5,6.680598775558969E-4,0.8455473807,0.0106883302,0.010338438083192257,0.8823755932,0.0017177798,0.004144610717546342,0.9323366529,1.816231E-4,0.0013476761480415093,0.9341151041,1.793912E-4,0.0013393700011572606,0.9470683682,0.0011755916,0.003428690128897623
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.6430399358,3.95652E-5,6.290087439773791E-4,0.8473703963,0.0107577221,0.01037194393544431,0.8837590986,0.0017326358,0.004162494204200169,0.9343569362,1.788171E-4,0.0013372251119388987,0.935874697,1.785807E-4,0.0013363408996210511,0.948149125,0.0011045249,0.0033234393329802186
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.6438118696,5.07754E-5,7.125685931894557E-4,0.8493046778,0.0108349175,0.010409090978562921,0.8850292552,0.0017575141,0.004192271579943265,0.9364108908,1.73566E-4,0.0013174444959845556,0.9374279946,1.784844E-4,0.001335980538780412,0.9492214245,0.0010373965,0.0032208640145153598
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.6453961015,5.06759E-5,7.118700724149035E-4,0.8511526966,0.0108961256,0.010438450842917257,0.8865097588,0.0017658065,0.004202150044917483,0.9383536154,1.724044E-4,0.0013130285602377429,0.9391205496,1.772598E-4,0.0013313894997332675,0.9501951778,9.706529E-4,0.0031155302919406835
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.6463900566,5.42071E-5,7.362547113601379E-4,0.8530426648,0.0109549323,0.010466581246997512,0.8879723382,0.0017820059,0.0042213811720810054,0.9402648866,1.687495E-4,0.001299036181174335,0.9409001416,1.786562E-4,0.001336623357569364,0.9511579919,9.022291E-4,0.0030037128691005072
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.6479051948,4.8757E-5,6.982621284302909E-4,0.8549652863,0.0109779077,0.010477551097465477,0.8893799359,0.0017897975,0.004230599839266295,0.9422121143,1.632212E-4,0.001277580525837804,0.9425879824,1.773484E-4,0.0013317221932520312,0.9521905684,8.368024E-4,0.002892753705381777
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.6493274629,5.40333E-5,7.350734657161827E-4,0.8567326981,0.01108767,0.010529800567912006,0.8909855735,0.0017899897,0.00423082698771765,0.9442944479,1.585559E-4,0.0012591898188914967,0.9440474463,1.77414E-4,0.0013319684680952475,0.9530838859,7.692109E-4,0.0027734651611296653
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.6513999999,6.12806E-5,7.828192639428337E-4,0.8587174997,0.0111347435,0.010552129405954042,0.8926125002,0.0017943968,0.004236032105638483,0.9462100005,1.55016E-4,0.0012450542156870119,0.9455225003,1.792325E-4,0.0013387774273567656,0.9539074999,7.019479E-4,0.002649429938684924
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.6537458479,6.88317E-5,8.296487208451539E-4,0.8605267221,0.0111846129,0.010575733024239975,0.8942853481,0.00180348,0.004246739926108026,0.9479851693,1.52005E-4,0.001232903078104682,0.9469649744,1.803691E-4,0.0013430156365433724,0.9548657632,6.386167E-4,0.0025270866625424623
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.656410259,6.6659E-5,8.164496310244742E-4,0.862475141,0.011275601,0.01061866328687373,0.8960596561,0.0017955025,0.004237337017514655,0.9498717976,1.484745E-4,0.00121850112843608,0.9482679224,1.801557E-4,0.001342220920713129,0.9557116711,5.913351E-4,0.0024317382671661027
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.6587731004,5.88562E-5,7.671779454598522E-4,0.8643343133,0.0113236223,0.010641251007282932,0.8978837419,0.0017980482,0.004240339844870928,0.951896596,1.403866E-4,0.0011848485135239864,0.9494213766,1.825852E-4,0.0013512409111627727,0.9564478952,5.53559E-4,0.0023527834579493284
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.6614434719,4.4801E-5,6.69335491364383E-4,0.8661388579,0.0114213274,0.010687061055313571,0.8997173423,0.001774065,0.004211965099570508,0.9537513691,1.359088E-4,0.0011657992966201344,0.9508068049,1.833807E-4,0.0013541813024850107,0.9571295261,5.298052E-4,0.0023017497691973383
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.6643881798,4.84156E-5,6.958131933213109E-4,0.8679099861,0.0114494592,0.010700214577287691,0.9013755292,0.0017561271,0.00419061701900806,0.955535863,1.277565E-4,0.0011302942094870698,0.9522869182,1.845717E-4,0.001358571676430802,0.9577496439,5.036141E-4,0.0022441347998727705
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.6667916894,4.60689E-5,6.787407457932668E-4,0.8697172552,0.01158442,0.010763094350603826,0.9032775545,0.0017387406,0.004169820859461471,0.9573052514,1.265582E-4,0.0011249808887265596,0.9536814791,1.875325E-4,0.0013694250618416475,0.9583237153,4.916232E-4,0.002217257765799908
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.6691829503,2.6354E-5,5.13361471090303E-4,0.87143576,0.01173041,0.010830701731651555,0.9052693868,0.0017176355,0.0041444366324025275,0.9590704548,1.237922E-4,0.001112619431791482,0.9549526346,1.881529E-4,0.0013716883756888809,0.9590941417,4.713723E-4,0.0021711110059137923
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.6713286638,1.67834E-5,4.096754813263786E-4,0.8732350254,0.0118456296,0.010883762952214642,0.9073457015,0.0017065515,0.004131042846546136,0.960778349,1.20166E-4,0.001096202536030637,0.9561021578,1.916023E-4,0.0013842048258837995,0.9597597998,4.408733E-4,0.002099698311662892
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.6736249983,1.62804E-5,4.0348977682216436E-4,0.8750374994,0.0119293232,0.010922144111849101,0.9094124997,0.0016688113,0.0040851086888845445,0.9624468762,1.165997E-4,0.0010798134098074536,0.9573218739,1.928429E-4,0.0013886788685653713,0.9603593731,4.115833E-4,0.0020287515865674635
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.673963362,1.21933E-5,3.491890605388434E-4,0.8769913176,0.0120236749,0.01096525188949164,0.9116907728,0.001640367,0.0040501444418687095,0.9642108649,1.109972E-4,0.0010535520869895327,0.9584828037,1.938701E-4,0.001392372435808753,0.9611153978,3.829917E-4,0.001957017373453797
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.6746194541,1.04158E-5,3.22735185562405E-4,0.8788451344,0.0121731067,0.011033180275876943,0.9137789524,0.0016164637,0.004020526955512175,0.9658007938,1.103185E-4,0.0010503261398251498,0.959712109,1.90295E-4,0.0013794745376410542,0.9617868972,3.598022E-4,0.00189684527571439
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.6757245123,1.26178E-5,3.5521542759289044E-4,0.8806853043,0.0122608689,0.011072880790471827,0.9161438769,0.0015892093,0.003986488805954433,0.9673883414,1.022452E-4,0.0010111636860568123,0.9609273773,1.91772E-4,0.0013848176775301505,0.962461645,3.43322E-4,0.001852895032105165
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.6767932534,1.12864E-5,3.3595237757753704E-4,0.8824859358,0.0123605336,0.011117793666011256,0.9182805896,0.0015567701,0.003945592604413182,0.9688009852,9.84904E-5,9.924232967841898E-4,0.9619725746,1.936455E-4,0.0013915656649975236,0.9629676485,3.261235E-4,0.0018058889777613685
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.6782214046,1.52028E-5,3.8990768138111873E-4,0.8840834849,0.012427072,0.011147677785081519,0.9206061727,0.0015273018,0.003908070879602876,0.9702214158,9.80871E-5,9.903893173898838E-4,0.9631724155,1.947516E-4,0.0013955343062784233,0.9635136127,3.182686E-4,0.0017840084080519352
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.682452184,1.74472E-5,4.1769845582668844E-4,0.8857742803,0.0124579354,0.011161512173536345,0.9228608918,0.001494004,0.0038652347923509123,0.971582303,9.54315E-5,9.768904749254135E-4,0.9641882241,1.975003E-4,0.0014053479996072146,0.9639670056,3.051808E-4,0.001746942471863341
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.6869666338,2.90564E-5,5.390398872068745E-4,0.887408843,0.012476908,0.011170008057293424,0.9251202476,0.0014572993,0.003817458971619734,0.9727618301,9.22198E-5,9.603114078256073E-4,0.9652017015,2.012708E-4,0.0014186994043841705,0.9643987566,2.954381E-4,0.001718831288986793
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.6918039322,3.73216E-5,6.109140692437849E-4,0.8889995985,0.0125739388,0.011213357570326562,0.927448777,0.0013952986,0.003735369593494063,0.9739252716,8.98312E-5,9.477932263948714E-4,0.9660466051,2.035636E-4,0.0014267571622389003,0.9647770137,2.896612E-4,0.0017019435948350343
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.6962500036,3.0054E-5,5.482152861787055E-4,0.8905374992,0.0126018636,0.011225802243047043,0.9295166665,0.0013480385,0.003671564380478708,0.9750500035,8.62033E-5,9.284573226594747E-4,0.9669958341,2.03803E-4,0.0014275958811932738,0.9652916676,2.825775E-4,0.0016810041641828256
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.7021202981,4.0702E-5,6.379811909453131E-4,0.8921549109,0.0125567043,0.011205670127216846,0.931735177,0.0013111805,0.0036210226456071773,0.9760709661,8.27812E-5,9.098417444808741E-4,0.9678883618,2.090903E-4,0.0014459955048339536,0.9658416283,2.780005E-4,0.0016673346994529922
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.7076507747,5.0149E-5,7.081595865339958E-4,0.8938883966,0.012574728,0.011213709466541391,0.9339108926,0.0012490013,0.0035341212486274436,0.9770521975,8.20943E-5,9.060590488483628E-4,0.9689738905,2.101298E-4,0.0014495854579844544,0.9662916255,2.734601E-4,0.001653662903980131
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.7128457546,5.37401E-5,7.330763943819225E-4,0.8953586486,0.0125977128,0.011223953314229351,0.9360993898,0.0011935969,0.003454847174622924,0.9779793715,8.30758E-5,9.114592695233288E-4,0.9698265374,2.080974E-4,0.0014425581444087443,0.9668026239,2.686283E-4,0.0016389884075245927
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.7178973079,7.24503E-5,8.511774198132843E-4,0.896762833,0.0126038078,0.011226668161124206,0.9380097777,0.0011460538,0.003385341637117294,0.9789437592,8.26955E-5,9.093706615016784E-4,0.9705916846,2.140956E-4,0.0014632006014214183,0.967408312,2.617134E-4,0.0016177558530260368
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.7222392559,5.62856E-5,7.502372957938041E-4,0.8981083885,0.0126594522,0.011251423109989243,0.9400153369,0.0010910174,0.003303055252338356,0.9797341537,8.17415E-5,9.041100596719406E-4,0.9712781191,2.165305E-4,0.0014714975365252908,0.968006134,2.543256E-4,0.0015947589159493669
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.7245848894,7.12628E-5,8.441729680580871E-4,0.8997375441,0.012653132,0.011248614136861481,0.9419550055,0.0010216009,0.003196249208056218,0.9806534564,8.16862E-5,9.038041823315491E-4,0.9721156949,2.153558E-4,0.0014675005962520083,0.9684788448,2.539004E-4,0.001593425241421762
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.7278965235,8.202E-5,9.056489386070079E-4,0.9014679244,0.0125550994,0.011204953993658342,0.943998881,9.504853E-4,0.0030829941615254483,0.9814398289,8.22258E-5,9.067844286267823E-4,0.972643432,2.159428E-4,0.0014694992344332814,0.9693138474,2.435165E-4,0.0015605015219473514
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.7313795149,1.064909E-4,0.0010319442814415902,0.9030728239,0.0124958372,0.01117847807172336,0.9458555341,9.009324E-4,0.003001553597722353,0.9821314394,8.01956E-5,8.955199606932277E-4,0.9731083488,2.142217E-4,0.0014636314426794744,0.9697750163,2.372173E-4,0.0015401860277252225
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.7341874897,1.097266E-4,0.001047504653927609,0.9043937516,0.0125133477,0.01118630756773655,0.9477937496,8.433985E-4,0.002904132400563032,0.9828437513,7.69127E-5,8.769988597484036E-4,0.9735937512,2.180585E-4,0.0014766803987322375,0.9701374984,2.283505E-4,0.0015111270628243014
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.7373924494,1.07728E-4,0.001037920998920438,0.9061813357,0.0125264479,0.011192161498120011,0.9497485143,7.635681E-4,0.002763273602088653,0.9835936463,7.55505E-5,8.691979061180486E-4,0.9740701514,2.196478E-4,0.0014820519559043805,0.970608865,2.291838E-4,0.0015138817655286029
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.7412798941,1.139035E-4,0.0010672558268756372,0.9077074566,0.0124059845,0.011138215521348112,0.9516174406,6.993386E-4,0.002644501087161811,0.984163152,7.44654E-5,8.629333693860726E-4,0.9744585115,2.168469E-4,0.0014725722393145947,0.971111111,2.243778E-4,0.001497924564188731
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.7407046437,1.066995E-4,0.001032954500450044,0.9088605702,0.0123124474,0.011096146808689943,0.9533658135,6.402494E-4,0.0025303150001531427,0.984715144,7.70808E-5,8.779567187509872E-4,0.9747826099,2.159377E-4,0.0014694818814806802,0.9715142423,2.197348E-4,0.0014823454388232184
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.7413654625,1.167006E-4,0.0010802805191245466,0.9099759039,0.0121831554,0.011037733191194648,0.955309236,5.839792E-4,0.0024165661588295075,0.9852449816,7.76743E-5,8.813302445735083E-4,0.9753172702,2.185675E-4,0.0014784028544344739,0.9723132515,2.039127E-4,0.0014279800418773366
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.7414359927,1.485736E-4,0.0012189077077449301,0.9110121107,0.0119999706,0.010954437730892445,0.9570328766,5.184697E-4,0.0022769929731995225,0.9856920415,7.94789E-5,8.915093942298084E-4,0.9757525939,2.229745E-4,0.0014932330695507652,0.972915225,2.009066E-4,0.0014174152531985819
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.7407685101,2.020616E-4,0.001421483731880179,0.9123242754,0.0118588931,0.01088985449856884,0.9589222103,4.606682E-4,0.0021463182429453465,0.9860543573,8.46466E-5,9.200358688659916E-4,0.9762699109,2.188241E-4,0.0014792704282855114,0.9735238975,1.928549E-4,0.001388722074426701
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.7375255585,2.225861E-4,0.0014919319689583705,0.9135582826,0.0117955884,0.010860749697879975,0.9609815967,3.989721E-4,0.0019974285969716165,0.9864314961,8.78397E-5,9.372283606464329E-4,0.9765950966,2.283805E-4,0.0015112263232223027,0.9741820049,1.847755E-4,0.0013593215219365874
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.7331833601,3.072729E-4,0.001752920135088875,0.9144656932,0.0114595793,0.010704942456641232,0.962902149,3.651753E-4,0.0019109560434505029,0.9866816711,9.00725E-5,9.490653296796802E-4,0.9771316189,2.415858E-4,0.0015543030592519594,0.9746456796,1.784832E-4,0.0013359760476894785
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.7248749971,3.661284E-4,0.0019134481963199318,0.915437499,0.0111476758,0.010558255443017089,0.9647499996,3.393308E-4,0.0018420933743977259,0.9869249988,9.42366E-5,9.707553759830537E-4,0.9775999963,2.451288E-4,0.0015656589666974096,0.9754125011,1.676785E-4,0.001294907332591796
0.92,0.9699296731,9.3025E-6,3.05E-4,0.7151898682,4.722299E-4,0.0021730851340893208,0.9163009843,0.0107989197,0.010391785072835176,0.9664978886,3.035324E-4,0.001742218126412419,0.9870323491,1.026875E-4,0.0010133484099755622,0.9776793242,2.593846E-4,0.0016105421447450544,0.9756118125,1.740866E-4,0.0013194188114469187
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.7057784915,5.531091E-4,0.002351827162016801,0.9173354718,0.0106026138,0.010296899436238077,0.9689245594,2.711022E-4,0.0016465181444490675,0.987207064,1.107335E-4,0.001052299862206586,0.9782504022,2.519405E-4,0.001587263368190673,0.9763563401,1.849252E-4,0.0013598720528049688
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.6962546945,4.245627E-4,0.0020604919315542103,0.9184269798,0.0103596899,0.010178256186596995,0.971142329,2.833178E-4,0.001683204681552425,0.9870599282,1.185312E-4,0.0010887203497684794,0.9785767841,2.749739E-4,0.0016582336988494716,0.9765730393,2.045659E-4,0.0014302653599944312
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.6820224762,4.671123E-4,0.002161278094091549,0.9184943846,0.0104321952,0.010213811825170855,0.9727865207,3.047155E-4,0.0017456102084944395,0.9873707849,1.414758E-4,0.0011894360008003794,0.9796404505,2.791017E-4,0.0016706337120984958,0.9767415714,2.237627E-4,0.0014958699809809674
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.6685393453,4.295892E-4,0.0020726533718883147,0.917752822,0.0103743981,0.010185478928356782,0.9746629274,3.675785E-4,0.0019172336842440464,0.9874157333,1.602758E-4,0.001266000789889169,0.9802809036,2.834141E-4,0.0016834907187151344,0.9771910167,2.31178E-4,0.0015204538796030611
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.6625468373,4.533968E-4,0.002129311625854703,0.9171910244,0.0097930861,0.009896002273645657,0.974906373,4.940763E-4,0.0022227827154267686,0.9874531865,2.032911E-4,0.0014258018796452752,0.9799250984,3.169683E-4,0.0017803603567817386,0.9775655484,2.597181E-4,0.0016115771777981966
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.6528090119,2.510905E-4,0.001584583541502309,0.9114045084,0.0094327033,0.009712210510486272,0.9737640512,5.885484E-4,0.002426001648804056,0.9872471941,2.543136E-4,0.001594721292263949,0.9794943869,3.541122E-4,0.0018817869167363237,0.9771348369,3.35545E-4,0.0018317887432780014
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.6707865298,0.0020774597,0.0045579158614436925,0.8952809113,0.0094847741,0.009738980490790604,0.9715730399,8.402543E-4,0.0028987140252187695,0.9875280929,3.746464E-4,0.001935578466505556,0.9788764095,5.669111E-4,0.0023809895001868447,0.9768539381,5.504353E-4,0.0023461357590727782
1.0,0.58,0.2460606061,0.049604496378856625,0.0,0.0,0.0,0.81,0.1554545455,0.039427724446130546,0.96,0.0387878788,0.019694638559770525,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.7236828446,1.239675E-4,0.0011134069336949542,0.8078142965,2.09861E-4,0.0014486579996672783,0.8193062097,2.135757E-4,0.001461422936729816,0.7835785073,4.133446E-4,0.0020330877993829976,0.7137715191,0.0019691299,0.004437487915476503,0.7611580586,6.683856E-4,0.0025853154546399168
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7302423596,1.204133E-4,0.0010973299412665271,0.8108061099,1.991325E-4,0.0014111431536169533,0.8215700698,2.069954E-4,0.0014387334707999255,0.7828556377,4.163606E-4,0.0020404916074318953,0.7122760826,0.0020133103,0.004486992645414075,0.7633667022,7.302735E-4,0.0027023573042808382
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7374334455,1.193656E-4,0.0010925456512201218,0.8131576133,1.968138E-4,0.0014029034179158593,0.8238178909,1.994187E-4,0.0014121568609754371,0.7840734839,4.250211E-4,0.0020616039871905567,0.7119382304,0.0021101006,0.004593583133023718,0.7661714625,8.021482E-4,0.0028322220958109908
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7445400715,1.205963E-4,0.0010981634668845981,0.8154760641,1.917823E-4,0.0013848548660419257,0.8259494323,1.986503E-4,0.001409433574170844,0.7867885959,4.492213E-4,0.0021194841353499205,0.7130984378,0.0022394525,0.004732285388689064,0.7690156007,8.7465E-4,0.002957448224398865
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.7513043463,1.165853E-4,0.0010797467295620765,0.8176141286,1.906894E-4,0.0013809033275360009,0.828038044,2.039721E-4,0.0014281880128330445,0.7903586924,4.774805E-4,0.002185132719081383,0.7153695667,0.0023418503,0.004839266783305091,0.7720217407,9.523191E-4,0.0030859667853040803
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.7538461626,1.047245E-4,0.0010233498912884098,0.8198791248,1.997658E-4,0.001413385297786842,0.8301758254,2.150639E-4,0.0014665057108651162,0.7942802256,4.908589E-4,0.0022155335700458256,0.7181043971,0.0024362721,0.004935860715214724,0.7752967077,0.0010292758,0.003208232846911209
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.754358691,1.037395E-4,0.0010185258955961798,0.8221487993,2.037746E-4,0.0014274964098028409,0.832248745,2.238769E-4,0.0014962516499573192,0.7978567368,4.945234E-4,0.002223788209340089,0.7209494656,0.0025295194,0.005029432771197961,0.7781843323,0.0010956928,0.003310125073165665
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.7551627398,1.023139E-4,0.001011503336623266,0.8244332236,2.132856E-4,0.0014604300736426924,0.8341189671,2.355517E-4,0.0015347693637807604,0.8016329974,4.955422E-4,0.002226077716522943,0.723973065,0.0026266387,0.005125074340924237,0.7813524163,0.0011618072,0.0034085293016196884
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.7560726464,9.04595E-5,9.511019924277312E-4,0.8267990941,2.213978E-4,0.0014879442193845844,0.8359307629,2.576466E-4,0.0016051373772982796,0.8057604992,5.030678E-4,0.0022429172967365517,0.727162317,0.0026797238,0.005176604871921364,0.7847219056,0.0012438835,0.0035268732611195433
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.7591508925,8.20557E-5,9.058460134040442E-4,0.8289328724,2.259694E-4,0.0015032278603059484,0.8377108449,2.779537E-4,0.0016671943497984871,0.8097418231,5.110589E-4,0.0022606611864673574,0.7302180177,0.0027349143,0.005229640809845357,0.7876821554,0.0012922053,0.0035947257197177086
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.7598607957,9.20388E-5,9.593685423235431E-4,0.8310498834,2.338173E-4,0.0015291085638371137,0.839419955,2.995439E-4,0.0017307336594635236,0.8137296981,5.189318E-4,0.002278007462674343,0.7333526677,0.00280437,0.005295630274103357,0.7908758688,0.0013664408,0.00369654000384143
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.7599765241,9.52069E-5,9.75740231824024E-4,0.8332335675,2.41093E-4,0.0015527169735660134,0.8411795783,3.192026E-4,0.0017866241910373878,0.8179166663,5.188297E-4,0.0022777833522967016,0.7369072747,0.0028454921,0.005334315419995335,0.7940492964,0.0014497409,0.003807546322764833
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.7598219633,1.131803E-4,0.0010638623031200983,0.8353887248,2.525277E-4,0.0015891120161901741,0.8428783399,3.37376E-4,0.001836779790829592,0.8216142404,5.204732E-4,0.002281388173897638,0.7402789336,0.0028971463,0.00538251456105787,0.7969376856,0.0015234398,0.0039031266953559168
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.7601201296,9.8533E-5,9.9263789973988E-4,0.8375195181,2.649694E-4,0.0016277880697437243,0.8446126115,3.563493E-4,0.001887721642615775,0.8256576586,5.298598E-4,0.0023018683715625445,0.7439279294,0.0029365575,0.005419001291751092,0.800258255,0.0016106179,0.0040132504282688365
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.7602065623,7.77606E-5,8.818197094644688E-4,0.8394896734,2.782319E-4,0.0016680284769751386,0.8461300111,3.800345E-4,0.0019494473575862468,0.82921628,5.293065E-4,0.0023006662078624094,0.7473633045,0.0029568143,0.005437659698804257,0.8033839613,0.0016966275,0.0041190138382870235
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.7606023431,1.006751E-4,0.0010033698221493408,0.8416594893,2.850717E-4,0.0016884066453316275,0.8479532862,4.033857E-4,0.002008446414520437,0.8330362576,5.295417E-4,0.0023011773073798552,0.7506453627,0.0030031505,0.005480100820240446,0.806533497,0.0017793993,0.004218292664100015
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.7621655166,1.198516E-4,0.0010947675552371837,0.843995021,2.935394E-4,0.00171329915659817,0.8494648439,4.251785E-4,0.0020619856934518243,0.8370130646,5.369477E-4,0.002317213196924271,0.7541817069,0.0030379467,0.005511757160833557,0.8096141869,0.0018560048,0.004308137416564147
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.7627833784,1.109506E-4,0.0010533309071702017,0.8458312559,3.09385E-4,0.0017589343364662593,0.8511901921,4.457526E-4,0.002111285390467144,0.8405289859,5.388136E-4,0.002321235877716868,0.7575188953,0.0030725163,0.005543028323939902,0.8127330118,0.0019391573,0.004403586379304941
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.7637348771,1.288194E-4,0.0011349863435301765,0.8474697268,3.196766E-4,0.0017879502230207641,0.852702359,4.692452E-4,0.002166206822997287,0.8443403435,5.301031E-4,0.002302396794646831,0.7609369034,0.0031065557,0.005573648446036043,0.815876354,0.0020236717,0.004498523869004143
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.7636539876,1.320191E-4,0.0011489956483816638,0.8494512445,3.25089E-4,0.0018030224624224734,0.8540994036,4.840091E-4,0.0022000206817209696,0.8480116069,5.400352E-4,0.0023238657448312284,0.7644351345,0.0031294678,0.0055941646382636975,0.8189670736,0.002094656,0.004576741198713338
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.765751636,1.2808E-4,0.0011317243480636087,0.8512614328,3.308426E-4,0.0018189079141067038,0.8556666571,5.019052E-4,0.0022403240836986063,0.8515947646,5.398235E-4,0.0023234102091537773,0.7678366011,0.0031368771,0.0056007830702500885,0.8221111053,0.0021423515,0.0046285543099330705
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.7665122449,1.447139E-4,0.0012029709057163435,0.8529980141,3.315529E-4,0.0018208594124753288,0.8573130351,5.184555E-4,0.002276961791510784,0.855261417,5.421386E-4,0.002328386995325305,0.7712772995,0.0031622669,0.005623403684602414,0.8252680331,0.002215291,0.004706687795042284
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.7690140843,1.598584E-4,0.001264351217027927,0.8545204544,3.472121E-4,0.0018633628202795074,0.8586183774,5.326487E-4,0.0023079183261112165,0.8587189794,5.325975E-4,0.0023078074009760864,0.7748692149,0.003163669,0.0056246502113464795,0.8284641182,0.0022607364,0.004754720181041151
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.7713315189,1.551916E-4,0.0012457592062674072,0.8561956525,3.567908E-4,0.0018888906797377132,0.8603804374,5.489723E-4,0.0023430157916667998,0.8621467382,5.208172E-4,0.002282141976302088,0.7781521755,0.0031680459,0.005628539686277427,0.8317119575,0.0023250406,0.004821867480551493
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.7721074343,1.318015E-4,0.0011480483439298191,0.8578512388,3.56359E-4,0.0018877473347882125,0.8619146007,5.79819E-4,0.002407943105640164,0.865592286,5.060578E-4,0.002249572848342547,0.7817355388,0.0031761533,0.005635737130136572,0.8350000006,0.0023904625,0.004889235625330405
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.7717376053,1.313156E-4,0.0011459301898457863,0.8594836038,3.615382E-4,0.0019014157883009176,0.8632658714,5.926332E-4,0.0024344058823458346,0.8690439647,5.048735E-4,0.0022469390289903287,0.7852267992,0.0032013402,0.005658038706124234,0.8379762715,0.002438239,0.004937852772207775
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.7705799222,1.487336E-4,0.0012195638564667288,0.8609688854,3.675262E-4,0.001917097284959738,0.8647171134,6.204127E-4,0.0024908085032776003,0.8723762369,4.975382E-4,0.002230556432821192,0.7885784984,0.0032080634,0.005663976871421704,0.8412093335,0.0024687501,0.004968651829218867
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.7705164969,1.700999E-4,0.001304223523787238,0.8624390239,3.705068E-4,0.0019248553192383058,0.8663127667,6.358811E-4,0.002521668296981187,0.87578192,4.871675E-4,0.0022071871239203985,0.7925538015,0.003219345,0.005673927211376614,0.844598279,0.0025229251,0.0050228727835771435
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.7695272684,1.621395E-4,0.0012733400959680805,0.8642690933,3.785574E-4,0.0019456551595799293,0.8680072713,6.355603E-4,0.002521032129902354,0.8790836346,4.740843E-4,0.0021773476984625123,0.7956799978,0.0032359007,0.00568849778060957,0.847403639,0.0025591708,0.005058824764705732
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.7686578155,1.450334E-4,0.001204298135845107,0.8656637186,3.865273E-4,0.0019660297556242635,0.8695648998,6.458944E-4,0.0025414452581159403,0.8821386421,4.563784E-4,0.0021363014768519917,0.7989896774,0.0032527862,0.0057033202610409315,0.8508407074,0.0025960806,0.005095174776197574
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.76811378,1.287096E-4,0.0011345025341531856,0.8672305399,3.922113E-4,0.00198043252851492,0.8708532935,6.596363E-4,0.0025683385680240834,0.8855389255,4.351516E-4,0.0020860287629848252,0.8025673658,0.0032736405,0.005721573647170855,0.8540943104,0.0026599661,0.0051574859185459735
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.7672741115,1.308422E-4,0.0011438627540050423,0.8683599073,3.966196E-4,0.0019915310693032133,0.8725588477,6.706916E-4,0.002589771418484651,0.888223238,4.203641E-4,0.0020502782737960227,0.8064009112,0.0032468147,0.005698082747731907,0.8571829927,0.0026857397,0.005182412276150943
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.76656394,1.254351E-4,0.0011199781247863728,0.8698844355,4.024794E-4,0.00200618892430399,0.8739676422,6.809783E-4,0.0026095560925184194,0.8912711859,4.039154E-4,0.0020097646628399056,0.8096610165,0.0032652997,0.005714280094640094,0.8603852105,0.0027132437,0.005208880589915649
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.7673708975,1.276294E-4,0.001129731826585407,0.8715101731,4.06732E-4,0.0020167597774648324,0.8757433474,6.856731E-4,0.0026185360413788464,0.8943192518,3.987238E-4,0.001996806951109696,0.8133020318,0.0032460473,0.005697409323543464,0.8635993743,0.002711039,0.005206763870198072
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.7680698991,1.444021E-4,0.001201674248704698,0.8729864985,4.123052E-4,0.0020305299800790926,0.8772994453,6.990496E-4,0.0026439546138313343,0.8972597265,3.911775E-4,0.0019778207704440765,0.8167275602,0.0032320005,0.005685068601169206,0.866473394,0.0027220722,0.005217348176995666
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.769193542,1.667535E-4,0.0012913307089975053,0.8746532243,4.155397E-4,0.002038479089909926,0.879088704,7.049193E-4,0.002655031638229571,0.900241937,3.802531E-4,0.0019500079487017484,0.82026613,0.0032325683,0.005685567957557099,0.8693225837,0.0026938077,0.005190190458933082
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.7709836006,1.65905E-4,0.001288041148411028,0.8762131131,4.067005E-4,0.002016681680384884,0.8808360654,7.149807E-4,0.0026739123022268326,0.9032049185,3.612189E-4,0.0019005759653326147,0.8236475414,0.003224877,0.005678800049306191,0.8723770499,0.002737242,0.005231865823967583
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.7721898317,1.508596E-4,0.001228249160390513,0.8779683614,4.116077E-4,0.0020288117211806522,0.8825062472,7.137356E-4,0.002671583051301232,0.9057202339,3.53001E-4,0.001878832084035186,0.8272772676,0.0032086835,0.005664524251867936,0.8753538722,0.002710905,0.005206635189832297
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.7744284511,1.475683E-4,0.0012147769342558327,0.8793310738,4.175871E-4,0.002043494800580613,0.8843607092,7.167697E-4,0.00267725549770656,0.9082980525,3.448765E-4,0.001857085081518884,0.830745132,0.0031810223,0.00564005523022603,0.8785690069,0.0026852304,0.005181920879365103
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.7759036183,1.530918E-4,0.0012373027115463702,0.8806368321,4.207021E-4,0.0020511023865229156,0.8861015475,7.160603E-4,0.0026759303055199327,0.9110929471,3.38146E-4,0.0018388746558697252,0.8336746991,0.0031623597,0.005623486196302077,0.8816695362,0.002610415,0.00510922205428576
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.7756780446,1.475076E-4,0.0012145270684509259,0.8821172351,4.253896E-4,0.0020624975151500185,0.8875590551,7.277415E-4,0.0026976684377439716,0.9134908146,3.105693E-4,0.0017622976479584828,0.8369378775,0.003138429,0.005602168330209294,0.8843657047,0.0025694452,0.005068969520523871
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.7754229724,1.490377E-4,0.0012208099770234515,0.8834194094,4.238575E-4,0.0020587799785309743,0.8892520005,7.07169E-4,0.0026592649360302556,0.9162600154,2.994899E-4,0.0017305776492258299,0.8405520946,0.0031536088,0.005615700134444502,0.8873463923,0.0024872611,0.004987244830565269
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.7759057939,1.564725E-4,0.0012508896833853895,0.8848188442,4.272855E-4,0.002067088532211429,0.8909692013,6.984699E-4,0.0026428581119689347,0.9185688394,2.850009E-4,0.0016881969671812588,0.8436503619,0.0031329941,0.005597315517281476,0.8902083308,0.0024279614,0.004927434829604548
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.7767741859,1.524869E-4,0.001234855862034108,0.8863778824,4.249865E-4,0.002061520070239434,0.8925529951,6.93416E-4,0.0026332793243406595,0.9208940095,2.675708E-4,0.001635759150975473,0.8466451609,0.0031330982,0.005597408507514884,0.8928847927,0.0023611697,0.004859186866133057
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.7787793458,1.622647E-4,0.0012738316215261734,0.8880751181,4.172476E-4,0.0020426639469085465,0.8946854454,6.944753E-4,0.002635289927123769,0.9233427221,2.549958E-4,0.0015968587915028678,0.8499061048,0.0031227549,0.005588161504466384,0.8952394366,0.0022989803,0.004794768294714563
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.7805927217,1.728946E-4,0.0013148939120704757,0.8896271509,4.230041E-4,0.0020567063475372465,0.8964913946,6.857408E-4,0.0026186653088930627,0.9256978989,2.435448E-4,0.0015605921952899803,0.8529349917,0.0031056308,0.0055728186763970705,0.8978680682,0.0022261236,0.0047181814293221075
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.7830574512,1.809418E-4,0.001345146088720478,0.891226874,4.242423E-4,0.00205971430057666,0.8983739048,6.785153E-4,0.002604832624181446,0.9283836406,2.308865E-4,0.0015194949818936555,0.856183055,0.0030449199,0.005518079285403573,0.9004479057,0.0021710805,0.004659485486617594
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.7848063529,1.985547E-4,0.001409094390025026,0.8928599823,4.157132E-4,0.0020389046078715897,0.8998609757,6.740599E-4,0.0025962663576759607,0.9307646489,2.101801E-4,0.001449758945480248,0.8595531285,0.0030049399,0.0054817332113119115,0.9030287993,0.0021345048,0.0046200701293378655
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.7866396785,2.141756E-4,0.0014634739492044265,0.8946255004,4.241155E-4,0.002059406467893116,0.901680162,6.607119E-4,0.0025704316758085595,0.9327732909,2.044365E-4,0.0014298129248261815,0.86287449,0.0029947037,0.005472388600967588,0.9059008145,0.0020254397,0.004500488529037709
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.787500006,2.217543E-4,0.0014891416991005255,0.8965185946,4.130647E-4,0.0020323993209996898,0.9034090912,6.530562E-4,0.002555496429267707,0.9346694219,1.948813E-4,0.0013959989255010192,0.8658367753,0.0028832241,0.005369566183594351,0.9083677697,0.0018942089,0.0043522510267676425
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.7894625962,2.718676E-4,0.0016488408049293297,0.898187567,4.141966E-4,0.002035182055738503,0.9050790298,6.389153E-4,0.002527677392390097,0.9365015805,1.862195E-4,0.0013646226584664348,0.8686406732,0.0027729679,0.0052658977392273775,0.9106954682,0.0017923243,0.004233585123745594
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.7906451643,2.654259E-4,0.0016291896758818477,0.8999677444,4.03117E-4,0.0020077773780974822,0.9070215094,6.231925E-4,0.0024963823825688244,0.938612901,1.741565E-4,0.0013196836742189395,0.871935485,0.0027190979,0.005214497003546938,0.913182798,0.0017242051,0.004152354874044365
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.7924175858,2.64984E-4,0.0016278329152588113,0.9016043884,4.078319E-4,0.002019484835298349,0.9085604286,6.250232E-4,0.002500046399569416,0.9406043839,1.636795E-4,0.0012793728932566923,0.8747802103,0.0026962628,0.00519255505507645,0.9153626257,0.001620357,0.004025365821885012
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.7922558904,2.545722E-4,0.0015955318862373136,0.9035241288,3.920624E-4,0.00198005656484859,0.9101459014,6.282858E-4,0.0025065629854444113,0.9423344582,1.507434E-4,0.0012277760382089235,0.8772839499,0.0026582672,0.00515583863207529,0.9175084215,0.0015553435,0.003943784350088123
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.7931192577,2.90263E-4,0.0017037106561854922,0.904931196,3.848268E-4,0.001961700282917857,0.9118578011,6.145491E-4,0.0024790100846910647,0.9442889905,1.397002E-4,0.0011819483914283229,0.8802866989,0.0026274043,0.005125821202500142,0.9198967886,0.0014705056,0.0038347171994815993
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.7951877892,3.576386E-4,0.00189113352252029,0.9067253518,3.746344E-4,0.0019355474677723613,0.9137441289,5.973602E-4,0.0024440953336561976,0.9457629114,1.358194E-4,0.0011654158056247565,0.8830985916,0.0025952177,0.005094327924270286,0.9218427223,0.0013925124,0.0037316382461326553
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.7955582201,3.337231E-4,0.0018268089664767906,0.9081512588,3.72618E-4,0.0019303315777347684,0.9157382935,5.749964E-4,0.0023979082551257042,0.9475510222,1.30248E-4,0.0011412624588586098,0.8857503003,0.0025955322,0.005094636591553906,0.923577435,0.0013371921,0.0036567637331389076
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.7965601921,3.53559E-4,0.001880316462726421,0.9096437365,3.712784E-4,0.0019268585832904292,0.9174078614,5.550208E-4,0.002355887943005779,0.9492014736,1.293466E-4,0.0011373064670527466,0.8882432449,0.0025464712,0.005046257226895989,0.9256756741,0.0012943429,0.0035976977360528775
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.7963476181,3.88814E-4,0.0019718367072351604,0.9116372609,3.879219E-4,0.0019695733040432893,0.9190931821,5.489585E-4,0.0023429863422563947,0.9505793333,1.256184E-4,0.001120796145603651,0.8911460859,0.0025677989,0.005067345360245342,0.9277707696,0.0012142747,0.003484644458190821
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.797161299,4.483473E-4,0.0021174213090455096,0.9133419377,3.696731E-4,0.0019226884823080415,0.920387097,5.467536E-4,0.002338276288208902,0.9520128906,1.197974E-4,0.0010945199861126338,0.8931871009,0.0025633431,0.005062946869166218,0.9299999964,0.0011789527,0.003433588064983917
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.795767194,4.460497E-4,0.0021119888730767498,0.9153968251,3.680996E-4,0.0019185921922076092,0.9225661385,5.197907E-4,0.0022798918834014918,0.9532936484,1.162805E-4,0.0010783343637295437,0.8949074072,0.0025177014,0.0050176701764862944,0.9316798949,0.0011131573,0.003336401204891282
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.7956521749,4.566721E-4,0.00213698876927325,0.9169972807,3.77046E-4,0.001941767236308204,0.9241983694,4.997507E-4,0.0022355104562493105,0.9546603245,1.191788E-4,0.0010916904323112848,0.8976222825,0.0024614566,0.004961306884279585,0.9335054356,0.001028264,0.003206655578636409
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.7974895418,4.926945E-4,0.0022196722731070008,0.9183960921,3.791151E-4,0.0019470878254459914,0.9257601112,4.810649E-4,0.0021933191742197484,0.9557043248,1.130222E-4,0.0010631189961617655,0.8996094859,0.0024554167,0.004955216140593667,0.9352022314,9.710781E-4,0.0031162126050704566
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.7995695889,4.510463E-4,0.002123785064454499,0.9205021524,3.714764E-4,0.0019273723044601425,0.9272596824,4.638103E-4,0.002153625547768228,0.9567431843,1.122101E-4,0.0010592926885426898,0.9016642743,0.0024163971,0.004915686218627059,0.9366571003,9.304639E-4,0.0030503506355827356
0.65,0.9781858397,4.25104E-5,6.52E-4,0.7999999881,4.424295E-4,0.0021034008177235265,0.9218141598,3.803006E-4,0.0019501297392737747,0.9289380521,4.515784E-4,0.0021250374114353847,0.9580235994,1.127881E-4,0.001062017419819468,0.903864305,0.0023776269,0.0048760915700999715,0.9382890862,8.982771E-4,0.002997127124430994
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.7986342967,5.060983E-4,0.002249662863630904,0.9233839172,3.76077E-4,0.001939270481392423,0.9303034902,4.531466E-4,0.0021287240309631494,0.9591502243,1.123268E-4,0.001059843384656431,0.9057056165,0.0023516874,0.004849419965315439,0.9399999976,8.503277E-4,0.0029160378941296356
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.7985915542,5.475266E-4,0.0023399286313902823,0.9251956218,3.699309E-4,0.0019233587808830676,0.9317996889,4.349016E-4,0.002085429452175259,0.9602973419,1.185271E-4,0.0010887015201605996,0.9076212835,0.0023559625,0.004853825810636389,0.9416431952,8.043434E-4,0.002836094850317951
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.7998387158,5.968604E-4,0.0024430726554893942,0.9267741966,3.677249E-4,0.001917615446329112,0.9328548396,4.32822E-4,0.0020804374539985576,0.9610161203,1.223503E-4,0.0011061206986581527,0.9095806432,0.0023429313,0.004840383559182062,0.9429838651,7.776185E-4,0.002788581180457187
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.8003327668,6.133858E-4,0.0024766626738415547,0.9284192872,3.667328E-4,0.001915026892761561,0.9337936628,4.236872E-4,0.0020583663425153454,0.9617304379,1.21648E-4,0.0011029415215685736,0.9115307677,0.0022938094,0.004789373027860745,0.9444592208,7.248981E-4,0.002692393173368258
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.8030981004,5.906418E-4,0.0024303123256075544,0.9301376927,3.833258E-4,0.0019578707822530067,0.9353012031,4.303656E-4,0.0020745254879128384,0.9623752111,1.205929E-4,0.0010981479863843488,0.9136833042,0.0023072448,0.004803378810795584,0.9454044759,6.856123E-4,0.0026184199434009818
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.8069395065,5.714841E-4,0.0023905733621874064,0.9315124547,3.619927E-4,0.0019026105749732393,0.9364412802,4.226661E-4,0.0020558844811905167,0.9635765123,1.18103E-4,0.0010867520416359933,0.9156405681,0.0022590807,0.00475297875021549,0.946049822,6.568183E-4,0.002562846659478479
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.8062615097,5.530516E-4,0.002351704913461721,0.9337384897,3.513512E-4,0.0018744364486426312,0.9376058912,4.216012E-4,0.002053292964971146,0.9642909765,1.214725E-4,0.0011021456346599573,0.9175322288,0.002222098,0.004713913448505393,0.947440145,6.111275E-4,0.002472099310302885
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.8078393877,6.103356E-4,0.0024704971159667443,0.9357361376,3.313884E-4,0.0018204076466550013,0.9386615664,4.242845E-4,0.0020598167394212524,0.9650095588,1.114132E-4,0.0010555245141634561,0.9198279124,0.0021975589,0.004687812816228908,0.9491586977,5.507583E-4,0.0023468240240802035
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.8107142866,5.163283E-4,0.0022722858534964304,0.9377380949,3.151619E-4,0.001775279977918976,0.9397619039,4.009546E-4,0.0020023850778509112,0.9653373021,1.071637E-4,0.001035199014682684,0.9217460304,0.0021453608,0.004631803968217998,0.9505555558,5.223308E-4,0.0022854557532361024
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.8117768407,5.809882E-4,0.0024103696811900036,0.9401446337,3.052393E-4,0.0017471098992335886,0.9410743809,3.662124E-4,0.0019136676827495416,0.9657231414,1.080658E-4,0.001039547016733731,0.9235743868,0.0021101402,0.004593626236428036,0.9516322345,4.959691E-4,0.0022270363715036177
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.8129032195,6.577514E-4,0.002564666450047647,0.9417204267,2.961279E-4,0.0017208367150894938,0.9424946213,3.620077E-4,0.001902649994087194,0.9661290318,1.01968E-4,0.001009792057802001,0.9250967723,0.002088738,0.004570271326737615,0.9529892433,4.745357E-4,0.0021783840340949987
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.812780267,6.795168E-4,0.0026067543037271465,0.9435201782,2.998773E-4,0.0017316965669539222,0.9438116574,3.595062E-4,0.0018960648723079072,0.9663228685,1.052147E-4,0.0010257421703332664,0.9274439466,0.0020117645,0.004485269780068976,0.9541031373,4.75248E-4,0.0021800183485466357
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.8147887349,6.740404E-4,0.0025962288034763036,0.9452582151,2.962109E-4,0.001721077859947074,0.9454225385,3.386791E-4,0.0018403236128463928,0.9670422584,1.028514E-4,0.0010141567926114778,0.9285680747,0.0019580467,0.00442498214685664,0.9551173735,4.381892E-4,0.0020932969211270532
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.8164619207,6.681463E-4,0.0025848526070165008,0.946437341,2.720856E-4,0.001649501742951489,0.9471007353,3.103134E-4,0.0017615714575344367,0.9675184232,9.55629E-5,9.775627857073939E-4,0.9299017149,0.0019156304,0.0043767915189097135,0.9561424947,4.214065E-4,0.0020528187937565263
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.8172680438,4.907386E-4,0.0022152620612469307,0.9481701082,2.542825E-4,0.0015946237800810573,0.9484793836,2.887166E-4,0.0016991662661434872,0.9682474309,8.58677E-5,9.266482612081026E-4,0.9308247441,0.0019056438,0.004365368025722459,0.9568814492,4.417455E-4,0.0021017742504845756
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.8220108747,6.23966E-4,0.002497931143966943,0.9508423954,2.466022E-4,0.0015703572841872643,0.9504076087,2.746891E-4,0.001657374731314557,0.9691304374,8.61521E-5,9.281815555159455E-4,0.9330706507,0.0017878238,0.004228266547889336,0.9576086968,4.266435E-4,0.0020655350396446923
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.8257879615,4.885928E-4,0.002210413535970136,0.9521203405,2.458547E-4,0.0015679754462363242,0.9519770718,2.521284E-4,0.0015878551571223364,0.9693123162,9.64141E-5,9.819068183896066E-4,0.9348710549,0.001708343,0.004133210616457864,0.9582807952,4.251543E-4,0.002061927011317326
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.826666671,3.893482E-4,0.0019731908169257225,0.9539696908,2.38509E-4,0.0015443736594490337,0.9533333272,2.374525E-4,0.0015409493826858817,0.969484852,1.015215E-4,0.0010075787810389816,0.9366060567,0.0016125773,0.00401569084965464,0.9595757556,4.031539E-4,0.002007869268652718
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.8319354832,5.513933E-4,0.0023481765265839787,0.9559999949,2.292478E-4,0.0015140931279151886,0.9558709604,1.832855E-4,0.001353829752960098,0.9705161321,9.58642E-5,9.79102650389631E-4,0.9377741879,0.0015743898,0.003967858112382549,0.9605161268,4.168892E-4,0.0020417864726753384
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.836426121,5.12249E-4,0.0022632918503807677,0.9580755997,2.28785E-4,0.0015125640482306856,0.9572164965,1.732886E-4,0.0013163912792175433,0.9708247393,9.76917E-5,9.8839111691678E-4,0.938797248,0.0015887777,0.00398594744069713,0.9612371111,3.924604E-4,0.0019810613317108585
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.8397058845,5.172287E-4,0.0022742662553008166,0.9598161811,2.105982E-4,0.001451200192943758,0.9582352996,1.579702E-4,0.0012568619653724907,0.9708088195,1.08082E-4,0.001039624932367438,0.9399264747,0.0014945139,0.003865894333786168,0.9620588243,3.664127E-4,0.0019141909518122792
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.8388888896,4.801097E-4,0.002191140570570496,0.961349203,2.193832E-4,0.001481159005643891,0.9597222161,1.747683E-4,0.0013219996217851198,0.9712301558,1.120983E-4,0.0010587648464130267,0.9417063439,0.0014575378,0.003817771339407325,0.9634523755,3.430294E-4,0.0018521052885837781
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.8356223226,5.650832E-4,0.0023771478708738336,0.9630472106,2.247213E-4,0.0014990707121413586,0.9610729563,1.653162E-4,0.0012857534755932026,0.9723175925,1.158689E-4,0.001076424172898398,0.9431330454,0.0013788436,0.003713278335918276,0.9638626599,3.331144E-4,0.0018251421862419378
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.828169024,5.78956E-4,0.0024061504524862947,0.9649295789,2.335306E-4,0.0015281708019720833,0.9629577458,1.700511E-4,0.001304036425871609,0.972769953,1.237885E-4,0.0011126028042387813,0.9448356825,0.0013012826,0.00360732948314955,0.9646478868,3.279304E-4,0.001810884866577663
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.8211340129,6.497917E-4,0.002549101214153726,0.9672165096,2.316287E-4,0.0015219352811470007,0.9641752666,1.843147E-4,0.0013576255006444156,0.9727835178,1.428248E-4,0.0011950933017969769,0.9457216597,0.0011532346,0.0033959308002372486,0.9643299067,3.54099E-4,0.0018817518433629872
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.8120000005,7.288889E-4,0.0026997942514199115,0.9685714287,2.298907E-4,0.0015162146945601074,0.9653714311,2.050349E-4,0.0014319039772275235,0.972914291,1.534496E-4,0.0012387477547911036,0.9478285712,0.0010598423,0.003255521924361745,0.9642857164,3.973612E-4,0.0019933920838610753
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.8012903214,5.438778E-4,0.00233211877913626,0.9690967721,2.424204E-4,0.0015569855490658866,0.9665806413,2.063342E-4,0.0014364337784945047,0.9723871005,1.901053E-4,0.0013787867855473521,0.9488387066,0.0010025374,0.003166287100058995,0.9649032235,3.904353E-4,0.0019759435720687977
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.7889705837,7.094629E-4,0.0026635744780276,0.969999997,2.759862E-4,0.0016612832389451234,0.9680882335,2.339788E-4,0.0015296365581405277,0.9728676379,2.257597E-4,0.0015025301993637267,0.9506617624,9.800587E-4,0.003130588922231726,0.9660294074,3.864115E-4,0.00196573523140834
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.7829059958,0.0011233674,0.0033516673462621557,0.9713675231,3.296534E-4,0.0018156359767310187,0.9700000018,3.121211E-4,0.0017666949368807282,0.9741025656,2.604096E-4,0.001613721165505367,0.952136755,9.887758E-4,0.0031444805612374197,0.9662393183,4.536193E-4,0.0021298340310925636
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.7752577186,0.001624922,0.004031032125895302,0.972061854,3.914048E-4,0.001978395309335321,0.9715463901,4.447064E-4,0.002108806297410931,0.9743298954,2.780381E-4,0.0016674474504463402,0.9523711312,0.0010752225,0.003279058553914523,0.9663917506,5.338109E-4,0.0023104348075632863
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.7551282108,0.0018792455,0.004335026528177193,0.9723076791,4.440195E-4,0.002107177021514804,0.971923067,6.033213E-4,0.00245625996181186,0.9751281917,3.015692E-4,0.0017365747896361966,0.9524358863,0.0012993013,0.0036045822226715815,0.9670512688,5.487318E-4,0.002342502508002926
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.7423728764,0.004264419,0.006530251909382976,0.9715254182,5.912614E-4,0.0024315867247540236,0.97135593,8.513457E-4,0.002917782891169252,0.9747457564,4.207254E-4,0.0020511591844613133,0.9530508411,0.0014674467,0.003830726693461699,0.9674576199,7.351886E-4,0.0027114361508248724
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.6974359155,0.0046460656,0.006816205395966292,0.970256412,9.525896E-4,0.003086405028508086,0.970256412,0.0013776156,0.0037116244422085594,0.9738461554,5.841451E-4,0.0024169093901096088,0.9541025668,0.0019165353,0.004377825144977812,0.9689743608,8.539702E-4,0.0029222768520453363
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.6950000048,0.013583334,0.011654756110704333,0.966499995,0.0019219699,0.004384027714328457,0.9644999999,0.0031967166,0.0056539513616585,0.9734999937,0.0011340914,0.003367627354681631,0.9569999945,0.0028797981,0.005366375033483963,0.9714999932,0.0011239904,0.003352596605617801
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.92,0.0743434343,0.027265992426464145,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.7689274788,5.72637E-5,7.567278242538726E-4,0.8539836574,0.0069856737,0.008358034278465242,0.9144167531,3.60091E-5,6.000758285416935E-4,0.9132502544,8.09753E-5,8.998627673151056E-4,0.9051419818,8.91718E-5,9.443082123967789E-4,0.9144657797,3.50491E-5,5.920228036148608E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.7763722599,5.8017E-5,7.616889128771667E-4,0.8553466779,0.007022579,0.008380082935150463,0.9158316147,4.42802E-5,6.654336931655925E-4,0.9137329763,8.25592E-5,9.086209330628478E-4,0.9051650864,9.13259E-5,9.55645854906513E-4,0.9169624442,3.82565E-5,6.185183909957731E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.7777314425,5.52426E-5,7.432536579122903E-4,0.8564011672,0.0070497944,0.00839630537796238,0.9171809828,5.57475E-5,7.466424847274631E-4,0.9141451222,8.57122E-5,9.258088355594799E-4,0.9051834881,9.24104E-5,9.613032820083369E-4,0.9196976644,4.36594E-5,6.607526012056252E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.7772698581,5.6419E-5,7.511258216836911E-4,0.8574236366,0.0070514812,0.008397309807313293,0.9184579742,6.94767E-5,8.335268441987937E-4,0.9145312822,8.64436E-5,9.297505041676504E-4,0.9053528553,9.32779E-5,9.658048457115961E-4,0.9224204767,4.94228E-5,7.030135133836333E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.7760059655,5.72479E-5,7.566234202032078E-4,0.8583776879,0.0070885763,0.008419368325474305,0.9196274209,8.39757E-5,9.163825620340012E-4,0.9148797107,8.64959E-5,9.30031719889166E-4,0.905692994,9.68985E-5,9.843703571319079E-4,0.9252352542,5.83577E-5,7.639221164490527E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.7750645459,5.58465E-5,7.473051585530505E-4,0.8591566268,0.007131379,0.008444749256194645,0.9206368339,1.000457E-4,0.0010002284738998386,0.9154453528,8.85722E-5,9.411280465483961E-4,0.9064414799,1.033408E-4,0.001016566771048513,0.9278657478,6.72812E-5,8.202511810415148E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.7743366659,5.25684E-5,7.250406885134103E-4,0.8601391923,0.0071342908,0.00844647311012117,0.9217224872,1.175247E-4,0.0010840880960512388,0.9162809908,9.18824E-5,9.58553076256083E-4,0.9075141358,1.126013E-4,0.0010611375971098188,0.9305806887,7.55614E-5,8.692606053422644E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.7734447122,5.26973E-5,7.259290598949735E-4,0.8611518994,0.0071548795,0.008458652079380024,0.9227016938,1.361423E-4,0.00116680032567702,0.9171488231,9.60331E-5,9.799647952860348E-4,0.9087315875,1.221649E-4,0.0011052823168765525,0.9332314801,8.28858E-5,9.104163882531993E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.7726888835,5.2175E-5,7.223226425912454E-4,0.8620533329,0.0071814433,0.008474339679290652,0.9236199975,1.539905E-4,0.0012409290874179715,0.9179888898,1.02065E-4,0.0010102722405371733,0.9101444477,1.302381E-4,0.0011412190850139162,0.9359377778,8.90515E-5,9.436710231855168E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.7714157283,5.55799E-5,7.45519282111469E-4,0.8630876383,0.0072059714,0.008488799326170929,0.9246741593,1.724749E-4,0.0013132969961132173,0.9189797771,1.080268E-4,0.0010393594181032854,0.9117999995,1.386026E-4,0.001177296054524944,0.9385370785,9.74436E-5,9.871352490920379E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.7701431572,5.68866E-5,7.542320597800123E-4,0.864155874,0.0072241725,0.008499513221355679,0.9255828226,1.913985E-4,0.001383468467295153,0.9202158612,1.139901E-4,0.0010676614631988926,0.9135514635,1.473195E-4,0.0012137524459295643,0.940808906,1.02112E-4,0.0010105048243328678
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.7691795051,5.65211E-5,7.51805160929346E-4,0.8653321069,0.0072248391,0.008499905352414225,0.9266191685,2.10855E-4,0.0014520847082729023,0.9214893132,1.233867E-4,0.0011107956607765445,0.9154516226,1.567501E-4,0.0012519988019163597,0.9431900722,1.072991E-4,0.0010358527887687516
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.7681775928,5.65913E-5,7.522718923368067E-4,0.8664504862,0.0072116627,0.008492150905394935,0.9276290095,2.304244E-4,0.0015179736493101585,0.9229358441,1.327733E-4,0.0011522729711314068,0.9174174815,1.649446E-4,0.0012843075955548966,0.9453533256,1.101958E-4,0.0010497418730335568
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.7674506068,6.03237E-5,7.766833331545103E-4,0.8677328354,0.007211577,0.008492100446885918,0.9286735696,2.475665E-4,0.0015734246089342825,0.9244143939,1.387786E-4,0.001178043292922633,0.9195555025,1.708339E-4,0.0013070344295388703,0.9475094086,1.139643E-4,0.0010675406315452354
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.7665477037,6.40407E-5,8.002543345712037E-4,0.8689364728,0.0072092205,0.00849071286759834,0.9296454936,2.633419E-4,0.001622781254513374,0.9258838928,1.476102E-4,0.0012149493816616395,0.9216535795,1.726744E-4,0.0013140563153837815,0.949457531,1.161231E-4,0.0010776042872965939
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.7654707432,6.5079E-5,8.067155632563438E-4,0.8702167115,0.0071675292,0.008466126150725608,0.9306814367,2.784845E-4,0.0016687854865140696,0.9274957854,1.575232E-4,0.0012550824674100105,0.9237972552,1.733822E-4,0.0013167467486194905,0.951406213,1.201465E-4,0.0010961135890043515
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.7640838146,6.13358E-5,7.831717563855326E-4,0.8714522451,0.0071595558,0.008461415838971632,0.9316301173,2.911604E-4,0.0017063422868815038,0.9289181286,1.670059E-4,0.0012923076259157493,0.9258942485,1.725973E-4,0.0013137629162067257,0.9531530201,1.262243E-4,0.0011234958833925472
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.7631565869,6.08592E-5,7.801230672143979E-4,0.8726387188,0.0071383559,0.008448879156432526,0.9326288551,3.046832E-4,0.0017455176882518262,0.930508014,1.740277E-4,0.001319195588227917,0.9278594351,1.742442E-4,0.0013200159089950393,0.9549124557,1.303885E-4,0.0011418778393506024
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.7619225979,6.24583E-5,7.903056370797314E-4,0.8741173562,0.0071421368,0.00845111637595886,0.9336803979,3.173955E-4,0.0017815597099171275,0.9322072399,1.82563E-4,0.0013511587619521254,0.9299500614,1.754907E-4,0.0013247290288960984,0.9567041183,1.342613E-4,0.0011587117846988525
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.7605409443,5.88011E-5,7.668187530309884E-4,0.8754726994,0.0070858904,0.008417773102192765,0.9346006054,3.256024E-4,0.0018044456212366168,0.9337866539,1.863535E-4,0.0013651135483907556,0.9318200207,1.760824E-4,0.0013269604364863333,0.9583164829,1.381856E-4,0.0011755237130743046
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.7588837683,6.17838E-5,7.860267171031784E-4,0.8768202743,0.0070486606,0.008395630172893517,0.9356118786,3.313785E-4,0.0018203804547401623,0.9354480278,1.930713E-4,0.0013895009895642393,0.9337992859,1.743178E-4,0.001320294664080712,0.9598387116,1.409544E-4,0.0011872421825390134
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.7572206438,6.02175E-5,7.759993556698356E-4,0.8782058591,0.0070123175,0.008373958144151426,0.9368265486,3.34046E-4,0.0018276925343175203,0.9371869349,2.02428E-4,0.0014227719423716507,0.9355690962,1.744462E-4,0.0013207808296610002,0.9612159693,1.434769E-4,0.0011978184336534482
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.7555555522,5.50019E-5,7.41632658396325E-4,0.8795770952,0.00698804,0.00835944974265651,0.9378539526,3.3493E-4,0.001830109286354233,0.938907277,2.025341E-4,0.0014231447572190259,0.9375413716,1.736727E-4,0.0013178493844138639,0.9626897806,1.435554E-4,0.001198146067889888
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.7537253797,5.95776E-5,7.718652732180662E-4,0.8809712681,0.0069628224,0.008344352820920265,0.9388903689,3.368781E-4,0.0018354239292326991,0.940675891,2.055208E-4,0.0014335996651785323,0.9394757897,1.732815E-4,0.0013163643112755678,0.9638344896,1.474739E-4,0.0012143883233957744
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.7517259955,5.8382E-5,7.640811475229577E-4,0.8823597625,0.0069438577,0.008332981279230142,0.9400458437,3.350067E-4,0.0018303188246860164,0.9425188774,2.061347E-4,0.0014357391824422708,0.941297192,1.665501E-4,0.0012905429090115522,0.9650970864,1.487906E-4,0.00121979752418178
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.7493577361,5.767E-5,7.594076639065476E-4,0.8838398468,0.0069290527,0.008324093163822712,0.941150586,3.352684E-4,0.001831033587895099,0.9442306644,2.063992E-4,0.0014366600154525077,0.942995351,1.638885E-4,0.0012801894391065722,0.966231209,1.487586E-4,0.0012196663478181236
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.7476177275,5.80524E-5,7.619212557738496E-4,0.8850387841,0.0068921839,0.008301917790486727,0.9421634316,3.300649E-4,0.0018167688350475412,0.9458753467,2.023363E-4,0.0014224496476149867,0.9447756189,1.576612E-4,0.001255632111726998,0.9673268694,1.468827E-4,0.0012119517317121173
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.7457865179,5.84416E-5,7.644710589682255E-4,0.8865870774,0.0068676578,0.008287133279970825,0.9432696652,3.222988E-4,0.0017952682250850429,0.9476825845,1.97151E-4,0.00140410469695105,0.9465421349,1.554743E-4,0.0012468933394641259,0.9683033675,1.461859E-4,0.001209073612316471
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.7434064448,5.5153E-5,7.426506581159138E-4,0.8880091122,0.0068452777,0.008273619341013944,0.9444146967,3.08689E-4,0.001756954751836256,0.9493420672,1.925688E-4,0.0013876916083914322,0.9482056385,1.525295E-4,0.001235028339755813,0.9692908007,1.428555E-4,0.0011952217367501312
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.7409130275,6.07207E-5,7.792348811494516E-4,0.8895001444,0.0068151317,0.008255381093565578,0.9456168741,2.948351E-4,0.001717076294169831,0.9511297309,1.886676E-4,0.0013735632493627659,0.9498728681,1.48848E-4,0.0012200327864446924,0.9701849216,1.434971E-4,0.0011979027506438076
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.7382473648,6.21794E-5,7.885391556543024E-4,0.8908851135,0.0067594308,0.00822157576137324,0.946752637,2.836933E-4,0.0016843197439916212,0.9527403247,1.85585E-4,0.0013622958562661783,0.9515093768,1.413815E-4,0.001189039528358919,0.9711723322,1.391398E-4,0.0011795753473178387
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.7358120143,6.22605E-5,7.89053230143569E-4,0.892501491,0.0067503102,0.008216027142116802,0.9480160588,2.665606E-4,0.0016326683680404908,0.9545716816,1.77054E-4,0.0013306163985161163,0.9531945252,1.376808E-4,0.0011733746204857169,0.9720850688,1.378754E-4,0.001174203559865154
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.7331421733,6.27117E-5,7.91907191531937E-4,0.8941140983,0.0067193209,0.008197146393715314,0.949281615,2.4741E-4,0.0015729272074701994,0.9561575621,1.693367E-4,0.0013012943556321144,0.9547540033,1.301788E-4,0.0011409592455473596,0.9729972816,1.362102E-4,0.0011670912560721206
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.7305147111,6.25177E-5,7.906813517467072E-4,0.8956403175,0.0067040815,0.008187845565226545,0.9505300242,2.293821E-4,0.0015145365627808396,0.9578247529,1.627779E-4,0.001275844426252668,0.9561672783,1.255832E-4,0.0011206391033691445,0.9738602936,1.300102E-4,0.0011402201541807616
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.7277535796,6.34841E-5,7.96769100806501E-4,0.8971188578,0.006638304,0.008147578781454034,0.9516894847,2.139908E-4,0.0014628424385421692,0.959424392,1.547472E-4,0.0012439742762613702,0.9575264454,1.208928E-4,0.0010995126193000242,0.9747822034,1.219799E-4,0.0011044451095459655
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.7250552893,5.51893E-5,7.428950127709836E-4,0.8986319119,0.0066477936,0.008153400272279045,0.9529162717,2.015135E-4,0.001419554507583277,0.9609004748,1.498416E-4,0.0012240980352896576,0.9587519741,1.165938E-4,0.0010797860899270744,0.9755861002,1.176676E-4,0.0010847469751052547
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.7221508861,5.92072E-5,7.694621498163506E-4,0.9001219878,0.0066154002,0.008133511049970978,0.9539807397,1.914503E-4,0.0013836556652577982,0.9624077028,1.445932E-4,0.001202469126422795,0.9601605165,1.11529E-4,0.0010560729141493972,0.9764975959,1.094592E-4,0.0010462275087188256
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.7186888456,6.11148E-5,7.817595538271343E-4,0.9017645124,0.0065678702,0.00810423975459759,0.9550000024,1.831554E-4,0.0013533491788891734,0.9637801707,1.377261E-4,0.0011735676375906076,0.9614090008,1.090564E-4,0.0010443007229720758,0.9772668004,1.018412E-4,0.0010091640104561794
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.7155835509,5.77967E-5,7.602414090274221E-4,0.9033587545,0.0065358482,0.008084459289278412,0.9560344833,1.761919E-4,0.001327372969440014,0.9651823622,1.285367E-4,0.0011337402700795276,0.9626193637,1.055882E-4,0.0010275611903920855,0.9781332874,9.51026E-5,9.752056193439412E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.7124368072,5.96962E-5,7.726331600442735E-4,0.9050623512,0.0065300952,0.008080900444876176,0.9570576358,1.695894E-4,0.001302264950000575,0.9664678121,1.195276E-4,0.0010932867876271074,0.9637344122,1.016103E-4,0.0010080193450524647,0.9789248401,8.80693E-5,9.384524495146251E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.7088447034,5.97558E-5,7.730187578577896E-4,0.9065855327,0.0065456764,0.008090535458175806,0.9580425107,1.649016E-4,0.0012841401792639308,0.9678471011,1.108865E-4,0.0010530265903575275,0.9648028803,9.87679E-5,9.938204063109188E-4,0.9795577621,8.36479E-5,9.145922588782391E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.7055090606,6.14679E-5,7.840146682301294E-4,0.9080299842,0.0065298768,0.008080765310290852,0.9590725255,1.589376E-4,0.0012607045649159839,0.9691143668,1.046231E-4,0.0010228543395811546,0.9659483957,9.22201E-5,9.603129698176528E-4,0.9802684778,7.72012E-5,8.786421342048195E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.7018800974,6.10227E-5,7.811702759322067E-4,0.9095494875,0.0064922632,0.008057458159990654,0.9600815898,1.540261E-4,0.00124107252004063,0.9702305782,9.58848E-5,9.792078431058444E-4,0.9669670081,8.82292E-5,9.393039976493233E-4,0.9808832926,7.20627E-5,8.48897520316793E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.6981942892,5.64022E-5,7.510139812280461E-4,0.9111520424,0.006485418,0.00805320929816182,0.9610725886,1.497E-4,0.0012235195135346228,0.9714590102,8.77719E-5,9.36866586019589E-4,0.9679414976,8.59339E-5,9.270053937275661E-4,0.9815420759,6.6194E-5,8.135969518133656E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.6943382382,6.10104E-5,7.810915439306714E-4,0.9128235281,0.006434048,0.008021251772634993,0.9620477945,1.426294E-4,0.0011942755126016775,0.9724852955,7.91919E-5,8.898983087971344E-4,0.9688161778,8.03297E-5,8.962683749859749E-4,0.9821764737,5.9774E-5,7.731364691954455E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.6899250984,6.35426E-5,7.971361238834932E-4,0.9146741581,0.0063966187,0.007997886408295633,0.963048687,1.339411E-4,0.001157329253065004,0.9735093629,7.42486E-5,8.616762733184662E-4,0.9695393276,7.72983E-5,8.791945177263106E-4,0.9827003759,5.49724E-5,7.414337461971906E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.6859977067,5.86153E-5,7.656062956898931E-4,0.9162266299,0.0063807146,0.007987937531052682,0.9639908469,1.274316E-4,0.001128856058140275,0.9744601297,6.80282E-5,8.24792095015465E-4,0.9703929806,7.46367E-5,8.639253439968063E-4,0.9832621127,5.11095E-5,7.149090851290114E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.681952554,6.59283E-5,8.119624375548416E-4,0.9179152083,0.0063550512,0.007971857499980792,0.9650914031,1.227742E-4,0.0011080351979968867,0.9756164902,5.96359E-5,7.722428374546442E-4,0.9712252039,7.18007E-5,8.473529370929212E-4,0.9835939318,4.90206E-5,7.001471273953782E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.6777557492,6.1178E-5,7.821636657375489E-4,0.9193893725,0.0063492104,0.007968193270748394,0.9659912759,1.175911E-4,0.001084394300980967,0.9765900075,5.4017E-5,7.349625840816661E-4,0.9720261681,6.85812E-5,8.28137669714402E-4,0.9840761316,4.51739E-5,6.721153174865158E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.6737459481,6.24487E-5,7.902448987497484E-4,0.9209506473,0.0063420024,0.0079636690036691,0.9669498384,1.122688E-4,0.001059569723991772,0.9775647253,4.73824E-5,6.883487488185041E-4,0.9728317165,6.30834E-5,7.942505901791953E-4,0.9845105183,4.13883E-5,6.433373920424647E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.6694593549,5.89136E-5,7.67551952639038E-4,0.9223648354,0.0063251702,0.00795309386339681,0.9678373927,1.072645E-4,0.0010356857631540564,0.978481223,4.3646E-5,6.606511938988683E-4,0.9734255064,5.95672E-5,7.717979010077703E-4,0.9848947567,3.81438E-5,6.176066709484281E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.6650800347,6.44069E-5,8.025390956208925E-4,0.923967987,0.0062960265,0.007934750468666296,0.9687363082,1.031292E-4,0.0010155254797394302,0.9792291468,3.9117E-5,6.254358480291964E-4,0.9741069937,5.64939E-5,7.516242412269578E-4,0.9852485263,3.43112E-5,5.857576290582992E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.6601118743,6.65499E-5,8.157812206713268E-4,0.925512048,0.0062708004,0.00791883855120181,0.9696213454,9.81267E-5,9.905892185966896E-4,0.9799655783,3.68744E-5,6.072429497326421E-4,0.9746428555,5.32985E-5,7.300582168567107E-4,0.9856110173,3.19333E-5,5.65095567138869E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.6554285705,6.34362E-5,7.964684551192219E-4,0.9270901147,0.0062706158,0.007918721992847077,0.9705274743,9.44379E-5,9.717916443353483E-4,0.9807296711,3.45392E-5,5.877006040493748E-4,0.9751516497,5.29578E-5,7.277211004224077E-4,0.9860043979,2.98513E-5,5.463634321584856E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.6510112345,6.94525E-5,8.333816652650813E-4,0.9284853905,0.0062412536,0.007900160504698623,0.9713303375,9.13599E-5,9.558237285190194E-4,0.9814157295,3.11536E-5,5.581541005851341E-4,0.9757168537,5.16023E-5,7.18347408988158E-4,0.9863505638,2.78984E-5,5.281893599837088E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.6470588207,6.96004E-5,8.342685418976315E-4,0.9300689369,0.0062052944,0.007877369103958504,0.9720772046,8.87875E-5,9.422711923857165E-4,0.9821277577,2.86665E-5,5.354110570393555E-4,0.9762086391,5.11682E-5,7.153195090307548E-4,0.9867233467,2.62005E-5,5.118642398136443E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.6423800588,7.24231E-5,8.510176261394355E-4,0.9316603935,0.006173966,0.007857458876761621,0.9729962403,8.36981E-5,9.148666569506181E-4,0.9827845711,2.6603E-5,5.15780961261658E-4,0.9767356527,5.05664E-5,7.111005554772123E-4,0.9870696121,2.30296E-5,4.79891654438791E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.6379874885,7.51288E-5,8.667687119410806E-4,0.9330139637,0.0061474888,0.007840592324563241,0.9738854116,8.03557E-5,8.964134090920327E-4,0.9833124709,2.63053E-5,5.1288692710967E-4,0.9772845459,4.88405E-5,6.988597856508843E-4,0.9873278761,2.16957E-5,4.657864317474265E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.6338264287,8.16534E-5,9.036227088779919E-4,0.9344329369,0.0061241541,0.007825697476902618,0.9748274165,7.61379E-5,8.725703410040935E-4,0.9838412237,2.60133E-5,5.100323519150525E-4,0.9779585773,4.66124E-5,6.827327441979035E-4,0.98760355,2.13673E-5,4.6224776905897557E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.6297775447,8.49729E-5,9.218074636278445E-4,0.9358543992,0.0060782296,0.007796300148147197,0.9756066734,7.13147E-5,8.444803135656863E-4,0.9843225491,2.45549E-5,4.955290102506613E-4,0.9783822012,4.62602E-5,6.801485131939936E-4,0.9879019225,2.06913E-5,4.54876906426343E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.625349921,7.5788E-5,8.70563036201285E-4,0.9371695182,0.006069785,0.007790882491733526,0.9765266967,7.07203E-5,8.409536253563569E-4,0.984852255,2.35547E-5,4.853318452358139E-4,0.9787610203,4.40816E-5,6.639397563032356E-4,0.9881078273,1.97285E-5,4.4416776109933956E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.6226716399,6.97387E-5,8.350970003538511E-4,0.938621611,0.00603223,0.007766743204200845,0.9772751498,6.69206E-5,8.18050120713884E-4,0.9853485924,2.24039E-5,4.7332758212468456E-4,0.9792974973,4.15039E-5,6.442352054956326E-4,0.9883448672,1.96405E-5,4.431760372583337E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.619617486,6.53913E-5,8.086488731210847E-4,0.9399016389,0.0059220832,0.007695507260733369,0.9780765045,6.49529E-5,8.059336200953526E-4,0.9858743185,2.20749E-5,4.6983933424097225E-4,0.9798469937,4.10947E-5,6.410514799920518E-4,0.9886502737,1.91581E-5,4.3769966872274417E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.6160112441,7.77997E-5,8.82041382249155E-4,0.9411123556,0.0059416625,0.007708218017155457,0.9788314617,6.45573E-5,8.034755752354891E-4,0.9864438266,2.08476E-5,4.5659172134413477E-4,0.9804101121,4.01162E-5,6.333735074977482E-4,0.9888820225,1.76828E-5,4.205092151190031E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.6143847466,7.74458E-5,8.80032953928431E-4,0.9425187773,0.005926991,0.007698695344017712,0.9793934143,6.38084E-5,7.988016024019982E-4,0.9868804163,2.04241E-5,4.519303043611924E-4,0.9809012115,3.7182E-5,6.097704486116066E-4,0.9890756756,1.85012E-5,4.3013021284257633E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.6126115382,9.51407E-5,9.754009432023326E-4,0.9438429567,0.0058255731,0.007632544202295851,0.9802260667,6.2428E-5,7.90113915837457E-4,0.9873051882,2.13707E-5,4.622845444096093E-4,0.9813206494,3.51314E-5,5.927174706384147E-4,0.9892683053,1.81585E-5,4.261279150677646E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.6105392158,1.041433E-4,0.0010205062469186555,0.9450306368,0.0057458983,0.007580170380670872,0.9807965666,6.21757E-5,7.885156942001852E-4,0.9876776963,2.06151E-5,4.5403854461928666E-4,0.9817156863,3.45626E-5,5.878996513011383E-4,0.9894424021,1.73988E-5,4.1711868814523287E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.6087176263,1.105131E-4,0.001051252110580521,0.9461970934,0.00568854,0.007542241046267349,0.9814087188,6.61089E-5,8.130737973886503E-4,0.987965889,1.94723E-5,4.4127429111608124E-4,0.9820783299,3.30346E-5,5.747573401010203E-4,0.9895767498,1.74095E-5,4.172469292876821E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.6091976523,1.005588E-4,0.0010027901076496517,0.9473450744,0.0056171621,0.007494772911836622,0.9818199557,6.89477E-5,8.30347517609344E-4,0.9884605265,1.7826E-5,4.2220847930850465E-4,0.9824200892,3.3245E-5,5.765847726050351E-4,0.9896999294,1.77109E-5,4.208432012044391E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.607681936,1.034089E-4,0.0010169016668291975,0.9484973127,0.0054938821,0.007412072652099411,0.98223046,7.08424E-5,8.416792738329726E-4,0.9889420491,1.69073E-5,4.111848732626238E-4,0.9829649645,3.29422E-5,5.739529597449602E-4,0.9898247993,1.73881E-5,4.169904075635314E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.6089958191,1.069909E-4,0.0010343640558333415,0.9495815921,0.0054416501,0.007376754096484442,0.9825523031,7.12645E-5,8.441830370245543E-4,0.989337517,1.71559E-5,4.141968131214918E-4,0.9832845205,3.22475E-5,5.678688228807776E-4,0.9899372375,1.75976E-5,4.1949493441518457E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.6096028805,8.51541E-5,9.227897918811196E-4,0.9509314075,0.0052860837,0.0072705458529604226,0.9831263518,7.04213E-5,8.391739986439046E-4,0.9897328478,1.61089E-5,4.0135894159716936E-4,0.9836245501,3.26046E-5,5.710043782669272E-4,0.9900433159,1.78437E-5,4.2241803938752425E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.6139325738,8.34413E-5,9.134620955463888E-4,0.9520449436,0.0051759722,0.007194422978946956,0.9835730356,6.87627E-5,8.292327779339165E-4,0.9901498163,1.5885E-5,3.985599076675927E-4,0.9839325881,3.28653E-5,5.732826527987743E-4,0.9902172327,1.74882E-5,4.181889525083129E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.6202954888,7.5792E-5,8.705860095361055E-4,0.9529782289,0.0050384542,0.007098206956689837,0.9841135281,7.13053E-5,8.444246562008952E-4,0.9905598754,1.50132E-5,3.874687084139828E-4,0.9841835111,3.29236E-5,5.737909026814559E-4,0.9904587883,1.73566E-5,4.1661252981637503E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.6261326849,8.28337E-5,9.101302104644149E-4,0.9541747582,0.0049593732,0.007042281732506872,0.9846278322,7.31279E-5,8.551485251112815E-4,0.9909385121,1.45065E-5,3.8087399491170304E-4,0.984546926,3.42167E-5,5.849504252498668E-4,0.990622977,1.64914E-5,4.0609604775225283E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.6315079987,6.23309E-5,7.894992083593245E-4,0.9553664711,0.0049162818,0.007011620212190617,0.9851895529,7.31272E-5,8.551444322452202E-4,0.9911541718,1.39295E-5,3.732224537725457E-4,0.9848694193,3.3837E-5,5.816957967872899E-4,0.9907413632,1.69118E-5,4.1123958953388713E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.6370825946,8.76849E-5,9.36402157195294E-4,0.9564147615,0.0048337347,0.006952506526426278,0.9856414795,7.41478E-5,8.610911682278479E-4,0.9914323372,1.36242E-5,3.6910973977937784E-4,0.9852548319,3.27992E-5,5.727058581855087E-4,0.9907469285,1.73693E-5,4.1676492174846E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.6405330837,1.836828E-4,0.0013552962775718084,0.9572610295,0.0047775739,0.006911999638310176,0.9860845596,7.91193E-5,8.894903034884641E-4,0.9917922795,1.3572E-5,3.6840195439221004E-4,0.9855882341,3.06659E-5,5.537680019647216E-4,0.9908639735,1.88039E-5,4.336346388378124E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.6432146192,2.175968E-4,0.001475116266604094,0.9585563064,0.0047032235,0.006858005176434325,0.9864196306,8.14782E-5,9.026527571552639E-4,0.9920500469,1.30926E-5,3.618369798680063E-4,0.9858229017,3.13056E-5,5.595140748899888E-4,0.9909720862,1.94022E-5,4.404792844164184E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.6446916103,1.90433E-4,0.0013799746374480945,0.9596663296,0.0045593891,0.006752324858891195,0.9869160789,7.72006E-5,8.786387198388197E-4,0.9922446889,1.24348E-5,3.526301178288661E-4,0.9861476237,3.14455E-5,5.607628732360944E-4,0.9908897859,2.06435E-5,4.543511857583295E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.6447872341,1.776695E-4,0.0013329272298216433,0.9609468073,0.0044584663,0.006677174776804932,0.98767021,7.2776E-5,8.530885065454815E-4,0.9925851041,1.2631E-5,3.554011817650583E-4,0.9864148885,3.2554E-5,5.705611273124028E-4,0.9909787178,2.06108E-5,4.5399118934181967E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.6441573024,1.843337E-4,0.0013576954739557764,0.9621460691,0.0043421133,0.006589471374852463,0.988112362,7.5115E-5,8.666891022737046E-4,0.9928764045,1.18652E-5,3.4445899610839023E-4,0.9867752832,3.20043E-5,5.657234306620153E-4,0.9909325892,2.25524E-5,4.7489367230991824E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.6448275864,1.806761E-4,0.001344158100819989,0.963198573,0.0042931912,0.006552244806171393,0.9884066546,8.18149E-5,9.045158926188086E-4,0.9931510061,1.10573E-5,3.325251870159612E-4,0.9872294867,3.20367E-5,5.660097172310737E-4,0.9908917916,2.31994E-5,4.8165755470043237E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.6462121189,2.280803E-4,0.0015102327635169355,0.9639772734,0.0042721514,0.006536169673440248,0.9887878799,8.73532E-5,9.346293382940641E-4,0.9934469759,1.17456E-5,3.4271854341427164E-4,0.9875252545,3.26021E-5,5.70982486596568E-4,0.9910227305,2.36363E-5,4.861717803410642E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.6487870634,2.317622E-4,0.0015223738042938076,0.965660378,0.0041220718,0.006420336284027496,0.9892587644,8.68331E-5,9.318427979010193E-4,0.9936792469,1.22077E-5,3.493951917242136E-4,0.9879380059,2.93317E-5,5.415874813915108E-4,0.9910512125,2.41633E-5,4.915617967254982E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.6484848559,2.619938E-4,0.0016186222536466006,0.9668975478,0.0039142497,0.006256396486796533,0.9895382398,8.848E-5,9.406380813043879E-4,0.9939826792,1.1991E-5,3.4628023333710514E-4,0.9880375195,2.89536E-5,5.380854950656075E-4,0.991038962,2.42843E-5,4.927910307625333E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.6502332807,3.506812E-4,0.0018726483919839303,0.9682737187,0.0037380548,0.0061139633626641895,0.9898911399,9.32047E-5,9.654258127893619E-4,0.9941835219,1.26368E-5,3.554827703279021E-4,0.9881959569,3.05435E-5,5.526617410315283E-4,0.9909953362,2.5374E-5,5.037261160591141E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.6506733894,3.616724E-4,0.0019017686504935345,0.9690572396,0.0037099551,0.0060909400752264834,0.990033679,1.016686E-4,0.0010083084845423052,0.9944949579,1.20728E-5,3.474593501404157E-4,0.9884343469,2.92955E-5,5.412531755103152E-4,0.9908922631,2.68013E-5,5.176997199149329E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.6507352948,5.451628E-4,0.002334872159241272,0.9702022067,0.0036225616,0.00601877196776884,0.9904595649,1.154833E-4,0.0010746315647699913,0.9948345679,1.34274E-5,3.6643416871247147E-4,0.9886029458,2.86713E-5,5.354558805354555E-4,0.9909007394,2.86969E-5,5.356948758388491E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.6523232281,7.413753E-4,0.002722820780000035,0.971050505,0.0035191674,0.0059322570746723376,0.990888893,1.315467E-4,0.0011469380977193145,0.9951111162,1.37838E-5,3.7126540372084226E-4,0.9887676758,2.98729E-5,5.465610670364291E-4,0.991131317,2.52207E-5,5.022021505330299E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.6503370702,7.880042E-4,0.0028071412504539206,0.9723370814,0.0034560166,0.0058787895012493855,0.9912134832,1.545661E-4,0.0012432461542269094,0.9954606736,1.35663E-5,3.683245851148142E-4,0.9892584294,2.98483E-5,5.46335977215486E-4,0.991146068,2.87506E-5,5.361958597378387E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.6472222328,9.112592E-4,0.003018707007975435,0.973459594,0.0033226218,0.005764218767534765,0.9916666687,1.799059E-4,0.0013412900506601844,0.9956060618,1.52814E-5,3.9091431286152723E-4,0.9894696957,3.42749E-5,5.854476919418165E-4,0.9909848487,3.53313E-5,5.944013795407948E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.6397694468,9.947578E-4,0.003153978122942517,0.9740345794,0.0033484348,0.005786566166561997,0.9923054743,1.996655E-4,0.001413030431377895,0.9958501476,1.61604E-5,4.02E-4,0.9897118151,3.98062E-5,6.30921548213405E-4,0.9912391919,4.15956E-5,6.449465094098889E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.6329966247,0.0011462678,0.003385657690907337,0.9746127877,0.0033482046,0.005786367254158691,0.9922895581,2.350467E-4,0.001533123282714081,0.9962289524,1.81571E-5,4.261114877587789E-4,0.9900673306,4.29135E-5,6.550839640839944E-4,0.9914814734,4.81994E-5,6.942578771609293E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.6358870924,9.757261E-4,0.003123661473335419,0.9761693603,0.0033733852,0.005808085054473634,0.9923790359,2.66352E-4,0.0016320294114996823,0.9966129065,2.06014E-5,4.5388765129710234E-4,0.9909274274,4.64369E-5,6.814462561347006E-4,0.991491943,6.10603E-5,7.814109034304551E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.6383838415,0.001542926,0.003928009674122507,0.976666671,0.0034380021,0.00586344787646313,0.9927272779,2.851286E-4,0.0016885751389855294,0.9968181849,2.30109E-5,4.796967792262108E-4,0.9901515216,6.46064E-5,8.037810647184966E-4,0.9909596014,9.03305E-5,9.504235897745805E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.6228187919,0.0024303202,0.004929827786038779,0.9781207994,0.003467511,0.00588855754833049,0.9928187871,2.905092E-4,0.0017044330435661004,0.9972483176,2.37455E-5,4.872935460274433E-4,0.9911409295,7.63274E-5,8.736555385276282E-4,0.9908724731,1.451568E-4,0.0012048103585212072
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.6282828391,0.00400866,0.006331397949900164,0.9804040384,0.003332622,0.005772886626290179,0.9940404016,1.486037E-4,0.0012190311726941194,0.9972727245,2.85583E-5,5.343996631735465E-4,0.9908080745,1.176854E-4,0.00108482901878591,0.990202015,2.750801E-4,0.0016585538881809057
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.6540000081,0.0022266661,0.004718756298009042,0.9818000025,0.0028128892,0.005303667787484431,0.9956000018,1.016565E-4,0.0010082484812783008,0.9978000009,5.57172E-5,7.464395487914611E-4,0.9912000036,2.4501E-4,0.001565279527752152,0.9888000041,8.025858E-4,0.002832994528762807
1.0,1.0,0.0,0.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7722248614,2.95984E-5,5.440441158582638E-4,0.8408420557,0.0020845239,0.004565658660040192,0.8395425034,1.94616E-5,4.4115303467164317E-4,0.8544568622,1.6232E-5,4.0288956303185613E-4,0.8469053268,7.23228E-5,8.504281274746267E-4,0.8372185206,0.0010629359,0.0032602697741137927
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7735842943,2.71839E-5,5.213818178647966E-4,0.8430356431,0.0021655607,0.004653558530844971,0.8398358011,2.19146E-5,4.68130323734748E-4,0.8544301164,1.77014E-5,4.207303174243568E-4,0.8461257499,7.49995E-5,8.660225170282814E-4,0.8385606718,0.0011214231,0.0033487655934687334
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7747997165,3.01148E-5,5.487695326819812E-4,0.8450352019,0.0022462515,0.004739463577241627,0.8402443969,2.66022E-5,5.157732059733231E-4,0.855093469,2.05213E-5,4.53004414989523E-4,0.8458048075,8.0422E-5,8.967831398950362E-4,0.8405640489,0.0011768554,0.00343053261170915
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7760179937,2.90798E-5,5.392568961079682E-4,0.8470359808,0.0023269392,0.004823835818101608,0.8407170856,3.24318E-5,5.694892448501552E-4,0.8563744885,2.62832E-5,5.126714347415896E-4,0.8463679475,8.66167E-5,9.30680933510513E-4,0.8428879797,0.0011829846,0.003439454317184631
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.7766917288,2.86103E-5,5.348859691560435E-4,0.8488564819,0.0024085958,0.004907744695886289,0.8412707591,3.85737E-5,6.210772898762279E-4,0.8581715286,3.37814E-5,5.81217687273882E-4,0.8476997417,9.24433E-5,9.614743886344556E-4,0.8456068736,0.0011377601,0.003373069966662417
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.7777787089,2.9125E-5,5.396758286230726E-4,0.8507883084,0.0024933772,0.004993372808032663,0.8419482249,4.53036E-5,6.730794901049949E-4,0.8603966612,4.18359E-5,6.468067717641799E-4,0.8494070971,1.001657E-4,0.001000828157077927,0.8484484333,0.0010639412,0.003261811153331842
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.7790682018,2.87012E-5,5.357350091229804E-4,0.852521103,0.002573506,0.005072973487019226,0.8426080364,5.41064E-5,7.355705268701296E-4,0.8630562097,4.68673E-5,6.845969617227351E-4,0.8513192081,1.122869E-4,0.0010596551325785196,0.8512871355,9.907713E-4,0.003147651982033592
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.7807593882,2.40866E-5,4.90781010227576E-4,0.8543054599,0.0026525296,0.00515027144915683,0.8432593852,6.34825E-5,7.967590601932305E-4,0.8659052908,4.98179E-5,7.058179652006599E-4,0.8533105808,1.246192E-4,0.0011163297004021706,0.8541638213,9.214514E-4,0.0030355417967802716
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.7826533198,2.14819E-5,4.634857063599696E-4,0.8560665894,0.0027314146,0.005226293715435443,0.8439627373,7.43636E-5,8.623433191020847E-4,0.8687811613,5.05173E-5,7.107552321298802E-4,0.8554325897,1.363795E-4,0.0011678163382998201,0.8570930713,8.504905E-4,0.002916317026662225
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.7843363106,1.92065E-5,4.3825221049071734E-4,0.857819643,0.0027936822,0.0052855294909781745,0.8446729439,8.43415E-5,9.183762845370083E-4,0.8717006803,4.92446E-5,7.017449679192577E-4,0.8576495719,1.494485E-4,0.0012224913087625613,0.8602110595,7.709587E-4,0.0027766143052285817
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.7857558608,1.87742E-5,4.332920493154704E-4,0.8594813898,0.0028599345,0.0053478355434699,0.845470981,9.44231E-5,9.717154933415438E-4,0.8745175517,4.61759E-5,6.795285130147226E-4,0.8599770689,1.615454E-4,0.0012710051140731103,0.8633886033,6.92804E-4,0.0026321170186752716
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.7867630124,1.69155E-5,4.112845730148409E-4,0.8611560097,0.0029196538,0.005403382089025354,0.846234948,1.043171E-4,0.0010213574300899759,0.8771929353,4.40486E-5,6.636911932518014E-4,0.8623575056,1.713383E-4,0.0013089625663096711,0.8664320737,6.17878E-4,0.00248571518883399
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.7879545212,1.32293E-5,3.6372104695769257E-4,0.8627357236,0.002959241,0.005439890623900447,0.8470973569,1.147537E-4,0.0010712315342632517,0.879845711,4.22676E-5,6.501353705190943E-4,0.8648777407,1.785565E-4,0.0013362503507950896,0.8695623946,5.516549E-4,0.0023487334884997064
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.7893483102,1.04108E-5,3.226577133744055E-4,0.8643556044,0.0029912161,0.005469201129964046,0.847918036,1.254429E-4,0.0011200129463537463,0.8823913836,4.08313E-5,6.38993740188431E-4,0.86719697,1.84273E-4,0.001357471914994929,0.8726259619,4.901593E-4,0.0022139541549002317
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.7905439138,1.06439E-5,3.2624990421454533E-4,0.8660513437,0.0030126179,0.005488732002931096,0.8489057142,1.386206E-4,0.0011773724984048166,0.8849746037,4.05617E-5,6.368806795625065E-4,0.8696186167,1.897938E-4,0.0013776567061499756,0.8754815769,4.364265E-4,0.0020890823344234186
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.7919353247,1.02101E-5,3.1953247096343744E-4,0.8677048892,0.0030316352,0.0055060286958932576,0.8499476683,1.515701E-4,0.0012311380913609977,0.8875534981,4.06246E-5,6.373743013332119E-4,0.8719072974,1.91413E-4,0.0013835208708219764,0.8784459406,3.898126E-4,0.0019743672404089366
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.7926139534,1.14788E-5,3.38803778019077E-4,0.8692405891,0.0030551794,0.005527367727951525,0.8509438246,1.619847E-4,0.0012727321006401936,0.8901134861,4.10335E-5,6.405739613815097E-4,0.8741743928,1.94823E-4,0.0013957900988329154,0.8812871182,3.466085E-4,0.001861742463392829
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.7937775314,1.19438E-5,3.4559803240180636E-4,0.8707361677,0.0030699012,0.005540668912685543,0.8520352304,1.741958E-4,0.0013198325651384724,0.8927723533,4.19998E-5,6.480725268054494E-4,0.8764694613,1.944918E-4,0.0013946031693639592,0.8840388685,3.113391E-4,0.001764480376768186
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.7940498054,1.254E-5,3.5411862419251544E-4,0.8723006102,0.0030878287,0.00555682346309472,0.8530778188,1.880665E-4,0.0013713733991878362,0.8953648615,4.33864E-5,6.586835355464716E-4,0.8787682915,1.918747E-4,0.00138518843483477,0.8867409647,2.807986E-4,0.0016757046279103009
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.7948979497,1.2926E-5,3.5952746765720143E-4,0.8737921911,0.0030955727,0.005563787109514526,0.8541679764,2.003612E-4,0.0014154900211587505,0.8980111879,4.43278E-5,6.657912585788431E-4,0.8809782177,1.936575E-4,0.001391608781231277,0.8893396789,2.574821E-4,0.0016046248782815252
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.7953895152,1.16017E-5,3.406126832635567E-4,0.8753487653,0.003116605,0.005582656177842229,0.8552384722,2.133226E-4,0.0014605567431633733,0.90066971,4.50371E-5,6.710968633513347E-4,0.883130964,1.928853E-4,0.001388831523259751,0.8918779796,2.352555E-4,0.0015338040944005854
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.7958438158,1.49299E-5,3.8639228770771296E-4,0.8768300283,0.0031214752,0.005587016377280454,0.8563711381,2.293117E-4,0.0015143041306157755,0.9033581591,4.50902E-5,6.714923677898357E-4,0.8853265584,1.885031E-4,0.0013729643112623138,0.8943987155,2.199924E-4,0.001483214077603095
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.7961060107,1.53322E-5,3.9156353252058594E-4,0.8781661576,0.0031277475,0.005592626842549036,0.8575066233,2.450192E-4,0.0015653089151985303,0.905998978,4.59095E-5,6.775654949892298E-4,0.8875800216,1.886759E-4,0.001373593462418921,0.8967991817,2.071037E-4,0.0014391097942825627
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.7963127494,1.41155E-5,3.757060020814147E-4,0.8796271437,0.0031408166,0.005604298885676959,0.8588163614,2.604846E-4,0.0016139535309295618,0.9087048137,4.63009E-5,6.804476467737985E-4,0.8897118354,1.876352E-4,0.0013697999853993284,0.899227432,1.972407E-4,0.0014044240812518133
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.7972579777,1.77168E-5,4.2091329273378857E-4,0.8809209794,0.0031531803,0.005615318601824833,0.8600502324,2.81951E-4,0.0016791396606595892,0.9113814741,4.60676E-5,6.78731169167882E-4,0.8917530084,1.898892E-4,0.0013780029027545624,0.9016043943,1.923547E-4,0.001386919968851844
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.798355788,1.69626E-5,4.1185677122028717E-4,0.8823008394,0.0031640086,0.005624952088684845,0.8613111258,3.030758E-4,0.001740907234748595,0.9139959711,4.61105E-5,6.790471264941779E-4,0.8937827539,1.881955E-4,0.001371843649983481,0.9039153469,1.877628E-4,0.001370265667671784
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.7989247441,1.59299E-5,3.991227881241561E-4,0.8835720259,0.0031810374,0.00564006861660388,0.8626075292,3.246935E-4,0.0018019253591644688,0.9166193706,4.61011E-5,6.789779083298661E-4,0.8958215016,1.906445E-4,0.0013807407432244476,0.9061537701,1.859981E-4,0.001363811203942833
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.7999345899,1.80691E-5,4.250776399671006E-4,0.8849732888,0.0031917635,0.005649569452622031,0.8639409155,3.494579E-4,0.0018693793087546464,0.9191333252,4.71569E-5,6.867088174765197E-4,0.8979657698,1.916699E-4,0.0013844489878648474,0.9082753736,1.872167E-4,0.0013682715373784548
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8009950221,1.9204E-5,4.3822368717357126E-4,0.8862001115,0.0032016087,0.005658275974181536,0.8653145379,3.768881E-4,0.0019413606053487332,0.9216196805,4.67846E-5,6.839926900194183E-4,0.9000143719,1.936651E-4,0.001391636087488392,0.9102830279,1.890949E-4,0.0013751178131345691
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8020183861,1.84197E-5,4.2918177966917465E-4,0.8874915904,0.0032184756,0.0056731610236269514,0.8664992154,4.033983E-4,0.0020084777818039213,0.9240995735,4.4803E-5,6.693504313885216E-4,0.9021069753,1.928622E-4,0.0013887483573347622,0.912276293,1.944894E-4,0.0013945945647391574
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.803014791,2.04069E-5,4.5173996945145335E-4,0.8887610906,0.0032377092,0.005690087169806804,0.8676951063,4.321413E-4,0.0020788008562630522,0.9265494877,4.26674E-5,6.532028781320548E-4,0.9042263895,1.92567E-4,0.001387685122785425,0.9141865784,1.968739E-4,0.0014031176002032046
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8044326425,1.82071E-5,4.266977853235238E-4,0.89006926,0.0032639464,0.005713095833258882,0.8688098782,4.64957E-4,0.0021562861591171057,0.9288422018,4.0518E-5,6.36537508714137E-4,0.9064284891,1.91919E-4,0.0013853483316480372,0.9160591,1.994973E-4,0.0014124351312538215
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8058341086,1.86717E-5,4.3210762548235595E-4,0.8912406278,0.0032887599,0.00573477105035589,0.8699332225,4.951812E-4,0.0022252667255859464,0.931098876,3.77494E-5,6.14405403622071E-4,0.9083973789,1.882688E-4,0.0013721107826994146,0.9178760535,2.013312E-4,0.001418912259443832
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8072549999,1.3511E-5,3.675731219771108E-4,0.892495243,0.0033100469,0.005753300704812847,0.8710680306,5.256629E-4,0.002292733957527563,0.9332564247,3.76146E-5,6.133074269891079E-4,0.9105459058,1.870027E-4,0.0013674893052598254,0.9196336854,2.052566E-4,0.0014326779121630934
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8084047854,1.60285E-5,4.0035609149855584E-4,0.8936529422,0.0033068093,0.005750486327259635,0.8722147065,5.631143E-4,0.0023730029498506737,0.9353713304,3.64225E-5,6.035105632878351E-4,0.9126047593,1.831319E-4,0.0013532623544605087,0.9212884927,2.053076E-4,0.0014328558894738856
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8096528888,1.56106E-5,3.95102518341759E-4,0.8948019159,0.0033110029,0.005754131472255392,0.8734514904,5.976938E-4,0.002444777699505622,0.9373310441,3.43572E-5,5.861501514117351E-4,0.9145909494,1.779036E-4,0.0013338050832111864,0.9228664333,2.084328E-4,0.001443720194497535
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8114253759,1.99922E-5,4.4712638034452855E-4,0.8959294814,0.0033168557,0.005759214963864433,0.8744941455,6.330878E-4,0.0025161236058667707,0.9391776764,3.34021E-5,5.779454991606043E-4,0.9165237951,1.717536E-4,0.0013105479769928302,0.9243869925,2.113527E-4,0.0014537974411863571
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8125458956,2.37525E-5,4.873653660243001E-4,0.8969072032,0.0033099175,0.00575318824652905,0.875550071,6.662331E-4,0.00258114916267929,0.9409115058,3.09575E-5,5.563946441151281E-4,0.9184479058,1.681849E-4,0.0012968612107700653,0.9259551865,2.109899E-4,0.0014525491385836144
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8139235616,2.49827E-5,4.998269700606401E-4,0.8980440086,0.0033073774,0.0057509802642679965,0.8766992652,6.96898E-4,0.0026398825731460103,0.9426058453,2.9951E-5,5.47275067950295E-4,0.9202329189,1.675468E-4,0.001294398702100709,0.9274610734,2.127021E-4,0.0014584310062529526
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.8150575638,2.66984E-5,5.167049448186072E-4,0.8990868652,0.0033062767,0.005750023217344431,0.8777734172,7.344352E-4,0.0027100464940661073,0.9442621654,2.87457E-5,5.361501655320085E-4,0.921742543,1.654691E-4,0.0012863479311601507,0.9289429635,2.115296E-4,0.001454405720560807
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8163762152,2.49458E-5,4.994577059171277E-4,0.9001516539,0.0032994177,0.0057440557970827545,0.8789610201,7.706118E-4,0.0027759895532944645,0.9458307838,2.8225E-5,5.312720583655798E-4,0.9233284539,1.642692E-4,0.0012816754659429196,0.9304177213,2.069312E-4,0.001438510340595437
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8175801992,2.55667E-5,5.056352440247811E-4,0.9011760724,0.0033013223,0.005745713445691492,0.8800906754,8.064208E-4,0.0028397549190026946,0.9473433489,2.76444E-5,5.257794214306985E-4,0.9248558688,1.618447E-4,0.0012721819838372181,0.931938017,2.010837E-4,0.001418039844292113
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8191545129,2.56243E-5,5.062045041285192E-4,0.9021536791,0.0033103908,0.005753599568965501,0.8811305457,8.402413E-4,0.0028986916013953607,0.9486697888,2.68788E-5,5.184476829922187E-4,0.926335718,1.590178E-4,0.0012610226009076918,0.9334591031,1.950192E-4,0.0013964927497126507
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8197645128,2.40143E-5,4.900438755866662E-4,0.9031160647,0.0033079435,0.005751472420172073,0.8821825063,8.738641E-4,0.0029561192465798803,0.9499425304,2.61641E-5,5.115085532031698E-4,0.9277586216,1.562852E-4,0.001250140792071037,0.9349593496,1.93209E-4,0.0013899964028730434
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.8213072538,2.1931E-5,4.683054558725533E-4,0.9040516609,0.0033205351,0.005762408437450438,0.8833495075,8.990704E-4,0.0029984502663876218,0.951422863,2.40676E-5,4.905874030180555E-4,0.9291265851,1.556591E-4,0.0012476341611225624,0.936352222,1.87523E-4,0.0013693903753130442
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.8220058024,2.07705E-5,4.5574664014120825E-4,0.9049273252,0.0033287106,0.005769497898431023,0.8844607568,9.30729E-4,0.0030507851448438646,0.9527165723,2.36413E-5,4.8622319977557633E-4,0.930438953,1.559401E-4,0.00124875978474645,0.9377034879,1.804283E-4,0.001343236017980459
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.8233412385,2.20363E-5,4.694283757933685E-4,0.9058856642,0.0033406662,0.005779849652023831,0.8856324077,9.585515E-4,0.0030960482877371276,0.9539425337,2.37202E-5,4.870338797250146E-4,0.9316706133,1.602732E-4,0.00126599052129153,0.9389677167,1.770481E-4,0.0013305942281552254
0.48,0.9659215099,7.396E-7,8.6E-5,0.8246943355,2.13065E-5,4.615896445978831E-4,0.9068135858,0.0033313647,0.005771797553622268,0.8868015105,9.858506E-4,0.003139825791345755,0.9551939631,2.31916E-5,4.8157657750351604E-4,0.9327803767,1.619637E-4,0.0012726495982791177,0.9403562295,1.740566E-4,0.0013193051201295324
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.8257349551,2.10098E-5,4.583644837899202E-4,0.9077251053,0.0033531316,0.005790623109821601,0.8878928715,0.0010092624,0.0031768890443325216,0.9562567323,2.36479E-5,4.8629106510401774E-4,0.9338171446,1.668967E-4,0.0012918850568065256,0.9415961176,1.669933E-4,0.0012922588749937065
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.8268602908,2.21442E-5,4.7057624249424235E-4,0.908580845,0.0033499866,0.005787906875546634,0.8890784967,0.0010234983,0.0031992159977094385,0.9573233926,2.32129E-5,4.8179767537836875E-4,0.9347943485,1.742045E-4,0.0013198655234530523,0.942742542,1.636971E-4,0.0012794416751067631
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.8279032528,2.01736E-5,4.491503089167367E-4,0.9095771259,0.0033595592,0.005796170459881248,0.890294733,0.0010332753,0.0032144599857518836,0.9583277249,2.27785E-5,4.772682683774399E-4,0.9357920873,1.824396E-4,0.0013507020396815873,0.9439356047,1.602121E-4,0.0012657491852653905
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.8288961649,1.93621E-5,4.4002386298927016E-4,0.910444808,0.0033852087,0.005818254635197741,0.8914881444,0.0010361625,0.0032189478094557544,0.9593916565,2.31981E-5,4.8164405944639245E-4,0.9367947698,1.936544E-4,0.0013915976429988662,0.945067867,1.597384E-4,0.0012638765762526024
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.8294923127,2.01546E-5,4.4893874860608767E-4,0.9112975949,0.0034030816,0.005833593746568233,0.8927454901,0.0010293448,0.0032083403809446405,0.9604392105,2.40202E-5,4.901040705809328E-4,0.9375501019,2.006382E-4,0.0014164681429527457,0.9460571146,1.594833E-4,0.0012628669763676617
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.8303413033,2.04221E-5,4.519081765137692E-4,0.9120119339,0.0034179028,0.005846283263749713,0.8939914674,0.0010272971,0.0032051475785055514,0.9614181006,2.40634E-5,4.905445953223825E-4,0.9384402692,2.073546E-4,0.0014399812498779281,0.9470614308,1.624708E-4,0.0012746403414296914
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.8317809224,1.13263E-5,3.3654568783450485E-4,0.9129548192,0.0034402388,0.005865354891223548,0.8952206504,0.0010219791,0.0031968407842743744,0.9622797871,2.48605E-5,4.986030485265809E-4,0.9393301916,2.152676E-4,0.001467200054525626,0.948025468,1.594594E-4,0.0012627723468622521
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.8324830532,1.00086E-5,3.163637147335326E-4,0.913826257,0.0034575238,0.005880071258071623,0.8966286123,9.947458E-4,0.0031539590992909214,0.9631930071,2.49756E-5,4.997559404349287E-4,0.9400374591,2.233778E-4,0.0014945828849548626,0.9488084155,1.594364E-4,0.0012626812741147308
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.8335889041,1.42716E-5,3.77777712418295E-4,0.9147115755,0.0034514354,0.005874891828791403,0.8981818205,9.629223E-4,0.0031030989349358487,0.964110986,2.55362E-5,5.053335532101545E-4,0.940646224,2.345532E-4,0.0015315129774180825,0.9495910925,1.571583E-4,0.001253627935234374
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.8352644384,1.09837E-5,3.314166561897576E-4,0.9155447561,0.0034629774,0.005884706789637016,0.8996187627,9.280072E-4,0.0030463210599015987,0.9649486089,2.55276E-5,5.052484537334083E-4,0.9413343322,2.445256E-4,0.0015637314347419125,0.9504316932,1.576951E-4,0.0012557670962403816
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.8361860871,1.47704E-5,3.8432278100575826E-4,0.9165230685,0.0034803714,0.0058994672640841055,0.9011430222,8.749711E-4,0.0029579910412305174,0.9657744586,2.54106E-5,5.040892778070171E-4,0.9419682169,2.562043E-4,0.0016006383101750377,0.9511985433,1.546506E-4,0.0012435859439540156
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.837244904,1.57554E-5,3.9693072443437787E-4,0.9173351657,0.0034810823,0.005900069745350473,0.9028237849,8.286738E-4,0.0028786694843277857,0.9665757442,2.58698E-5,5.086236329546632E-4,0.9426903456,2.645863E-4,0.0016266108938526142,0.9519446635,1.530903E-4,0.0012372966499590954
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.8377339482,1.77487E-5,4.212920602147636E-4,0.9180941844,0.0035039925,0.005919453099738185,0.904580397,7.790567E-4,0.0027911587199584333,0.9673837805,2.68697E-5,5.18359913573571E-4,0.9433306509,2.610395E-4,0.00161567168694633,0.9526041472,1.518344E-4,0.0012322110208888735
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.8390208662,1.61396E-5,4.0174121023365275E-4,0.918898986,0.0035185849,0.005931766094511819,0.9064180964,7.181588E-4,0.0026798485031807305,0.9681016296,2.76154E-5,5.255035680183342E-4,0.9439557928,2.61922E-4,0.0016184004448837747,0.9533195627,1.479355E-4,0.00121628738380368
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.8395417869,2.00824E-5,4.4813390855859145E-4,0.9196308923,0.003537116,0.005947365803446094,0.9083177769,6.613372E-4,0.0025716477208202527,0.9688290191,2.8334E-5,5.322969096284516E-4,0.9447072524,2.640854E-4,0.001625070460010888,0.9539117515,1.465244E-4,0.0012104726349653676
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.8406147838,1.81919E-5,4.265196361247627E-4,0.9205145013,0.0035094819,0.00592408803108124,0.9101046425,6.090334E-4,0.0024678602067378127,0.9695552623,2.87769E-5,5.364410498833958E-4,0.9453978598,2.61551E-4,0.0016172538452574475,0.954589054,1.435212E-4,0.001198003338893511
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.8414666951,2.31184E-5,4.8081597311237486E-4,0.9211302966,0.0035286576,0.005940250499768507,0.9120722103,5.573168E-4,0.0023607558111757346,0.9701906234,3.03291E-5,5.507186214392972E-4,0.9460125583,2.535234E-4,0.001592241815805627,0.9552119303,1.417012E-4,0.0011903831316009146
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.8426823497,2.54151E-5,5.041339107816494E-4,0.9218120998,0.0035433036,0.005952565497329702,0.9140073866,5.10574E-4,0.002259588458104705,0.9708656484,3.13644E-5,5.600392843363759E-4,0.9465835637,2.469027E-4,0.001571313781521692,0.9558679551,1.371284E-4,0.0011710183602318112
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.8444576621,2.41471E-5,4.913969881877585E-4,0.9225975257,0.0035503565,0.005958486804550296,0.9162036145,4.604124E-4,0.0021457222560247635,0.9715960997,3.34861E-5,5.786717549699484E-4,0.9471455777,2.391307E-4,0.0015463851396078532,0.9564866775,1.273316E-4,0.0011284130449440931
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.8455972552,2.84529E-5,5.334125982764187E-4,0.9235565382,0.0035636011,0.0059695905219704975,0.9182879585,4.220676E-4,0.0020544283876543375,0.9722688222,3.18392E-5,5.64262350330057E-4,0.9477606088,2.318818E-4,0.0015227665612299213,0.957179302,1.222143E-4,0.001105505766606398
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.8464810073,3.10663E-5,5.573715098567561E-4,0.9242354405,0.003583022,0.005985834945936949,0.920318988,3.912331E-4,0.001977961324192159,0.9728506345,3.27287E-5,5.720900278802279E-4,0.9483164561,2.300789E-4,0.0015168351921022929,0.9579113913,1.171263E-4,0.0010822490471236277
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.8479853511,2.84477E-5,5.333638532934154E-4,0.9249188942,0.0035950653,0.005995886339816658,0.9223443216,3.631809E-4,0.001905730568574687,0.9734641528,3.32718E-5,5.768171287331887E-4,0.9489429617,2.246695E-4,0.0014988979284794545,0.958626377,1.14251E-4,0.001068882594114059
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.8490121782,2.56101E-5,5.060642251730505E-4,0.9256968868,0.0036050846,0.006004235671590514,0.9241975659,3.449889E-4,0.0018573876816647622,0.9739783478,3.29499E-5,5.740200344935706E-4,0.9494397825,2.190958E-4,0.0014801885015091828,0.9593125862,1.116683E-4,0.0010567322271985463
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.8504065037,2.53284E-5,5.032732856013718E-4,0.9265180808,0.0036131392,0.006010939360865322,0.9260779333,3.212969E-4,0.0017924756623173437,0.9745556486,3.36292E-5,5.799068890778933E-4,0.9497645074,2.16124E-4,0.0014701156417098623,0.9600953174,1.113636E-4,0.0010552895337299618
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.8518023193,3.24649E-5,5.697797820210892E-4,0.9272907001,0.003632226,0.0060267951682465536,0.9280290717,3.185932E-4,0.001784917925283961,0.9750145328,3.4291E-5,5.855851774080351E-4,0.9502790701,2.108409E-4,0.001452036156574622,0.9607529104,1.11913E-4,0.0010578894082086275
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.8530636907,3.14181E-5,5.605185099530613E-4,0.9281557536,0.0036819152,0.006067878706764004,0.930117718,3.070095E-4,0.0017521686562657146,0.9756202853,3.39932E-5,5.830368770498141E-4,0.9508300638,2.061464E-4,0.0014357799274262056,0.9614760029,1.091138E-4,0.0010445755118707312
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.8543799043,4.20775E-5,6.486717197473619E-4,0.9288885427,0.0037452141,0.006119815438393547,0.9321130329,3.099891E-4,0.0017606507319738347,0.9760690737,3.50791E-5,5.922761180395509E-4,0.95126531,2.002464E-4,0.0014150844497767617,0.9622543168,1.101878E-4,0.0010497037677364028
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.8559515953,3.1873E-5,5.645617769562513E-4,0.9296860653,0.0037773761,0.006146036202301448,0.9341138035,3.041192E-4,0.0017439013733580233,0.9766219753,3.467E-5,5.888123640006212E-4,0.9517887515,2.021878E-4,0.001421927564962435,0.9629430956,1.122957E-4,0.0010596966547083179
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.8578498363,3.66339E-5,6.052594485012192E-4,0.9304334515,0.0038252932,0.006184895472035077,0.9361774719,3.097757E-4,0.0017600446017075817,0.9771911162,3.53522E-5,5.945771606780738E-4,0.952201364,2.004845E-4,0.001415925492390048,0.963744027,1.149113E-4,0.0010719668838168462
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.8590438724,4.33722E-5,6.58575735963602E-4,0.9311344993,0.0038610439,0.006213729878261526,0.9381377107,3.072674E-4,0.0017529044469108976,0.9777524078,3.46981E-5,5.890509315840184E-4,0.9525579745,1.964865E-4,0.0014017364231552235,0.9645808047,1.148514E-4,0.0010716874544380933
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.8611733913,4.17154E-5,6.45874600832081E-4,0.9320179403,0.0039015154,0.0062462111715823375,0.9402279502,3.171945E-4,0.001780995508135829,0.9782399088,3.55317E-5,5.960847255214647E-4,0.953026908,1.963772E-4,0.0014013464953393933,0.9652690601,1.185319E-4,0.0010887235645470341
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.8620879114,3.57414E-5,5.97841116016622E-4,0.9329003134,0.0039796096,0.006308414697846044,0.9420879096,3.27979E-4,0.001811019050148286,0.9786734694,3.5449E-5,5.953906280753838E-4,0.9535361058,2.086944E-4,0.0014446259031320183,0.9658948231,1.222722E-4,0.0011057676066877705
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.8629905045,3.71955E-5,6.098811359601147E-4,0.933750518,0.0040287188,0.006347218918550076,0.943907479,3.296058E-4,0.0018155048884538978,0.9792482454,3.59944E-5,5.999533315183774E-4,0.9540190005,2.11414E-4,0.001454008253071488,0.9664931846,1.287012E-4,0.0011344655129178673
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.8639058352,2.24568E-5,4.738860622554751E-4,0.9344725382,0.0041196339,0.006418437426663907,0.9459895384,3.354189E-4,0.0018314445118539629,0.9798692244,3.69241E-5,6.076520385878747E-4,0.9544638205,2.238178E-4,0.0014960541434052444,0.9670531827,1.287424E-4,0.0011346470816954494
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.8664358199,3.14536E-5,5.608350916267633E-4,0.9350276989,0.0041646705,0.006453425834392149,0.947714681,3.330865E-4,0.0018250657522401762,0.9804755288,3.454E-5,5.877074101966045E-4,0.9544090492,2.382548E-4,0.0015435504526901608,0.9677100599,1.300976E-4,0.0011406033491095841
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.8698381484,4.60317E-5,6.784666535652287E-4,0.9359195709,0.0041731756,0.006460012074292121,0.9495586085,3.466877E-4,0.0018619551552064835,0.9810985792,3.43611E-5,5.861834183939358E-4,0.9548406118,2.461727E-4,0.0015689891650358838,0.9681265342,1.329439E-4,0.0011530130094669357
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.8726321399,3.27499E-5,5.722752834082563E-4,0.9367765573,0.0042338441,0.006506799597344304,0.9513239151,3.574927E-4,0.001890747735685541,0.9814756668,3.5985E-5,5.998749869764533E-4,0.9555520684,2.621166E-4,0.0016190015441623273,0.9688540018,1.366846E-4,0.0011691218927040927
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.8740470886,3.80569E-5,6.169027476028941E-4,0.9378139001,0.0043264534,0.0065775781257237835,0.9529988784,3.616468E-4,0.0019017013435342575,0.982158072,3.63083E-5,6.02563689579782E-4,0.9559417015,2.836015E-4,0.0016840472083644211,0.9694730949,1.431967E-4,0.0011966482356983608
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.8763427913,3.80764E-5,6.170607749646707E-4,0.9389740491,0.004312927,0.006567287872478258,0.9546952325,3.574159E-4,0.0018905446305231728,0.9826674718,3.74814E-5,6.122205484953931E-4,0.9563971025,3.059266E-4,0.001749075755935117,0.9697103214,1.5023E-4,0.0012256834827964354
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.8782210588,4.57021E-5,6.760332832043108E-4,0.940300853,0.0044504593,0.006671176283085316,0.9565533024,3.542616E-4,0.001882183837992453,0.9831916302,3.92014E-5,6.261102139400059E-4,0.9565598452,3.29901E-4,0.0018163177034869202,0.9700654042,1.654799E-4,0.001286389909786298
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.8796718955,6.04904E-5,7.777557457196957E-4,0.9410128361,0.0045990182,0.006781606151937754,0.9585449368,3.568881E-4,0.0018891482207598217,0.9838516414,3.89786E-5,6.243284392048788E-4,0.9570399439,3.427517E-4,0.001851355449393768,0.9701426518,1.83592E-4,0.0013549612540585802
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.8839874387,6.59654E-5,8.121908642677532E-4,0.9422448993,0.0047191499,0.006869606902872973,0.9600784916,3.566618E-4,0.001888549178602453,0.9842307717,4.09261E-5,6.397351014287085E-4,0.9573940331,3.59239E-4,0.0018953601240925167,0.9706514883,1.957861E-4,0.0013992358628908852
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.8862249374,6.81138E-5,8.25310850528454E-4,0.9434263295,0.0046953697,0.006852276774912117,0.9621621621,3.469299E-4,0.0018626054332574035,0.9849607664,3.94698E-5,6.28249950258653E-4,0.9585440302,3.396264E-4,0.0018428955477725808,0.9711333942,1.986697E-4,0.001409502394464089
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.8868627369,1.115381E-4,0.0010561159974169505,0.9449215645,0.0047935019,0.006923512042309163,0.9644999945,3.479294E-4,0.001865286573157058,0.9852646989,4.26303E-5,6.529188310961785E-4,0.9598137158,3.226903E-4,0.0017963582604814663,0.9715294033,1.927759E-4,0.0013884376111298628
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.8895739913,6.29105E-5,7.931613959340179E-4,0.9466704029,0.0048492439,0.006963651269269592,0.9663116586,3.562332E-4,0.0018874141040057955,0.9856614333,4.49734E-5,6.706220992481533E-4,0.9609304935,3.120798E-4,0.001766578048091847,0.9724215269,1.91594E-4,0.0013841748444470446
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.8917647123,6.67549E-5,8.170367188811039E-4,0.9487843162,0.0048303749,0.006950089855534243,0.9681699365,3.72105E-4,0.0019290023328135196,0.9861568636,4.86766E-5,6.976861758699251E-4,0.9620130742,3.072916E-4,0.0017529734738438,0.9731372565,1.906329E-4,0.0013806987361477522
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.8921507061,1.550142E-4,0.0012450469870651467,0.9501726869,0.0048114463,0.006936458966936948,0.9693406606,3.825859E-4,0.00195598031687438,0.9868131894,4.85921E-5,6.970803397026773E-4,0.9631083202,3.288182E-4,0.001813334497548646,0.9735949779,1.788539E-4,0.0013373627032334946
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.8880392015,1.516083E-4,0.0012312932225915971,0.952215673,0.0049766136,0.007054511747810758,0.971117633,3.902037E-4,0.00197535743601,0.9870392013,5.58367E-5,7.472395867457772E-4,0.9627254796,3.318455E-4,0.0018216627020389915,0.9740784168,1.758904E-4,0.0013262367812724846
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.8864229798,2.048932E-4,0.0014314090959610393,0.953394255,0.0052812033,0.007267188796226502,0.9730026108,4.49411E-4,0.002119931602670237,0.987310707,6.11505E-5,7.819878515680406E-4,0.9630026126,3.601459E-4,0.001897751037412442,0.9751958251,1.742848E-4,0.0013201696860631212
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.8850980461,2.359776E-4,0.0015361562420535223,0.9557647079,0.0060207084,0.007759322393095933,0.9759215701,4.852896E-4,0.002202928959362966,0.9877254909,7.32135E-5,8.556488765843148E-4,0.9628235316,4.45976E-4,0.002111814385782993,0.9748627466,2.122245E-4,0.0014567927100311835
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.88984375,8.605957E-4,0.002933591143973543,0.95703125,0.0067181828,0.00819645215931869,0.977578125,6.308877E-4,0.002511747797849139,0.9878125,1.372613E-4,0.0011715856776181588,0.958203125,7.760404E-4,0.0027857501682670683,0.976796875,3.001882E-4,0.0017325940089934514
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.95,0.047979798,0.02190429136037046,0.99,0.01,0.01,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_aleatoric_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5750982165,0,0,0.4918324113,0.0022655952,0.015051894232952875,0.5815719962,5.3232E-6,0.001631441080762649,0.7009954929,1.82101E-5,0.0013494480353092519,0.6894735754,8.91056E-5,0.002985056113375425,0.6888563275,4.02317E-5,0.0020057841359428486
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5764732957,0,0,0.494715628,0.0023151638,0.015215662325380385,0.5851126313,5.0252E-6,0.0015851182921157651,0.7052255988,1.9418E-5,0.0013934848402476433,0.6938527524,9.07755E-5,0.003012897276708916,0.6932334006,4.17419E-5,0.0020430834539979024
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5780040026,0,0,0.4974652618,0.0023525706,0.015338091797873685,0.5886308253,6.3491E-6,0.0017817266906010024,0.7091610968,2.01548E-5,0.0014196760193790695,0.6980782807,9.19631E-5,0.003032541838128536,0.6973995268,4.15378E-5,0.002038082432091499
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.578130722,0,0,0.5001907408,0.0023810321,0.015430593313285139,0.5918150842,6.5594E-6,0.0018109942020890072,0.7131314397,1.9678E-5,0.0014027829482853005,0.7020724773,9.32045E-5,0.0030529412048056217,0.7012880683,4.14377E-5,0.0020356252110838085
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5804691315,0,0,0.5029194593,0.002418045,0.015550064308548696,0.5948281288,7.1006E-6,0.0018842239781936753,0.717061919,1.88834E-5,0.0013741688396991106,0.706027329,9.571E-5,0.0030937032824755514,0.7052866399,4.13357E-5,0.002033118294640034
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5813469887,0,0,0.5056230366,0.0024583334,0.01567907331445325,0.5979490876,1.04637E-5,0.0022873237637029,0.7209206104,1.81713E-5,0.0013480096438824166,0.709823364,9.52399E-5,0.0030860962395881306,0.7091295063,3.95475E-5,0.0019886553245849316
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5833499432,0,0,0.5084113181,0.0024856175,0.015765841239845084,0.6009269655,1.21699E-5,0.002466769142015523,0.724621135,1.81328E-5,0.0013465808553518054,0.7135306776,9.68238E-5,0.0031116522941999803,0.7127917588,4.1776E-5,0.002043917806566595
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5834060311,0,0,0.511253491,0.0025155392,0.015860451443764138,0.6039696038,1.40462E-5,0.0026501132051291697,0.728335017,1.86981E-5,0.0013674099604727178,0.717175436,9.6732E-5,0.0031101768438466645,0.7165582061,4.29959E-5,0.0020735452731975735
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5841190219,0,0,0.5139976025,0.0025253142,0.015891237207970938,0.607124269,1.41155E-5,0.002656642618042555,0.7319450974,1.8668E-5,0.0013663088962602857,0.7206177056,9.68349E-5,0.0031118306509191657,0.720081836,4.33708E-5,0.002082565725253347
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.585259378,0,0,0.5168712676,0.0025454578,0.015954490903817644,0.6101890504,1.32288E-5,0.002571847584908561,0.7355485559,1.86166E-5,0.0013644266194999274,0.7241112888,9.92951E-5,0.0031511125019586337,0.7236289203,4.33946E-5,0.0020831370574208507
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5853850245,0,0,0.519853428,0.0025827602,0.016070968234677088,0.6130106151,1.20099E-5,0.0024504999489900017,0.7390040874,1.87938E-5,0.001370904810699853,0.7277319252,1.002712E-4,0.0031665628053143048,0.7271817327,4.45684E-5,0.0021111229239435584
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5857239962,0,0,0.5226929545,0.0026067848,0.016145540560786438,0.6159079671,1.11526E-5,0.0023614190648845027,0.7425638795,1.80463E-5,0.0013433651774554826,0.7313156128,1.010901E-4,0.003179466936453342,0.7306516171,4.47906E-5,0.0021163789830746286
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5859287977,0,0,0.5255622596,0.0026257879,0.016204283075779688,0.6187418699,1.06335E-5,0.0023058078844517813,0.7460612535,1.77651E-5,0.0013328578318785541,0.7346789598,1.007381E-4,0.0031739265902033715,0.7340569913,4.62783E-5,0.002151239177776381
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5858513117,0,0,0.5286561877,0.0026568143,0.016299737114444515,0.6216416657,1.23813E-5,0.00248810168602491,0.7496088445,1.81999E-5,0.0013490700500715298,0.7380918205,1.041994E-4,0.0032279931846272538,0.737553525,4.67796E-5,0.0021628592187195174
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5865949988,0,0,0.5317648202,0.0026697727,0.016339439096860087,0.624512881,1.50956E-5,0.002747325972650497,0.7531721234,1.76321E-5,0.0013278591792806947,0.7415389895,1.044133E-4,0.0032313046900594193,0.7409338415,4.51931E-5,0.0021258668820036686
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5861317515,0,0,0.535045442,0.0026904126,0.016402477251927526,0.6274646819,1.33548E-5,0.002584066562610182,0.7566634774,1.79672E-5,0.001340417845300487,0.7450339198,1.061137E-4,0.003257509785096585,0.744286865,4.49174E-5,0.0021193725486567954
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5858556032,0,0,0.5382092655,0.0027243272,0.016505536040977282,0.6306363344,1.14444E-5,0.002392112037509949,0.7601051092,1.84345E-5,0.0013577370879518612,0.7484370768,1.071879E-4,0.003273956322249886,0.7477380276,4.5088E-5,0.0021233935103979196
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5859239697,0,0,0.5414577872,0.0027484409,0.016578422421931464,0.6334838867,1.53743E-5,0.0027725710090095077,0.7634098589,1.93703E-5,0.0013917722514836973,0.7518454432,1.086509E-4,0.00329622359678466,0.7512031078,4.40793E-5,0.002099507085008288
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5860702395,0,0,0.5447687298,0.0027666335,0.016633200233268402,0.63602072,1.3033E-5,0.0025527436220662662,0.7669282973,1.95343E-5,0.001397651601794954,0.7552719176,1.089687E-4,0.0033010407449772564,0.7545581579,4.36077E-5,0.0020882456752020343
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5856801271,0,0,0.5481058449,0.0027871897,0.01669487855601232,0.6391353607,1.44461E-5,0.002687573254815578,0.7702440619,1.84681E-5,0.0013589738776003018,0.7587377489,1.109149E-4,0.0033303888661836475,0.7578890502,4.3784E-5,0.0020924626639440905
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.585826993,0,0,0.5514623553,0.0028110393,0.016766154299659778,0.642172575,1.56765E-5,0.0027996874825594376,0.7737114847,1.85818E-5,0.0013631507620215748,0.7621168315,1.119906E-4,0.003346499663827863,0.7611688495,4.50932E-5,0.0021235159523770946
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5859776735,0,0,0.5549075425,0.0028362122,0.016841057567742,0.6449447274,1.26914E-5,0.002519067287707893,0.7773179233,1.91713E-5,0.0013846046367104222,0.7653847158,1.13806E-4,0.0033735144878894474,0.7643955588,4.8687E-5,0.00220651308629702
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5859452486,0,0,0.5583567142,0.0028562924,0.016900569221183055,0.6475884914,1.42793E-5,0.0026720123502708593,0.7807481647,2.02036E-5,0.0014213936822710306,0.7686706781,1.146324E-4,0.0033857406870580033,0.7677434921,4.90803E-5,0.0022154074117416867
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5860201716,0,0,0.5620320082,0.0028663814,0.016930391017339202,0.6504507363,1.64689E-5,0.0028695731389877487,0.7840818644,2.07696E-5,0.0014411661944411546,0.7722975731,1.139311E-4,0.0033753681280713666,0.7710197866,5.29937E-5,0.0023020360553214626
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5859051347,0,0,0.5655172318,0.0028845829,0.016984059879781393,0.6535539031,1.59676E-5,0.0028255618910227394,0.7875867605,2.13485E-5,0.0014611125897753395,0.7757358849,1.141382E-4,0.0033784345487222335,0.7742517769,5.37261E-5,0.0023178891259074495
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5853143334,0,0,0.5690132588,0.0029134186,0.01706873926217165,0.6565879881,1.1837E-5,0.002432796744489765,0.7911335349,2.3035E-5,0.001517728565982732,0.7792337358,1.156898E-4,0.0034013203318711397,0.7776489556,5.55442E-5,0.0023567817039344143
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5853555202,0,0,0.5726304322,0.0029418508,0.017151824392757756,0.6596769989,9.4193E-6,0.0021701728041794276,0.7947605789,2.28296E-5,0.0015109467230845699,0.7827062368,1.200301E-4,0.0034645360439747195,0.7807869077,5.63294E-5,0.0023733815538172533
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5855979323,0,0,0.5762223125,0.0029462609,0.017164675645056623,0.6621517539,7.7754E-6,0.001971725132973661,0.7980454385,2.29756E-5,0.0015157704311669364,0.7860580027,1.212614E-4,0.003482260759908712,0.7839234233,5.68819E-5,0.0023849926624625074
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5852676034,0,0,0.579842937,0.0029530469,0.017184431617018936,0.6650004387,5.9456E-6,0.0017241809649801846,0.8012431562,2.25895E-5,0.00150298037246,0.7897331238,1.200129E-4,0.003464287805595834,0.7871743619,5.78171E-5,0.0024045186628512574
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5853393078,0,0,0.583599329,0.0029628148,0.017212828936580993,0.6681803465,7.188E-6,0.0018957847979135184,0.8046880007,2.24331E-5,0.0014977683398977293,0.7933515608,1.201059E-4,0.0034656298128911576,0.7906945229,5.69002E-5,0.00238537628058971
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5850552917,0,0,0.5874198735,0.0029622212,0.017211104554908728,0.671333164,9.0906E-6,0.002131970919126244,0.8081044853,2.28156E-5,0.0015104833663433703,0.7968273938,1.194229E-4,0.0034557618552209296,0.7941199362,5.76276E-5,0.002400574931136289
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5850352645,0,0,0.5912438393,0.002980767,0.01726489791455484,0.6742912233,8.7168E-6,0.0020876781361119823,0.8113703072,2.27703E-5,0.0015089831012970291,0.8003721535,1.175821E-4,0.0034290246426644413,0.7972587883,6.02112E-5,0.0024537970576231443
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5846154094,0,0,0.5950437605,0.0029910393,0.017294621418232896,0.6777061224,9.9128E-6,0.0022262973745661202,0.8148073077,2.17856E-5,0.0014759945799358478,0.8037494242,1.158595E-4,0.003403814037223538,0.8006847858,5.99265E-5,0.0024479889705633887
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5843257308,0,0,0.5990585387,0.002998074,0.017314947299948678,0.6807624996,8.3388E-6,0.0020419108697492163,0.8181308031,2.19118E-5,0.0014802634900584423,0.8072417259,1.155811E-4,0.0033997220474621154,0.8039185703,5.54502E-5,0.0023547866145364423
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5839452744,0,0,0.602937454,0.0030057965,0.01733723305490239,0.6838281751,6.1726E-6,0.0017567868396592683,0.8214421332,2.14034E-5,0.001462990088824938,0.8109394789,1.20184E-4,0.0034667564090948184,0.8067991853,5.43973E-5,0.002332322876447427
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5832636952,0,0,0.6070340097,0.0030085928,0.01734529561581468,0.686861068,8.0741E-6,0.0020092411502853507,0.824876225,1.90686E-5,0.0013808910166990007,0.8143123567,1.188953E-4,0.003448119777501936,0.8099144816,5.58E-5,0.002362202362203543
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5824950933,0,0,0.6111495674,0.0029932674,0.01730106181712556,0.6896309555,9.7192E-6,0.0022044500447957536,0.8281711161,1.83538E-5,0.0013547619717131124,0.8175767541,1.178112E-4,0.003432363617101195,0.8131417453,5.46675E-5,0.002338108209643001
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.581900835,0,0,0.6151722252,0.0029986312,0.017316556239622242,0.6926561296,1.0035E-5,0.002239977678460212,0.8314296126,1.9154E-5,0.0013839797686382557,0.820986259,1.199494E-4,0.003463371190040132,0.8162441134,5.58781E-5,0.002363854902484499
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5811184645,0,0,0.6195358932,0.0030190706,0.017375472943203588,0.6957636178,4.8145E-6,0.0015515315014526776,0.8343969226,1.88213E-5,0.0013719074312795307,0.824419868,1.199205E-4,0.003462953941362778,0.8192491949,5.82495E-5,0.002413493318822325
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.580550015,0,0,0.6237500727,0.0030141018,0.01736116873945991,0.6994890571,4.0502E-6,0.0014230600830604447,0.8377134562,1.86951E-5,0.0013673002596357538,0.8278684556,1.178477E-4,0.003432895279498051,0.8224950194,5.36673E-5,0.00231662038323071
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5800669789,0,0,0.6282082617,0.0030123241,0.01735604822533056,0.7029920518,4.925E-6,0.0015692354826475215,0.8409785151,1.84221E-5,0.0013572803689731905,0.8311654389,1.161919E-4,0.003408693298024919,0.8258299589,5.14528E-5,0.0022683209649430125
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5799574256,0,0,0.632359004,0.003001139,0.01732379577344411,0.7065803707,5.6784E-6,0.0016849925815860436,0.8442355394,1.75351E-5,0.001324201646275974,0.8345725358,1.176765E-4,0.003430400851212581,0.8288364708,5.26998E-5,0.0022956437005772477
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5791943669,0,0,0.6369152427,0.0029834803,0.017272753978448255,0.7096989751,5.6345E-6,0.0016784665620738473,0.8473686099,1.8639E-5,0.0013652472303579304,0.8378356934,1.161342E-4,0.0034078468275437496,0.8317679703,4.90143E-5,0.002213917342630479
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5782570243,0,0,0.64155339,0.0030009817,0.017323341767684432,0.7130391896,4.0017E-6,0.0014145140508315922,0.8505951941,1.89743E-5,0.0013774723227709513,0.841185981,1.067919E-4,0.0032679029973363654,0.8349437833,4.51163E-5,0.002124059792002099
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5770238042,0,0,0.6460160136,0.0029857672,0.017279372673798084,0.7169497311,3.3312E-6,0.0012905812643921343,0.8538792372,1.95082E-5,0.0013967175806153512,0.8443962336,1.044199E-4,0.0032314068143766733,0.8381041408,4.64097E-5,0.0021542910666852797
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5768117309,0,0,0.6506667674,0.0029410788,0.017149573755636027,0.7212908566,5.8794E-6,0.0017145553359399048,0.8570906043,2.00987E-5,0.001417698839669413,0.8477939427,9.88922E-5,0.003144713023472889,0.841324389,4.48223E-5,0.002117127771297708
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5766692758,0,0,0.6553183198,0.002931347,0.017121176945525677,0.7254270315,6.9442E-6,0.0018633571852975479,0.860380441,1.78785E-5,0.001337105081883993,0.8509860158,8.96605E-5,0.00299433632045567,0.8444953382,3.95941E-5,0.0019898266256133976
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5768774152,0,0,0.6602595508,0.0029154417,0.01707466456478721,0.7293463647,2.9127E-6,0.0012067932714429593,0.8636424839,1.78616E-5,0.0013364729701718623,0.8544353962,8.5522E-5,0.002924414471308744,0.8474914968,3.57909E-5,0.001891848302586653
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5771744251,0,0,0.665132314,0.0028884385,0.01699540673240861,0.7336211205,2.5518E-6,0.0011295574354586843,0.8668751001,1.73155E-5,0.001315883733465841,0.8577941,8.19559E-5,0.0028627940896962883,0.8506616056,3.14658E-5,0.001773860197422559
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5768249631,0,0,0.6701012254,0.0028509302,0.016884697806001738,0.7381079495,1.8702E-6,9.670056876771718E-4,0.8699407518,1.69331E-5,0.0013012724541770642,0.8611390054,7.81072E-5,0.002794766537655695,0.8537527859,2.79178E-5,0.0016708620529535046
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.577049017,0,0,0.6750923753,0.0028451855,0.016867677670621996,0.7422321141,1.7065E-6,9.237153241123588E-4,0.8730307281,1.63752E-5,0.001279656203829763,0.8644020855,7.12993E-5,0.0026701928769285563,0.8568609476,2.94702E-5,0.0017166886729981065
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5760822892,0,0,0.6800643086,0.002819241,0.01679059558205128,0.7468709648,8.828E-7,6.643794096749236E-4,0.8763480484,1.74253E-5,0.0013200492415057856,0.8678225458,6.54097E-5,0.002557532013484875,0.8597599566,3.17557E-5,0.001782012906799499
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5743740201,0,0,0.6850464046,0.0028211875,0.016796390981398353,0.7515758872,3.105E-7,3.940177660969109E-4,0.8797758758,1.60947E-5,0.0012686488875965642,0.871099633,5.98003E-5,0.0024454099860759543,0.862686044,3.01646E-5,0.0017367959005018408
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5721889138,0,0,0.6899856865,0.0028228819,0.016801434164975322,0.7560380995,3.611E-7,4.2491175554460717E-4,0.8828965068,1.61263E-5,0.0012698936963383982,0.8742105722,5.62714E-5,0.0023721593538377646,0.8657795906,3.07648E-5,0.001753989737712282
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5702267885,0,0,0.6954050899,0.0028095131,0.016761602250381674,0.7614758611,8.194E-7,6.400781202322105E-4,0.8863021195,1.68046E-5,0.0012963255763888946,0.8773591876,5.20546E-5,0.002281547720298657,0.8684208214,3.24002E-5,0.0018000055555469823
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5687365532,0,0,0.7006359398,0.0028063724,0.016752230896212004,0.7665762603,5.291E-7,5.143442427013255E-4,0.8895352066,1.46056E-5,0.0012085363047918752,0.8807584345,4.88583E-5,0.0022103913680613214,0.871200788,3.05119E-5,0.0017467655824408724
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5664593577,0,0,0.7061578929,0.0027686608,0.016639293254222066,0.7713397145,1.4834E-6,8.612200647918045E-4,0.892770344,1.53865E-5,0.0012404233148405426,0.8840095758,4.68064E-5,0.0021634786802739703,0.8741435468,2.7791E-5,0.001667063286141231
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.567257762,0,0,0.7118546069,0.0027743337,0.016656331228694993,0.7766728699,9.406E-7,6.857842226239971E-4,0.8956451535,1.44015E-5,0.0012000624983724807,0.8872636437,4.46956E-5,0.002114133392196434,0.8774321496,2.52193E-5,0.0015880585631518757
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.57281214,0,0,0.7178191364,0.0027519965,0.016589142533597088,0.7823665142,3.223E-7,4.0143492623338095E-4,0.8987906456,1.36394E-5,0.0011678784183295793,0.8904907703,4.34841E-5,0.0020852841532990173,0.8804747045,2.68197E-5,0.0016376721283578102
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5791071057,0,0,0.7232434988,0.0027849358,0.01668812691706292,0.7876761854,4.286E-7,4.6292547996410827E-4,0.9016561985,1.49986E-5,0.0012246877152972508,0.8933906078,4.21209E-5,0.002052337691511804,0.8833864927,3.02822E-5,0.001740178151799407
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5872019529,0,0,0.7288879514,0.0028097491,0.01676230622557648,0.7931261957,1.1703E-6,7.64950978821519E-4,0.9044893444,1.25246E-5,0.001119133593455223,0.8966448665,3.71932E-5,0.0019285538623538623,0.8867588162,2.4662E-5,0.001570413958165171
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5956686735,0,0,0.7342501462,0.0028349878,0.016837422011697634,0.7983216047,2.3451E-6,0.0010828434789940788,0.9073741257,1.28125E-5,0.0011319231422671772,0.900000006,3.53011E-5,0.0018788586961237931,0.8899350286,2.43246E-5,0.001559634572584232
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.6042037606,0,0,0.7394628644,0.0028291762,0.01682015517169803,0.8029915392,3.958E-7,4.448595283907045E-4,0.9102368832,1.07557E-5,0.0010370969096473097,0.9034363866,2.78323E-5,0.001668301531498428,0.8930716217,2.42832E-5,0.001558306773392197
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.6153846383,0,0,0.7456623554,0.0028763095,0.0169596860230371,0.80834952,7.202E-7,6.000833275471E-4,0.9134129524,1.05323E-5,0.0010262699449949805,0.906629324,2.30138E-5,0.0015170299931115403,0.896130985,2.13842E-5,0.001462333751234649
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.6232071519,0,0,0.7513049603,0.0029049404,0.01704388570719717,0.8130731285,8.362E-7,6.466065264130884E-4,0.9162355959,9.3033E-6,9.64536157953656E-4,0.9095873535,2.11608E-5,0.0014546752214841634,0.8991946876,1.98723E-5,0.0014096914556029627
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.6281616688,0,0,0.7569889903,0.0029539584,0.0171870835222268,0.8181048036,1.4354E-6,8.471717653463198E-4,0.9191455901,9.6916E-6,9.844592424270292E-4,0.9123865366,1.92886E-5,0.0013888340433615529,0.9021481276,1.77068E-5,0.0013306690046739648
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.6325207353,0,0,0.7624664843,0.0030157239,0.01736583974358856,0.822993964,5.2555E-6,0.0016210336208728059,0.9220275581,9.9274E-6,9.963633875248528E-4,0.9153126836,1.91238E-5,0.001382888281821782,0.9050439537,1.43433E-5,0.0011976351698242667
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.6359544992,0,0,0.7683340907,0.0030956938,0.01759458382571182,0.8293255568,1.9864E-6,9.965942002640794E-4,0.9248376489,8.8799E-6,9.423322131817419E-4,0.9182987273,1.71085E-5,0.0013079946483070947,0.9077412724,1.59026E-5,0.0012610551137836917
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.6398088336,0,0,0.7742881894,0.0031916852,0.017865288130897862,0.8351032138,5.51E-8,1.6598192672697833E-4,0.9269861281,9.0846E-6,9.531316803044582E-4,0.920992893,1.81145E-5,0.0013459011850800934,0.9102542043,1.56601E-5,0.0012514032123979865
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.6437144279,0,0,0.780255127,0.0032524927,0.018034668558085564,0.841266036,2.881E-6,0.0012002083152519816,0.9295384407,8.7342E-6,9.345694195724574E-4,0.9238461077,1.62683E-5,0.001275472461482411,0.9131952524,1.59388E-5,0.0012624896039175927
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.6483150125,0,0,0.7855693519,0.0033209477,0.018223467562459128,0.8460447192,4.0268E-6,0.001418943268774337,0.9321816266,7.1212E-6,8.43872028212809E-4,0.9267328799,1.60916E-5,0.001268526704488321,0.9158354044,1.43701E-5,0.001198753519285762
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.6503049731,0,0,0.7911308706,0.0033611259,0.0183333736666223,0.8506503105,4.9917E-6,0.0015798259397794428,0.9348078549,6.3543E-6,7.971386328613111E-4,0.9292820871,1.65969E-5,0.0012882895637239323,0.9184951246,1.12209E-5,0.0010592874963861322
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6541949511,0,0,0.7964108884,0.0034405345,0.01854867785045608,0.856549561,5.3684E-6,0.00163835283135227,0.9368056118,6.3217E-6,7.950911897386362E-4,0.9317076921,1.51877E-5,0.0012323838687681693,0.9215118527,8.8972E-6,9.432497018287364E-4
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.65537709,0,0,0.8015035152,0.0034860772,0.018671039606834965,0.8616760373,6.136E-7,5.538952969650492E-4,0.9392814755,6.9439E-6,8.333006660263749E-4,0.9345730782,1.14564E-5,0.0010703457385349837,0.9241275489,9.7128E-6,9.85535387492504E-4
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.6568183899,0,0,0.8063616157,0.003535502,0.01880293062264497,0.8658546507,1.9505E-6,9.875474672136019E-4,0.9414780796,8.0334E-6,8.962923630155509E-4,0.9373384833,1.17069E-5,0.001081984288240823,0.9267961383,7.7306E-6,8.79238306717809E-4
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6576939821,0,0,0.8114616394,0.0035697175,0.01889369603862622,0.8717102408,4.446E-7,4.714870093650513E-4,0.9435576558,7.7315E-6,8.792894858918762E-4,0.9397685349,9.7844E-6,9.891612608670035E-4,0.9295585036,7.4439E-6,8.627803892068943E-4
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.6566777229,0,0,0.8160837412,0.0035921352,0.01895292906122956,0.8767778873,9.002E-7,6.708949247087803E-4,0.9457643688,6.8266E-6,8.262324128234138E-4,0.9421504617,1.04133E-5,0.0010204557805216256,0.9321406245,5.7848E-6,7.605787270230479E-4
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6592162848,0,0,0.81999439,0.0035912701,0.018950646690812426,0.8817918301,4.373E-7,4.676002566295275E-4,0.9480875313,7.4115E-6,8.609006911369046E-4,0.9445618629,9.6686E-6,9.832903945427311E-4,0.9344430923,8.085E-6,8.99166280506559E-4
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6660135388,0,0,0.8241990745,0.0036235887,0.019035726148481966,0.8864504695,0.0,0.0,0.9501322627,7.7471E-6,8.801761187398804E-4,0.947153914,6.762E-6,8.223138087129512E-4,0.9370138109,3.9215E-6,6.262188115986297E-4
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6747248173,0,0,0.8284744322,0.0035362648,0.018804958920455,0.8905462623,1.3545E-6,8.229520034607121E-4,0.952072835,8.6127E-6,9.280463350501417E-4,0.9496245205,5.3265E-6,7.298287470359056E-4,0.9391317844,3.0807E-6,5.550405390599861E-4
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6747157574,0,0,0.8322685421,0.0034879628,0.018676088455562637,0.8946399391,5.863E-7,5.414332830552625E-4,0.9543800771,9.4038E-6,9.697319217185748E-4,0.9518787265,5.389E-6,7.340980860893182E-4,0.9410395205,2.7861E-6,5.278352015544246E-4
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6737912893,0,0,0.8363470137,0.0032932628,0.018147349117708624,0.8985026777,2.61E-8,1.1423659658795862E-4,0.9565664709,7.4756E-6,8.646155214891762E-4,0.953994745,5.5341E-6,7.4391531776137E-4,0.9432963669,4.2254E-6,6.500307685025379E-4
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.678325057,0,0,0.8405300796,0.0031954258,0.0178757539701127,0.9025777578,4.687E-7,4.840970976983853E-4,0.958465451,6.9384E-6,8.32970587716037E-4,0.9564564884,4.9302E-6,7.021538292995346E-4,0.9456250787,7.9677E-6,8.926197398668708E-4
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6885688305,0,0,0.8447859049,0.0029869568,0.0172828145855934,0.9060048759,1.1904E-6,7.714920608794364E-4,0.960280323,7.6807E-6,8.763960292014107E-4,0.9587373137,3.8045E-6,6.168062904996997E-4,0.9475633144,7.5498E-6,8.688958510661678E-4
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.7041558027,0,0,0.8482512712,0.0029231942,0.017097351256846777,0.9092716873,9.4E-9,6.855654600401044E-5,0.9618570924,7.7355E-6,8.795169128561429E-4,0.9611438811,3.6037E-6,6.003082541494827E-4,0.9493622243,9.9191E-6,9.959467857270287E-4
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.7187362313,0,0,0.8520646513,0.0027902004,0.016703892959427154,0.9132255614,1.08E-8,7.348469228349534E-5,0.9638795018,6.7558E-6,8.219367372249521E-4,0.963776648,2.7461E-6,5.240324417438295E-4,0.9511241734,1.42005E-5,0.00119165850813058
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.7339769006,0,0,0.8555309355,0.0025829552,0.01607157490727029,0.9179458916,6.136E-7,5.538952969650492E-4,0.965833205,3.6812E-6,6.067289345333713E-4,0.9661022305,2.9875E-6,5.465802777268862E-4,0.9532204509,1.58233E-5,0.0012579069917923185
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.7490142584,0,0,0.8589233637,0.0023441211,0.015310522851947284,0.9226813018,7.1125E-6,0.001885802216564611,0.9674952865,3.4368E-6,5.862422707379603E-4,0.9686610579,2.252E-6,4.745524207081869E-4,0.9556145966,1.97668E-5,0.0014059445223763276
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7516364455,0,0,0.8630821049,0.0020831882,0.01443325396436992,0.9276229739,6.9954E-6,0.001870213891510808,0.9693472862,4.2473E-6,6.517131270735615E-4,0.9707125485,4.1755E-6,6.461810891692823E-4,0.9579016268,2.00879E-5,0.0014173178895364302
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7521086335,0,0,0.8662826538,0.0018601656,0.013638788802529351,0.9322156012,2.8968E-5,0.003805785070126793,0.9714256346,4.8475E-6,6.962399011834929E-4,0.9727216661,3.1618E-6,5.622988529243146E-4,0.9591030598,2.39609E-5,0.001547930877009694
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.754514277,0,0,0.8701485634,0.0014923983,0.012216375485388455,0.9352000058,1.3819E-5,0.0026285927794163933,0.9734399974,4.8275E-6,6.948021301061187E-4,0.9745599926,4.0408E-6,6.356728718452598E-4,0.9609599948,2.58994E-5,0.0016093290527421668
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7606068254,0,0,0.8747235835,0.0011004471,0.010490219730777807,0.9382874966,1.1901E-6,7.713948405323955E-4,0.9755464017,8.411E-6,9.171150418568E-4,0.9762663782,4.967E-6,7.047694658539061E-4,0.9631524861,2.28925E-5,0.0015130267677737892
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.7660887241,0,0,0.8799294829,8.366078E-4,0.009146626700592957,0.9422568381,3.886E-7,4.407947368106838E-4,0.9774022818,7.3774E-6,8.589179239019291E-4,0.9779312313,6.8401E-6,8.270489707387344E-4,0.9651483893,2.93255E-5,0.0017124689778212042
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7898525596,0,0,0.8865958154,5.352262E-4,0.007315915527123041,0.9415495396,9.9308E-6,0.002228317751129762,0.9791223824,7.7944E-6,8.828589921386087E-4,0.980390805,4.748E-6,6.890573270780887E-4,0.9675351322,2.00066E-5,0.0014144468883630801
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.8091320395,0,0,0.8967914462,4.266936E-4,0.006532178809555048,0.9434389174,1.42981E-5,0.002673770745595067,0.9802138984,1.43059E-5,0.001196072740262899,0.9828054368,4.8808E-6,6.986272253498285E-4,0.970012337,1.62237E-5,0.0012737228897998182
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.8426735401,0,0,0.9042159319,4.963727E-4,0.00704537223998846,0.9452441931,1.322E-7,2.570992026436488E-4,0.9823650301,5.8184E-6,7.627843732012344E-4,0.9852442265,6.4058E-6,8.003624179082873E-4,0.9718252003,1.49088E-5,0.0012210159704115259
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.8834818602,0,0,0.9106922567,7.261722E-4,0.008521573798307447,0.9482522309,5.8721E-6,0.0017134905894109836,0.9851953387,8.2681E-6,9.092909325402953E-4,0.9879369378,5.5538E-6,7.452382169481111E-4,0.9758053362,9.0875E-6,9.53283798246881E-4
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.9249743223,0,0,0.9195272386,0.001250633,0.011183170391262041,0.949640274,0.0,0.0,0.9858170629,2.10784E-5,0.0014518402115935487,0.990030843,4.2368E-6,6.509070594178558E-4,0.9783144951,1.44238E-5,0.0012009912572537736
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.9548254609,0,0,0.9273100615,0.0015574456,0.012479766023447714,0.9661191106,1.89737E-5,0.0030800730510817434,0.9895277202,1.16655E-5,0.001080069442211935,0.9905544162,2.1738E-5,0.0014743812261420043,0.9839835823,6.16532E-5,0.002483006242440804
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_aleatoric_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.6640930951,1.782257E-4,0.001335011984964929,0.8569117141,1.141356E-4,0.0010683426416651168,0.8526117474,9.71994E-5,9.858975606015059E-4,0.8464462543,1.581294E-4,0.0012574951292152188,0.8047469527,3.469381E-4,0.0018626274453040791,0.8211119324,2.720446E-4,0.0016493774583157125
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.6691417933,1.947676E-4,0.0013955916308146879,0.8623544794,1.115266E-4,0.0010560615512364797,0.8574216413,1.012827E-4,0.0010063930643640188,0.8518992519,1.533381E-4,0.0012382976217371977,0.8096865642,3.551411E-4,0.001884518771463951,0.8265634352,2.881503E-4,0.0016974990427095975
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.6751508236,2.201727E-4,0.0014838217547940185,0.8673906475,1.095135E-4,0.0010464869803299035,0.862232281,9.90712E-5,9.953451662614331E-4,0.8571719468,1.46854E-4,0.001211833321872278,0.8147209716,3.595967E-4,0.0018963035094625544,0.8320663661,3.062818E-4,0.0017500908547844023
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.6811428607,2.46454E-4,0.0015698853461320033,0.8720190465,1.023156E-4,0.0010115117399219842,0.8666438061,9.81976E-5,9.909470217927898E-4,0.8623009515,1.397754E-4,0.0011822664674260197,0.8194247609,3.633879E-4,0.0019062735900179702,0.8371923804,3.238354E-4,0.0017995427196929779
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.6869515061,2.56181E-4,0.0016005655250566908,0.8765242511,9.78952E-5,9.89420032140041E-4,0.8707313341,9.52296E-5,9.758565468346256E-4,0.8672401863,1.355683E-4,0.001164338009342648,0.8239453435,3.658783E-4,0.0019127945524807415,0.8422902244,3.406557E-4,0.0018456860513099188
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.6879766583,2.808165E-4,0.0016757580374266445,0.8811245179,9.65139E-5,9.82414881809106E-4,0.8747159523,9.53959E-5,9.767082471239812E-4,0.8719260705,1.305043E-4,0.0011423847863132632,0.8289105016,3.658761E-4,0.0019127888017238077,0.8473501962,3.543365E-4,0.0018823827984764418
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.6914667726,4.218162E-4,0.002053816447494761,0.8855446309,9.47141E-5,9.732116933124057E-4,0.8787337804,9.47295E-5,9.732908095733772E-4,0.8763940227,1.298966E-4,0.0011397218959026802,0.8333779007,3.720984E-4,0.0019289852254488627,0.8523318905,3.597758E-4,0.0018967756852089812
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.6959459484,5.803872E-4,0.0024091226618833668,0.8898211426,9.03702E-5,9.506324210755701E-4,0.8826748806,9.10416E-5,9.541572197494499E-4,0.8806399053,1.27857E-4,0.0011307386966050114,0.8378736073,3.702887E-4,0.0019242886997537557,0.8571979374,3.545049E-4,0.0018828300507480753
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.7014067531,7.320404E-4,0.002705624512011968,0.894015274,8.65426E-5,9.302827527155386E-4,0.8866680038,9.10064E-5,9.539727459419373E-4,0.8848432487,1.27255E-4,0.0011280735791605085,0.8424075586,3.742871E-4,0.0019346500975628643,0.8621864951,3.382121E-4,0.0018390543765750918
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.7060138166,9.627178E-4,0.0031027694081255863,0.8982405496,8.21362E-5,9.062902404859053E-4,0.890581063,9.21291E-5,9.59839049007697E-4,0.8893132907,1.238002E-4,0.0011126553824073293,0.8469118243,3.76515E-4,0.0019403994434136493,0.8670581073,3.314336E-4,0.0018205317904392661
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.7120378017,0.0011397192,0.0033759727487051787,0.9022555482,8.03636E-5,8.96457472499393E-4,0.8946055925,9.25625E-5,9.620940702446928E-4,0.8931963897,1.236427E-4,0.001111947390841851,0.8512941676,3.808669E-4,0.001951581153833988,0.871778965,3.277895E-4,0.0018104957884513293
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.7196176231,0.0012511513,0.003537161715273985,0.9063341665,7.98838E-5,8.937773772030706E-4,0.898399837,9.27888E-5,9.632694327134023E-4,0.8973108929,1.215758E-4,0.0011026141664245022,0.8556400669,3.78688E-4,0.0019459907502349543,0.8765835416,3.180794E-4,0.001783478062662953
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.7276586831,0.0012766585,0.0035730358240577435,0.9101807505,7.80464E-5,8.834387358498607E-4,0.9018789387,8.95665E-5,9.463957945806817E-4,0.9008701122,1.183787E-4,0.001088019760849958,0.8595544338,3.831356E-4,0.001957384990235697,0.881055066,3.098011E-4,0.0017601167574908204
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.7348639488,0.0012359089,0.0035155496014136964,0.9137074816,7.62224E-5,8.730544083847238E-4,0.9055144572,8.98145E-5,9.477051229153507E-4,0.9043834984,1.191907E-4,0.0010917449335810998,0.8633886045,3.703976E-4,0.0019245716406514984,0.8854761887,2.992468E-4,0.0017298751400028846
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.7428571343,0.001227399,0.0035034254665969418,0.9173364902,7.25791E-5,8.519336828650456E-4,0.9094836479,8.68811E-5,9.321003164895934E-4,0.9080335617,1.152836E-4,0.0010737020070764514,0.8675516355,3.690043E-4,0.0019209484636501834,0.8899913895,2.859349E-4,0.0016909609693898909
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.7507618606,0.0012286709,0.0035052402200134586,0.9207618648,7.02084E-5,8.379045291678521E-4,0.9132041794,8.04934E-5,8.971811411303739E-4,0.9114497173,1.102223E-4,0.00104986808695188,0.8713104033,3.602066E-4,0.001897910956815414,0.8939791036,2.747207E-4,0.001657470060061418
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.7585903108,0.0012519811,0.0035383344952109883,0.9240088129,6.87873E-5,8.293810945518351E-4,0.9164801788,7.97985E-5,8.933000615694595E-4,0.9145770913,9.84601E-5,9.922706284073916E-4,0.8749295133,3.554773E-4,0.0018854105653676601,0.8980440527,2.678274E-4,0.0016365433083178704
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.7668153405,0.0012965689,0.0036007900521968787,0.9272033918,6.56082E-5,8.099888888126799E-4,0.920124889,7.34991E-5,8.573161610514525E-4,0.917618199,9.57639E-5,9.785903126436517E-4,0.8786083859,3.484104E-4,0.0018665754739629469,0.9021454054,2.55109E-4,0.0015972131980421399
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.7749435604,0.0013716029,0.003703515762083375,0.9300451458,6.37672E-5,7.985436744474281E-4,0.9233724636,6.84962E-5,8.276243109044103E-4,0.9205146742,9.3313E-5,9.659865423493228E-4,0.8821760708,3.365792E-4,0.0018346094952332499,0.9059367913,2.485705E-4,0.001576611873607452
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.7836837232,0.0014673901,0.0038306528164269863,0.9327239513,5.82218E-5,7.63032109416111E-4,0.9263848263,6.45863E-5,8.036560209442844E-4,0.923404935,9.04367E-5,9.509821239119061E-4,0.8857723951,3.247294E-4,0.0018020249720800208,0.9096160877,2.362336E-4,0.0015369892647640712
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.7934259295,0.0015414378,0.003926114873510453,0.9356851852,5.59681E-5,7.481183061521754E-4,0.9294166666,6.31937E-5,7.949446521613942E-4,0.925999999,8.82701E-5,9.395216868172868E-4,0.8890740722,3.133183E-4,0.0017700799416975493,0.9131250006,2.23819E-4,0.0014960581539499058
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.8032348752,0.0015960087,0.003995007759692088,0.9383872461,5.19879E-5,7.210263518069225E-4,0.9322034693,6.25323E-5,7.907736717923783E-4,0.9286263454,8.85091E-5,9.407927508224115E-4,0.892381621,3.015074E-4,0.0017363968440422828,0.9166807312,2.11248E-4,0.0014534373051494172
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.8130104423,0.0016512613,0.004063571458704769,0.9406790143,5.23733E-5,7.236939961060891E-4,0.9348290598,6.13561E-5,7.83301346864666E-4,0.9308167118,8.64222E-5,9.296354124063906E-4,0.895607785,2.929224E-4,0.0017114975898317823,0.919838559,1.958347E-4,0.0013994095183326432
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.8206929743,0.0014898176,0.0038598155396339863,0.9429740137,5.30421E-5,7.283000755183264E-4,0.9373387885,5.78928E-5,7.608731826000966E-4,0.9331761307,8.57892E-5,9.262245947932932E-4,0.8989027911,2.782411E-4,0.0016680560542140063,0.9231809437,1.828237E-4,0.0013521231452793049
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.8257435441,0.0011287125,0.0033596316762407154,0.9451828367,5.19877E-5,7.210249648937268E-4,0.9398342323,5.79848E-5,7.614775111584057E-4,0.9352706003,8.39043E-5,9.159929039026448E-4,0.9015309608,2.589624E-4,0.001609230872187083,0.9262701082,1.685739E-4,0.0012983601195354084
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.8299901247,7.770964E-4,0.0027876448841271015,0.9471739137,4.84893E-5,6.96342588098703E-4,0.9419466388,5.5708E-5,7.463779203593847E-4,0.9370306325,8.20364E-5,9.057394768916722E-4,0.9042391336,2.532266E-4,0.001591309523631402,0.9291007894,1.586025E-4,0.0012593748449131418
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.8350200534,4.99945E-4,0.0022359449903787882,0.9490881741,4.51896E-5,6.722321027740344E-4,0.9442635292,5.61302E-5,7.492009076342607E-4,0.9388527071,8.15246E-5,9.029097407825436E-4,0.9072044086,2.38689E-4,0.0015449563100618736,0.9316432869,1.463744E-4,0.0012098528836185002
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.8411884129,3.235095E-4,0.001798636983940895,0.9508024371,4.19711E-5,6.478510631310255E-4,0.9463484025,5.67795E-5,7.535217316043379E-4,0.9405129498,8.25058E-5,9.08327033617298E-4,0.9097562236,2.259226E-4,0.0015030721872218912,0.9341036057,1.406932E-4,0.0011861416441555368
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.84814623,2.535747E-4,0.0015924029012784422,0.9524356383,4.01251E-5,6.334437623025425E-4,0.948254379,5.67782E-5,7.53513105393662E-4,0.9420700341,8.43491E-5,9.18417660980014E-4,0.9121163774,2.195174E-4,0.001481611959994924,0.9366632336,1.298408E-4,0.0011394770730471062
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.8539707482,1.986774E-4,0.0014095297088036138,0.9540386599,4.01099E-5,6.333237718576494E-4,0.9504075241,5.98533E-5,7.736491452848636E-4,0.9435997909,8.45293E-5,9.193981727195242E-4,0.9145193315,2.003324E-4,0.0014153882859484178,0.9390909129,1.229702E-4,0.0011089192937270053
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.8602013767,1.71923E-4,0.0013111941122503563,0.9555431885,3.85225E-5,6.206649659840646E-4,0.9521674597,6.06759E-5,7.789473666429587E-4,0.9449655515,8.64322E-5,9.296891953766054E-4,0.9168097502,1.919002E-4,0.0013852804770153949,0.9414308435,1.213873E-4,0.0011017590480681336
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.8672043085,2.451146E-4,0.0015656136177230958,0.9570107353,3.91527E-5,6.257211839150086E-4,0.9538064367,5.93732E-5,7.705400703402777E-4,0.9464784861,8.72954E-5,9.343200736364385E-4,0.9191828007,1.826445E-4,0.0013514603212821307,0.9433440799,1.120101E-4,0.0010583482413648166
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.8763100386,3.043234E-4,0.0017444867440023727,0.9584061146,3.8734E-5,6.223664515379986E-4,0.9555021834,5.99789E-5,7.744604573507934E-4,0.9476419204,8.49902E-5,9.21901296235123E-4,0.9214301312,1.762973E-4,0.0013277699348908305,0.9456004375,1.081857E-4,0.0010401235503535145
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.8856509686,2.884636E-4,0.0016984216202109534,0.9594958425,3.68873E-5,6.073491582277858E-4,0.9570249254,6.01297E-5,7.7543342718766E-4,0.9485207754,8.62124E-5,9.285063273882414E-4,0.9235512501,1.641603E-4,0.001281250560975487,0.9474681419,9.84507E-5,9.922232611665582E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.8948256373,2.662769E-4,0.0016317993136412332,0.9605399513,3.58102E-5,5.98416243095055E-4,0.9583183545,6.10984E-5,7.816546552026669E-4,0.9497244269,8.6999E-5,9.327325447308032E-4,0.925517419,1.539413E-4,0.0012407308330173793,0.9493194801,9.05648E-5,9.516553998165512E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.9029714286,1.989517E-4,0.0014105023927664922,0.9617257029,3.16239E-5,5.623513136821146E-4,0.9597828519,5.92489E-5,7.697330706160415E-4,0.9508800006,8.5689E-5,9.256835312351625E-4,0.9273999989,1.481615E-4,0.0012172160859929514,0.9511600029,8.6306E-5,9.290102259932342E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.910214746,1.682014E-4,0.0012969248243441098,0.9628728962,3.26192E-5,5.711322088623613E-4,0.9610737109,5.75239E-5,7.584451199658417E-4,0.9519152629,8.38939E-5,9.159361331446642E-4,0.9290365648,1.449034E-4,0.0012037582813837668,0.9526233315,8.00578E-5,8.947502444816653E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.9135613203,1.517477E-4,0.0012318591640280963,0.963838442,3.24341E-5,5.69509438025394E-4,0.9623997647,5.62348E-5,7.498986598201119E-4,0.9528242952,8.49436E-5,9.216485230281661E-4,0.9306367922,1.375836E-4,0.0011729603573863868,0.9539504743,7.52585E-5,8.675165704469281E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.9162470043,1.491251E-4,0.0012211678836261623,0.9648441243,3.26642E-5,5.71526027403827E-4,0.9636091101,5.44039E-5,7.375899945091446E-4,0.953770982,8.54117E-5,9.241845053883991E-4,0.9325839323,1.362138E-4,0.0011671066789287086,0.9551798552,7.24958E-5,8.514446546898982E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.9181596696,1.326997E-4,0.0011519535580916446,0.9655575877,3.3035E-5,5.747608198198621E-4,0.9645886642,4.93399E-5,7.024236613326746E-4,0.9546617901,8.52079E-5,9.230812531949719E-4,0.9342047536,1.28948E-4,0.0011355527288505805,0.9561791557,7.43756E-5,8.624128941522153E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.9203841388,1.045215E-4,0.0010223575695420854,0.9661957908,3.28454E-5,5.731090646639608E-4,0.9656753421,4.75466E-5,6.895404266611205E-4,0.9554584908,8.71123E-5,9.333397023592214E-4,0.9356133825,1.251882E-4,0.0011188753281755747,0.9573543978,7.14792E-5,8.454537243397772E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.9233291328,1.136291E-4,0.001065969511759131,0.9669230819,3.31086E-5,5.754007299265443E-4,0.9665762919,4.42246E-5,6.650157892862394E-4,0.9562105942,9.09179E-5,9.535087833890153E-4,0.9372068071,1.240851E-4,0.0011139349173089064,0.9586380839,6.82263E-5,8.259921307131201E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.9237972975,1.396889E-4,0.0011819005880360665,0.9677229011,3.21828E-5,5.672988630342916E-4,0.9676523417,4.32159E-5,6.573880132767862E-4,0.9570109081,9.16141E-5,9.571525479253555E-4,0.9384926254,1.224008E-4,0.001106348950376869,0.9598460591,6.544E-5,8.089499366462674E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.9258485615,1.401494E-4,0.0011838471185081291,0.9685443872,3.10877E-5,5.575634493042024E-4,0.9684203643,4.035E-5,6.352164985262899E-4,0.9578785908,9.05806E-5,9.517384094382237E-4,0.9396148831,1.201392E-4,0.0010960802890299596,0.9609530067,6.28725E-5,7.929218120344527E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.9289228737,1.39153E-4,0.001179631298330118,0.9690359062,2.99746E-5,5.474906391893838E-4,0.9693085074,4.04012E-5,6.35619382964365E-4,0.9587832457,8.56525E-5,9.254863586244802E-4,0.9408776581,1.153763E-4,0.001074133604352829,0.9620412236,6.24374E-5,7.901733986917049E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.9308056891,1.145783E-4,0.0010704125372957849,0.9696817976,3.12781E-5,5.592682719411142E-4,0.9699729258,3.98792E-5,6.314998020585596E-4,0.9594312775,8.78236E-5,9.371424651567125E-4,0.941997292,1.130153E-4,0.0010630865439840728,0.9629993242,5.94559E-5,7.710765201975741E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.9325517237,1.361131E-4,0.0011666751904450528,0.9701034474,3.13084E-5,5.595390960424481E-4,0.9707103431,4.05718E-5,6.369599673448873E-4,0.9600344765,9.06893E-5,9.523092984949795E-4,0.9431999969,1.137319E-4,0.0010664515929004936,0.9637724113,5.63202E-5,7.50467854075043E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.9348804474,1.301409E-4,0.0011407931451406954,0.9706891686,3.24785E-5,5.698991138789391E-4,0.9713572413,3.84627E-5,6.201830374978019E-4,0.960520398,9.12252E-5,9.551188407732307E-4,0.9442053473,1.101096E-4,0.0010493312155844788,0.9644866389,5.83406E-5,7.638101858446247E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.9361290336,9.59735E-5,9.796606555333332E-4,0.9712831551,3.34878E-5,5.786864435944564E-4,0.971935485,3.77394E-5,6.143240187392969E-4,0.9611899632,9.07731E-5,9.527491800048951E-4,0.9452688193,1.143629E-4,0.0010694059098396642,0.9652258033,6.13475E-5,7.832464490822795E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.9377468884,7.86591E-5,8.868996561054695E-4,0.9717117649,3.53735E-5,5.947562525942876E-4,0.9725383955,3.76694E-5,6.137540223900777E-4,0.9616971433,9.10648E-5,9.542787852614141E-4,0.9460936427,1.143534E-4,0.0010693614917323328,0.9660424203,6.19801E-5,7.872744121334061E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.9381343186,7.98806E-5,8.937594754742464E-4,0.9722761178,3.47468E-5,5.894641634569484E-4,0.9731865662,3.63319E-5,6.027594876897418E-4,0.9621641785,9.25888E-5,9.622307415583852E-4,0.9468805969,1.126477E-4,0.0010613562078774495,0.9668507481,6.20391E-5,7.876490335168323E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.9381568968,8.31158E-5,9.116786714627034E-4,0.9727951241,3.53668E-5,5.946999243315909E-4,0.9736938328,3.41638E-5,5.844980752748464E-4,0.9625437921,9.40909E-5,9.70004639164164E-4,0.9475171357,1.124267E-4,0.0010603145759631903,0.9676770753,6.38217E-5,7.988848477721931E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.9382879376,8.7753E-5,9.367657124382809E-4,0.9733229572,3.66068E-5,6.050355361464317E-4,0.9742334598,3.40964E-5,5.839212275641296E-4,0.9632295704,9.41986E-5,9.705596323771147E-4,0.9481322914,1.155968E-4,0.0010751595230476267,0.9682568097,6.30238E-5,7.938753050700091E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.9393481731,8.42585E-5,9.179242888168937E-4,0.9736724973,3.57977E-5,5.983117916270747E-4,0.974523052,3.43309E-5,5.859257632157849E-4,0.9640381557,9.19632E-5,9.589744522144477E-4,0.9489427674,1.130228E-4,0.0010631218180434453,0.9689586645,6.06659E-5,7.788831748086486E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.9404549122,7.5237E-5,8.673926446540805E-4,0.9742973202,3.88149E-5,6.230160511575926E-4,0.9747928482,3.51612E-5,5.929688018774681E-4,0.9646628779,8.87677E-5,9.421661212334054E-4,0.949723804,1.165557E-4,0.001079609651679717,0.9694963431,6.19831E-5,7.872934649798637E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.9411471307,9.48645E-5,9.739840861122937E-4,0.9746217775,3.91761E-5,6.259081402250653E-4,0.9750457215,3.5889E-5,5.990742858778033E-4,0.9653366554,8.80344E-5,9.382664866657021E-4,0.9506400663,1.146168E-4,0.0010705923593973571,0.9700498748,6.19857E-5,7.873099770738334E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.9415816307,9.43296E-5,9.712342662818276E-4,0.9750680232,3.86939E-5,6.220442106474426E-4,0.9753741473,3.60505E-5,6.004206858528444E-4,0.9658163232,8.96908E-5,9.470522688848805E-4,0.9511224508,1.112588E-4,0.0010547928706622926,0.9706122434,6.35479E-5,7.971693671987153E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.9425587475,9.52717E-5,9.760722309337562E-4,0.9756048715,4.00835E-5,6.331153133513673E-4,0.9756309849,3.67253E-5,6.060140262403173E-4,0.9663011289,8.78207E-5,9.37126992461534E-4,0.9516623151,1.128298E-4,0.0010622137261398952,0.9709921682,6.33062E-5,7.95651933951021E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.9429081142,9.99137E-5,9.995684068636824E-4,0.9757627094,4.03843E-5,6.354864278645139E-4,0.9757805538,3.81549E-5,6.176965274307441E-4,0.9667885816,8.84168E-5,9.403020791213853E-4,0.9523104382,1.119614E-4,0.001058118140851956,0.971355933,6.56213E-5,8.100697500832875E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.9438756883,7.22644E-5,8.500847016621344E-4,0.9760054803,4.16819E-5,6.456152104775723E-4,0.9758043855,3.96239E-5,6.294751782238915E-4,0.9674405807,8.89007E-5,9.428716773771498E-4,0.9529250449,1.130842E-4,0.001063410551010286,0.9717641634,6.84615E-5,8.274146481662021E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.949203372,6.35929E-5,7.97451565927361E-4,0.9763730079,3.96289E-5,6.295148925958781E-4,0.9761668217,4.08526E-5,6.391603867575024E-4,0.9679475147,8.98586E-5,9.47937761670037E-4,0.9535145283,1.111165E-4,0.0010541181148239509,0.9721649468,7.33295E-5,8.56326456440533E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.9518768013,7.30777E-5,8.548549584578661E-4,0.9766794991,3.92403E-5,6.264207850957692E-4,0.9762848896,4.3613E-5,6.604013930936245E-4,0.9684311855,8.97518E-5,9.473742660638403E-4,0.9541867161,1.170178E-4,0.0010817476600390684,0.9724927825,7.51022E-5,8.666152548853499E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.9567193687,1.036744E-4,0.0010182062659402564,0.9771640331,3.95284E-5,6.287161521704369E-4,0.9765415031,4.38429E-5,6.621397133536094E-4,0.9687252975,9.13377E-5,9.557075912641899E-4,0.9548320162,1.15441E-4,0.0010744347351049294,0.9730928844,7.28838E-5,8.53720094644609E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.9583756328,8.84102E-5,9.402669833616407E-4,0.9774923879,3.84178E-5,6.198209418856385E-4,0.9766091388,4.58692E-5,6.772680414725029E-4,0.9691573614,8.95092E-5,9.460930186826241E-4,0.9553299493,1.114393E-4,0.001055648142138279,0.9733705592,7.20411E-5,8.487702869445891E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.9590386629,7.56556E-5,8.698022763823971E-4,0.9778892398,4.01398E-5,6.335597840772408E-4,0.9767920613,4.72552E-5,6.874241776370686E-4,0.9695297819,9.16017E-5,9.570877702697909E-4,0.9559247631,1.085791E-4,0.0010420129557735835,0.9736677134,7.12702E-5,8.442167968004427E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.9601075172,7.51405E-5,8.668362013667865E-4,0.9781935656,4.29799E-5,6.555905734526694E-4,0.9768602324,4.73105E-5,6.878262862089526E-4,0.9698064572,9.19518E-5,9.589150118754008E-4,0.9564408487,1.075501E-4,0.001037063643177216,0.9738817328,7.12245E-5,8.439460883255518E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.9603543758,5.19985E-5,7.210998543891131E-4,0.9786378723,4.43551E-5,6.659962462356676E-4,0.9771096367,4.69258E-5,6.850240871677433E-4,0.9700885963,9.33905E-5,9.663876033973118E-4,0.9570210409,1.078395E-4,0.0010384579914469337,0.9742303419,7.49665E-5,8.658319698417239E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.9611428499,4.87618E-5,6.98296498630775E-4,0.9790057218,4.34755E-5,6.593595377333978E-4,0.9774285799,4.62651E-5,6.801845337847664E-4,0.9703428578,9.40772E-5,9.699340183744459E-4,0.9576685703,1.117702E-4,0.001057214263997606,0.974240008,7.98826E-5,8.937706640967805E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.9612028241,4.5257E-5,6.727332309318457E-4,0.9795047116,4.08415E-5,6.390735481930072E-4,0.9776650929,4.43543E-5,6.65990240168728E-4,0.9707193398,9.57435E-5,9.784860755268825E-4,0.9582311314,1.069001E-4,0.0010339250456391895,0.9743985844,8.01866E-5,8.954697091471045E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.9613885522,3.99085E-5,6.317317468672917E-4,0.9798172939,4.09787E-5,6.401460770792866E-4,0.9778197396,4.46964E-5,6.685536627676195E-4,0.9711693102,9.35127E-5,9.670196481974914E-4,0.9584774655,1.070011E-4,0.0010344133603158846,0.9746772224,8.02725E-5,8.95949217310892E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.9625472903,3.35886E-5,5.795567271630966E-4,0.9800882703,4.03268E-5,6.350338573651015E-4,0.9781336683,4.67174E-5,6.835012801743681E-4,0.9714628017,9.58511E-5,9.79035750113345E-4,0.9590290052,1.021104E-4,0.0010104969074668166,0.9750819671,8.14738E-5,9.026283842202172E-4
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.9629242897,3.30252E-5,5.746755606426986E-4,0.9803002626,4.27653E-5,6.539518330886458E-4,0.9783028746,4.89175E-5,6.994104660355033E-4,0.9719060063,9.44581E-5,9.71895570521854E-4,0.9593472582,1.0756E-4,0.0010371113729971337,0.9751827663,8.07554E-5,8.986400836820045E-4
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.9634641409,4.80154E-5,6.929314540414513E-4,0.9806495273,4.44457E-5,6.66676083266829E-4,0.9782949954,5.17486E-5,7.193649977584398E-4,0.9722598112,9.12404E-5,9.551984087088923E-4,0.9593504727,1.145238E-4,0.0010701579322698123,0.9755345106,8.48104E-5,9.209256213180302E-4
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.9628692031,5.15199E-5,7.177736411989507E-4,0.9809142047,4.88447E-5,6.988898339509597E-4,0.9782278466,5.30498E-5,7.283529364257413E-4,0.9726863515,8.86047E-5,9.41300695845913E-4,0.9598734164,1.223043E-4,0.0011059127452018988,0.9755836862,8.8898E-5,9.428573593073345E-4
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.9628654957,5.42429E-5,7.364977936151608E-4,0.981301173,4.97561E-5,7.0538003941138E-4,0.9781578988,5.49172E-5,7.410614009648594E-4,0.9728070205,8.84326E-5,9.403860909222339E-4,0.9603508776,1.237228E-4,0.0011123075114373721,0.9757163775,9.41279E-5,9.70195341155584E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.9645357728,8.03381E-5,8.963152347249264E-4,0.9818569297,4.99227E-5,7.065599762228257E-4,0.9780821943,5.97661E-5,7.730853769151244E-4,0.973150686,9.06797E-5,9.522588933688149E-4,0.960730592,1.327304E-4,0.001152086802285314,0.9756925434,9.1566E-5,9.569012488235136E-4
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.9659777343,5.29099E-5,7.273919163697106E-4,0.9821462619,5.21264E-5,7.219861494516359E-4,0.9780127209,6.01022E-5,7.752560867223166E-4,0.9735930067,9.09863E-5,9.538673912027815E-4,0.9614467394,1.345662E-4,0.0011600267238301022,0.9755961853,9.88742E-5,9.94355067367789E-4
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.9664451897,5.44513E-5,7.379112412749923E-4,0.9822757465,5.15667E-5,7.180995752679429E-4,0.9779069757,5.88383E-5,7.670612752577202E-4,0.9739036572,8.9319E-5,9.450872975550989E-4,0.9620265812,1.459401E-4,0.0012080567039671607,0.975764116,9.98437E-5,9.992181943899942E-4
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.965739125,4.4394E-5,6.662882259202844E-4,0.9824521738,5.23096E-5,7.232537590638572E-4,0.9776869565,6.68495E-5,8.176154352750443E-4,0.9742086959,9.20237E-5,9.592898414973444E-4,0.9622086978,1.534806E-4,0.001238872874834218,0.9761565232,1.03709E-4,0.001018376158401207
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.9661791623,5.06892E-5,7.119634822095864E-4,0.9829067618,5.22168E-5,7.226119290462897E-4,0.9777148038,7.12785E-5,8.442659533583005E-4,0.9749177277,9.12899E-5,9.554574820472127E-4,0.9621937799,1.623054E-4,0.0012739913657478217,0.9763802522,1.059143E-4,0.0010291467339500233
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.9657692254,4.66798E-5,6.832261704589484E-4,0.9832307678,5.44707E-5,7.38042681692597E-4,0.9776346135,7.87203E-5,8.872446111417077E-4,0.9751538438,9.32162E-5,9.654853701636291E-4,0.962846151,1.778047E-4,0.0013334342878447366,0.9766538471,1.109483E-4,0.001053319989366954
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.9645030439,4.68584E-5,6.845319568873319E-4,0.9835294133,5.98691E-5,7.737512520183731E-4,0.9776064897,8.14501E-5,9.024970914080554E-4,0.9757403618,9.25049E-5,9.617946766332199E-4,0.963123731,1.945303E-4,0.0013947411946307457,0.9770182562,1.163714E-4,0.0010787557647586408
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.9653763354,6.00714E-5,7.75057417227911E-4,0.9840215188,5.78573E-5,7.606398622212749E-4,0.9776559263,8.56661E-5,9.255598305890333E-4,0.9764946336,9.29874E-5,9.642997459296564E-4,0.9633763409,2.091403E-4,0.0014461683857697899,0.9768387222,1.284536E-4,0.0011333737247704308
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.9659817457,8.50807E-5,9.223919990979973E-4,0.9847031969,5.86019E-5,7.655187783457699E-4,0.9776484036,8.96452E-5,9.468114912695134E-4,0.9772374463,9.82969E-5,9.91447931058409E-4,0.9634703183,2.12399E-4,0.0014573915053958562,0.9768493146,1.264727E-4,0.001124600818068349
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.9678832114,1.023489E-4,0.0010116763316397196,0.9853041464,5.58411E-5,7.472690278607832E-4,0.9778345519,1.005665E-4,0.0010028284997944564,0.9777858889,1.069959E-4,0.0010343882249909846,0.963381992,2.245236E-4,0.001498411158527592,0.9773479319,1.388128E-4,0.0011781884399364984
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.9684073031,1.188456E-4,0.0010901632905211953,0.9857441312,6.2445E-5,7.902214879386665E-4,0.9781201071,1.042238E-4,0.0010209005828189148,0.9784856403,1.129471E-4,0.001062765731476133,0.9634464759,2.323339E-4,0.0015242503075282615,0.9778067923,1.291127E-4,0.001136277694932009
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.9702247262,1.073096E-4,0.0010359034704063889,0.9860955089,6.22267E-5,7.888390203330462E-4,0.9782303423,1.100474E-4,0.001049034794465846,0.9792696679,1.070833E-4,0.0010348106106916376,0.9638764131,2.343246E-4,0.0015307664746786165,0.9782303423,1.353923E-4,0.001163581969609361
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.9696048617,1.190758E-4,0.001091218584885723,0.9865349549,6.33182E-5,7.957273402365914E-4,0.9785714263,1.114937E-4,0.001055905772311147,0.980091188,1.075742E-4,0.0010371798301162629,0.9637689948,2.619818E-4,0.0016185851846597385,0.9781458986,1.529873E-4,0.0012368803499126341
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.9710963368,1.840795E-4,0.0013567590058665541,0.9871760738,5.68638E-5,7.540808975169706E-4,0.9784053123,1.220803E-4,0.0011048995429449684,0.9808305621,1.045442E-4,0.0010224685814243877,0.9633887023,2.945493E-4,0.001716243863790924,0.9785382032,1.570701E-4,0.0012532761068495641
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.9704379678,2.410891E-4,0.0015527044148839148,0.9874817538,6.16897E-5,7.85427908849692E-4,0.9782846725,1.319538E-4,0.0011487114520191744,0.9814233577,1.160023E-4,0.0010770436388559193,0.9637226301,3.309293E-4,0.0018191462283170092,0.9785036486,1.818749E-4,0.001348610025174068
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.9708501935,3.234494E-4,0.0017984699052249944,0.9878947282,5.31451E-5,7.290068586782981E-4,0.9786639547,1.277689E-4,0.001130349061131118,0.982388652,1.156893E-4,0.00107558960575119,0.9640080917,3.503024E-4,0.0018716367168871207,0.9781781256,1.847368E-4,0.0013591791640545406
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.9716894984,3.234112E-4,0.0017983637007012792,0.9884931499,5.45393E-5,7.385072782308919E-4,0.9791324204,1.462699E-4,0.0012094209358201138,0.9836073059,1.352509E-4,0.001162974204357087,0.9639269406,4.247979E-4,0.002061062590024864,0.9782191807,2.042295E-4,0.001429088870574535
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.975,3.122591E-4,0.0017670854535081204,0.9893750018,6.24299E-5,7.901259393286618E-4,0.9803124994,1.669144E-4,0.0012919535595368743,0.9842708367,1.556253E-4,0.0012474986973941096,0.9647395843,4.569649E-4,0.0021376737356294576,0.9778645873,2.424281E-4,0.0015570102761382149
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.9781818271,2.383432E-4,0.0015438367789374627,0.9898787969,7.05344E-5,8.398476052237096E-4,0.9814545542,1.905706E-4,0.0013804731073077808,0.98551516,1.624287E-4,0.00127447518610603,0.9649696994,4.768199E-4,0.002183620617231849,0.9778181905,3.177562E-4,0.0017825717376868735
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.9788321316,3.250041E-4,0.001802787009050154,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9828467196,1.973759E-4,0.001404905334889152,0.9864963579,2.113684E-4,0.0014538514367018387,0.9652554733,6.222597E-4,0.002494513379398876,0.9781751865,4.063171E-4,0.002015730884815729
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.976363647,4.260791E-4,0.002064168355536922,0.991909098,8.3304E-5,9.127102497507081E-4,0.9832727349,2.316054E-4,0.0015218587319459056,0.9882727307,1.941649E-4,0.0013934306584828682,0.9654545486,7.379583E-4,0.002716538790446402,0.9780909133,5.043744E-4,0.002245828132337824
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.9867469907,3.370915E-4,0.0018360051742846478,0.9919277155,1.174613E-4,0.0010837956449441933,0.9826506078,2.883238E-4,0.0016980100117490473,0.9900000024,2.171667E-4,0.001473657694310317,0.9680722922,7.782135E-4,0.0027896478272355454,0.9787951857,5.897853E-4,0.0024285495671284947
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9856363642,3.55923E-4,0.0018865921657846456,0.9923636365,2.215879E-4,0.0014885828831475928,0.9689090919,0.0010504717,0.0032410981163796936,0.9789090925,7.794975E-4,0.002791948244505976
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9910714281,6.280923E-4,0.002506176969010768,0.9910714293,5.765564E-4,0.0024011588868710874,0.9689285696,0.002104077,0.004587021909692606,0.9821428591,0.0010693671,0.003270117887783252
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.99,0.01,0.01

==> tables/acc_rej_sample_aleatoric_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.64672122,1.29656E-4,0.0011386658860262741,0.7605216479,0.0085094751,0.009224681620522196,0.8512683266,4.99599E-5,7.06823174492744E-4,0.8616160947,4.40795E-5,6.639239414270282E-4,0.8669962502,8.76075E-5,9.359887819840578E-4,0.8622468469,0.0024066315,0.004905743062982406
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.6532835841,1.325982E-4,0.0011515129178606726,0.765351322,0.008558107,0.009251003729325809,0.8555993116,4.9501E-5,7.035694706281676E-4,0.8664144641,4.47609E-5,6.690358734776484E-4,0.8717623442,8.64721E-5,9.299037584610571E-4,0.8672192851,0.002416798,0.004916093977946312
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.6582183063,1.383274E-4,0.0011761266938557257,0.7699060416,0.0086117266,0.009279938900660931,0.8594606209,5.00642E-5,7.075605981115681E-4,0.8708804101,4.46012E-5,6.678412985133519E-4,0.8760863024,8.40079E-5,9.165582360112205E-4,0.8718222964,0.0024282191,0.004927696317753358
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.6590365589,1.392203E-4,0.0011799165224709756,0.7741338462,0.008631709,0.00929069911255337,0.8629535848,5.1786E-5,7.196249022928542E-4,0.8751289272,4.4604E-5,6.678622612485303E-4,0.8803316915,8.32204E-5,9.12252158122961E-4,0.8760841513,0.0024306777,0.004930190361436361
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.6596115112,1.463139E-4,0.0012096028273776479,0.7783169505,0.0086623632,0.009307181743148674,0.8664396524,5.31774E-5,7.292283592949467E-4,0.8792040718,4.42891E-5,6.655005634858621E-4,0.8844261503,8.31018E-5,9.116018867905002E-4,0.8801527885,0.0024515854,0.004951348705150951
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.6597079277,1.478093E-4,0.0012157684812496169,0.7823617426,0.0086919076,0.009323040062125658,0.8698683268,5.52822E-5,7.435200064557779E-4,0.8832200098,4.42183E-5,6.64968420302799E-4,0.8883445042,8.28765E-5,9.10365311289924E-4,0.8841165906,0.0024603916,0.004960233462247518
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.6598911166,1.53447E-4,0.0012387372602775779,0.7862734422,0.0087085923,0.009331983872682163,0.8731554741,5.65858E-5,7.522353355167517E-4,0.8871482182,4.34681E-5,6.593034202853797E-4,0.892110104,8.12092E-5,9.011614727672283E-4,0.8879624927,0.0024733516,0.004973280205256889
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.660058707,1.656979E-4,0.0012872369634220422,0.7900733775,0.0087286975,0.009342749862861576,0.876398434,5.70284E-5,7.551715036996562E-4,0.8910248238,4.23735E-5,6.509493067820258E-4,0.8958921325,7.99708E-5,8.942639431398316E-4,0.8916729853,0.0024807448,0.004980707580254034
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.6607443154,1.678068E-4,0.0012954026401084723,0.7938662216,0.0087306798,0.009343810678732741,0.879753955,5.75076E-5,7.583376556653375E-4,0.8947341752,4.1894E-5,6.472557454360679E-4,0.8994188923,7.61163E-5,8.724465599680017E-4,0.8954043061,0.0024954935,0.004995491467313301
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.6619702518,1.64845E-4,0.0012839197794254904,0.7976572067,0.0087358703,0.009346587773085962,0.8829653716,5.87356E-5,7.663915448385375E-4,0.8983860493,4.17758E-5,6.463420147259499E-4,0.9029803723,7.40345E-5,8.60433030514287E-4,0.8989861262,0.0025000016,0.005000001599999744
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.6632237732,1.65503E-4,0.0012864796928051371,0.8014854613,0.0087396153,0.009348590963348434,0.8862364078,5.83502E-5,7.638730260979243E-4,0.9019152987,4.10941E-5,6.410468001636074E-4,0.9063034147,7.33316E-5,8.563387180315975E-4,0.9024475348,0.0025093512,0.005009342471822025
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.6645825267,1.621837E-4,0.001273513643429076,0.8051655838,0.008729534,0.009343197525472744,0.8895115697,6.02793E-5,7.763974497639723E-4,0.9053292412,4.1062E-5,6.407963795153652E-4,0.9095831758,7.01063E-5,8.372950495494405E-4,0.9058803228,0.0025065298,0.005006525541730512
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.6659208477,1.654272E-4,0.0012861850566695291,0.8089071396,0.0087212477,0.009338762069996216,0.89263192,6.19583E-5,7.871359475973639E-4,0.9086846864,3.90959E-5,6.252671429077335E-4,0.9127017599,6.88638E-5,8.298421536653823E-4,0.9091994283,0.0024753836,0.00497532270310178
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.6674080908,1.65987E-4,0.0012883594219005813,0.8126233166,0.0087405055,0.009349067065755813,0.8956967127,6.3459E-5,7.966115741062266E-4,0.9119351029,3.6577E-5,6.047892194806385E-4,0.9158053094,6.5786E-5,8.110856921435613E-4,0.9123524797,0.002437405,0.004937008203355551
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.6691421807,1.615453E-4,0.0012710047206836016,0.8162933531,0.0087391074,0.009348319314186908,0.8988747662,6.39144E-5,7.994648209896418E-4,0.9150397146,3.64501E-5,6.037391820977001E-4,0.9186497223,6.44787E-5,8.029863012530165E-4,0.9154911298,0.0024010076,0.004900007755095904
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.6707072079,1.636063E-4,0.0012790867836077425,0.8198727563,0.0087229431,0.009339669747908648,0.901980983,6.44813E-5,8.030024906561623E-4,0.9180283952,3.49103E-5,5.90849388592389E-4,0.9213635147,6.21391E-5,7.882835784157882E-4,0.9184422702,0.0023571437,0.004855042430298627
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.6722922623,1.749444E-4,0.001322665490590875,0.8234878701,0.0087071846,0.009331229608149185,0.9050860804,6.5357E-5,8.084367631423005E-4,0.9208607852,3.44249E-5,5.867273642842986E-4,0.9240233165,6.01495E-5,7.755610872136378E-4,0.9213406539,0.0023069115,0.004803031854984933
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.6743002176,1.747409E-4,0.0013218959868310366,0.827283206,0.0086856494,0.009319683149120468,0.9081215698,6.57571E-5,8.109075163050346E-4,0.9236608124,3.41042E-5,5.839880135756212E-4,0.9265916556,5.7226E-5,7.564786844320202E-4,0.9241232181,0.0022546457,0.004748310962858267
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.6767328799,1.71759E-4,0.0013105685789000132,0.8308487293,0.0086627858,0.00930740876936218,0.9110765392,6.4331E-5,8.020660820655615E-4,0.9264050549,3.2552E-5,5.705436004373373E-4,0.9291026556,5.41469E-5,7.358457718842992E-4,0.9268481714,0.0021844137,0.004673771175400011
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.6792405069,1.747293E-4,0.001321852109730888,0.8344711661,0.0086453668,0.009298046461488563,0.9140450084,6.21505E-5,7.883558841031125E-4,0.9288874847,3.1593E-5,5.620765072479012E-4,0.9313080209,5.23529E-5,7.235530388299119E-4,0.9294149095,0.0021217795,0.004606277781463033
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.6814556301,1.697206E-4,0.0013027685903490307,0.8381213492,0.0086201048,0.009284451949361363,0.9169035727,6.09437E-5,7.8066446057189E-4,0.9313146287,2.95332E-5,5.434445693904761E-4,0.9335208666,5.01183E-5,7.079427942990875E-4,0.9318344957,0.0020545294,0.004532691694787988
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.6835112631,1.72207E-4,0.0013122766476623747,0.8417815933,0.0085922718,0.009269450792792419,0.9196465677,6.09624E-5,7.807842211520414E-4,0.9336973464,2.97363E-5,5.453100035759476E-4,0.9355582821,4.789E-5,6.920260110718382E-4,0.9341387749,0.0019902318,0.004461201407692775
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.6858833849,1.659419E-4,0.0012881843812125654,0.8452520844,0.0085561395,0.009249940270077424,0.9222870094,6.00143E-5,7.74688969845318E-4,0.9360660517,2.79188E-5,5.283824372554409E-4,0.9374981743,4.60247E-5,6.784150646912257E-4,0.9364021641,0.0019267965,0.004389529018015486
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.6877276123,1.598128E-4,0.0012641708745260666,0.8488763902,0.0084985757,0.009218771989804283,0.9250466311,5.96332E-5,7.722253557090701E-4,0.9382042938,2.71642E-5,5.211928625758416E-4,0.9394034022,4.50554E-5,6.712331934581305E-4,0.9384988922,0.0018753478,0.004330528605147413
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.6899189949,1.39243E-4,0.0011800127117959365,0.852433247,0.0084591348,0.009197355489487182,0.9275637555,5.80634E-5,7.619934382919579E-4,0.9402370274,2.71076E-5,5.206495942570204E-4,0.941179117,4.35485E-5,6.599128730370396E-4,0.9405325544,0.0018264107,0.004273652653176203
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.6914398789,1.409214E-4,0.0011871031968620084,0.8561487013,0.0084108629,0.009171075673005865,0.9301687706,5.38091E-5,7.335468628519925E-4,0.9423506147,2.59103E-5,5.090216105432067E-4,0.9428219569,4.26719E-5,6.532373228773751E-4,0.9424980998,0.0017740545,0.00421195263506132
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.6930641234,1.309719E-4,0.0011444295522224162,0.859759559,0.0083308954,0.009127373882996137,0.9326155978,4.88898E-5,6.992124140774391E-4,0.9444327992,2.51545E-5,5.015426203225405E-4,0.9444774979,4.23206E-5,6.505428502412428E-4,0.9443942684,0.0017243501,0.004152529470094102
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.694405371,1.175349E-4,0.0010841351391777689,0.8632676968,0.0082581725,0.009087448761891315,0.9349617141,4.68045E-5,6.841381439446276E-4,0.9462822324,2.39094E-5,4.889723918586815E-4,0.9459509301,4.05035E-5,6.364236010708591E-4,0.9462587887,0.0016750893,0.004092785481795986
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.6954041243,1.149393E-4,0.001072097476911498,0.8666957235,0.0081690058,0.009038255251983094,0.9373502368,4.34462E-5,6.591373149807254E-4,0.9479445356,2.32348E-5,4.820248956226224E-4,0.947451663,3.7546E-5,6.127479090131602E-4,0.9480206019,0.001619087,0.004023788016285152
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.696511811,1.108674E-4,0.0010529358954846206,0.8701736039,0.0080486147,0.008971407191739765,0.9395724177,4.09652E-5,6.400406237107142E-4,0.9497138715,2.27678E-5,4.7715615892493724E-4,0.9488313746,3.54973E-5,5.957961060631397E-4,0.9496190327,0.0015639629,0.003954697080687723
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.6974074721,1.025974E-4,0.0010129037466610536,0.87364259,0.0079131334,0.008895579463980972,0.9417984682,3.85849E-5,6.211674492437606E-4,0.9513777906,2.21416E-5,4.705486159792631E-4,0.950061962,3.38147E-5,5.815040842504892E-4,0.9511430013,0.001509969,0.003885831957251883
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.6984116495,8.74522E-5,9.351588100424441E-4,0.8770218414,0.0077740218,0.008817041340495121,0.9438616824,3.58496E-5,5.987453548880359E-4,0.9529367942,2.07392E-5,4.5540311812722583E-4,0.9512392473,3.234E-5,5.686826883245172E-4,0.9526207769,0.001458896,0.0038195497116806846
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.6990932107,9.63624E-5,9.816435198176576E-4,0.8803157014,0.0076226273,0.00873076588851173,0.9459865743,3.28007E-5,5.727189537635366E-4,0.9544735557,2.04013E-5,4.516779826380737E-4,0.9524500483,3.21155E-5,5.667053908337206E-4,0.9540302253,0.0014122539,0.0037579966737611675
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.6993862987,1.02194E-4,0.0010109104807053888,0.8836191589,0.0074733402,0.008644848292480325,0.9478775996,3.03385E-5,5.508039578652281E-4,0.9559785151,1.91522E-5,4.3763226572089036E-4,0.9536055243,3.09949E-5,5.567306350471473E-4,0.9553290147,0.0013613578,0.003689658249757015
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.7004154503,9.38465E-5,9.68744032239683E-4,0.8868132234,0.0072912526,0.008538883182243448,0.9497230417,2.64137E-5,5.139426037992959E-4,0.957413882,1.90975E-5,4.370068649346369E-4,0.9547758371,2.88182E-5,5.368258563072387E-4,0.956596849,0.0013151637,0.003626518578471645
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.7010900199,8.6955E-5,9.324966487875439E-4,0.889971872,0.0071050605,0.008429152092589147,0.951610409,2.37261E-5,4.8709444669386244E-4,0.9588027412,1.92677E-5,4.389498832440897E-4,0.9558104807,2.73248E-5,5.22731288522124E-4,0.9579201812,0.0012666478,0.003558999578533271
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.7018931925,8.4458E-5,9.190103372650386E-4,0.8928433657,0.0069029723,0.008308412784641842,0.9533756018,2.03442E-5,4.5104545225509147E-4,0.9601089495,1.91771E-5,4.3791665873771005E-4,0.9568708712,2.6126E-5,5.111359897326738E-4,0.9590569723,0.0012102703,0.0034788939334219433
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.7024682343,8.17682E-5,9.042577066301398E-4,0.8960272235,0.0067071419,0.008189714219678242,0.9550508171,1.76701E-5,4.203581806031613E-4,0.9613284951,1.9161E-5,4.377327952073045E-4,0.9578312165,2.47936E-5,4.97931722227054E-4,0.9601578963,0.0011616238,0.0034082602600153645
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.7029509366,8.03393E-5,8.963219287733621E-4,0.8988915551,0.0065258105,0.008078248882028826,0.9566488332,1.57163E-5,3.9643788920838534E-4,0.9624732566,1.77731E-5,4.215815460856891E-4,0.9587550694,2.3525E-5,4.85025772511111E-4,0.9611969721,0.0011138925,0.003337502808987582
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.703543973,7.82128E-5,8.843800088197381E-4,0.9017157328,0.0063125915,0.00794518187331165,0.9581867623,1.39297E-5,3.7322513313012566E-4,0.9636058462,1.80165E-5,4.24458478534709E-4,0.9597599858,2.26882E-5,4.7632132011909777E-4,0.9621957648,0.0010692678,0.0032699660548696835
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.7044813097,7.75288E-5,8.805044008975765E-4,0.9045022881,0.006086191,0.007801404360754543,0.959601447,1.27417E-5,3.569551792592454E-4,0.9646758187,1.81506E-5,4.260352098125224E-4,0.960680775,2.10932E-5,4.5927333909122136E-4,0.9630606407,0.0010247668,0.0032011979007865164
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.7055674076,7.7568E-5,8.807269724494647E-4,0.9074607146,0.0058588295,0.00765429911879592,0.9610320085,1.14711E-5,3.3869012385955396E-4,0.9658137709,1.77677E-5,4.215174966712532E-4,0.9615150338,1.98469E-5,4.4549859707972145E-4,0.9639670223,9.842635E-4,0.0031372974038174958
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.7060600102,8.10761E-5,9.004226785238142E-4,0.9103118837,0.0056133806,0.007492249728886511,0.9623549163,1.10709E-5,3.327296199619144E-4,0.9668693256,1.70419E-5,4.128183619947156E-4,0.9623726827,1.92507E-5,4.387561965374392E-4,0.9647848368,9.54577E-4,0.003089622954342487
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.7068917036,8.15735E-5,9.031804913747861E-4,0.9131163329,0.0053675343,0.007326345814933936,0.963616634,1.00483E-5,3.1699053613633326E-4,0.9679043573,1.6249E-5,4.0310048375064E-4,0.9632007223,1.84468E-5,4.2949738066721665E-4,0.9655836856,9.221926E-4,0.0030367624207369268
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.7073649764,7.77482E-5,8.817493975047559E-4,0.9158081001,0.0051220296,0.007156835613593483,0.9649120277,9.6379E-6,3.104496738603537E-4,0.9688482016,1.58249E-5,3.978052287238065E-4,0.9640957457,1.72832E-5,4.1573068205269623E-4,0.966397301,8.957112E-4,0.0029928434639987437
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.707543242,7.41074E-5,8.608565501870796E-4,0.9185392785,0.004878686,0.006984759122546747,0.9661221093,8.7221E-6,2.9533201655086434E-4,0.9696395069,1.62477E-5,4.030843584164486E-4,0.9649093544,1.66561E-5,4.081188552370498E-4,0.967057721,8.851708E-4,0.002975182011238976
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.7080237746,7.9285E-5,8.904212486233693E-4,0.9211547428,0.0046253271,0.006800975738818659,0.9672405052,7.8247E-6,2.797266522875502E-4,0.9704967058,1.66082E-5,4.075315938672731E-4,0.9655869198,1.6822E-5,4.101463153558739E-4,0.9676990014,8.697888E-4,0.002949218201490015
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.7078970134,5.65825E-5,7.522134005719387E-4,0.9238273466,0.0043641492,0.006606170751653336,0.9683059269,7.8929E-6,2.8094305472817796E-4,0.9713457388,1.6486E-5,4.06029555574468E-4,0.9663587195,1.59329E-5,3.9916036877425594E-4,0.9682583255,8.634066E-4,0.0029383781240677653
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.7074343741,4.49439E-5,6.704021181350787E-4,0.9265034199,0.0041072913,0.006408815257128263,0.9692786205,7.9376E-6,2.817374664470453E-4,0.9721729535,1.59213E-5,3.9901503731062563E-4,0.9670791978,1.59801E-5,3.997511726061601E-4,0.9688109428,8.533397E-4,0.002921197870737277
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.7069081962,4.07249E-5,6.38160638084174E-4,0.9291809183,0.0038465587,0.00620206312447721,0.9702992839,7.4618E-6,2.7316295502867883E-4,0.9729838002,1.53468E-5,3.9174992022973025E-4,0.9677497786,1.53387E-5,3.9164652430476133E-4,0.9693924361,8.316906E-4,0.002883904644748158
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.7064293861,3.11112E-5,5.577741478412207E-4,0.9317634934,0.0035985933,0.005998827635463449,0.9712652141,7.5861E-6,2.7542875666858026E-4,0.973680827,1.52817E-5,3.9091815000073864E-4,0.968369692,1.48574E-5,3.854529802712647E-4,0.9698737079,8.231347E-4,0.002869032415292654
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.7054618001,2.37165E-5,4.8699589320650333E-4,0.934153775,0.0033718225,0.005806739618753367,0.9721800292,7.7837E-6,2.7899283144912525E-4,0.9744139737,1.45247E-5,3.8111284418135266E-4,0.969109236,1.39088E-5,3.729450361648483E-4,0.9704383522,8.111509E-4,0.0028480711016405473
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.7042853713,2.05292E-5,4.5309160221747655E-4,0.9365932494,0.0031365891,0.00560052595744364,0.9730404627,7.958E-6,2.820992733064018E-4,0.9751807517,1.47631E-5,3.842277970163012E-4,0.9698779047,1.39726E-5,3.7379941144950995E-4,0.970895381,7.940947E-4,0.002817968594573048
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.7034971893,1.93676E-5,4.4008635516225677E-4,0.9389166045,0.0029207085,0.005404357963717799,0.9739178437,7.5919E-6,2.755340269367833E-4,0.975781371,1.51183E-5,3.888225816487515E-4,0.9704353189,1.36038E-5,3.6883329567705787E-4,0.9713695341,7.791678E-4,0.002791357734150175
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.7030500054,1.86916E-5,4.323378308684078E-4,0.9412699986,0.0027102624,0.005206018056057816,0.9747700006,6.7913E-6,2.606012279326404E-4,0.9764099962,1.54817E-5,3.9346791482915096E-4,0.9710600007,1.31769E-5,3.6300000000000004E-4,0.9718325025,7.520784E-4,0.0027424047841265154
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.7028381407,1.93197E-5,4.395418068853064E-4,0.9435285109,0.0024989129,0.004998912781795658,0.9755356658,6.7951E-6,2.606741260654766E-4,0.9770800287,1.54864E-5,3.9352763562423414E-4,0.9716236228,1.30753E-5,3.6159784291392005E-4,0.9723242116,7.346397E-4,0.0027104237676053534
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.702825743,2.24813E-5,4.7414449274456414E-4,0.9457378316,0.0022966517,0.004792339407846652,0.9762689674,6.639E-6,2.5766257004074147E-4,0.977757718,1.52549E-5,3.9057521682769376E-4,0.972239663,1.25816E-5,3.5470551165720556E-4,0.9727237028,6.844349E-4,0.002616170674860492
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.7029199064,2.47652E-5,4.976464608534858E-4,0.9479266006,0.0020910506,0.004572800673547886,0.9768657923,6.449E-6,2.539488137400921E-4,0.9784248596,1.41859E-5,3.766417395881662E-4,0.9727430987,1.23883E-5,3.5197016919051534E-4,0.9731743926,6.229023E-4,0.0024958010738037597
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.7028814435,1.71377E-5,4.1397705250412133E-4,0.9500274408,0.0018938968,0.004351892461906658,0.9774890244,6.9199E-6,2.6305702803764813E-4,0.9789599329,1.35556E-5,3.6817930414405423E-4,0.9733040613,1.29258E-5,3.595246862177895E-4,0.9737047189,5.506796E-4,0.0023466563446742686
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.7030660987,1.61804E-5,4.0224867930174736E-4,0.9521265835,0.0016956358,0.0041178098547650305,0.9780843908,7.1247E-6,2.6692133672675926E-4,0.9794964886,1.28902E-5,3.5902924671953957E-4,0.9737327665,1.30803E-5,3.6166697388619826E-4,0.9741744035,4.843355E-4,0.0022007623679079938
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.7046739697,8.2354E-6,2.869738664059848E-4,0.9542238897,0.0014989057,0.0038715703532287774,0.9787449515,7.2026E-6,2.683766010664864E-4,0.980046165,1.21747E-5,3.489226275265048E-4,0.9742671692,1.29533E-5,3.5990693241447853E-4,0.9746364689,4.114699E-4,0.00202847208509262
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.7058022499,7.5523E-6,2.7481448287890506E-4,0.9561752522,0.0013202297,0.0036334965253870823,0.9791799861,7.2269E-6,2.688289418942834E-4,0.9806779134,1.16349E-5,3.410996921722446E-4,0.9747483724,1.29886E-5,3.6039700331717524E-4,0.9752220261,3.398483E-4,0.0018434974911835382
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.7092125177,1.16108E-5,3.407462398912129E-4,0.9580997199,0.0011410139,0.0033778897258495578,0.979586488,7.6047E-6,2.7576620532617847E-4,0.9811827296,1.11341E-5,3.336779884859054E-4,0.9752842629,1.37437E-5,3.7072496543934024E-4,0.9756734478,2.712725E-4,0.0016470352151669375
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.7175000012,3.35504E-5,5.792270711905651E-4,0.9598843741,9.770806E-4,0.0031258288500812066,0.9799687511,7.7681E-6,2.787131141514514E-4,0.9816062492,1.14169E-5,3.378890350396118E-4,0.975762502,1.39349E-5,3.732947896770058E-4,0.9761593747,2.105514E-4,0.0014510389381405312
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.7291867554,3.89243E-5,6.23893420385245E-4,0.961587913,8.290495E-4,0.002879321968797515,0.9802475113,7.5153E-6,2.7414047493940034E-4,0.9820411432,1.12292E-5,3.3509998507908053E-4,0.9763162971,1.4511E-5,3.8093306498648816E-4,0.9764930916,1.798807E-4,0.001341196107957371
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.7415287852,4.57329E-5,6.762610442721064E-4,0.9632131016,6.847773E-4,0.002616824984594881,0.9804665792,7.4315E-6,2.726077768516518E-4,0.9825016576,1.11585E-5,3.340434103526067E-4,0.9768034428,1.56982E-5,3.962095405211743E-4,0.9768994027,1.5342E-4,0.001238628273534881
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.7530514896,3.39966E-5,5.830660339961503E-4,0.9646709853,5.619464E-4,0.002370540866553454,0.9807637221,7.4988E-6,2.7383936897385663E-4,0.982921924,1.14369E-5,3.381848606901261E-4,0.9771905881,1.72149E-5,4.1490842363104655E-4,0.9772690052,1.287484E-4,0.0011346735213267295
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.7640998483,3.11683E-5,5.582857691182894E-4,0.9660689193,4.474769E-4,0.002115364980328454,0.9810337549,7.6849E-6,2.7721652187414806E-4,0.9833860773,1.15677E-5,3.4011321644417174E-4,0.9775527424,1.83347E-5,4.2819037821978205E-4,0.9775562584,1.148033E-4,0.0010714630184938722
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.775571692,3.23245E-5,5.685463921264474E-4,0.9672704178,3.617909E-4,0.0019020801770693054,0.9812304908,7.9671E-6,2.822605179616873E-4,0.9836660624,1.13014E-5,3.361755493785947E-4,0.9780072588,1.9244E-5,4.3867983769487287E-4,0.9779019964,9.55301E-5,9.773950071491056E-4
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.7880389929,3.1681E-5,5.628587744718918E-4,0.9683652025,2.830503E-4,0.0016824098787156477,0.9814585745,7.4822E-6,2.73536103649957E-4,0.9840569961,1.14928E-5,3.390103243265609E-4,0.9786089218,1.93741E-5,4.401601981097337E-4,0.9782039768,8.44069E-5,9.187322787406569E-4
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8025601268,4.10935E-5,6.410421203009986E-4,0.9691349882,2.238342E-4,0.0014961089532517344,0.9815671033,8.0201E-6,2.831978107260012E-4,0.9844879758,1.11936E-5,3.345683786612238E-4,0.9789798325,2.0134E-5,4.4870925998913817E-4,0.9784290141,7.59524E-5,8.715067412246448E-4
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8189232647,6.52861E-5,8.079981435622238E-4,0.9699196464,1.743459E-4,0.0013204010754312493,0.9816472459,8.6607E-6,2.9429067263506673E-4,0.984777019,1.15337E-5,3.3961301506273286E-4,0.9792326236,2.07289E-5,4.552900174613979E-4,0.9786621135,6.64383E-5,8.150969267516594E-4
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8345416665,7.32042E-5,8.555945301367933E-4,0.9703666693,1.443508E-4,0.0012014607775537242,0.9817083365,9.0751E-6,3.0124906638859483E-4,0.9852416688,1.15501E-5,3.3985438058085996E-4,0.9794250041,2.31403E-5,4.810436570624334E-4,0.9790250021,5.94915E-5,7.713073317426718E-4
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8525313675,7.85496E-5,8.862821221259063E-4,0.9707485908,1.157638E-4,0.001075935871694963,0.9817351794,9.3026E-6,3.0500163933985667E-4,0.9856945038,1.14531E-5,3.3842428990839296E-4,0.9797317171,2.38674E-5,4.885427309867582E-4,0.9792211145,5.39139E-5,7.342608528309268E-4
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8680017948,5.36529E-5,7.324813990812327E-4,0.970990091,9.79945E-5,9.899217140764214E-4,0.981669656,1.02737E-5,3.205261299800689E-4,0.9860305917,1.13992E-5,3.3762701313727844E-4,0.9801485068,2.39893E-5,4.897887299642571E-4,0.9795184422,4.9741E-5,7.052729967891865E-4
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.883638072,5.21062E-5,7.218462440159954E-4,0.9711345536,8.94511E-5,9.45785916579434E-4,0.9817018288,1.08674E-5,3.296573979148655E-4,0.9864041257,1.15803E-5,3.402983984681679E-4,0.9804313183,2.3936E-5,4.892443152454609E-4,0.979643696,4.94836E-5,7.034458045933603E-4
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8951100171,5.17691E-5,7.195074704268191E-4,0.9711735934,8.45193E-5,9.193437877094727E-4,0.981691916,1.2455E-5,3.5291642070042593E-4,0.9866650397,1.18008E-5,3.435229249991913E-4,0.9807774967,2.49973E-5,4.999729992709606E-4,0.9798532951,4.64905E-5,6.818394239115248E-4
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.9062372148,3.36417E-5,5.800146549872684E-4,0.9711912054,8.21737E-5,9.06497104242479E-4,0.9815797549,1.37047E-5,3.7019859535119794E-4,0.9870398754,1.18298E-5,3.439447630070852E-4,0.9809202468,2.57038E-5,5.069891517577078E-4,0.9800715744,4.57377E-5,6.762965325949853E-4
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.9151044428,3.30398E-5,5.748025748028622E-4,0.9710873055,8.0821E-5,8.990050055478001E-4,0.9814086819,1.50995E-5,3.8858075093859193E-4,0.9873701125,1.24908E-5,3.5342325899691436E-4,0.9811194408,2.66334E-5,5.160755758607454E-4,0.9802249599,4.53554E-5,6.734641787058908E-4
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.9241282105,3.73582E-5,6.112135469702876E-4,0.970854907,8.22921E-5,9.071499324808441E-4,0.9812204814,1.6378E-5,4.046974178321379E-4,0.987710917,1.2975E-5,3.6020827308655754E-4,0.9812598515,2.85453E-5,5.342780175152258E-4,0.9804555774,4.53745E-5,6.736059679070547E-4
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.9328596771,2.83705E-5,5.326396530488507E-4,0.9706749547,8.41334E-5,9.17242606947584E-4,0.9810065138,1.76382E-5,4.199785708818963E-4,0.9880106592,1.30967E-5,3.6189363078120067E-4,0.9815216112,3.0078E-5,5.48434134605059E-4,0.9805506241,4.64513E-5,6.815519055801987E-4
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.9404374957,2.26605E-5,4.760304612102045E-4,0.9705000019,8.29545E-5,9.107936099907596E-4,0.9809062517,1.98104E-5,4.450887551938377E-4,0.9882687527,1.4527E-5,3.8114301777679205E-4,0.9817374986,3.16886E-5,5.6292628291811E-4,0.9807562506,4.56621E-5,6.757373750207991E-4
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.9473858476,2.45522E-5,4.955017658898907E-4,0.9700794196,8.70534E-5,9.330241154439686E-4,0.9805757797,2.05936E-5,4.538017188156078E-4,0.9884778297,1.65385E-5,4.0667554635114223E-4,0.9819854409,3.25585E-5,5.706005608129035E-4,0.9810125732,4.77699E-5,6.911577244016014E-4
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.9549226463,2.32379E-5,4.8205705056559434E-4,0.9697327703,9.18836E-5,9.585593356699417E-4,0.9802250385,2.27117E-5,4.765679384935583E-4,0.9887763721,1.81822E-5,4.264059099027592E-4,0.9822362894,3.10972E-5,5.576486348947696E-4,0.9810196954,5.00883E-5,7.077308810557867E-4
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.9586206794,1.45855E-5,3.8190967518511495E-4,0.969400301,9.4864E-5,9.739815193318609E-4,0.9798125958,2.44103E-5,4.940678091112595E-4,0.9890479797,1.93885E-5,4.403237445334966E-4,0.9823688185,3.49364E-5,5.910702157950441E-4,0.9813493282,4.86023E-5,6.971534981623488E-4
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.9628915727,1.60284E-5,4.0035484260840407E-4,0.9690522069,9.94113E-5,9.970521551052381E-4,0.9792530096,2.69276E-5,5.189181052921549E-4,0.9891084379,2.20566E-5,4.6964454643911284E-4,0.9823052192,3.75942E-5,6.131410930609692E-4,0.9815501988,4.93502E-5,7.024969750824554E-4
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.9648788989,1.71613E-5,4.1426199439485153E-4,0.9684861588,1.025608E-4,0.0010127230618485984,0.9785986125,3.1106E-5,5.577275320440977E-4,0.9894290668,2.44991E-5,4.949656553741886E-4,0.9824654007,3.89858E-5,6.243860984999586E-4,0.9816349477,5.2531E-5,7.247827260634734E-4
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.9679475129,8.7445E-6,2.9571100757327246E-4,0.9679193974,1.01532E-4,0.0010076308847985953,0.9778256798,3.35767E-5,5.794540533985417E-4,0.9896344906,2.65072E-5,5.148514348819473E-4,0.9827460164,4.23403E-5,6.506942446341446E-4,0.9819681311,5.64654E-5,7.514346278952016E-4
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.9712678909,1.38122E-5,3.716476826242833E-4,0.9676175886,1.061982E-4,0.001030525108864408,0.9770143151,3.52191E-5,5.934568223552578E-4,0.98970348,2.97651E-5,5.455740096448877E-4,0.9828732127,4.49748E-5,6.70632537236302E-4,0.9819222909,5.91788E-5,7.692775831908792E-4
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.9726659298,8.4494E-6,2.9067851657802303E-4,0.9667154258,1.177655E-4,0.0010851981385903682,0.9759280205,3.73202E-5,6.109026108963687E-4,0.9898537731,3.20795E-5,5.663876764196057E-4,0.9829358912,4.67283E-5,6.835810120241785E-4,0.9823284674,6.56502E-5,8.102481101489839E-4
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.9737500131,1.21527E-5,3.486072288407112E-4,0.9658125013,1.262113E-4,0.0011234380267731727,0.9748500067,4.33486E-5,6.583965370504314E-4,0.9897749931,3.60284E-5,6.002366200091427E-4,0.9831250018,5.31092E-5,7.287605916897538E-4,0.9823624992,7.66696E-5,8.756117861244217E-4
0.92,0.9699296731,9.3025E-6,3.05E-4,0.9762306571,1.38251E-5,3.7182119358637966E-4,0.9647538668,1.36066E-4,0.0011664733173116306,0.9735864967,5.0696E-5,7.120112358664012E-4,0.9896905762,4.2083E-5,6.487141126875536E-4,0.9832489449,5.93885E-5,7.706393449597548E-4,0.9823206753,8.34925E-5,9.137423050291587E-4
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.9776886106,2.71674E-5,5.212235604805293E-4,0.9632744795,1.555913E-4,0.001247362417262922,0.9722150856,5.27626E-5,7.263786891147069E-4,0.9895666164,4.90049E-5,7.000349991250438E-4,0.9832263279,7.10675E-5,8.430154209740175E-4,0.9823113972,9.38447E-5,9.687347418153228E-4
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.9786516905,1.49626E-5,3.8681520135589294E-4,0.962022481,1.833537E-4,0.0013540816075850082,0.9706367111,6.56652E-5,8.103406691015823E-4,0.9892134857,5.6614E-5,7.524227535102856E-4,0.9833895171,6.96875E-5,8.347903928532E-4,0.9823221016,1.14013E-4,0.0010677687015454235
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.9802247286,2.44638E-5,4.946089364336232E-4,0.9600000006,2.437199E-4,0.0015611530994748722,0.9684269649,7.87959E-5,8.876705469936468E-4,0.9889662898,7.29522E-5,8.5412060038381E-4,0.9838202256,7.74313E-5,8.799505667933853E-4,0.9827191043,1.177991E-4,0.0010853529379883761
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.9811797798,4.74302E-5,6.886958690162153E-4,0.9564887744,3.23825E-4,0.0017995138232311527,0.9660955137,1.073184E-4,0.0010359459445357176,0.9890449464,9.49241E-5,9.742899978959036E-4,0.9844101161,8.93251E-5,9.451195691551413E-4,0.9825561839,1.435091E-4,0.0011979528371350852
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.9812734127,5.92268E-5,7.695895009678861E-4,0.9540824074,4.499028E-4,0.002121091228589662,0.963970046,1.557977E-4,0.0012481894888197063,0.9882771564,1.435768E-4,0.0011982353691992237,0.9842696667,1.15053E-4,0.001072627614785299,0.9823221016,1.847877E-4,0.0013593663965244984
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.9792134881,7.04877E-5,8.395695325582033E-4,0.9466854048,8.687396E-4,0.0029474388882553613,0.9619663012,2.205203E-4,0.001484992592574118,0.9875280929,2.3501E-4,0.001533003587732266,0.9848876441,1.54107E-4,0.0012413984050255583,0.9816853976,2.713792E-4,0.0016473590986788521
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.9696629286,2.258412E-4,0.0015028013840824076,0.9222472042,0.0019910761,0.004462147577120237,0.9687640524,3.840448E-4,0.0019597061004140394,0.9877528113,4.057619E-4,0.002014353246081729,0.985617981,2.348442E-4,0.0015324627238533404,0.9793258476,5.756846E-4,0.0023993428266923427
1.0,0.58,0.2460606061,0.049604496378856625,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.85,0.1287878788,0.035887028129952474,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_aleatoric_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.7238915026,1.22879E-4,0.0011085080062859267,0.8086697984,2.213966E-4,0.0014879401869698928,0.8225352126,2.038405E-4,0.001427727214841827,0.7896191961,4.124883E-4,0.0020309807975458557,0.7195357335,0.0019740876,0.004443070559871855,0.7653364623,6.230622E-4,0.002496121391278878
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7306111693,1.262152E-4,0.0011234553840718377,0.8133561671,2.193843E-4,0.0014811627189475166,0.8278767103,1.989843E-4,0.0014106179496943883,0.7946469957,4.223561E-4,0.002055130409487437,0.7240358275,0.0020121108,0.0044856558048963135,0.7701791358,6.294451E-4,0.0025088744488315873
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7379126668,1.260036E-4,0.0011225132515921582,0.8181203371,2.191665E-4,0.0014804273031797273,0.8331363165,1.907808E-4,0.0013812342306792139,0.7998935044,4.345724E-4,0.0020846400168854093,0.7286794448,0.0020387265,0.004515225907969611,0.7753674126,6.389423E-4,0.002527730800540279
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7447552502,1.226413E-4,0.0011074353254253721,0.8224798286,2.240098E-4,0.0014966956938536303,0.8377998912,1.78647E-4,0.0013365889420461326,0.8046745563,4.302425E-4,0.002074228772339252,0.7328348571,0.0020589011,0.004537511542685044,0.7800484121,6.408276E-4,0.002531457287808744
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.7514673948,1.161815E-4,0.0010778752246897597,0.8268967396,2.270967E-4,0.0015069727933841408,0.8424021715,1.705857E-4,0.0013060846067540954,0.8090815204,4.297362E-4,0.0020730079594637354,0.7371032608,0.0020717741,0.004551674527028487,0.7847445643,6.465247E-4,0.0025426849981859726
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.7546153843,1.097021E-4,0.0010473877028111414,0.8311868167,2.309053E-4,0.0015195568432934648,0.8467362672,1.584058E-4,0.0012585936596058317,0.8140549493,4.261806E-4,0.002064414202625045,0.7413901103,0.0020985004,0.004580939205010256,0.789752748,6.515974E-4,0.002552640593581478
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.756246525,1.021498E-4,0.0010106918422546013,0.8351582378,2.321169E-4,0.0015235383158949433,0.8508606225,1.467069E-4,0.0012112262381570175,0.8184786147,4.34999E-4,0.0020856629641435357,0.7457967734,0.0021057366,0.0045888305699818555,0.7944086522,6.540359E-4,0.0025574125596000345
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.756397301,9.91229E-5,9.956048412899567E-4,0.8387934911,2.341066E-4,0.00153005424740432,0.8548484844,1.444776E-4,0.0012019883526889934,0.8230751944,4.362412E-4,0.002088638791174769,0.7498709327,0.0021200339,0.004604382586188945,0.7989618433,6.605154E-4,0.0025700494158673293
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.7576617479,9.13328E-5,9.556819554642642E-4,0.8427355319,2.324865E-4,0.0015247507993111531,0.8588819551,1.381923E-4,0.0011755522106652687,0.8278206575,4.310244E-4,0.0020761127137031844,0.7540749139,0.0021233285,0.004607958875684548,0.803819524,6.570675E-4,0.0025633327915040604
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.7599541008,9.03505E-5,9.505288001949231E-4,0.8465232366,2.366917E-4,0.0015384787941339977,0.862214573,1.366488E-4,0.0011689687763152615,0.8322948945,4.323262E-4,0.0020792455362462605,0.7580263901,0.0021293449,0.004614482527868103,0.8083591533,6.440898E-4,0.0025378924327086835
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.7640951335,1.14697E-4,0.0010709668528950838,0.8501682127,2.324434E-4,0.0015246094581892113,0.8657250619,1.418849E-4,0.0011911544820047482,0.8366009289,4.316091E-4,0.002077520397011784,0.7618967497,0.0021452672,0.004631702926570312,0.8127204186,6.562117E-4,0.002561662936453584
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.7667840421,1.198658E-4,0.0010948324072660618,0.8539730048,2.303784E-4,0.0015178221239657828,0.8693838054,1.419564E-4,0.001191454573200338,0.8411150229,4.276493E-4,0.0020679683266433264,0.7662265241,0.0021678951,0.004656066043346035,0.8173591566,6.481126E-4,0.00254580556995227
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.7670623064,1.142136E-4,0.001068707630739109,0.8574599409,2.260923E-4,0.0015036365917335212,0.8730029714,1.495108E-4,0.0012227460897504437,0.8453590542,4.214571E-4,0.0020529420352265186,0.7702670628,0.0021767179,0.004665530945133683,0.8212937731,6.332378E-4,0.002516421665778611
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.7672072053,1.107975E-4,0.0010526039141101461,0.8612612599,2.235087E-4,0.0014950207356421515,0.8763183182,1.485169E-4,0.001218675100262576,0.8496516514,4.189178E-4,0.0020467481525581013,0.7745105094,0.0021734237,0.004661999249249189,0.8256696677,6.27907E-4,0.002505807255157507
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.7673754513,1.25448E-4,0.0011200357137163082,0.8647873652,2.262624E-4,0.0015042021140790887,0.8799149436,1.432634E-4,0.0011969268983526102,0.8536452001,4.174486E-4,0.002043155892241216,0.7783961111,0.002197201,0.0046874310661598004,0.8296597826,6.206627E-4,0.002491310297815188
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.7683466613,1.1681E-4,0.0010807867504739315,0.8680823565,2.213311E-4,0.0014877200677546835,0.8829686522,1.367603E-4,0.0011694455951432713,0.8577934825,4.15542E-4,0.00203848473136298,0.7827105093,0.0022227353,0.0047145893776658855,0.8340934217,6.211437E-4,0.0024922754663158726
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.7697573066,1.060146E-4,0.001029633915525319,0.8716988176,2.169609E-4,0.0014729592662392262,0.8860485381,1.378324E-4,0.0011740204427521696,0.8620286262,4.208055E-4,0.002051354430614076,0.7868326056,0.0022288478,0.004721067464038191,0.8385314256,6.247414E-4,0.002499482746489761
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.7708438337,1.390969E-4,0.0011793934881963695,0.8749370259,2.149381E-4,0.0014660767374186114,0.8891876417,1.414238E-4,0.0011892173897147655,0.8658060515,4.267562E-4,0.0020658078323019303,0.7908375412,0.002226121,0.004718178674022424,0.8428526622,6.163633E-4,0.002482666510025058
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.7717654467,1.52416E-4,0.0012345687506169916,0.8782281744,2.15193E-4,0.0014669458067699706,0.8923008281,1.389904E-4,0.0011789418984835512,0.8696303362,4.089985E-4,0.002022371133100945,0.794907583,0.0022452867,0.004738445631217055,0.8471000642,6.184331E-4,0.002486831518217509
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.7728211939,1.581367E-4,0.001257524154837592,0.8815170872,2.13281E-4,0.0014604143247722544,0.8953324538,1.38264E-4,0.0011758571341791485,0.8739057249,4.05218E-4,0.002013002732238583,0.7989606285,0.0022369726,0.004729664470128933,0.8517624146,6.222739E-4,0.002494541841701598
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.7734640479,1.417499E-4,0.0011905876700184662,0.8847712302,2.130278E-4,0.0014595471900558747,0.8981111026,1.324872E-4,0.0011510308423322113,0.8774575096,3.982797E-4,0.0019956946159169747,0.8025947678,0.0022232095,0.004715092257846075,0.8556470507,6.105139E-4,0.002470857948162945
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.7737260103,1.291068E-4,0.0011362517326719463,0.8878888154,2.155033E-4,0.0014680030653918949,0.9010390478,1.346771E-4,0.0011605046316150573,0.8812044996,3.8046E-4,0.001950538387215181,0.806267373,0.0022179267,0.004709486914728609,0.8597220373,5.922155E-4,0.002433547821597102
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.7750503063,1.39566E-4,0.0011813805483416426,0.8914151591,2.133858E-4,0.00146077308299407,0.9040241444,1.324534E-4,0.0011508840080564156,0.8849966484,3.713243E-4,0.0019269776853923348,0.8106438643,0.0022112098,0.004702350263432106,0.8639503717,5.863406E-4,0.00242144708800337
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.7762228251,1.605247E-4,0.0012669834253059508,0.8940692919,2.130817E-4,0.0014597318246856166,0.9071195644,1.322826E-4,0.0011501417303967367,0.8884375006,3.590817E-4,0.0018949451179387756,0.8144497299,0.0021886709,0.004678323310759957,0.8677038014,5.691963E-4,0.002385783519098076
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.7782369196,2.157609E-4,0.0014688801857197203,0.8971831977,2.157251E-4,0.0014687583191253762,0.9096900845,1.291445E-4,0.0011364176168997028,0.892265842,3.556332E-4,0.0018858239578497247,0.8183402199,0.0021810328,0.004670152888289633,0.8718663925,5.571752E-4,0.0023604558881707574
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.7806699216,2.226074E-4,0.0014920033512026707,0.8999790651,2.148209E-4,0.0014656769766902937,0.9125750178,1.214398E-4,0.0011019972776735885,0.8955268705,3.344226E-4,0.0018287225049197595,0.821856243,0.0021531039,0.0046401550620641975,0.8754780173,5.370246E-4,0.0023173791230612223
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.7855021238,2.63196E-4,0.0016223316553652032,0.9030198008,2.080189E-4,0.0014422860326578774,0.9152545965,1.137824E-4,0.0010666883331132858,0.8988967472,3.158623E-4,0.0017772515297503615,0.8254596841,0.0021571063,0.0046444658465748245,0.8791301268,5.205924E-4,0.002281649403392204
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.7888091803,2.681893E-4,0.001637648619209872,0.9059899569,2.040268E-4,0.0014283795013930998,0.918070302,1.151915E-4,0.0010732730314323565,0.9023529404,3.022063E-4,0.0017384081799163278,0.8293041593,0.0021280486,0.004613077714498207,0.8826829261,4.992965E-4,0.0022344943499592925
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.7922909021,2.530852E-4,0.0015908651734197969,0.9085236329,1.922145E-4,0.0013864144402017746,0.9203199989,1.058847E-4,0.001029002915447765,0.9056654537,2.926967E-4,0.0017108380987106875,0.8327563614,0.0021162253,0.004600244884786026,0.8862109095,4.883255E-4,0.002209808815259818
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.7967551589,2.765427E-4,0.0016629573055253102,0.9110914457,1.879565E-4,0.0013709722827249281,0.9227286118,9.89105E-5,9.945375809892756E-4,0.9086283153,2.741398E-4,0.0016557167632176707,0.8361061943,0.0020953578,0.004577507837240697,0.889387905,4.634661E-4,0.0021528262818908545
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8012724459,2.567533E-4,0.001602352333290029,0.913937127,1.848619E-4,0.0013596392904002149,0.9252544951,9.88657E-5,9.94312325177557E-4,0.9116541922,2.601341E-4,0.0016128673225036213,0.8395733529,0.002080047,0.00456075322726411,0.8927844286,4.533113E-4,0.0021291108472787416
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.805087316,1.759146E-4,0.0013263280137281275,0.9163477564,1.805563E-4,0.001343712394822642,0.9276841259,8.54456E-5,9.243678921295352E-4,0.9145102447,2.441274E-4,0.0015624576794268702,0.8431511015,0.002047356,0.00452477181745113,0.8959757006,4.303656E-4,0.0020745254879128384
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8065485477,1.443556E-4,0.001201480753070976,0.9186286616,1.733593E-4,0.001316659789011573,0.9297457588,7.94709E-5,8.914645253738368E-4,0.9171109396,2.273333E-4,0.001507757606513726,0.8465023112,0.0020240476,0.004498941653322479,0.899060095,4.204666E-4,0.0020505282246289615
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8075117409,1.62454E-4,0.0012745744387833925,0.9210015661,1.753785E-4,0.0013243054783545977,0.9320422536,7.55295E-5,8.690770966951091E-4,0.9201721436,2.133766E-4,0.0014607415924796556,0.8502425647,0.0019913141,0.004462414256879341,0.9023552424,3.880054E-4,0.0019697852674847582
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8097696662,1.698125E-4,0.0013031212529922148,0.9229864979,1.740461E-4,0.0013192653258537496,0.9342017466,6.7966E-5,8.244149440663968E-4,0.9227005559,2.033084E-4,0.0014258625459699823,0.8534312928,0.001955385,0.004421973541304833,0.9052978539,3.67159E-4,0.001916139347751097
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.8120161295,1.460354E-4,0.0012084510747233418,0.9248951679,1.746609E-4,0.0013215933565208324,0.9362016141,6.29459E-5,7.933845221580769E-4,0.9250000054,1.952538E-4,0.0013973324586511258,0.8570967716,0.0019056459,0.004365370431017281,0.9082500029,3.482257E-4,0.0018660806520619628
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.8136885345,1.726013E-4,0.0013137781395654291,0.9273114783,1.69742E-4,0.0013028507205355493,0.937811473,5.78976E-5,7.609047246534877E-4,0.9273032808,1.870179E-4,0.0013675448804335453,0.860303278,0.0018663695,0.0043201498816592,0.911204918,3.200787E-4,0.0017890743416638672
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.813655293,1.620447E-4,0.0012729677922084283,0.9294005013,1.675698E-4,0.0012944875433931375,0.9394754356,5.63552E-5,7.507010057273135E-4,0.9296919233,1.806376E-4,0.00134401488087,0.8632889247,0.0018272521,0.004274636943647963,0.9142214799,2.968252E-4,0.0017228615730812502
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.8140558839,1.566497E-4,0.00125159777884111,0.9314733315,1.660073E-4,0.001288438201855254,0.9411177003,5.46261E-5,7.390947165282674E-4,0.9321083832,1.694997E-4,0.0013019205044855848,0.8665452993,0.0018046017,0.004248060380926806,0.9166807777,2.867585E-4,0.001693394519891924
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.8146299481,1.60662E-4,0.0012675251476795242,0.9334595531,1.680187E-4,0.0012962202744904122,0.9424870896,5.52545E-5,7.433337070253171E-4,0.9343373442,1.675043E-4,0.001294234522797163,0.8696729773,0.0017803638,0.004219435744267236,0.919371776,2.698756E-4,0.0016427890917582817
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.8140857399,1.652062E-4,0.0012853256396726863,0.9354155719,1.559843E-4,0.001248936747797902,0.9436832887,5.29719E-5,7.27817971748431E-4,0.9362379694,1.57328E-4,0.0012543045882081434,0.872633419,0.0017311351,0.004160691168543996,0.9218285203,2.610884E-4,0.0016158230101097088
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.8136242211,1.778035E-4,0.0013334297881778404,0.9373820102,1.573847E-4,0.0012545305895035003,0.9451380241,4.80713E-5,6.933346955114824E-4,0.9381389135,1.454277E-4,0.0012059340778002752,0.8753339267,0.0017208086,0.004148263009983818,0.9242564565,2.542987E-4,0.00159467457495252
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.8138586938,1.841952E-4,0.00135718532264389,0.9391213787,1.578167E-4,0.0012562511691536849,0.9463858706,4.75324E-5,6.894374518402667E-4,0.9398279005,1.372131E-4,0.0011713799554371757,0.8781159401,0.001690452,0.004111510671274003,0.9265489131,2.44584E-4,0.0015639181564263522
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.8145622075,1.847659E-4,0.0013592862097439229,0.9408018452,1.605188E-4,0.0012669601414409216,0.9475852537,4.09052E-5,6.395717317080235E-4,0.9415852505,1.335066E-4,0.0011554505614694208,0.8810046089,0.0016445609,0.004055318606472246,0.9284331805,2.232672E-4,0.0014942128362452252
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.8163380325,1.983145E-4,0.0014082418116218535,0.9423661989,1.539748E-4,0.0012408658267516275,0.9490140826,3.9372E-5,6.274711148730274E-4,0.943558684,1.296288E-4,0.0011385464417405203,0.8838403767,0.0016064244,0.004008022455026918,0.9304694831,2.180703E-4,0.0014767203526734505
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.8184512436,2.019797E-4,0.0014211956234100919,0.9437380505,1.520968E-4,0.0012332753139506199,0.9504302108,3.82833E-5,6.187349998181775E-4,0.9451051623,1.221073E-4,0.0011050217192435632,0.8861281049,0.0015735944,0.003966855681771143,0.9323231328,2.123996E-4,0.0014573935638666723
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.8211295068,1.896324E-4,0.001377070804279867,0.9452969801,1.527968E-4,0.001236110027465193,0.9516845179,4.04102E-5,6.35690176107827E-4,0.9467672825,1.117632E-4,0.001057181157607342,0.8888997078,0.0015424231,0.003927369475870586,0.9342940623,2.015258E-4,0.0014195978303730955
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.8251241326,1.797964E-4,0.001340881799414102,0.9467725939,1.511293E-4,0.0012293465744044679,0.9527308828,4.13385E-5,6.429502313554293E-4,0.9484309828,1.079233E-4,0.0010388613959523185,0.8916186684,0.0014937021,0.003864844240069708,0.9365243262,1.95888E-4,0.0013995999428408105
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.8295546532,1.951445E-4,0.0013969413015585156,0.9481072998,1.46709E-4,0.0012112349070267088,0.9536336142,4.01639E-5,6.337499506903334E-4,0.949827947,1.020558E-4,0.0010102267072296198,0.8939473677,0.0014576542,0.003817923781324085,0.9384109455,1.943203E-4,0.001393988163507854
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.832851249,2.041452E-4,0.0014287938969634493,0.9495661116,1.397801E-4,0.0011822863443345694,0.9544628096,4.22287E-5,6.498361331905144E-4,0.951167357,9.35015E-5,9.669617365749278E-4,0.8966528934,0.0013863561,0.0037233803190112073,0.9400103307,1.918228E-4,0.0013850010830320676
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.8358271837,1.921681E-4,0.0013862470919717017,0.9509905148,1.414206E-4,0.0011892039354122572,0.955774501,4.07462E-5,6.38327502149171E-4,0.9523709178,9.14767E-5,9.564345246800745E-4,0.8988514245,0.001357623,0.0036845936003852583,0.9415279251,1.857233E-4,0.0013628033607237693
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.8389247179,2.042114E-4,0.0014290255421090274,0.9523978364,1.386007E-4,0.0011772879851591114,0.95691396,3.91066E-5,6.25352700481896E-4,0.953548373,8.19151E-5,9.050696105825231E-4,0.9010215122,0.0013184309,0.0036310203800033955,0.9428387046,1.762031E-4,0.0013274151573641156
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.8407692313,1.823319E-4,0.001350303299262799,0.9538681179,1.320774E-4,0.0011492493202086309,0.9580439466,3.74322E-5,6.118186005671943E-4,0.9548351544,8.41039E-5,9.170817847934828E-4,0.9031758142,0.0012827683,0.0035815754913166354,0.9443626279,1.760305E-4,0.0013267648623625815
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.8421997726,2.004776E-4,0.0014159011264915358,0.9550617319,1.296258E-4,0.00113853326697115,0.958720538,3.60734E-5,6.006113552040121E-4,0.9558810371,7.89548E-5,8.885651354852947E-4,0.9054320967,0.0012378676,0.0035183342649611903,0.9460269344,1.687681E-4,0.0012991077707411344
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.8423165023,1.926657E-4,0.0013880407054549949,0.9563073361,1.270092E-4,0.0011269835846186935,0.9597362375,3.33934E-5,5.778702276463116E-4,0.9568692613,7.8081E-5,8.83634539840991E-4,0.9076376134,0.0012044264,0.0034704846923736747,0.9472133029,1.678168E-4,0.001295441237571199
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.8433098555,2.318183E-4,0.0015225580448705396,0.9573239434,1.276713E-4,0.0011299172536075376,0.9605164331,3.59432E-5,5.995264798155291E-4,0.9577230066,8.39631E-5,9.163138108748552E-4,0.9097769964,0.0011655174,0.0034139674866641594,0.9487323934,1.686196E-4,0.001298536098843617
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.8457382917,2.473175E-4,0.0015726331422172178,0.9582593054,1.283021E-4,0.0011327051690532715,0.9612004822,4.0145E-5,6.336008207065392E-4,0.9586314535,8.36282E-5,9.144845542708744E-4,0.9121368551,0.0011291561,0.0033602918028052264,0.9497959214,1.672139E-4,0.0012931121374420704
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.8466830611,2.695796E-4,0.0016418879377107316,0.9593857479,1.255186E-4,0.0011203508379074832,0.9617444706,4.39965E-5,6.632985753037617E-4,0.9595331669,8.323E-5,9.123047736365299E-4,0.9138820595,0.0010889064,0.003299858178770718,0.9510073704,1.704127E-4,0.0013054221539410152
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.8483627439,2.411736E-4,0.001552976496924535,0.9605037689,1.242854E-4,0.0011148336198733872,0.9625062883,4.61395E-5,6.792606274472267E-4,0.9605163634,8.13411E-5,9.018930091757004E-4,0.915642305,0.0010618901,0.0032586655244133296,0.9521914244,1.686478E-4,0.0012986446781163815
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.8496774256,2.838712E-4,0.0016848477676039459,0.961677413,1.249373E-4,0.0011177535506541683,0.9632903129,4.75726E-5,6.89728932262523E-4,0.9613806361,8.38608E-5,9.157554258643517E-4,0.9176774222,9.910887E-4,0.0031481561270051395,0.9529032141,1.705797E-4,0.0013060616371366246
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.8513227642,2.605846E-4,0.0016142632994651151,0.9626455021,1.213502E-4,0.001101590668079573,0.9640872991,5.08774E-5,7.13283954677238E-4,0.9620502645,8.51752E-5,9.2290411202898E-4,0.9196693134,9.510736E-4,0.003083948118889162,0.953849206,1.701915E-4,0.0013045746433224892
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.8520380437,2.60683E-4,0.0016145680536911414,0.9636141306,1.201084E-4,0.0010959397793674614,0.9647826087,5.15657E-5,7.18092612411519E-4,0.9629076093,8.30725E-5,9.114411665050026E-4,0.9211820644,8.980212E-4,0.0029967001852037184,0.9546331513,1.694228E-4,0.0013016251380485858
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.8535564899,3.241979E-4,0.001800549638304926,0.9646861929,1.200074E-4,0.001095478890714011,0.9653695947,5.93795E-5,7.705809496736861E-4,0.9635146457,7.90147E-5,8.889021318457955E-4,0.92241283,9.026326E-4,0.0030043844627477357,0.9554253858,1.732955E-4,0.0013164174869698443
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.8546628475,3.490394E-4,0.0018682596179332251,0.9653515059,1.2822E-4,0.0011323427043081966,0.965954088,6.74021E-5,8.209878196416802E-4,0.964347201,7.89011E-5,8.882629115301393E-4,0.9237876588,8.886264E-4,0.0029809837302474497,0.9562697244,1.691433E-4,0.00130055103706083
0.65,0.9781858397,4.25104E-5,6.52E-4,0.8579645991,4.056165E-4,0.0020139923038581847,0.9660914451,1.247451E-4,0.0011168934595564611,0.9666961628,7.10273E-5,8.427769574448509E-4,0.9644985235,8.14901E-5,9.027186715693877E-4,0.9252359861,8.641728E-4,0.002939681615413479,0.9571238941,1.616945E-4,0.0012715915224630902
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.8619119883,4.170367E-4,0.002042147644025769,0.9668437022,1.236167E-4,0.0011118304726890696,0.9671775389,7.72509E-5,8.789249114685509E-4,0.965144158,7.86837E-5,8.870383306261348E-4,0.9265250331,8.512935E-4,0.0029176934383173293,0.9577996933,1.589855E-4,0.001260894523740983
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.8666666746,4.135091E-4,0.0020334923161890728,0.9675586861,1.185864E-4,0.0010889738288866267,0.9677464795,8.47963E-5,9.208490647223355E-4,0.9658841974,7.64897E-5,8.745839010638144E-4,0.9276056314,8.382501E-4,0.002895254911057056,0.958200314,1.57892E-4,0.0012565508346262797
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.8690322518,3.768067E-4,0.0019411509472475343,0.9680967784,1.126029E-4,0.0010611451361618731,0.9684516215,8.71002E-5,9.332748791219016E-4,0.9662258041,7.21484E-5,8.494021426862544E-4,0.9289677399,8.197436E-4,0.0028631164838336565,0.9591451567,1.440554E-4,0.0012002308111359248
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.872545737,3.225043E-4,0.0017958404717568874,0.9687520641,1.053489E-4,0.001026396122362122,0.9688518989,9.36315E-5,9.676337116905343E-4,0.9670382547,7.24125E-5,8.509553454794206E-4,0.9299833477,7.785295E-4,0.0027902141494874546,0.9597337621,1.377559E-4,0.0011736945940064645
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.8776247859,3.00489E-4,0.0017334618542096621,0.9691910505,1.051812E-4,0.0010255788609365931,0.969139412,1.019348E-4,0.0010096276541379005,0.9675042981,6.86613E-5,8.286211438287102E-4,0.9312048191,7.517056E-4,0.002741725004445194,0.9603442305,1.353692E-4,0.001163482702922566
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.8804270446,2.566668E-4,0.0016020823948848574,0.9700533831,9.70979E-5,9.853826667848384E-4,0.969252671,1.081009E-4,0.0010397158265603155,0.9679893267,6.55288E-5,8.094986102520498E-4,0.9324733084,7.416635E-4,0.0027233499591495765,0.9609608537,1.304071E-4,0.0011419592812355439
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.881215477,2.828189E-4,0.001681722034106707,0.9706629854,9.18296E-5,9.582776215690316E-4,0.9693738496,1.119323E-4,0.001057980623641095,0.9684530395,7.21243E-5,8.492602663494861E-4,0.9336095756,7.071158E-4,0.002659164906507304,0.9615653783,1.273485E-4,0.0011284879263864546
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.8822179735,2.877615E-4,0.0016963534419453983,0.9712810725,8.97348E-5,9.472845401462013E-4,0.9696367115,1.053408E-4,0.0010263566631537012,0.9688910121,7.1409E-5,8.450384606631819E-4,0.9351816428,6.7376E-4,0.0025956887332652195,0.9625621432,1.280074E-4,0.001131403553114449
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.8867063463,3.844462E-4,0.001960729966109561,0.9716071397,9.37422E-5,9.682055566872151E-4,0.9698015851,1.097187E-4,0.0010474669445858424,0.9692857105,7.22519E-5,8.500111763971107E-4,0.9361507964,6.812088E-4,0.002609997701148413,0.9629365069,1.378963E-4,0.001174292552986691
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.8904958725,4.192946E-4,0.0020476684301907865,0.9721694243,8.87792E-5,9.422271488340803E-4,0.9700619853,1.114636E-4,0.001055763231032413,0.9696694237,7.68286E-5,8.765192524981981E-4,0.9374793452,6.756505E-4,0.0025993277977200183,0.9632024831,1.381287E-4,0.0011752816683672047
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.8935483932,4.021018E-4,0.002005247615632543,0.9726021582,8.7042E-5,9.32963021775247E-4,0.9700645214,1.252608E-4,0.0011191997140814502,0.9700430155,7.28065E-5,8.532672500453771E-4,0.9387096733,6.56396E-4,0.0025620226384636025,0.9634408593,1.41641E-4,0.001190130244973213
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.8982062757,3.152644E-4,0.0017755686413090314,0.9730493212,8.85587E-5,9.410563213750812E-4,0.9698430479,1.376526E-4,0.0011732544481057807,0.970672642,7.53253E-5,8.67901492106103E-4,0.939663679,6.397396E-4,0.0025293074150842163,0.9643049341,1.37582E-4,0.0011729535370167054
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.899999994,1.998428E-4,0.0014136576671882057,0.9734037608,9.02871E-5,9.501952430948073E-4,0.9696948367,1.481782E-4,0.001217284683219172,0.9709389728,6.84377E-5,8.272708141836022E-4,0.9410328674,6.178607E-4,0.0024856803897524717,0.964906106,1.344058E-4,0.0011593351543018094
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9031941116,1.572267E-4,0.001253900713772825,0.9737346417,8.76498E-5,9.362147189614144E-4,0.9695085931,1.659947E-4,0.0012883893045194065,0.9712776399,6.4356E-5,8.022219144351518E-4,0.9416216207,6.16994E-4,0.0024839363921002485,0.9653316897,1.293834E-4,0.001137468241314895
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9064432979,1.432583E-4,0.001196905593603773,0.9743814468,8.34442E-5,9.134779690829987E-4,0.9694845444,1.69583E-4,0.001302240377196161,0.9717010361,6.56179E-5,8.100487639642444E-4,0.9427835107,5.983687E-4,0.002446157599174673,0.9658247495,1.291772E-4,0.0011365614809591253
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.908152169,2.031477E-4,0.0014252989160172683,0.9745923877,8.89648E-5,9.432115351287854E-4,0.9694836986,1.786912E-4,0.0013367542780930233,0.9723369557,6.56941E-5,8.105189695497571E-4,0.9442934817,5.920051E-4,0.0024331154925321566,0.9664402175,1.3148E-4,0.001146647286657933
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9103151917,2.646395E-4,0.0016267744158302959,0.9747564393,9.44901E-5,9.720601833219999E-4,0.969713462,1.916115E-4,0.0013842380575609095,0.9726360959,6.30894E-5,7.942883607355706E-4,0.9452722007,5.686538E-4,0.0023846463050104516,0.9671346664,1.279541E-4,0.0011311679804520635
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9115151465,2.424247E-4,0.0015569993577391097,0.9754848593,8.8506E-5,9.40776275211062E-4,0.9701818204,1.951047E-4,0.001396798840205704,0.9728181899,7.35465E-5,8.575925606020612E-4,0.9462121201,5.361929E-4,0.002315583943630634,0.9675757581,1.373703E-4,0.0011720507668185709
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9158064604,2.64655E-4,0.0016268220554197068,0.9755483961,9.00117E-5,9.487449604609239E-4,0.9700645196,2.07503E-4,0.0014404964422031733,0.9731935561,7.79273E-5,8.82764407982107E-4,0.9471935457,5.124406E-4,0.0022637150880797695,0.9681612897,1.384619E-4,0.00117669834707116
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9192439914,2.971939E-4,0.0017239312631308708,0.975670101,9.51116E-5,9.75251762367031E-4,0.9693814409,2.388274E-4,0.0015454041542586844,0.974020617,7.73718E-5,8.796124146463601E-4,0.9482130551,5.370734E-4,0.002317484412029561,0.9683161485,1.342125E-4,0.0011585011868789777
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9205882311,3.910757E-4,0.001977563399742218,0.9762499899,1.063346E-4,0.0010311866950266572,0.9689705831,2.75877E-4,0.001660954544832579,0.9740441102,8.78757E-5,9.374203966204277E-4,0.9496691197,5.170911E-4,0.002273963720027213,0.9691544104,1.340431E-4,0.0011577698389576402
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9246031702,8.013492E-4,0.0028308111911605834,0.9763095194,1.121236E-4,0.0010588843185164278,0.9689682466,2.867487E-4,0.0016933655836823896,0.9746825349,9.28216E-5,9.634396711782217E-4,0.950753966,4.937555E-4,0.0022220609802613427,0.9699603105,1.597784E-4,0.001264034809647266
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9287553608,7.376162E-4,0.002715909055914796,0.9768240339,1.172179E-4,0.0010826721572110367,0.9690557939,2.780834E-4,0.0016675832812786293,0.975064373,1.007311E-4,0.001003648842972481,0.9517596531,4.785908E-4,0.0021876718218233736,0.9713304681,1.670372E-4,0.0012924287214388266
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9352112591,6.45571E-4,0.002540808926306738,0.9763380265,1.259792E-4,0.0011224045616443298,0.9692018753,2.953647E-4,0.0017186177585490033,0.974788729,1.165103E-4,0.0010793993700201978,0.9543661946,4.782691E-4,0.0021869364416918936,0.9713615066,1.805619E-4,0.0013437332324535253
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9463917673,5.916326E-4,0.00243234989259358,0.9761855805,1.372961E-4,0.0011717341848730028,0.9688144445,3.07236E-4,0.0017528148789875103,0.9752061987,1.28662E-4,0.001134292731176569,0.9561855799,5.064462E-4,0.0022504359577646283,0.9725257856,1.84143E-4,0.001356992999245022
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9502857149,4.212248E-4,0.002052376183841549,0.9764000005,1.488551E-4,0.0012200618836763978,0.9681714392,3.306567E-4,0.001818396821378656,0.9755428576,1.399002E-4,0.0011827941494613507,0.9565714306,5.488354E-4,0.00234272362859984,0.9731428605,1.88992E-4,0.0013747436124601563
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9548387051,3.237368E-4,0.0017992687403498122,0.9770322609,1.734896E-4,0.0013171545087801962,0.9673548448,3.462894E-4,0.001860885273196604,0.976193552,1.511013E-4,0.0012292326874924861,0.957096771,5.981775E-4,0.0024457667509392633,0.9739354867,2.177196E-4,0.0014755324462715146
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9573529482,2.979622E-4,0.001726158161930708,0.9775735211,1.959199E-4,0.001399713899338004,0.9663235223,3.289597E-4,0.0018137246207735064,0.9766176379,1.708039E-4,0.0013069196608820298,0.9569852918,6.754118E-4,0.0025988685999873097,0.9747058761,2.297191E-4,0.0015156487060001733
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9555555582,4.675286E-4,0.0021622409671449663,0.977692309,2.359706E-4,0.001536133457743825,0.9657264978,3.091695E-4,0.001758321642931122,0.9761538476,1.981905E-4,0.0014078014774818216,0.9565811992,8.141609E-4,0.0028533504867085642,0.9756410271,2.396306E-4,0.0015480006459946973
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9556701005,5.443961E-4,0.0023332297357954272,0.9782474214,2.595731E-4,0.0016111272451299432,0.9638144308,4.111581E-4,0.002027703380674797,0.9774226791,2.44114E-4,0.0015624147976769805,0.9576288635,8.886721E-4,0.0029810603818104723,0.9761855656,2.698792E-4,0.0016428000486973452
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.9641025543,3.944773E-4,0.00198614526155566,0.9776922911,3.673154E-4,0.0019165474165801378,0.9617948574,7.238062E-4,0.002690364659298066,0.9761538351,2.922718E-4,0.001709595858675377,0.9598717827,9.119963E-4,0.003019927648139935,0.9756410122,3.071478E-4,0.001752563265619818
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9661016941,5.107088E-4,0.002259886722824841,0.9766101599,6.255023E-4,0.002501004398236836,0.9594915229,0.0011833068,0.0034399226735495085,0.9786440593,4.504684E-4,0.002122424085803777,0.9599999952,0.00106506,0.0032635257008333794,0.974915247,4.206382E-4,0.002050946610714184
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9666666687,4.456132E-4,0.0021109552340113705,0.9769230783,7.238724E-4,0.0026904876881338816,0.9548717976,0.0020603136,0.004539067745694043,0.9802564114,5.293566E-4,0.002300775086791406,0.9592307717,0.0014888528,0.0038585655365692573,0.9771794885,6.228623E-4,0.0024957209379255526
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9899999976,4.444447E-4,0.0021081857128820505,0.9779999971,0.0012282828,0.003504686576571434,0.963999998,0.0026303027,0.005128647677507201,0.9814999962,0.0010936872,0.003307094192792216,0.9579999954,0.0027636363,0.005257029864857152,0.9779999959,0.001127273,0.003357488644805817
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_aleatoric_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.7689887643,5.86768E-5,7.660078328581242E-4,0.8560102135,0.0069985335,0.00836572381805663,0.9178998989,3.15093E-5,5.613314528867949E-4,0.918512764,7.91861E-5,8.898657202072682E-4,0.9104004085,9.05149E-5,9.513931889602742E-4,0.9182553637,3.99276E-5,6.318829005440802E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.7763309896,5.786E-5,7.606576102294645E-4,0.8614568698,0.0070952044,0.008423303627437395,0.9232335955,2.97361E-5,5.453081697535808E-4,0.9234502661,8.13845E-5,9.021335821262835E-4,0.91515064,8.89156E-5,9.429506880001732E-4,0.9231820047,3.99672E-5,6.321961720858486E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.7782110095,5.46826E-5,7.394768420985203E-4,0.8666180134,0.0071672535,0.008465963323804327,0.9281505442,2.68414E-5,5.180868653034933E-4,0.9279441226,7.96511E-5,8.924746494999172E-4,0.9196309412,8.98121E-5,9.476924606643233E-4,0.9278565496,3.95598E-5,6.289658178311442E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.7792500556,5.57424E-5,7.466083310545095E-4,0.8715125328,0.007230018,0.008502951252359383,0.9323446393,2.50886E-5,5.008852163919395E-4,0.9321866417,7.90833E-5,8.89287917381092E-4,0.9237602651,8.68614E-5,9.319946351776925E-4,0.9321697885,4.06062E-5,6.372299427993007E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.7802427113,4.78936E-5,6.920520211660393E-4,0.8763508624,0.0073010501,0.00854461824776274,0.9363380891,2.32011E-5,4.8167520176982333E-4,0.9364189905,7.82956E-5,8.848480095474024E-4,0.9277432388,8.36712E-5,9.147196291760662E-4,0.9363849258,4.33429E-5,6.583532486439176E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.7813683271,5.04519E-5,7.10295009133529E-4,0.8809100685,0.0073644629,0.008581644888947573,0.9400322723,2.12914E-5,4.6142605041328127E-4,0.9402323556,7.53484E-5,8.680345615239061E-4,0.9315103287,8.03111E-5,8.961646054157685E-4,0.9402388108,4.27418E-5,6.537721315565539E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.7833840847,4.56921E-5,6.759593183025144E-4,0.8852501085,0.0074007364,0.008602753280200473,0.943632012,2.04751E-5,4.524941988578417E-4,0.9438060027,7.11955E-5,8.437742589105216E-4,0.9348977816,7.7322E-5,8.793292898567635E-4,0.9438538498,4.26425E-5,6.530122510336234E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.7850736439,4.13127E-5,6.427495624269223E-4,0.8892393899,0.0074317288,0.008620747531391927,0.9470433062,1.9302E-5,4.393404147127828E-4,0.9471378338,6.68006E-5,8.173163402257415E-4,0.9381446481,7.41483E-5,8.610940715159988E-4,0.9471356332,4.00454E-5,6.328143487627316E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.7866444468,3.93685E-5,6.274432245231436E-4,0.8929977784,0.0074604948,0.008637415585694601,0.9502422202,1.79395E-5,4.2355046924776274E-4,0.9501888901,6.27214E-5,7.919684337143747E-4,0.9412022221,7.26764E-5,8.525045454424275E-4,0.9502088881,3.76993E-5,6.139975569983972E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.7877303362,3.44535E-5,5.869710384678276E-4,0.8968022487,0.0074868091,0.008652634916601995,0.9532606727,1.71119E-5,4.13665323661532E-4,0.9530089873,5.92731E-5,7.698902519190641E-4,0.9440516865,6.99753E-5,8.365124027771495E-4,0.9532381999,3.60653E-5,6.005439201257473E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.788843447,2.53794E-5,5.037797137638632E-4,0.9003726411,0.0074765498,0.008646704458925377,0.9560895252,1.57489E-5,3.968488377203592E-4,0.9555691892,5.59166E-5,7.47774030038487E-4,0.9466666663,6.45723E-5,8.035689142817809E-4,0.9559281969,3.35862E-5,5.795360213136022E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.7896115839,2.83036E-5,5.320112780759445E-4,0.9039278325,0.0074581835,0.008636077523968853,0.9588393462,1.4941E-5,3.865358974273929E-4,0.9581176734,5.33851E-5,7.306510795174397E-4,0.9491611135,6.30865E-5,7.94270105190923E-4,0.9585773367,3.14225E-5,5.605577579518456E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.7905160427,2.64738E-5,5.145269672232934E-4,0.9071641111,0.0074375596,0.00862412870961467,0.9611994445,1.32852E-5,3.6448868295188536E-4,0.960483495,5.00989E-5,7.078057643167369E-4,0.9514644349,5.70217E-5,7.551271416125897E-4,0.9609995365,3.05298E-5,5.525377815136265E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.7915333927,2.71664E-5,5.212139675795345E-4,0.9103269047,0.0074109861,0.008608708439713822,0.9633584189,1.25115E-5,3.5371598776419476E-4,0.9626270014,4.65051E-5,6.819464788383323E-4,0.9535536206,5.29262E-5,7.275039518793008E-4,0.9632149571,2.80435E-5,5.295611390576162E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.7923863947,2.34509E-5,4.8426129310528217E-4,0.9135474664,0.007379096,0.008590166471029535,0.9652748054,1.1831E-5,3.439622072263172E-4,0.9645586491,4.23991E-5,6.511459129872505E-4,0.9556055182,5.05177E-5,7.10758046032544E-4,0.9652605283,2.68032E-5,5.1771806999563E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.7927763104,2.01409E-5,4.4878614060596834E-4,0.9166409832,0.0073388635,0.008566716698945985,0.9670936644,1.09415E-5,3.3077938267068584E-4,0.9664363152,3.97506E-5,6.304807689374831E-4,0.9574355888,4.7549E-5,6.895578293370325E-4,0.9672670329,2.55366E-5,5.05337510976575E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.7930799246,2.09625E-5,4.578482281280556E-4,0.9196564326,0.0073084682,0.008548957948194623,0.9687938589,1.03982E-5,3.224624009090052E-4,0.968067736,3.68017E-5,6.06644047197366E-4,0.959176417,4.54559E-5,6.742099079663544E-4,0.9690009719,2.3722E-5,4.870523585817032E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.7928236783,2.31433E-5,4.8107483825284394E-4,0.9223033261,0.007276359,0.008530157677323439,0.9703773087,9.2984E-6,3.049327794777072E-4,0.969580763,3.40058E-5,5.831449219533683E-4,0.9608187449,4.12177E-5,6.420101245307585E-4,0.9708483344,2.1474E-5,4.6340047475159106E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.7928838909,2.10758E-5,4.5908387033307974E-4,0.9249288359,0.0072537523,0.008516896324366054,0.971905117,9.283E-6,3.046801601680031E-4,0.9711136079,3.1256E-5,5.590706574307043E-4,0.9623046243,3.92761E-5,6.26706470367109E-4,0.9724019951,1.96598E-5,4.4339373022179735E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.7932760298,2.23473E-5,4.727293094361719E-4,0.9274721941,0.0072394198,0.008508478007258407,0.9732709825,8.407E-6,2.899482712485108E-4,0.9724620813,2.96446E-5,5.444685482192704E-4,0.9636703753,3.89044E-5,6.237339176283426E-4,0.9737209284,1.87975E-5,4.3356083771484713E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.7931387663,2.23871E-5,4.731500818979111E-4,0.9299667147,0.0072148528,0.008494028961570593,0.9746185362,7.7806E-6,2.789372689333571E-4,0.9738146442,2.75804E-5,5.251704485212396E-4,0.9650870484,3.62648E-5,6.022026237073366E-4,0.9749974406,1.77436E-5,4.2123152778489884E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.7932330787,2.14993E-5,4.6367337641922034E-4,0.9321052614,0.0071995645,0.008485024749521949,0.9758283657,7.0165E-6,2.648867682614592E-4,0.9750194466,2.52577E-5,5.025703930794174E-4,0.9662794924,3.46257E-5,5.884360627969703E-4,0.9762094897,1.64155E-5,4.051604620394245E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.7936432898,2.41675E-5,4.916045158458169E-4,0.9342920941,0.0071702466,0.008467730864877556,0.9767980015,6.6908E-6,2.586658075587108E-4,0.976149199,2.30745E-5,4.8035924056897254E-4,0.9673417395,3.30297E-5,5.747147118353593E-4,0.977452063,1.47609E-5,3.841991670995657E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.7938797355,2.52111E-5,5.021065623948764E-4,0.9363624322,0.007165109,0.008464696686828182,0.9778073448,6.0509E-6,2.459857719462652E-4,0.9770755732,2.13375E-5,4.619253186392796E-4,0.9684592855,3.08117E-5,5.550828766950031E-4,0.9785391194,1.31152E-5,3.621491405484762E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.7935814559,3.0712E-5,5.541840849392916E-4,0.9382605135,0.007146387,0.008453630580998912,0.9787432599,5.8999E-6,2.42897097553676E-4,0.9781688195,1.96541E-5,4.433294486045338E-4,0.9694902885,3.04041E-5,5.513991294878874E-4,0.9794902915,1.22282E-5,3.496884327512135E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.7938234508,4.19969E-5,6.480501523801997E-4,0.9401038542,0.0071303769,0.008444155908082228,0.979606449,5.3488E-6,2.3127472840758025E-4,0.9790188581,1.83756E-5,4.286677034720484E-4,0.9704673421,3.1301E-5,5.594729662816605E-4,0.9803662169,1.15882E-5,3.40414453277178E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.7931578934,4.66208E-5,6.82794258909666E-4,0.9419916898,0.0071129973,0.008433858725399661,0.9803379518,4.9404E-6,2.2227010595219504E-4,0.9799445975,1.6466E-5,4.057831933434405E-4,0.9713850397,3.02679E-5,5.501627032069695E-4,0.9811994404,1.03298E-5,3.2140006222774754E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.792696631,6.12998E-5,7.829418880095764E-4,0.943851124,0.0070941433,0.008422673744126623,0.9809691042,4.754E-6,2.1803669415949232E-4,0.9808005649,1.57527E-5,3.9689671200452136E-4,0.9723398888,2.97643E-5,5.455666778680677E-4,0.9819859564,9.5971E-6,3.0979186561302734E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.7923383594,7.85702E-5,8.863983303233372E-4,0.9455568245,0.0070742555,0.008410859349674086,0.9815949893,4.9915E-6,2.2341665112520152E-4,0.981580745,1.49822E-5,3.870684693952738E-4,0.9731187695,2.7432E-5,5.237556682270847E-4,0.9826915413,9.4836E-6,3.0795454209996646E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.7922276735,1.007627E-4,0.001003806256206844,0.9471713367,0.007035645,0.008387875177898156,0.9822768033,4.9773E-6,2.2309863289585616E-4,0.9823952633,1.4518E-5,3.8102493356734543E-4,0.9740075147,2.58576E-5,5.085036873022653E-4,0.983392086,8.6341E-6,2.938383909566617E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.7915885091,1.151308E-4,0.0010729902143076608,0.9487485337,0.0069968323,0.008364706988293134,0.982980656,4.3543E-6,2.0866959529361245E-4,0.9830656481,1.41507E-5,3.761741617921146E-4,0.9748475969,2.41041E-5,4.909592651126974E-4,0.9839449018,7.9747E-6,2.8239511327216694E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.790630579,1.302197E-4,0.001141138466620068,0.9502290317,0.0069409409,0.008331230941463572,0.9835008973,4.4047E-6,2.098737715866373E-4,0.983721,1.38907E-5,3.7270229406323756E-4,0.9756008309,2.38668E-5,4.885365902365963E-4,0.9845538408,8.2524E-6,2.8726990792632634E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.7898581326,1.413149E-4,0.0011887594373968184,0.9517687908,0.0068699546,0.008288518926804716,0.9841231489,4.3898E-6,2.0951849560361013E-4,0.9843434972,1.31668E-5,3.6286085487415145E-4,0.9762662256,2.31537E-5,4.811829174025196E-4,0.9849743432,8.0333E-6,2.8343076756061613E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.7886335731,1.342766E-4,0.0011587778044129082,0.9531832114,0.0068366497,0.008268403533935677,0.9846139693,4.1349E-6,2.0334453521056326E-4,0.9849387276,1.21032E-5,3.478965363437814E-4,0.9768933833,2.18546E-5,4.674890373046196E-4,0.985428918,7.7392E-6,2.7819417679024125E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.7873677671,1.366103E-4,0.0011688040896574584,0.9544835097,0.0067899614,0.00824012220783163,0.985003112,3.8723E-6,1.9678160483134596E-4,0.9855849397,1.13451E-5,3.3682488031616664E-4,0.9775731188,2.0724E-5,4.552362024268281E-4,0.9857934034,7.6277E-6,2.7618291040540507E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.7863823056,1.294315E-4,0.0011376796561422728,0.9556429687,0.0067573162,0.008220289654264015,0.9854154873,3.7445E-6,1.9350710581268068E-4,0.9861169058,1.10291E-5,3.321008882854727E-4,0.9782116908,1.93302E-5,4.396612332239448E-4,0.986208533,7.0976E-6,2.664132128855474E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.7856821775,1.279346E-4,0.001131081783073178,0.9567062613,0.0066815272,0.008174060924656728,0.9858523268,3.6877E-6,1.920338511825454E-4,0.9866035306,1.09447E-5,3.3082774974297426E-4,0.9787704629,1.94971E-5,4.4155520606148444E-4,0.9866227937,7.3683E-6,2.7144612725179927E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.7843444228,1.293521E-4,0.0011373306467338336,0.9578277901,0.0065930011,0.00811972973688164,0.9862296081,3.5085E-6,1.8730990363565936E-4,0.9870319545,1.05392E-5,3.246413405590853E-4,0.9793085504,1.90823E-5,4.3683292000489156E-4,0.9869341058,7.2828E-6,2.698666337285882E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.7835875332,1.258649E-4,0.0011218952714045995,0.9589688301,0.0064729827,0.008045484882839567,0.9865616727,3.2724E-6,1.80897761180176E-4,0.9875397891,1.02921E-5,3.208130296605797E-4,0.9798110074,1.87932E-5,4.33511245528879E-4,0.9872844851,6.9834E-6,2.6426123438749017E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.7817323923,1.242543E-4,0.001114694128449594,0.9599595556,0.0063730338,0.00798312833418078,0.9868924856,3.2172E-6,1.793655485314836E-4,0.9879710144,1.00417E-5,3.168864149817723E-4,0.9801584077,1.87484E-5,4.329942262894507E-4,0.9876002699,7.0115E-6,2.6479237149132525E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.7805964887,1.270045E-4,0.0011269627323030695,0.9609496054,0.0062793896,0.007924259965447877,0.9871683216,3.0467E-6,1.7454798767101268E-4,0.9884916008,9.272E-6,3.044995894906921E-4,0.9806719244,1.84401E-5,4.294193754361813E-4,0.9879053807,6.7834E-6,2.604496112494699E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.7803347349,1.287608E-4,0.0011347281612791673,0.9618933034,0.0061537713,0.0078445976952295,0.9874407315,3.0381E-6,1.743014629886967E-4,0.9888040459,9.3794E-6,3.0625806111839735E-4,0.9810564864,1.8644E-5,4.317869845189871E-4,0.9881345916,6.7454E-6,2.5971907900652967E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.7792124808,1.178174E-4,0.0010854372390884698,0.9628591695,0.0060414816,0.007772696829286474,0.9876622921,3.1589E-6,1.7773294573601148E-4,0.9892444122,8.8159E-6,2.9691581298408476E-4,0.981468606,1.90513E-5,4.3647794904210223E-4,0.9884143329,6.684E-6,2.58534330408942E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.7782231808,1.268422E-4,0.001126242425057767,0.9637558705,0.0059143776,0.0076904990735322245,0.9878837168,3.4263E-6,1.851026742108282E-4,0.9894980133,8.5148E-6,2.918013022589173E-4,0.9818815464,1.8623E-5,4.315437405408634E-4,0.9886710042,6.8786E-6,2.622708523644974E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.7766176462,1.2664E-4,0.0011253443917308159,0.9646213195,0.0057814404,0.0076035783681106354,0.9881286764,3.4441E-6,1.8558286558839425E-4,0.9898308808,8.1705E-6,2.8584086481817116E-4,0.9823455876,1.85925E-5,4.311902132470077E-4,0.9888235301,6.8702E-6,2.6211066365182476E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.7749063611,1.229111E-4,0.0011086527860425914,0.9654456928,0.0056478167,0.007515195739300474,0.9882921368,3.5129E-6,1.8742731924668824E-4,0.9902247208,7.7972E-6,2.792346683347181E-4,0.9826853943,1.77563E-5,4.213822492701846E-4,0.9889812773,7.2268E-6,2.688270819690605E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.773254478,1.104395E-4,0.001050901993527465,0.9663143846,0.0054964991,0.007413837805077745,0.988542546,3.5097E-6,1.873419333731773E-4,0.9904959983,7.6139E-6,2.7593296287323123E-4,0.9829416245,1.71044E-5,4.13574660732497E-4,0.9891949642,7.2574E-6,2.6939561986045725E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.7717619658,1.125157E-4,0.0010607341797076212,0.966985606,0.0053298015,0.007300548951962448,0.9887047887,3.4533E-6,1.8583056799138296E-4,0.9908051312,6.9729E-6,2.640624926035502E-4,0.9832477677,1.60859E-5,4.0107231268189035E-4,0.9894282395,6.9847E-6,2.642858301158047E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.770340997,1.145544E-4,0.0010703008922728224,0.96774782,0.0051553765,0.007180095055081096,0.9888065046,3.2678E-6,1.8077057282644206E-4,0.9911300546,6.7197E-6,2.5922384149610933E-4,0.9836082542,1.57387E-5,3.967203044967575E-4,0.9896074528,7.0107E-6,2.64777264885035E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.7684466004,1.367055E-4,0.0011692112726107288,0.9686488712,0.004972592,0.007051660797287402,0.9890291309,3.0655E-6,1.750856933047358E-4,0.9913673156,6.8507E-6,2.6173841903702255E-4,0.9838551795,1.56375E-5,3.95442789793922E-4,0.9897936898,7.1073E-6,2.665951987564667E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.7665703654,1.426315E-4,0.001194284304510446,0.9693437871,0.0048030226,0.006930384260630864,0.9891621971,3.1335E-6,1.7701694834111224E-4,0.9916302109,6.5933E-6,2.567742198897701E-4,0.9841188616,1.51146E-5,3.8877499919619317E-4,0.9899628574,7.0296E-6,2.6513392842109063E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.7661330998,1.807784E-4,0.0013445385825628063,0.9700884601,0.0046299793,0.006804395123741713,0.9892923313,3.1981E-6,1.7883232370016332E-4,0.9918197137,5.8542E-6,2.4195454118490934E-4,0.9843260276,1.48482E-5,3.853336216838598E-4,0.9901221609,7.1776E-6,2.679104327942456E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.7651463032,2.026301E-4,0.001423481998481189,0.9708648899,0.0044468926,0.006668502530553617,0.9893244416,3.3017E-6,1.8170580618131056E-4,0.9920223778,5.9564E-6,2.4405737030460688E-4,0.984651469,1.53584E-5,3.918979458991843E-4,0.9903141165,7.3144E-6,2.704514743905087E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.7650109887,2.317359E-4,0.001522287423583339,0.9716703308,0.0042545132,0.006522662953119684,0.989358241,3.3111E-6,1.81964282209449E-4,0.9921978045,5.872E-6,2.4232209969377535E-4,0.9849626368,1.5587E-5,3.948037487157385E-4,0.9904703319,7.127E-6,2.669644171046022E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.7635955036,2.530322E-4,0.001590698588671028,0.9725528076,0.0040367201,0.006353518788828755,0.9894516903,3.2134E-6,1.792595883070136E-4,0.99242697,6.1389E-6,2.477680366794716E-4,0.9851595521,1.51475E-5,3.8919789310837744E-4,0.9905887669,7.2466E-6,2.6919509653780847E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.7630974233,2.84936E-4,0.0016880047393298396,0.973451286,0.0038529218,0.006207190829997093,0.9894852978,3.0646E-6,1.7505998971781072E-4,0.9926286751,5.9686E-6,2.4430718368480286E-4,0.985436582,1.54692E-5,3.933090387977373E-4,0.9907398868,6.8793E-6,2.622841970077496E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.7628410041,3.282687E-4,0.0018118186995392228,0.9743320757,0.0036263321,0.006021903436622012,0.9895907843,3.3015E-6,1.8170030269650076E-4,0.9928175002,6.1897E-6,2.4879107701041047E-4,0.9856208843,1.52827E-5,3.9093094019276603E-4,0.9908842891,6.909E-6,2.6284976697726024E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.7617236495,3.527822E-4,0.0018782497171569068,0.9751998091,0.0034101307,0.005839632437063142,0.9896244609,3.603E-6,1.8981570008826982E-4,0.9930380344,6.221E-6,2.4941932563456263E-4,0.9858305281,1.4598E-5,3.8207329139839123E-4,0.9909773737,7.0929E-6,2.663249894395943E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.7619822443,3.773086E-4,0.0019424433067659916,0.9759270215,0.0031969418,0.005654150510907894,0.9896745527,3.8943E-6,1.973398084523242E-4,0.9931656808,6.2383E-6,2.497658903853767E-4,0.9860700178,1.43596E-5,3.7894062859503467E-4,0.9910848147,7.2928E-6,2.7005184687389197E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.7616279066,4.288975E-4,0.002070984065607459,0.9767542952,0.0029809526,0.005459810069956646,0.9896764416,4.4518E-6,2.1099289087549847E-4,0.9933569288,5.9278E-6,2.434707374614042E-4,0.9863549012,1.42693E-5,3.7774727000998963E-4,0.991218403,7.351E-6,2.7112727638509555E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.7628304899,4.66491E-4,0.0021598402718719734,0.9775894272,0.0027461245,0.005240347793801476,0.9896889579,4.5925E-6,2.143011899173684E-4,0.9934992236,5.8495E-6,2.4185739600020504E-4,0.986578542,1.42509E-5,3.77503642366534E-4,0.9912597227,6.982E-6,2.6423474411969367E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.7631718993,4.755199E-4,0.002180641877979968,0.9783714741,0.0025365668,0.0050364340559566545,0.9897072923,4.5731E-6,2.1384807691443008E-4,0.9936242729,5.5788E-6,2.3619483482921466E-4,0.9867961705,1.47894E-5,3.8456988961695895E-4,0.9913837135,6.6128E-6,2.571536505671269E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.7644262254,5.661858E-4,0.0023794659064588423,0.9792240465,0.0023289478,0.0048259173221264365,0.9896666664,4.8507E-6,2.2024304756336805E-4,0.9936939907,5.7575E-6,2.3994791101403655E-4,0.9870874321,1.45421E-5,3.8134105470038235E-4,0.991486336,6.6488E-6,2.5785267111278875E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.7645505607,6.081901E-4,0.0024661510497128924,0.9800280905,0.002142791,0.0046290290558604185,0.9896910143,5.0395E-6,2.2448830704515545E-4,0.9938258451,5.8245E-6,2.413400091157701E-4,0.9873089933,1.46529E-5,3.827910657264613E-4,0.9915730327,6.6503E-6,2.5788175584945904E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.7673021436,6.735426E-4,0.002595269928157763,0.9808203351,0.001956919,0.004423707720905621,0.9897342557,5.2984E-6,2.301825362619849E-4,0.9938590378,5.7083E-6,2.3892048886606606E-4,0.9874927777,1.50376E-5,3.8778344472140634E-4,0.991663776,6.6765E-6,2.583892412620928E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.7690660298,7.271823E-4,0.002696631787990344,0.9815645564,0.0018011742,0.004244024269487629,0.9898215455,5.4255E-6,2.3292702719950726E-4,0.9939559925,6.0248E-6,2.454546801346432E-4,0.9876442701,1.5041E-5,3.8782728114458373E-4,0.9917608708,6.3798E-6,2.52582659737362E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.7704656899,6.950285E-4,0.00263633931806966,0.982359066,0.0016488709,0.004060629138446406,0.9898100448,5.9819E-6,2.445792305164116E-4,0.9940747523,6.0532E-6,2.460325181759517E-4,0.9877634835,1.51886E-5,3.897255444540427E-4,0.9918382347,6.6891E-6,2.586329445372341E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.7722046673,7.727754E-4,0.002779883810521584,0.9830701149,0.0014962734,0.0038681693344526685,0.9897788996,6.5734E-6,2.5638642709784775E-4,0.9942198348,6.1622E-6,2.4823778922637864E-4,0.9878837639,1.52238E-5,3.9017688296463695E-4,0.9918951339,7.1352E-6,2.6711795147462477E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.7752772391,8.57012E-4,0.0029274767291987136,0.9837247175,0.0013467393,0.0036697946809051865,0.9898760468,6.7952E-6,2.6067604416209786E-4,0.9943313861,5.9718E-6,2.443726662292655E-4,0.9880299991,1.46771E-5,3.8310703465219744E-4,0.9919243282,7.0127E-6,2.6481502978494253E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.7792452812,9.306823E-4,0.0030507086062093835,0.9844204843,0.0012131385,0.0034830137811958195,0.9899865222,7.1003E-6,2.664638812297081E-4,0.9943935305,6.2734E-6,2.50467562770112E-4,0.9881671166,1.56801E-5,3.959810601531341E-4,0.9919743925,7.1927E-6,2.6819209533466865E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.7831938624,0.0010067922,0.003172998896942764,0.9849651325,0.0011051256,0.00332434294259783,0.989951185,7.5754E-6,2.75234445518725E-4,0.9946373785,6.0782E-6,2.4654005759713773E-4,0.9883472818,1.58002E-5,3.9749465405210173E-4,0.992078104,7.6188E-6,2.760217382743613E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.7881588459,0.0011172592,0.003342542744678069,0.9854512602,9.865853E-4,0.0031409955428175953,0.9900505352,7.315E-6,2.704625667259704E-4,0.9947292334,6.2294E-6,2.4958765995136857E-4,0.9886642581,1.66768E-5,4.083723790855596E-4,0.9921227372,8.1103E-6,2.8478588448165753E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.7947565615,0.0012754341,0.00357132202412496,0.9862172306,8.570947E-4,0.002927617973711734,0.9900674194,7.5903E-6,2.7550499088038315E-4,0.9948239696,5.8954E-6,2.428044480646926E-4,0.9888838983,1.79179E-5,4.2329540512507337E-4,0.9920898902,8.6978E-6,2.949203282244206E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.8017107368,0.0012751805,0.003570966955881838,0.9867807138,7.522824E-4,0.002742776695248813,0.9900310946,7.9937E-6,2.827313212221101E-4,0.9948755944,6.3166E-6,2.513284703331479E-4,0.9890590936,1.81677E-5,4.262358502050244E-4,0.992223953,8.9419E-6,2.990300988195001E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.8118932068,0.0013039608,0.0036110397394656293,0.9872087389,6.739098E-4,0.0025959772726277864,0.9900080913,8.7063E-6,2.950643997502918E-4,0.9949676394,6.6725E-6,2.5831182706178977E-4,0.9891585755,1.74952E-5,4.1827263835924055E-4,0.9922411001,8.6364E-6,2.9387752551020296E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.8211457491,0.001333686,0.0036519665934945243,0.9876579601,6.073555E-4,0.002464458358341646,0.9900926745,9.2642E-6,3.0437148355258253E-4,0.9950210595,6.4535E-6,2.540373988215121E-4,0.9894018567,1.70506E-5,4.129237217695297E-4,0.9922577935,9.2151E-6,3.0356383183772074E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.8340070307,0.0012897799,0.003591350581605756,0.9880843568,5.402776E-4,0.002324387231078333,0.9900527263,9.467E-6,3.0768490375707413E-4,0.9951318157,6.7299E-6,2.594205080559361E-4,0.9895430583,1.80564E-5,4.249282292340672E-4,0.9922759271,9.5203E-6,3.085498339004576E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.8488970578,0.0012619474,0.0035523898997717016,0.9884191155,4.979748E-4,0.0022315348977777604,0.9900919086,9.84E-6,3.1368774282716246E-4,0.9952297825,6.4117E-6,2.5321334877924584E-4,0.9897702193,1.88011E-5,4.336023523921428E-4,0.9923161775,9.5318E-6,3.087361332918452E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.8656400442,9.59932E-4,0.0030982769404945066,0.9889316654,4.427609E-4,0.00210418844213155,0.9901154923,1.10198E-5,3.319608410641231E-4,0.9953416789,6.6756E-6,2.583718250893468E-4,0.9899614984,1.83818E-5,4.2874001446097847E-4,0.9924350333,1.04801E-5,3.2372982562624655E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.8803842306,7.367984E-4,0.002714403065132369,0.989120326,4.063887E-4,0.0020159084800655015,0.9901516658,1.17855E-5,3.433001602096917E-4,0.995490393,7.4028E-6,2.720808703308632E-4,0.9901213324,1.9453E-5,4.410555520566542E-4,0.9923154688,1.14629E-5,3.385690476106757E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.8990425587,4.138247E-4,0.002034268173078466,0.9892978686,3.840538E-4,0.001959729062906401,0.9902127594,1.25291E-5,3.5396468750427634E-4,0.995585109,7.8965E-6,2.81007117347586E-4,0.9902765924,2.10347E-5,4.5863602126304905E-4,0.9923829699,1.2477E-5,3.5322797171232065E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9162921309,1.636298E-4,0.0012791786427235252,0.9893932629,3.565084E-4,0.0018881430030588254,0.9901123601,1.40784E-5,3.752119401085205E-4,0.9956629187,8.6975E-6,2.9491524206117257E-4,0.9904719102,2.05433E-5,4.532471731847867E-4,0.9924382031,1.36156E-5,3.68993224870051E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9299643278,8.84294E-5,9.403690764800808E-4,0.9897502971,3.164424E-4,0.001778882795464614,0.990035671,1.52463E-5,3.904651072759255E-4,0.9958382893,9.2973E-6,3.049147421821385E-4,0.9905945283,2.28816E-5,4.78347154271874E-4,0.9923305517,1.45207E-5,3.810603626723724E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9438131332,5.25209E-5,7.247130466605386E-4,0.9897727293,2.88136E-4,0.001697456921397418,0.9901388884,1.648E-5,4.059556626036888E-4,0.9958964664,9.7707E-6,3.125811894532363E-4,0.9908207083,2.33129E-5,4.828343401209156E-4,0.9923232347,1.43539E-5,3.7886541145900346E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9540431321,5.54787E-5,7.448402513291021E-4,0.9897708917,2.648925E-4,0.0016275518424922752,0.9899460948,1.85822E-5,4.310707598527184E-4,0.9960377312,1.02675E-5,3.204293994002423E-4,0.9909838289,2.44999E-5,4.949737366770079E-4,0.9921832919,1.43471E-5,3.7877565919683913E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9597402632,7.23932E-5,8.508419359669573E-4,0.99,2.337279E-4,0.0015288162087052843,0.9898557007,1.9159E-5,4.377099496241775E-4,0.9961038899,1.18835E-5,3.447245277029182E-4,0.9912265497,2.5899E-5,5.089106011864952E-4,0.9922510785,1.58022E-5,3.9751981082708314E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9639191329,4.71911E-5,6.869577861848572E-4,0.9899533474,2.25373E-4,0.0015012428184674191,0.9896423024,2.27806E-5,4.772902680759372E-4,0.9961897433,1.26736E-5,3.56E-4,0.9912597269,2.66192E-5,5.159379807690068E-4,0.9922239619,1.54405E-5,3.929440163687443E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.967845118,3.74426E-5,6.119035871769343E-4,0.9897474808,2.208996E-4,0.001486269154628461,0.9894276124,2.50256E-5,5.00255934497533E-4,0.9963804817,1.41065E-5,3.7558620847949145E-4,0.9914983237,2.82488E-5,5.314960018664299E-4,0.9921885604,1.65196E-5,4.064431079499319E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9715073466,2.79715E-5,5.288808939638489E-4,0.9899264789,2.174564E-4,0.0014746402951228478,0.9892279464,2.72391E-5,5.219109119380433E-4,0.9965073621,1.49159E-5,3.8621108218175204E-4,0.9916544199,2.76077E-5,5.254302998495614E-4,0.9921139777,2.03631E-5,4.5125491687071954E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9731313169,2.63466E-5,5.132893920587099E-4,0.9898787922,1.969286E-4,0.0014033125097425733,0.9890505087,3.01087E-5,5.487139509799254E-4,0.9965252578,1.55894E-5,3.948341423939931E-4,0.9917575812,3.01499E-5,5.490892459336643E-4,0.9919595987,2.19297E-5,4.68291575837106E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9761797667,2.60349E-5,5.102440592500808E-4,0.9897977495,1.891832E-4,0.0013754388390619192,0.9887415767,3.43284E-5,5.859044290667208E-4,0.9966741538,1.47395E-5,3.839205647005641E-4,0.9917528105,3.47935E-5,5.898601529176217E-4,0.9919101137,2.61165E-5,5.110430510240796E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.976515156,3.69151E-5,6.075779785344429E-4,0.9897474712,1.744077E-4,0.0013206350745001438,0.9884595931,3.93249E-5,6.270956864785469E-4,0.9966919148,1.73523E-5,4.1656091991448265E-4,0.9923737377,3.04004E-5,5.513655774529273E-4,0.9916666669,3.12404E-5,5.589311227691655E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9760806918,6.65324E-5,8.156739544695539E-4,0.9896253622,1.707984E-4,0.0013068986188683497,0.9883573472,4.46156E-5,6.679490998571673E-4,0.9966570652,1.80731E-5,4.2512468759176996E-4,0.9925936621,2.92363E-5,5.407060199405958E-4,0.9918443829,3.85983E-5,6.212753012956495E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9797979712,6.80201E-5,8.247429902703023E-4,0.9895286113,1.667058E-4,0.0012911460025883982,0.9880134577,5.2978E-5,7.278598766246151E-4,0.9967003334,2.01496E-5,4.488830582679636E-4,0.992525245,3.24254E-5,5.694330513765424E-4,0.9915824842,4.1797E-5,6.465059937850537E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9802419484,4.85967E-5,6.971133336839857E-4,0.9888709766,1.580318E-4,0.0012571069962417677,0.9873387206,5.91305E-5,7.689635882146826E-4,0.9968548417,2.25262E-5,4.7461774092420945E-4,0.9931854904,3.80019E-5,6.16456811139272E-4,0.9912500077,5.35581E-5,7.318339975704872E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9792929351,7.62395E-5,8.731523349336013E-4,0.9878787959,1.731426E-4,0.0013158366159975942,0.9857575804,8.16141E-5,9.034052246915555E-4,0.9970202053,2.83907E-5,5.328292409393463E-4,0.9935858667,4.1665E-5,6.454843142943134E-4,0.9906565726,7.07901E-5,8.413685280541458E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.982550323,1.221165E-4,0.0011050633466005468,0.9860402608,2.017198E-4,0.0014202809581206107,0.9846979785,1.101779E-4,0.0010496566105160296,0.9965771776,3.86688E-5,6.218424237698808E-4,0.9942952955,4.31094E-5,6.565774897146566E-4,0.9902013326,1.013877E-4,0.0010069145941935692
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9828282833,1.598473E-4,0.0012643073202350764,0.9840404022,2.518397E-4,0.001586945808778611,0.9818181783,1.896321E-4,0.0013770697150108269,0.9969696951,4.84387E-5,6.959791663548558E-4,0.9945454508,6.8886E-5,8.299759032646671E-4,0.9901010048,1.669176E-4,0.0012919659438235978
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9800000072,1.77778E-4,0.0013333341666664062,0.9796000057,5.008486E-4,0.0022379647003471703,0.9764000028,4.960002E-4,0.0022271061941452185,0.9966000021,1.135757E-4,0.0010657190061174663,0.9942000037,1.074343E-4,0.0010365051857082047,0.9904000044,2.705454E-4,0.001644826434612479
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.86,0.1216161616,0.03487350879966052,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_aleatoric_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7723755062,2.94375E-5,5.425633603552676E-4,0.8428861386,0.0020357215,0.004511897051130489,0.8437202662,1.859E-5,4.3116122274620196E-4,0.8596059304,1.55111E-5,3.93841338612391E-4,0.8520551854,7.12025E-5,8.438157381798469E-4,0.8410394853,0.0011402303,0.003376729630870674
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7744333208,2.79394E-5,5.28577335874326E-4,0.8467897457,0.0020765358,0.004556902237266013,0.8475698835,1.9233E-5,4.385544435985115E-4,0.8637308753,1.60013E-5,4.000162496699353E-4,0.8559895921,7.0636E-5,8.404522592033411E-4,0.8446103323,0.0012448907,0.003528300865855972
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7759083986,2.92993E-5,5.412882780921826E-4,0.8504499465,0.002116377,0.004600409764357953,0.8514251059,1.99824E-5,4.4701677820860374E-4,0.8676134986,1.64908E-5,4.060886602701435E-4,0.859793638,7.11817E-5,8.436924795208264E-4,0.8480302662,0.0013316859,0.0036492271784584747
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7776533186,2.42662E-5,4.92607348706858E-4,0.8540384299,0.0021555656,0.004642806909618362,0.8551161081,1.99091E-5,4.461961452097048E-4,0.8713777614,1.67227E-5,4.089339800016624E-4,0.8635257554,7.16526E-5,8.464785880339798E-4,0.8515797216,0.001361038,0.0036892248508324887
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.7782863855,2.7999E-5,5.291408130167244E-4,0.8575667191,0.0021949634,0.004685043649743298,0.8587375045,2.01136E-5,4.4848188369208406E-4,0.8750549471,1.65411E-5,4.067075116100021E-4,0.8670660174,7.20847E-5,8.490270902627313E-4,0.8553490889,0.0013320844,0.0036497731436350945
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.7791565835,2.89046E-5,5.376299842828709E-4,0.8610830873,0.0022269547,0.004719062089017265,0.8624617994,2.06901E-5,4.548637158534411E-4,0.8787173271,1.66879E-5,4.085082618503572E-4,0.870577035,7.08829E-5,8.419198299125636E-4,0.8592091894,0.0012656563,0.0035576063582133423
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.7819294393,2.94023E-5,5.422388772487639E-4,0.8645535111,0.0022637087,0.0047578447851942375,0.8660668451,2.1174E-5,4.6015214875082353E-4,0.8822155625,1.65792E-5,4.071756377780969E-4,0.8739500368,6.9834E-5,8.356673979520799E-4,0.8630654937,0.0011985845,0.0034620579140158822
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.785392493,2.52394E-5,5.023882960420157E-4,0.8679692835,0.0022958008,0.004791451554591782,0.8696109194,2.20664E-5,4.6974886907793617E-4,0.8857090443,1.66919E-5,4.085572175350718E-4,0.8773421502,7.01633E-5,8.376353621952693E-4,0.8668617755,0.0011331948,0.003366295887173319
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.7884930551,2.42431E-5,4.923728262201317E-4,0.8712507528,0.0023291147,0.004826090239521014,0.8730699593,2.25102E-5,4.744491542831539E-4,0.8891167122,1.67998E-5,4.098755908809404E-4,0.8805882859,6.89026E-5,8.300759001440771E-4,0.870597775,0.0010634761,0.0032610981279317555
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.7900139511,2.26754E-5,4.7618693808209396E-4,0.8744932848,0.0023589868,0.004856940189049069,0.8765986401,2.18717E-5,4.67671893532207E-4,0.8924088627,1.69968E-5,4.122717550354378E-4,0.8837240565,6.75633E-5,8.219689775167916E-4,0.8743284506,9.818135E-4,0.00313339033636092
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.791285944,1.98975E-5,4.4606613859381883E-4,0.8776486135,0.0023991186,0.004898079827850911,0.8800449812,2.11358E-5,4.5973688127014565E-4,0.895572412,1.66283E-5,4.07778125945961E-4,0.8867922014,6.71315E-5,8.193381475312864E-4,0.8781081301,8.982883E-4,0.0029971458089322247
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.7928195536,1.89608E-5,4.354400073488884E-4,0.8806957448,0.0024246793,0.004924103268616531,0.8833707947,2.07998E-5,4.5606797738933613E-4,0.8985665882,1.62635E-5,4.032802995436301E-4,0.8897359723,6.60036E-5,8.124259966298469E-4,0.8818651307,8.203195E-4,0.0028641220295231836
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.7942434371,1.70516E-5,4.129358303659299E-4,0.8836930442,0.0024445084,0.004944197002547532,0.8866498274,2.17205E-5,4.660525721418132E-4,0.9015609467,1.62903E-5,4.036124378658319E-4,0.8926563227,6.406E-5,8.003749121505496E-4,0.8854497892,7.422863E-4,0.002724493163874705
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.7959474206,1.62254E-5,4.0280764640210093E-4,0.8865954715,0.0024608496,0.0049606951125825095,0.8899288064,2.14572E-5,4.6321917058774674E-4,0.9042935359,1.62848E-5,4.0354429744453085E-4,0.8954390293,6.28099E-5,7.925269711498783E-4,0.8888344282,6.70098E-4,0.0025886251177024457
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.7970449805,1.71362E-5,4.139589351614481E-4,0.8893554306,0.0024663418,0.0049662277434688795,0.8930501395,2.11217E-5,4.5958350710181064E-4,0.9070763665,1.65523E-5,4.068451793987487E-4,0.8982085121,6.12195E-5,7.824289105088078E-4,0.892196877,6.070753E-4,0.0024638898108478796
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.7977011502,1.52994E-5,3.9114447458707635E-4,0.892155872,0.0024711362,0.004971052403666652,0.896235866,2.0539E-5,4.5319973521616274E-4,0.9097551644,1.6295E-5,4.036706578387882E-4,0.9007887161,5.90622E-5,7.685193556443455E-4,0.8954219198,5.495506E-4,0.002344249560093805
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.7986949086,1.27343E-5,3.5685150973479153E-4,0.8947824836,0.0024833265,0.004983298606344998,0.8993824482,2.03978E-5,4.516392365594469E-4,0.9124125206,1.61142E-5,4.01424961854641E-4,0.9033128422,5.73054E-5,7.570033025027038E-4,0.8985738587,4.965695E-4,0.002228383943578844
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.7997128129,1.06872E-5,3.26912832418674E-4,0.8974296391,0.0024745782,0.004974513242519312,0.902431553,2.03777E-5,4.514166589748322E-4,0.9149224603,1.60879E-5,4.010972450665798E-4,0.905716064,5.61896E-5,7.495972251816305E-4,0.9016255039,4.488996E-4,0.0021187250883491233
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.8007558882,1.29035E-5,3.592144206459423E-4,0.9000125951,0.0024563518,0.004956159601949881,0.90547243,2.02947E-5,4.504963928823404E-4,0.9173417968,1.55911E-5,3.9485566983392807E-4,0.9080298471,5.46635E-5,7.393476854633414E-4,0.9045731139,4.061541E-4,0.0020153265244123595
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.8014423072,1.03286E-5,3.213813933630882E-4,0.9024421126,0.002441869,0.004941527091901855,0.9084370118,1.97023E-5,4.4387272950700634E-4,0.9197252733,1.5581E-5,3.9472775428135275E-4,0.9103257477,5.42929E-5,7.368371597578396E-4,0.9074882239,3.64774E-4,0.001909905756837232
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8020965815,1.00906E-5,3.1765704777322347E-4,0.9047704691,0.0024255661,0.004925003654820979,0.9113284975,1.89334E-5,4.3512526931907785E-4,0.9220230514,1.6324E-5,4.040297018784634E-4,0.9125467032,5.33283E-5,7.302622816495455E-4,0.9102364868,3.307038E-4,0.0018185263264522732
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.802777493,1.07231E-5,3.2746144811259843E-4,0.9070001006,0.0024101799,0.004909358308373917,0.9142356831,1.81205E-5,4.256818060476628E-4,0.9242266309,1.56088E-5,3.9507973878699475E-4,0.9146432525,5.21652E-5,7.222548026839281E-4,0.9129676962,2.958502E-4,0.0017200296509072162
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8042609572,9.4162E-6,3.0685827347490567E-4,0.9091997951,0.0023869015,0.004885592594558003,0.9169989824,1.75818E-5,4.193065704231213E-4,0.9263873619,1.50889E-5,3.88444333206188E-4,0.9166737992,5.04524E-5,7.102985287891282E-4,0.9156146801,2.680856E-4,0.0016373319761123582
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8058562219,1.52313E-5,3.902729813861062E-4,0.9113912427,0.0023659116,0.004864063733135083,0.9197738087,1.75188E-5,4.1855465592918685E-4,0.9285281962,1.39564E-5,3.7358265484361023E-4,0.9186500752,4.9863E-5,7.061373804012927E-4,0.91815947,2.401535E-4,0.0015496886784125384
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.80792256,1.57288E-5,3.965955118253357E-4,0.9135489255,0.0023410391,0.004838428567210639,0.9223861849,1.69625E-5,4.1185555720422176E-4,0.9304981714,1.39223E-5,3.7312598408580447E-4,0.9205274689,4.7947E-5,6.924377228314472E-4,0.9205766582,2.171485E-4,0.0014735959419053786
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.8100774407,1.38262E-5,3.718359853483791E-4,0.9155362254,0.0023181258,0.004814691890453636,0.924971891,1.62118E-5,4.0263879594495115E-4,0.9325204229,1.37022E-5,3.7016482815091983E-4,0.9223676664,4.6856E-5,6.84514426436726E-4,0.9229786777,1.996723E-4,0.001413054492933659
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8125483871,2.00461E-5,4.4772871250345337E-4,0.917491408,0.002291966,0.004787448172043223,0.9275752783,1.54397E-5,3.9293383666973755E-4,0.934460218,1.30918E-5,3.618259249970903E-4,0.9241688299,4.58593E-5,6.771949497744353E-4,0.9252645224,1.835418E-4,0.0013547759962443976
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8155129135,2.42337E-5,4.922773608444735E-4,0.91936553,0.0022644535,0.004758627428156149,0.9299356824,1.45296E-5,3.811771241824462E-4,0.9362749386,1.29596E-5,3.599944444015768E-4,0.9258759379,4.40854E-5,6.639683727407504E-4,0.9274479455,1.655464E-4,0.001286648359109823
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8189386427,2.54622E-5,5.04600832341763E-4,0.9212515229,0.0022367701,0.004729450390901674,0.9323493618,1.43054E-5,3.7822480087905397E-4,0.9381116658,1.28945E-5,3.590891254271006E-4,0.927514652,4.28352E-5,6.54486057911091E-4,0.9295146477,1.50227E-4,0.0012256712446655506
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8225050449,2.73394E-5,5.228709209738097E-4,0.9230758065,0.0021984009,0.004688710803621823,0.9347062111,1.3958E-5,3.7360406850033093E-4,0.9398015237,1.27829E-5,3.575318167660048E-4,0.9290592068,4.19233E-5,6.474820460831328E-4,0.9314610904,1.346882E-4,0.0011605524546525246
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8261205971,2.43643E-5,4.936020664462417E-4,0.924915812,0.0021643873,0.004652297604410105,0.9368930608,1.37543E-5,3.7086790101058893E-4,0.941472128,1.24214E-5,3.5244006582680124E-4,0.9305301493,4.18782E-5,6.471336801619894E-4,0.9334482372,1.198711E-4,0.001094856611616334
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8295047879,1.86755E-5,4.321515937723706E-4,0.9267089921,0.0021274969,0.004612479701852356,0.9390292042,1.29896E-5,3.6041087663942666E-4,0.9429735667,1.22118E-5,3.494538596152574E-4,0.9320281678,4.0955E-5,6.399609363078343E-4,0.9353053224,1.062376E-4,0.001030716255814373
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8325328112,1.74855E-5,4.181566692042589E-4,0.9284500939,0.0020822593,0.004563177949631156,0.9409746981,1.2082E-5,3.475917145157519E-4,0.9445067954,1.14341E-5,3.3814346067904375E-4,0.9334008908,4.0544E-5,6.367417058745249E-4,0.9371813494,9.47302E-5,9.732944056142519E-4
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8348358691,1.48025E-5,3.847401720642127E-4,0.9301926708,0.0020349712,0.00451106550606395,0.9428936732,1.10415E-5,3.322875260975049E-4,0.9460204566,1.11626E-5,3.341047739856466E-4,0.9347847295,4.04561E-5,6.360510985762072E-4,0.9389272094,8.62301E-5,9.28601636871269E-4
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8364328027,1.5225E-5,3.901922603025334E-4,0.9318874496,0.0019844844,0.004454755212130067,0.9447313124,1.03637E-5,3.2192701036104444E-4,0.9473867923,1.04985E-5,3.2401388859121456E-4,0.9361369371,4.00651E-5,6.329699834905285E-4,0.9406062067,7.81609E-5,8.840865342261469E-4
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8383171856,1.50099E-5,3.874261219897285E-4,0.9334747934,0.0019315152,0.004394900681471653,0.9464675581,1.01313E-5,3.1829703108888715E-4,0.9488225144,9.8216E-6,3.133943203059047E-4,0.9373555738,3.95777E-5,6.291080988192728E-4,0.9423181653,7.23015E-5,8.503028872113748E-4
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8404809415,1.38338E-5,3.7193816690412403E-4,0.9349937707,0.0018933807,0.004351299461080563,0.9481223524,1.00923E-5,3.1768380506409197E-4,0.9500909549,9.6199E-6,3.101596363165265E-4,0.9386107671,3.93606E-5,6.273802674614496E-4,0.9439882857,6.47597E-5,8.047341175817017E-4
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8417141378,1.22449E-5,3.4992713527247355E-4,0.9365172809,0.001854683,0.004306603069705867,0.9497518682,1.04491E-5,3.2325067672009595E-4,0.9513609326,9.1131E-6,3.018791148787872E-4,0.9397493333,4.0952E-5,6.399374969479441E-4,0.9454753762,5.99915E-5,7.745418000340589E-4
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8434049606,1.51443E-5,3.8915678074524155E-4,0.9380594516,0.0018079768,0.00425203104410116,0.9512315011,1.01946E-5,3.1928983698201234E-4,0.9525672394,8.6323E-6,2.9380776027872375E-4,0.9408930618,4.1142E-5,6.414202990239707E-4,0.9469128805,5.4935E-5,7.411814892453805E-4
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.844688642,1.49305E-5,3.864000517598309E-4,0.9395983762,0.001763646,0.00419957855028335,0.9526242751,1.0103E-5,3.1785216689524077E-4,0.9537977505,7.9915E-6,2.8269241234953583E-4,0.9419636303,4.0652E-5,6.37589209444451E-4,0.9483176345,5.14956E-5,7.176043478129157E-4
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8465478241,1.40292E-5,3.745557368403266E-4,0.9410762286,0.0017168783,0.004143523017916034,0.9539377439,1.03433E-5,3.2161001228195617E-4,0.9549753863,7.511E-6,2.740620367726986E-4,0.9429306918,4.08062E-5,6.38797307445797E-4,0.9496514565,4.87944E-5,6.985298848295611E-4
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8479902506,1.23726E-5,3.517470682180592E-4,0.9425483835,0.0016582234,0.004072128927232044,0.9552578163,1.01567E-5,3.186957797022107E-4,0.9560847235,7.4002E-6,2.7203308622298137E-4,0.9439261073,4.07587E-5,6.384254067626069E-4,0.9510272014,4.55167E-5,6.746606554409409E-4
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8494629502,1.32094E-5,3.6344738271172075E-4,0.9439025056,0.0016173312,0.004021605649488771,0.9565904725,1.0086E-5,3.1758463438900816E-4,0.9571908551,7.3172E-6,2.705032347311211E-4,0.9448884583,4.18843E-5,6.471808093570143E-4,0.9522776043,4.17203E-5,6.459125327782393E-4
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8507569313,1.12131E-5,3.348596721016133E-4,0.9453518385,0.0015617142,0.003951852983095398,0.957769832,1.00478E-5,3.169826493674378E-4,0.9582884794,7.2447E-6,2.691598038340792E-4,0.9457975882,4.39249E-5,6.627586287631418E-4,0.9535562074,3.77203E-5,6.141685436425411E-4
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.8524332821,1.04508E-5,3.232769710325807E-4,0.9467946333,0.0015166494,0.0038944183134327006,0.9588939613,1.02937E-5,3.2083796533452833E-4,0.9593777645,7.7234E-6,2.7791005739267517E-4,0.9467061514,4.66452E-5,6.829729130792817E-4,0.9547152841,3.4236E-5,5.85115373238475E-4
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.8536773205,1.00047E-5,3.163020708120641E-4,0.9482223839,0.0014578675,0.0038182031114124874,0.9599563932,9.8984E-6,3.146172277546161E-4,0.9604665691,7.5775E-6,2.752725921700161E-4,0.9474680221,4.87612E-5,6.982922024482302E-4,0.9557906967,3.36637E-5,5.802042743723973E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.8550059259,1.0012E-5,3.1641744578957717E-4,0.9495956749,0.0014124895,0.003758310125575057,0.9610470945,9.165E-6,3.0273751006441207E-4,0.9615180677,8.0428E-6,2.8359830747026684E-4,0.9482523715,5.0647E-5,7.11667056986622E-4,0.956835013,3.23095E-5,5.684144614627604E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.8558641553,1.38295E-5,3.7188035710427085E-4,0.9508920771,0.0013476306,0.0036710088531628467,0.9620332044,9.3135E-6,3.051802745919205E-4,0.9624935836,7.7905E-6,2.7911467177488177E-4,0.9489418888,5.30859E-5,7.286007136971525E-4,0.9579154706,3.1131E-5,5.579516108050948E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.8566569209,1.81998E-5,4.266122361114365E-4,0.9522025573,0.0012897046,0.003591245744863473,0.9630537128,9.5393E-6,3.088575723533422E-4,0.9634107995,7.7863E-6,2.7903942373793707E-4,0.9496829289,5.52956E-5,7.436101128951919E-4,0.958870247,2.95215E-5,5.433369120536539E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.8582574606,1.55942E-5,3.948949227326176E-4,0.9535463095,0.0012291498,0.003505923273547212,0.9639921504,9.3538E-6,3.0583982736066275E-4,0.9643469411,7.6666E-6,2.7688625823612124E-4,0.9503673476,5.56971E-5,7.463048974782358E-4,0.9598383069,2.79285E-5,5.284742188602959E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.8600032091,2.20882E-5,4.6998085067372693E-4,0.9548181933,0.0011746373,0.003427298207042976,0.9648838723,9.7684E-6,3.1254439684627204E-4,0.9652987373,7.6218E-6,2.7607607647168564E-4,0.9510475719,5.71653E-5,7.560773769925932E-4,0.9607736665,2.62467E-5,5.123153325833612E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.8621913254,2.03248E-5,4.5083034503014545E-4,0.9561112005,0.0011126922,0.003335704123569715,0.9658560914,9.4385E-6,3.0722141852416475E-4,0.9662027776,7.5334E-6,2.7447039913258405E-4,0.9517269033,5.80253E-5,7.61743395114129E-4,0.9616287798,2.53552E-5,5.035394721369914E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.8642952502,2.74071E-5,5.235179080031551E-4,0.9572996002,0.0010533466,0.0032455301570005475,0.9667368066,9.7248E-6,3.118461158969276E-4,0.9670040101,7.5505E-6,2.74781731561616E-4,0.952284568,6.00785E-5,7.751032189328076E-4,0.9624732786,2.44165E-5,4.941305495514318E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.8660238862,3.05151E-5,5.524047429195372E-4,0.9584061557,0.0010066304,0.0031727439228528987,0.9675870407,9.6992E-6,3.1143538655714766E-4,0.9677559817,7.8817E-6,2.8074365531566335E-4,0.9528139895,6.12301E-5,7.824966453602214E-4,0.9632508612,2.3457E-5,4.843242715371593E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.8678527892,2.99331E-5,5.471115060022043E-4,0.9595429981,9.529909E-4,0.0030870550691557154,0.9685452682,9.8511E-6,3.1386462049743676E-4,0.9685871309,7.864E-6,2.8042824394129776E-4,0.9534275287,6.37052E-5,7.981553733453155E-4,0.9640136063,2.31262E-5,4.808970783858018E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.868569386,2.98949E-5,5.467622883849983E-4,0.9606921154,8.83256E-4,0.0029719623147005077,0.9693721008,9.8027E-6,3.130926380482301E-4,0.9694131285,7.7295E-6,2.780197834687309E-4,0.9539261496,6.7653E-5,8.225144375632563E-4,0.9646682149,2.22372E-5,4.7156335735508545E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.869861275,2.48112E-5,4.981084219324143E-4,0.9618254799,8.318899E-4,0.0028842501625205813,0.9701935029,9.6559E-6,3.1073944068946255E-4,0.9702227104,7.2345E-6,2.689702585788994E-4,0.954289887,7.14276E-5,8.451485076600443E-4,0.9654125583,2.17813E-5,4.6670440323613835E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.871070832,1.96079E-5,4.4280808484037414E-4,0.9628873122,7.778625E-4,0.002789018644613191,0.9710334498,9.6356E-6,3.104126286090822E-4,0.9710409248,6.8861E-6,2.6241379536906973E-4,0.9547150058,7.41732E-5,8.612386428859309E-4,0.9660138291,2.16137E-5,4.649053667145605E-4
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.8724679291,1.29477E-5,3.598291261140487E-4,0.9640091926,7.225381E-4,0.0026880068824316652,0.9719031221,9.9777E-6,3.158749752671142E-4,0.9717595267,5.9944E-6,2.44834638072312E-4,0.9551522118,7.87199E-5,8.872423569690527E-4,0.9666207159,2.09466E-5,4.576745568632803E-4
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.8732339084,1.19886E-5,3.4624557758908633E-4,0.9651040012,6.725321E-4,0.0025933223864379067,0.972723704,1.11476E-5,3.338802180423392E-4,0.9724666411,6.2511E-6,2.5002199903208515E-4,0.9555102056,8.27733E-5,9.097983293016096E-4,0.9672723722,2.13357E-5,4.619058345593829E-4
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.8744214058,1.54802E-5,3.9344885309274956E-4,0.9661038452,6.308139E-4,0.0025116008838985543,0.9734232247,1.09334E-5,3.306569218994213E-4,0.9731394678,6.3602E-6,2.521943694851255E-4,0.9557758111,8.84839E-5,9.406588116846618E-4,0.9679090357,2.14019E-5,4.626218758338174E-4
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.8756455243,1.69546E-5,4.1175963862428284E-4,0.9670419329,5.854888E-4,0.0024196875831396084,0.9741768253,1.14612E-5,3.385439410180014E-4,0.9737244368,6.3411E-6,2.51815408583351E-4,0.9561681455,9.53425E-5,9.764348416561138E-4,0.9684920472,2.17745E-5,4.666315462975044E-4
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.8768986106,1.51507E-5,3.8923900112912635E-4,0.9681014001,5.370771E-4,0.002317492394809528,0.9748515111,1.18724E-5,3.4456349197208925E-4,0.9743169338,6.924E-6,2.6313494636782855E-4,0.9564573598,1.014652E-4,0.0010072993596741736,0.9691175228,2.19933E-5,4.68970148303706E-4
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.8781774521,1.72661E-5,4.155249691655124E-4,0.9690451241,4.871603E-4,0.002207170813507645,0.9756093282,1.21E-5,3.478505426185217E-4,0.9749444115,7.4951E-6,2.73771802784728E-4,0.9567538691,1.068294E-4,0.0010335830880969367,0.9697056895,2.2235E-5,4.715400301140933E-4
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.8793900013,1.58686E-5,3.98354113823367E-4,0.9699753302,4.421262E-4,0.0021026797188349916,0.9762839222,1.28017E-5,3.5779463383343245E-4,0.9756402797,7.5135E-6,2.7410764308935276E-4,0.9570284814,1.123834E-4,0.0010601103716123147,0.9702534205,2.34238E-5,4.8398140460145783E-4
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.8808402598,1.72035E-5,4.147710211671013E-4,0.9709695315,4.030777E-4,0.002007679506295763,0.9769321316,1.31714E-5,3.6292423451734384E-4,0.9762488472,7.2512E-6,2.6928052287530934E-4,0.957389195,1.154751E-4,0.0010745934114817566,0.9706440455,2.43852E-5,4.938137300642824E-4
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.8818744004,2.20819E-5,4.699138218865242E-4,0.9718529975,3.775623E-4,0.0019430962405398247,0.9776213127,1.33049E-5,3.6475882443060925E-4,0.9768625128,7.5806E-6,2.7532889423378726E-4,0.9576688886,1.196955E-4,0.0010940543862166998,0.9710109389,2.40645E-5,4.905558072227868E-4
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.8844493389,3.1691E-5,5.629475996929022E-4,0.972850135,3.409085E-4,0.001846370764499915,0.9783541805,1.30792E-5,3.616517662061116E-4,0.9773804247,7.5349E-6,2.744977231235261E-4,0.9578856987,1.252057E-4,0.001118953528972495,0.9714446884,2.51465E-5,5.014628600405019E-4
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.8862531602,3.53654E-5,5.946881535729461E-4,0.973691141,3.064606E-4,0.0017506016108755297,0.9789772111,1.27873E-5,3.5759334445708017E-4,0.9778531671,7.3007E-6,2.7019807549277623E-4,0.9581139237,1.298799E-4,0.0011396486300610377,0.9718126595,2.45768E-5,4.957499369641916E-4
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.8892203152,4.01494E-5,6.336355419324266E-4,0.9745682847,2.710446E-4,0.0016463432205952682,0.97962062,1.29956E-5,3.604941053609615E-4,0.9784222919,7.2709E-6,2.696460643139447E-4,0.9583307153,1.320207E-4,0.0011490026109630908,0.9721899527,2.60114E-5,5.100137253055059E-4
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.8918267965,4.0529E-5,6.366239078137107E-4,0.9753883588,2.473034E-4,0.0015725883123055443,0.9802895802,1.28377E-5,3.582973625356458E-4,0.9790636003,7.3858E-6,2.717682836535566E-4,0.9586332899,1.326681E-4,0.001151816391618039,0.9725899827,2.67748E-5,5.174437167460824E-4
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.8940846622,3.52245E-5,5.935023167604319E-4,0.9761984837,2.196629E-4,0.0014821028979122874,0.9808971095,1.22196E-5,3.4956544451647395E-4,0.9796832079,7.803E-6,2.793385043276347E-4,0.9590047657,1.368087E-4,0.0011696525125010418,0.9729128122,2.7846E-5,5.276930926210803E-4
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.897616291,5.29528E-5,7.276867457910719E-4,0.9769912821,2.029889E-4,0.0014247417309814435,0.9815523237,1.20909E-5,3.477197147128704E-4,0.9802034837,8.0741E-6,2.8414960848116615E-4,0.9594040674,1.341539E-4,0.0011582482462753829,0.9731976748,2.93463E-5,5.417222535580387E-4
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9009658933,5.67189E-5,7.531195124281404E-4,0.9777844882,1.837421E-4,0.0013555150312704023,0.9821098697,1.22745E-5,3.5034982517478155E-4,0.9806278336,8.1305E-6,2.8514031633565957E-4,0.9598249322,1.303168E-4,0.0011415638396515544,0.9734681553,3.09041E-5,5.559145617808549E-4
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9045839787,5.14895E-5,7.175618440246109E-4,0.9785494494,1.652269E-4,0.0012854061614913784,0.9826875985,1.22457E-5,3.4993856603695455E-4,0.9810549456,8.9959E-6,2.999316588824861E-4,0.9603202534,1.291212E-4,0.0011363150971451536,0.9737770814,3.32905E-5,5.769792023981454E-4
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9073904514,5.12772E-5,7.160810010047745E-4,0.979329626,1.484174E-4,0.0012182668016489655,0.9832145226,1.21477E-5,3.485355075168095E-4,0.9816710305,8.9511E-6,2.991838899406183E-4,0.960585351,1.271385E-4,0.0011275570938981316,0.974139955,3.38776E-5,5.8204467182511E-4
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9095221877,5.18857E-5,7.203172911988161E-4,0.980081895,1.356893E-4,0.0011648575020147315,0.9837098908,1.23494E-5,3.514171310565266E-4,0.9821945208,9.7965E-6,3.1299361015841844E-4,0.9610409582,1.244407E-4,0.0011155299189174622,0.9744129658,3.43907E-5,5.86435844743481E-4
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9116660655,5.38867E-5,7.34075609184776E-4,0.9807313591,1.232656E-4,0.0011102504222021265,0.9841990703,1.21449E-5,3.484953371280597E-4,0.9826293284,1.0526E-5,3.244379755823908E-4,0.9614520186,1.226019E-4,0.0011072574226438944,0.9746343219,3.34562E-5,5.784133470105959E-4
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9153961003,4.90375E-5,7.002678059142802E-4,0.9814872903,1.137377E-4,0.0010664787855367776,0.9847272068,1.16249E-5,3.409530759503425E-4,0.9831539625,1.13795E-5,3.373351449226718E-4,0.9618946207,1.228726E-4,0.0011084791382791107,0.9750037372,3.48265E-5,5.90139813942425E-4
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9187990606,4.34515E-5,6.591775178205033E-4,0.9821428555,1.086866E-4,0.0010425286566804772,0.9853178954,1.11588E-5,3.340479007567627E-4,0.983551805,1.24564E-5,3.52936254867646E-4,0.962492153,1.218047E-4,0.001103651666061353,0.9752276325,3.74469E-5,6.119387224224334E-4
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.920611316,5.02661E-5,7.089858954873504E-4,0.9828170204,9.62357E-5,9.809979612618977E-4,0.9858446962,1.10669E-5,3.326695056659086E-4,0.9840396535,1.2472E-5,3.531571887984159E-4,0.9629904997,1.229374E-4,0.00110877139212734,0.9754399025,3.86977E-5,6.220747543503112E-4
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.922711432,5.00845E-5,7.077040341837822E-4,0.9834960777,8.30204E-5,9.111553105810228E-4,0.9864428949,1.13497E-5,3.368931581377099E-4,0.984376635,1.29283E-5,3.59559452663951E-4,0.9634350491,1.24305E-4,0.001114921521901878,0.9757672179,4.12533E-5,6.42287318884625E-4
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9248384178,3.87836E-5,6.227648031159115E-4,0.9842151439,7.78002E-5,8.820442165787381E-4,0.986925205,1.19186E-5,3.45233254481662E-4,0.9847506881,1.36693E-5,3.697201644487355E-4,0.9636842108,1.289194E-4,0.0011354267920037821,0.9759879947,4.36008E-5,6.603090185663073E-4
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9272682667,3.47456E-5,5.894539846332367E-4,0.985046593,6.42792E-5,8.017431009993164E-4,0.987479161,1.16787E-5,3.4174113009703705E-4,0.9851839125,1.56333E-5,3.953896812007112E-4,0.9640755254,1.341873E-4,0.0011583924205553142,0.9763266331,4.68852E-5,6.847276830974486E-4
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9293040276,2.44895E-5,4.948686694467533E-4,0.9855834633,5.14597E-5,7.173541663641468E-4,0.9880690759,1.18161E-5,3.437455454256826E-4,0.9854474109,1.82314E-5,4.26982435235924E-4,0.9644688666,1.372655E-4,0.0011716036019063785,0.9765672451,4.8103E-5,6.935632631562892E-4
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9302690566,3.59029E-5,5.991902869706751E-4,0.9863116586,3.88163E-5,6.230272867218578E-4,0.9886210763,1.12193E-5,3.349522354008105E-4,0.9857791466,1.9434E-5,4.408401070683111E-4,0.9648206306,1.41919E-4,0.0011912976118502044,0.9767376703,5.17419E-5,7.193184274019399E-4
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9317441165,4.39038E-5,6.625994265014119E-4,0.9867712748,3.4756E-5,5.895421952668019E-4,0.9892939019,1.05924E-5,3.2545967492148703E-4,0.9859203368,2.00137E-5,4.4736673993492186E-4,0.9653108001,1.459167E-4,0.0012079598503261606,0.9770609552,5.32744E-5,7.29893142864077E-4
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9340091527,4.12964E-5,6.42622750920009E-4,0.9871484667,2.9401E-5,5.422268897795461E-4,0.9898822808,1.06414E-5,3.262115877770132E-4,0.9863898027,2.07538E-5,4.5556338746655225E-4,0.9656442082,1.511059E-4,0.0012292513982094955,0.977436232,5.72445E-5,7.566009516250954E-4
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9354493558,4.2424E-5,6.513370863078503E-4,0.9875748914,2.66829E-5,5.165549341551197E-4,0.9903352356,1.11039E-5,3.332251491109277E-4,0.9867047071,2.05609E-5,4.534412861661364E-4,0.9659058487,1.589456E-4,0.0012607362928067074,0.9775392312,6.37992E-5,7.987440140620773E-4
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9386970043,5.11306E-5,7.150566411131359E-4,0.9880612242,2.39513E-5,4.894006538614349E-4,0.9909105235,9.3996E-6,3.0658767098498923E-4,0.9870408171,2.22983E-5,4.7221075803077593E-4,0.966145997,1.714995E-4,0.0013095781763606173,0.9776766062,7.4087E-5,8.60738055391999E-4
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9417611063,3.50999E-5,5.924516857938713E-4,0.9884829998,2.6877E-5,5.184303231872148E-4,0.9914385462,8.6358E-6,2.938673169986754E-4,0.9873583239,2.2857E-5,4.7808994969566137E-4,0.9665998256,1.927854E-4,0.0013884718218242673,0.9776721871,7.92949E-5,8.904768385533674E-4
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.9445097983,3.33632E-5,5.776088641979104E-4,0.9889705825,2.49394E-5,4.993936323182346E-4,0.9920392054,9.2094E-6,3.0346993261277136E-4,0.987578423,2.54963E-5,5.04938610129984E-4,0.9667156786,2.04241E-4,0.001429129105434495,0.9779705828,8.80092E-5,9.381321868478877E-4
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9474215209,3.16856E-5,5.628996358144141E-4,0.9890022433,2.60172E-5,5.100705833509711E-4,0.9926793736,8.5172E-6,2.918424232355536E-4,0.9880829597,2.7895E-5,5.281571735761998E-4,0.9669282508,2.250201E-4,0.0015000669985037335,0.9779932725,9.71339E-5,9.855653200067462E-4
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.948627454,4.29275E-5,6.55190811901388E-4,0.9891764712,2.58583E-5,5.085105701949567E-4,0.9932156867,1.03455E-5,3.216442133786958E-4,0.9885228765,3.30903E-5,5.752416883363027E-4,0.9672810477,2.399648E-4,0.0015490797268055637,0.9779477137,1.090025E-4,0.0010440426236509694
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9521193147,3.79253E-5,6.15835205229451E-4,0.9896075368,3.28485E-5,5.731361094888369E-4,0.9937205642,1.12518E-5,3.354370283674717E-4,0.9885714275,4.03315E-5,6.35070862187835E-4,0.9670329726,2.555067E-4,0.0015984576941539617,0.9780847722,1.251107E-4,0.00111852894464113
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.954117626,4.6307E-5,6.804924687312859E-4,0.9896078271,3.67768E-5,6.064387850393476E-4,0.994294101,1.49977E-5,3.872686406101067E-4,0.9886078304,4.82095E-5,6.943306128927342E-4,0.9670980275,2.759296E-4,0.0016611128799693294,0.9791764569,1.272067E-4,0.0011278594770626348
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9548302829,1.061205E-4,0.001030148047612575,0.9901827747,3.67878E-5,6.06529471666464E-4,0.994778071,1.65264E-5,4.065267518872528E-4,0.9887467402,5.38065E-5,7.335291405254463E-4,0.9668929499,3.105423E-4,0.0017622210417538432,0.980052222,1.303549E-4,0.0011417307038001563
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9576470613,2.282882E-4,0.0015109209112326165,0.9896470594,4.70744E-5,6.86107863240176E-4,0.9952156866,2.68987E-5,5.186395665585108E-4,0.9892156869,6.59808E-5,8.122856640369815E-4,0.967490198,3.365589E-4,0.001834554169273832,0.97964706,1.288378E-4,0.0011350673988799079
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.96484375,1.93278E-4,0.001390244582798293,0.988203125,8.19906E-5,9.054866095089424E-4,0.995078125,5.38281E-5,7.336763591666287E-4,0.99046875,1.351158E-4,0.001162393220902462,0.9665625,6.067511E-4,0.0024632318201907024,0.979296875,2.026799E-4,0.0014236569109163906
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_aleatoric_entropy_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6914437771,5.407E-6,7.353230582539895E-4,0.5713781118,0,0,0.4914562434,0.0022662236,0.01505398153313601,0.5805848241,6.0954E-6,0.0017457663073848116,0.7005278826,1.84388E-5,0.0013578954304363795,0.689005965,9.02444E-5,0.0030040705717409503,0.6885965466,3.9342E-5,0.0019834817871611527
0.02,0.6946526408,5.3342E-6,7.303560775402639E-4,0.5724213123,0,0,0.4941298693,0.0023066988,0.015187820120083066,0.5831496418,6.8268E-6,0.0018475389035146187,0.7044298828,1.88841E-5,0.0013741943094046053,0.6930549502,9.04953E-5,0.0030082436736408175,0.6927862167,4.01547E-5,0.0020038637678245494
0.03,0.6976137519,5.4284E-6,7.367767640201475E-4,0.5730406046,0,0,0.4965447038,0.0023429745,0.015306777910455224,0.585300684,5.9038E-6,0.0017181094260843807,0.7081663013,1.80599E-5,0.001343871273597289,0.6967589319,9.27708E-5,0.0030458299361586162,0.6967037737,3.96371E-5,0.001990906828558283
0.04,0.7004607856,5.346E-6,7.311634564172364E-4,0.5739514232,0,0,0.499076277,0.0023673211,0.015386101195559582,0.5873893499,5.7334E-6,0.0016931331902718108,0.7116954982,1.8251E-5,0.0013509626197641443,0.7003900647,9.4904E-5,0.0030806492822130858,0.7006472468,3.9363E-5,0.0019840110886786898
0.05,0.7030970454,5.4965E-6,7.413838412050805E-4,0.5748814344,0,0,0.5014792234,0.002392612,0.015468070338603972,0.5898468792,7.4307E-6,0.0019275243189127342,0.715147382,1.78281E-5,0.0013352190831470317,0.7040694714,9.74524E-5,0.0031217366961356625,0.7042145848,4.06567E-5,0.002016350663947122
0.06,0.7058331609,5.595E-6,7.479973261984296E-4,0.5755904317,0,0,0.5038260311,0.0024202093,0.01555702188723793,0.5919845998,7.5896E-6,0.0019480246405012439,0.7185085475,1.84728E-5,0.0013591467911892373,0.707601732,9.8709E-5,0.003141798847794047,0.7077855825,4.22988E-5,0.00205666720691511
0.07,0.7085927248,5.5583E-6,7.455400726989798E-4,0.5761598349,0,0,0.5063140154,0.0024338235,0.015600716329707429,0.5940134227,7.2399E-6,0.001902616619290392,0.7219419837,1.83235E-5,0.0013536432321701313,0.7109776318,1.048095E-4,0.003237429535912712,0.7111855865,4.10991E-5,0.0020272912962867474
0.08,0.7112356067,5.6259E-6,7.50059997600192E-4,0.576674521,0,0,0.5088963419,0.0024380935,0.015614395601495435,0.5961757898,8.6515E-6,0.002079843744130794,0.7254858553,1.80857E-5,0.0013448308443815527,0.7143576026,1.04642E-4,0.0032348415726276302,0.7145253301,4.12656E-5,0.002031393610307958
0.09,0.713690114,5.7287E-6,7.568817609111743E-4,0.5775622129,0,0,0.5114359409,0.002441888,0.015626541523958523,0.597933501,1.08465E-5,0.002328787238027553,0.7288317561,1.78964E-5,0.0013377742709440932,0.7175880194,1.036505E-4,0.0032194797716401324,0.7178367138,4.18793E-5,0.002046443255993188
0.1,0.7163180411,5.4606E-6,7.389587268582732E-4,0.5781496763,0,0,0.5138970792,0.0024477532,0.01564529705694334,0.5997759402,1.02443E-5,0.002263216737301136,0.732050842,1.64357E-5,0.0012820179405920963,0.721031934,1.031839E-4,0.0032122250855131556,0.7211805224,3.99887E-5,0.0019997174800456185
0.11,0.7189472198,5.5781E-6,7.4686678865779E-4,0.5785191059,0,0,0.5163834631,0.002455771,0.015670899782718285,0.601682961,1.09034E-5,0.0023348875775934053,0.7353006482,1.6624E-5,0.0012893409169028958,0.72434057,1.054056E-4,0.003246622860758545,0.7244353473,4.19541E-5,0.0020482700017331696
0.12,0.7216852546,5.2098E-6,7.217894429818159E-4,0.5792710185,0,0,0.51894508,0.0024615499,0.015689327264098992,0.6034813523,7.9922E-6,0.001999024762227822,0.7385471523,1.77657E-5,0.00133288033971546,0.7274929345,1.063483E-4,0.0032611087071730683,0.7275139689,4.32581E-5,0.0020798581682412868
0.13,0.7243537903,5.6438E-6,7.512522878500937E-4,0.579567194,0,0,0.5216885388,0.0024558534,0.015671162688198986,0.6052027941,5.3255E-6,0.001631793491836513,0.7417618513,1.82239E-5,0.001349959258644497,0.730880934,1.097267E-4,0.0033125020754710475,0.7307910621,4.36083E-5,0.0020882600412783846
0.14,0.7271011174,4.9385E-6,7.027446193319448E-4,0.5798463821,0,0,0.5246034533,0.0024562225,0.01567234028471817,0.6069284081,6.2685E-6,0.0017703813148584686,0.7449771583,1.87767E-5,0.001370280993081346,0.7339864552,1.114952E-4,0.0033390896963094597,0.7338261724,4.46531E-5,0.002113128013159638
0.15,0.7295790613,4.7023E-6,6.857331842633839E-4,0.5803742409,0,0,0.5274659365,0.0024455248,0.015638173806426375,0.6087067127,7.4061E-6,0.001924331052599838,0.74807688,1.88356E-5,0.0013724285045130767,0.7370755017,1.160547E-4,0.0034066802021909836,0.7369859338,4.62784E-5,0.0021512415020169167
0.16,0.7321674287,5.2128E-6,7.219972299115835E-4,0.580473721,0,0,0.5304332942,0.0024413796,0.015624914719767272,0.6106008291,9.2917E-6,0.0021554233922828248,0.7514169633,1.7943E-5,0.0013395148375438027,0.740311563,1.196522E-4,0.003459077911814072,0.7400715113,5.03491E-5,0.0022438605125987667
0.17,0.7345702827,4.8793E-6,6.985198637118346E-4,0.5807986856,0,0,0.5335043699,0.0024220225,0.015562848389674687,0.6123794913,6.0219E-6,0.0017352089211388926,0.7546317637,1.84786E-5,0.0013593601435969791,0.7435041249,1.227691E-4,0.0035038421768110507,0.7432141006,5.2608E-5,0.002293643389893032
0.18,0.7371019959,5.3307E-6,7.301164290714186E-4,0.5811817646,0,0,0.5367808312,0.002426464,0.01557711141386618,0.6142265797,6.7099E-6,0.0018316522595733067,0.7580303609,1.90023E-5,0.0013784883024530895,0.7466014266,1.250369E-4,0.00353605571223079,0.7463153899,5.40963E-5,0.0023258611308502493
0.19,0.7395082414,5.2274E-6,7.230076071522346E-4,0.5814981461,0,0,0.5401686609,0.0024180706,0.015550146623102947,0.6161319613,6.7826E-6,0.001841548261653764,0.7613452196,1.98278E-5,0.0014081122114377106,0.7498133004,1.310157E-4,0.00361960909491619,0.7494145215,5.57979E-5,0.0023621579117408726
0.2,0.7418769121,5.2045E-6,7.214222064782869E-4,0.5814623237,0,0,0.5435125887,0.0024159707,0.015543393130201656,0.6180593073,5.2505E-6,0.0016202623244400889,0.7647712409,2.10395E-5,0.0014504999138228172,0.7531800568,1.352544E-4,0.0036776949302518283,0.7523262084,5.7294E-5,0.0023936165106382434
0.21,0.744495672,4.9766E-6,7.054502108582858E-4,0.5821809173,0,0,0.5470713884,0.0024073549,0.015515653063922254,0.6198531091,4.9652E-6,0.0015756268593801008,0.7679297864,2.07839E-5,0.0014416622350606262,0.7563507557,1.378138E-4,0.0037123281104988553,0.7553975523,5.95981E-5,0.0024412722093203783
0.22,0.7471630871,5.2666E-6,7.257134420692509E-4,0.5826277137,0,0,0.5505684376,0.0024175179,0.015548369367879063,0.6218775511,4.2095E-6,0.0014507756546068727,0.7711165667,1.92803E-5,0.0013885351994097953,0.759370625,1.365537E-4,0.0036953173070793256,0.7585344613,5.94796E-5,0.0024388439884502656
0.23,0.7498784244,4.7108E-6,6.863526790215071E-4,0.583273232,0,0,0.5541269183,0.0024308907,0.015591313927953604,0.6234068274,6.0331E-6,0.001736821810088761,0.7743166387,1.99774E-5,0.0014134143058565666,0.7625571191,1.399645E-4,0.003741182967992878,0.7618249834,5.77606E-5,0.002403343504370526
0.24,0.752429688,4.9762E-6,7.054218595989211E-4,0.5833942294,0,0,0.5576815844,0.0024252448,0.01557319748799199,0.6253823638,7.1821E-6,0.0018950065962945882,0.7775548816,2.03477E-5,0.001426453644532482,0.7657733083,1.382318E-4,0.0037179537382813145,0.7649746895,5.81502E-5,0.002411435257268998
0.25,0.7549502015,5.9394E-6,7.706750287896968E-4,0.584094584,0,0,0.5615724325,0.002421042,0.015559697940512856,0.6275615394,4.6361E-6,0.0015225143677482982,0.780761528,1.91357E-5,0.0013833184738157732,0.7691904664,1.38755E-4,0.0037249832214387222,0.7681178451,5.79244E-5,0.002406748844395692
0.26,0.7576361537,5.3878E-6,7.340163485917735E-4,0.5842300057,0,0,0.565393281,0.0024162467,0.015544280941876985,0.6292017698,4.5921E-6,0.0015152722527651589,0.7837767899,1.8927E-5,0.0013757543385357722,0.7724108219,1.432385E-4,0.003784686248554826,0.7713181615,5.68536E-5,0.0023843992954201273
0.27,0.7603111565,5.3245E-6,7.2969171572658E-4,0.5845382214,0,0,0.5692511529,0.0024021399,0.015498838343566268,0.631126523,1.7301E-6,9.300806416650117E-4,0.7868493021,1.89829E-5,0.0013777844533888455,0.7756404877,1.384014E-4,0.0037202338636166407,0.7743383765,5.76783E-5,0.002401630696006361
0.28,0.7629718423,5.3682E-6,7.326800120107004E-4,0.5848835707,0,0,0.5731447399,0.0023966721,0.015481188907832628,0.6331047118,1.3265E-6,8.144016208235345E-4,0.7901242912,1.86725E-5,0.0013664735635935297,0.7790598691,1.386864E-4,0.0037240622980825658,0.7775253594,6.26338E-5,0.0025026745693357737
0.29,0.7655510187,4.8937E-6,6.995498552640835E-4,0.5847170353,0,0,0.5772436202,0.0023849379,0.015443244153998214,0.6353849769,5.748E-7,5.360970061472084E-4,0.7932626188,1.93112E-5,0.0013896474373019942,0.7824422657,1.399735E-4,0.003741303248869303,0.7807122827,6.35337E-5,0.002520589216830065
0.3,0.7682097316,5.3966E-6,7.34615545710816E-4,0.5848690867,0,0,0.581630075,0.0023882149,0.015453850329286874,0.6376127899,7.26E-7,6.024948132556827E-4,0.7965993464,1.91098E-5,0.001382382002197656,0.7854745388,1.44632E-4,0.003803051406436679,0.7839343965,6.3004E-5,0.0025100597602447637
0.31,0.7708739579,6.0124E-6,7.753966726779268E-4,0.5842800736,0,0,0.5860214114,0.002392917,0.015469056209090457,0.6395921111,2.561E-7,3.578407467016578E-4,0.7998419642,1.87703E-5,0.001370047444433951,0.7886096001,1.45385E-4,0.0038129384993728917,0.7871276438,6.1005E-5,0.002469919027012829
0.32,0.7735378742,6.5623E-6,8.100802429389326E-4,0.5838249922,0,0,0.5904026985,0.0023838148,0.015439607507964703,0.6420834661,5.54E-8,1.6643316977093238E-4,0.803204143,1.95236E-5,0.0013972687644114856,0.7919367075,1.395852E-4,0.0037361102767450535,0.7903119445,6.09811E-5,0.0024694351580877762
0.33,0.77612468,6.0985E-6,7.8092893402665E-4,0.5831721425,0,0,0.5949362814,0.0023803292,0.01542831552697831,0.644756645,4.2E-9,4.58257569495584E-5,0.8066175342,1.94233E-5,0.0013936749979819541,0.7954859614,1.411072E-4,0.0037564238312522724,0.793339479,6.05289E-5,0.0024602621811506188
0.34,0.7789076626,6.3453E-6,7.965739137079497E-4,0.5825799704,0,0,0.5994201601,0.0023863137,0.015447697886740277,0.6474063098,5.88E-8,1.7146428199482246E-4,0.810094142,2.11776E-5,0.001455252555400608,0.7989961982,1.446603E-4,0.003803423457886329,0.7964586377,6.03428E-5,0.002456477152346425
0.35,0.781663084,6.1327E-6,7.831155725689535E-4,0.5811914206,0,0,0.6038554013,0.0023749426,0.015410848776105747,0.6501329541,7.234E-7,6.014149981501958E-4,0.8134401083,2.00891E-5,0.0014173602223852622,0.8022663832,1.40532E-4,0.0037487597949188477,0.7996897936,5.77546E-5,0.002403218675027306
0.36,0.7845463872,6.4014E-6,8.000874952153671E-4,0.5801452994,0,0,0.6084228039,0.0023883572,0.015454310725490153,0.6524143219,7.462E-7,6.108191221630181E-4,0.8168199122,1.9937E-5,0.0014119844191774922,0.8056452155,1.406714E-4,0.0037506186156419583,0.8029190421,5.84629E-5,0.0024179102547447866
0.37,0.7874754965,6.3938E-6,7.996124061068588E-4,0.5794905424,0,0,0.6131254077,0.0023859052,0.01544637562666401,0.6550783813,1.4979E-6,8.654189736769122E-4,0.820369035,1.98227E-5,0.0014079311062690533,0.809020251,1.375067E-4,0.003708189585228889,0.8061659038,5.49938E-5,0.0023450756917421664
0.38,0.7905389249,7.2283E-6,8.501940954864365E-4,0.5779849887,0,0,0.6178900778,0.0023933479,0.015470448926905774,0.6582100093,5.291E-7,5.143442427013255E-4,0.8239530027,1.89207E-5,0.0013755253541829027,0.8122287154,1.384951E-4,0.0037214929799745692,0.8093349695,5.30028E-5,0.002302233697955097
0.39,0.7935577452,6.2493E-6,7.905251419151702E-4,0.5770372152,0,0,0.6225040495,0.0023720833,0.015401569075909118,0.6615960598,2.3E-9,3.391164991562634E-5,0.8271519125,1.87365E-5,0.0013688133546981486,0.8155760884,1.385884E-4,0.0037227462980976827,0.8126618981,4.76224E-5,0.002182255713705431
0.4,0.7964268565,7.0356E-6,8.387848353421752E-4,0.5757492781,0,0,0.6273472309,0.002378297,0.015421728178125824,0.664940685,1.905E-7,3.086259872402193E-4,0.8304334402,1.81222E-5,0.0013461872083777948,0.819017899,1.361183E-4,0.0036894213638455557,0.8159008443,4.48184E-5,0.002117035663374616
0.41,0.7994734287,7.054E-6,8.398809439438426E-4,0.5749407411,0,0,0.6321000159,0.0023608146,0.015364942564162093,0.6683289111,1.4009E-6,8.369289097647422E-4,0.8337494731,1.83324E-5,0.0013539719347165215,0.8225031376,1.341261E-4,0.003662323033267273,0.8191065788,4.25477E-5,0.002062709383311183
0.42,0.8025470078,7.2941E-6,8.540550333555795E-4,0.5740688443,0,0,0.6370911658,0.0023518224,0.015335652578224378,0.6716920733,9.086E-7,6.740178039191546E-4,0.8371975899,1.85851E-5,0.0013632717997523458,0.8259843886,1.324085E-4,0.003638797878420839,0.8224122047,4.20359E-5,0.0020502658364221944
0.43,0.8055082321,7.4491E-6,8.630816879067705E-4,0.57313025,0,0,0.6419036925,0.0023197626,0.015230766888111709,0.675245434,3.7629E-6,0.0013716595787585197,0.8405465007,1.87197E-5,0.0013681995468498007,0.8294903278,1.308611E-4,0.003617472874811918,0.8256461203,4.10244E-5,0.0020254480985697956
0.44,0.8084282398,7.4953E-6,8.65754006632369E-4,0.5721213818,0,0,0.6466896892,0.0023366018,0.015285947141083538,0.6795135736,7.3001E-6,0.0019105104030075315,0.8439121187,1.8964E-5,0.0013770983988081608,0.8329818547,1.285571E-4,0.003585486020053627,0.8287787437,3.68992E-5,0.0019209164479487388
0.45,0.8117649198,6.373E-6,7.983107164506812E-4,0.5704773068,0,0,0.6514776349,0.0023208535,0.015234347705103754,0.6832447946,6.3148E-6,0.0017769074258384987,0.8474487603,1.95724E-5,0.0013990139384580842,0.8365778863,1.222389E-4,0.003496268010321863,0.8320514679,3.56416E-5,0.0018878983023457594
0.46,0.8147908211,5.9938E-6,7.741963575217853E-4,0.569001019,0,0,0.6561075985,0.0022955525,0.015151080819532314,0.6871713996,5.0003E-6,0.001581186263537601,0.8507124841,1.8359E-5,0.0013549538737536418,0.8403032839,1.202576E-4,0.003467817757610685,0.8352587163,3.7694E-5,0.0019414942698859558
0.47,0.81785326,6.0093E-6,7.751967492191902E-4,0.5673912764,0,0,0.6610287249,0.0022898558,0.015132269492709943,0.6912849247,5.1908E-6,0.0016110245187457577,0.8544836819,1.7317E-5,0.0013159407281484983,0.8440295041,1.214116E-4,0.0034844167374181866,0.8384704947,3.71264E-5,0.0019268212164079987
0.48,0.8209662199,7.2491E-6,8.514164668362951E-4,0.5665506124,0,0,0.6659571111,0.0022723705,0.015074383901174868,0.6953192949,7.6718E-6,0.0019585453785909584,0.8579567909,1.78265E-5,0.0013351591665415774,0.8477051497,1.187658E-4,0.003446241430892502,0.841833508,3.77719E-5,0.0019434994211473284
0.49,0.8243867934,6.2067E-6,7.878261229484587E-4,0.5650314689,0,0,0.6707318008,0.0022409189,0.014969699061771416,0.6998144388,1.09497E-5,0.002339839738101736,0.8614974976,1.68382E-5,0.0012976208999549907,0.85148862,1.172178E-4,0.003423708515630383,0.8452033162,3.89322E-5,0.0019731244258789156
0.5,0.8277754903,7.4112E-6,8.608832673481347E-4,0.5638219118,0,0,0.6755781472,0.0022019633,0.014839013781245707,0.704983145,1.15894E-5,0.0024072183116618236,0.8651222169,1.55588E-5,0.001247349189281013,0.8550983489,1.15779E-4,0.003402631334717295,0.8486297488,3.97887E-5,0.001994710505311485
0.51,0.8311051369,6.0876E-6,7.802307351034052E-4,0.5626469851,0,0,0.680403924,0.0021894099,0.014796654689489784,0.7097539604,1.70319E-5,0.0029182100678326775,0.8687814951,1.63013E-5,0.001276765444394545,0.8589351714,1.095436E-4,0.0033097371496842464,0.8520406365,4.06695E-5,0.0020166680440766647
0.52,0.8344577789,6.9124E-6,8.314084435462512E-4,0.5624517798,0,0,0.6852936208,0.0021508342,0.014665722621132584,0.7153021991,2.06692E-5,0.0032147472684489523,0.8722374499,1.71159E-5,0.0013082774935005187,0.862678957,9.87902E-5,0.003143090835467534,0.8554736435,4.16183E-5,0.002040056371770153
0.53,0.8375853598,7.6764E-6,8.761506719737194E-4,0.5621607304,0,0,0.6901111901,0.0021438693,0.014641957860887322,0.719751358,2.45282E-5,0.0035020137064266325,0.8758317232,1.65626E-5,0.0012869576527609601,0.8665207505,8.80713E-5,0.0029676809127667345,0.8588032007,3.99964E-5,0.0019999099979749087
0.54,0.8410367727,6.6947E-6,8.182114641093706E-4,0.5615887046,0,0,0.6951471508,0.0021192224,0.01455754924429246,0.7246176004,2.07409E-5,0.003220318307248524,0.8791573524,1.70017E-5,0.0013039056714348627,0.8703685522,8.64017E-5,0.0029394166087848114,0.861687088,4.0436E-5,0.002010870458284173
0.55,0.8443306565,6.0411E-6,7.772451350764441E-4,0.5608083606,0,0,0.6998811245,0.0020923137,0.014464832180153353,0.7297000885,2.74297E-5,0.0037033565855855684,0.8826079011,1.58396E-5,0.0012585547266607043,0.8742273211,8.11186E-5,0.0028481327216265746,0.864950633,3.8609E-5,0.0019649173010587496
0.56,0.8475498021,6.5526E-6,8.094813154112947E-4,0.5588235259,0,0,0.7050453544,0.0021249011,0.014577040508964774,0.735457778,2.97633E-5,0.003857674169755657,0.88606565,1.46338E-5,0.0012097024427519356,0.8779902816,7.40223E-5,0.002720703953023923,0.8681427062,3.83157E-5,0.001957439654242245
0.57,0.8510574162,6.6724E-6,8.168475990048572E-4,0.5567464232,0,0,0.7097655416,0.0021400695,0.01462897638250879,0.7408133745,2.37356E-5,0.0034449673438219993,0.8894545496,1.55054E-5,0.001245206810132357,0.881559813,6.73103E-5,0.002594422864530761,0.8714641154,3.78934E-5,0.0019466227163988403
0.58,0.8546438694,7.1083E-6,8.431073478507941E-4,0.5556970835,0,0,0.7147839606,0.0021710542,0.0147344976161388,0.7464240193,2.73573E-5,0.003698465898179947,0.8928676367,1.48713E-5,0.001219479397119935,0.8851964414,6.40862E-5,0.0025315252319500986,0.874840802,3.77418E-5,0.0019427248904567006
0.59,0.8582296371,7.4456E-6,8.62878902280036E-4,0.5540445447,0,0,0.7197511077,0.0022294984,0.014931504947593193,0.7515054345,3.46943E-5,0.004164990996388828,0.896386987,1.44107E-5,0.001200445750544355,0.8884032547,5.56183E-5,0.0023583532390208215,0.878226608,3.60614E-5,0.0018989839388472984
0.6,0.8617683351,6.3736E-6,7.983482949189532E-4,0.5522065759,0,0,0.724647671,0.0022907818,0.01513532886989906,0.7573037744,3.77798E-5,0.00434625125826844,0.8995988071,1.38822E-5,0.0011782274822800562,0.8919195533,5.116E-5,0.0022618576436195096,0.8815862596,3.15251E-5,0.0017755309065178224
0.61,0.8653038561,5.0959E-6,7.13855727720945E-4,0.5503798127,0,0,0.7294735074,0.0023638763,0.015374902601317512,0.7631092966,3.60686E-5,0.0042466810570138186,0.9027009904,1.47325E-5,0.001213775102727025,0.8955634117,4.52293E-5,0.002126718128948921,0.8847911,3.06153E-5,0.0017497228351941916
0.62,0.8688034713,6.8683E-6,8.287520739038908E-4,0.5497563481,0,0,0.7345154405,0.0024228892,0.015565632656593179,0.7681646049,4.13672E-5,0.0045479226026835596,0.905917716,1.35259E-5,0.0011630090283398491,0.8988684297,3.92581E-5,0.0019813656906285627,0.887931782,2.77335E-5,0.0016653378035701948
0.63,0.8723921239,6.5764E-6,8.10950060114678E-4,0.5508785844,0,0,0.7395406902,0.0025359545,0.015924680530547543,0.7742993832,3.66639E-5,0.004281582651310144,0.9087800264,1.2376E-5,0.0011124747188138704,0.9021407962,3.70394E-5,0.001924562287898212,0.8907139778,2.72055E-5,0.0016494089850610126
0.64,0.8758486569,4.8804E-6,6.985985971929803E-4,0.5523488522,0,0,0.7446851075,0.0026212851,0.01619038325673608,0.7794605196,3.77296E-5,0.00434336275252252,0.9116241813,1.38141E-5,0.0011753339950839505,0.9054634809,3.37129E-5,0.0018361072953397904,0.8937364221,2.48521E-5,0.0015764548835916618
0.65,0.8791147411,4.1151E-6,6.414904519944158E-4,0.5509052277,0,0,0.7496414363,0.0027084347,0.016457322686269475,0.7850340903,4.09735E-5,0.004526229114837206,0.9146719933,1.24479E-5,0.0011157015730023866,0.9084058344,3.35595E-5,0.0018319252168142674,0.8964671969,2.13969E-5,0.0014627679241766274
0.66,0.8824942529,4.8507E-6,6.964696691170407E-4,0.5499818325,0,0,0.7545140982,0.0027731403,0.016652748421807133,0.7905724347,3.18996E-5,0.003993720070310387,0.9175723135,1.20683E-5,0.0010985581459349342,0.9114425719,3.16359E-5,0.0017786483632241646,0.8995280147,2.23593E-5,0.0014953026449518506
0.67,0.8862148583,3.1876E-6,5.645883456112073E-4,0.5508447886,0,0,0.759504962,0.0028344214,0.016835739959978,0.7964648604,3.23444E-5,0.004021467393875027,0.9202631116,1.27161E-5,0.00112765686270248,0.9145894468,2.76675E-5,0.0016633550432784937,0.9027807355,2.01232E-5,0.0014185626528285594
0.68,0.8898733318,4.2174E-6,6.494151214747005E-4,0.560020566,0,0,0.7644120157,0.0029532844,0.01718512263558221,0.8025782704,2.3665E-5,0.003439840112563373,0.9231273711,9.7151E-6,9.85652068429829E-4,0.9177007616,2.22787E-5,0.0014926051051768515,0.90579952,1.88378E-5,0.001372508652067447
0.69,0.8932833254,4.3516E-6,6.596665824490429E-4,0.5701864958,0,0,0.7690250218,0.0030472212,0.017456291702420648,0.8083560169,2.61682E-5,0.0036171950458884577,0.9256056368,8.9103E-6,9.439438542625298E-4,0.9206942379,1.92453E-5,0.0013872743059683617,0.9090197146,1.70813E-5,0.001306954475106153
0.7,0.8971881151,4.056E-6,6.368673331236263E-4,0.5822646022,0,0,0.7731842875,0.003163948,0.017787489985942366,0.8138330579,2.03406E-5,0.0031890907795169457,0.928331399,8.0671E-6,8.981703624591495E-4,0.923633498,1.86494E-5,0.0013656280606373025,0.911803031,1.87871E-5,0.0013706604247588094
0.71,0.9004043937,4.5299E-6,6.730453179392901E-4,0.5938985348,0,0,0.7777084172,0.0033024955,0.018172769464228616,0.8190492988,2.27136E-5,0.003369985163172087,0.9313018799,7.7471E-6,8.801761187398804E-4,0.9262717247,1.64604E-5,0.0012829809039888317,0.9150053263,1.64997E-5,0.0012845115803292706
0.72,0.9044455945,5.3649E-6,7.324547767609957E-4,0.6026158929,0,0,0.7823646128,0.0034024508,0.01844573338200463,0.8247850835,2.13842E-5,0.003269877673552942,0.9337203264,6.8045E-6,8.248939325755766E-4,0.9289514303,1.58245E-5,0.0012579546891680956,0.9175251663,1.39067E-5,0.0011792667213145634
0.73,0.9081155241,3.7625E-6,6.133922073192649E-4,0.6112931371,0,0,0.7869389653,0.0034930445,0.01868968833340995,0.8302598596,1.38231E-5,0.0026289826929822113,0.9362874329,7.8062E-6,8.835270227899088E-4,0.9314333618,1.38573E-5,0.0011771703360176895,0.920277375,1.36146E-5,0.0011668161808956884
0.74,0.9118382514,2.1186E-6,4.60282521936256E-4,0.618342936,0,0,0.7912400067,0.0035511986,0.018844624167119916,0.8356809616,1.0899E-5,0.0023344164152952662,0.9386009336,9.4256E-6,9.708552930277509E-4,0.9342882037,1.19857E-5,0.001094792217729008,0.9229326606,1.20835E-5,0.0010992497441437046
0.75,0.9155789614,3.1243E-6,5.589543809650301E-4,0.6247222424,0,0,0.795547694,0.0036339079,0.019062811702369616,0.8401777446,9.8748E-6,0.0022220261024569446,0.9409513533,9.6104E-6,9.803264762312605E-4,0.9370669127,1.03536E-5,0.0010175264124336037,0.9259155691,9.3478E-6,9.668402143063765E-4
0.76,0.919948566,3.8718E-6,6.222378966279698E-4,0.6260608435,0,0,0.7997856855,0.0036579646,0.019125806126801558,0.8447920978,1.6204E-6,9.001111042532472E-4,0.9428889811,9.4211E-6,9.706235109454128E-4,0.939588517,1.05418E-5,0.0010267326818602786,0.9287012339,8.1118E-6,9.006553169775883E-4
0.77,0.9238661766,3.3189E-6,5.760989498341409E-4,0.627605319,0,0,0.8034976304,0.0037020499,0.019240711785170526,0.8499418497,1.0E-7,2.2360679774997898E-4,0.9453171015,9.0743E-6,9.525912029826856E-4,0.9422309697,8.8818E-6,9.424330214927743E-4,0.9312908173,6.6139E-6,8.132588763733232E-4
0.78,0.9278780401,3.5815E-6,5.984563476144271E-4,0.630038321,0,0,0.8071729124,0.0037196822,0.019286477646268122,0.8548583388,1.1195E-6,7.481644204317658E-4,0.9475544691,8.2634E-6,9.090324526660201E-4,0.9446647406,8.0948E-6,8.997110647313393E-4,0.9334330916,8.8038E-6,9.382856707847563E-4
0.79,0.9310375214,1.9207E-6,4.382579149313792E-4,0.634662509,0,0,0.8111198127,0.0037798667,0.019441879281592096,0.8593122363,1.2287E-6,7.838048226440049E-4,0.9498089552,8.2377E-6,9.076177609544671E-4,0.9468991816,6.9408E-6,8.331146379700695E-4,0.9361222684,7.5188E-6,8.671101429460966E-4
0.8,0.933597362,2.2064E-6,4.6972332281886963E-4,0.6407777071,0,0,0.8143401027,0.0037943884,0.019479189921554747,0.8635942936,2.1165E-6,0.0010287127879053512,0.9519802511,7.5294E-6,8.677211533666793E-4,0.9494907975,8.7551E-6,9.356869134491515E-4,0.9385659933,6.2971E-6,7.935426894628921E-4
0.81,0.9365674078,1.7062E-6,4.130617387267913E-4,0.6548998356,0,0,0.8183649123,0.0038226751,0.019551662589150826,0.8676773012,2.8375E-6,0.0011911129249571595,0.9536870658,7.7831E-6,8.822187937240966E-4,0.9519220412,6.4619E-6,8.038594404496349E-4,0.9404981017,5.2249E-6,7.228346975623127E-4
0.82,0.9391701937,2.11E-6,4.593473631142341E-4,0.6751628518,0,0,0.821556747,0.0037218004,0.01929196827697993,0.8717567623,2.1164E-6,0.001028688485402651,0.9557320833,9.0435E-6,9.509731857418484E-4,0.9542576313,6.6099E-6,8.130129150265696E-4,0.9427134573,4.8128E-6,6.937434684377216E-4
0.83,0.9415224493,1.7601E-6,4.195354573811372E-4,0.6941788793,0,0,0.8255476177,0.0036311184,0.019055493696044718,0.8772237599,3.8739E-6,0.0013917435108524846,0.9577514231,7.8258E-6,8.846355181655324E-4,0.9564686,4.5665E-6,6.757588327206682E-4,0.9447779238,6.1711E-6,7.85563492023401E-4
0.84,0.9437315166,1.2683E-6,3.561319980007413E-4,0.7072135806,0,0,0.8288157403,0.0035243221,0.018773177940881507,0.8819596171,6.4813E-6,0.0018001805465008224,0.9600874424,7.8966E-6,8.886281562048324E-4,0.9587501585,4.423E-6,6.650563885867122E-4,0.9470489919,7.0758E-6,8.411777457826616E-4
0.85,0.9463585198,7.585E-7,2.7540878707840824E-4,0.7180085182,0,0,0.832944715,0.0033726202,0.018364694933485828,0.8869839609,1.08731E-5,0.0023316410529925055,0.9617747903,9.1051E-6,9.542064766076575E-4,0.9609381378,3.0842E-6,5.553557418448107E-4,0.9487724543,1.09704E-5,0.0010473967729566478
0.86,0.9485084474,1.1863E-6,3.4442706049321966E-4,0.7238795161,0,0,0.8362674475,0.0031913109,0.017864240538013363,0.8897134364,1.47815E-5,0.0027185933862937284,0.9637913287,8.0677E-6,8.982037630738362E-4,0.96365906,3.6953E-6,6.078897926433706E-4,0.950918442,1.0279E-5,0.0010138540328863913
0.87,0.9514954925,1.0031E-6,3.1671753977321814E-4,0.729704082,0,0,0.8404969096,0.0030128947,0.017357691954865428,0.8941287994,3.13049E-5,0.003956317732437576,0.9659914494,6.3303E-6,7.956318244012113E-4,0.9658806801,3.4739E-6,5.89397997960631E-4,0.9528564632,1.57801E-5,0.0012561886800954705
0.88,0.9539687991,7.266E-7,2.695551891542806E-4,0.7347848415,0,0,0.8442139626,0.0027187777,0.016488716444890427,0.8996228278,2.47034E-5,0.0035144985417552817,0.9678038716,4.5837E-6,6.770302799727646E-4,0.9680267334,2.1243E-6,4.6090129095067636E-4,0.954740274,1.86994E-5,0.001367457494769033
0.89,0.9562371492,1.298E-6,3.602776706930364E-4,0.7389190197,0,0,0.8484383702,0.0023771922,0.015418145802916769,0.9046194255,5.0996E-5,0.00504955443578936,0.9694033921,4.0977E-6,6.401327987222652E-4,0.9700392723,4.0868E-6,6.39280845951136E-4,0.957078737,2.2457E-5,0.0014985659811966906
0.9,0.9585681856,1.7323E-6,4.1620908207294085E-4,0.7469656467,0,0,0.8528286397,0.0021254304,0.014578855922190876,0.908043623,5.29006E-5,0.00514298551427087,0.9712199092,5.882E-6,7.669419795525604E-4,0.972042793,4.4243E-6,6.651541174795508E-4,0.9583830535,2.59663E-5,0.0016114062181833604
0.91,0.9604571521,1.219E-6,3.491418050019218E-4,0.7533714175,0,0,0.857805717,0.0017418966,0.013198093044072693,0.9109714329,8.48717E-5,0.006514280466789866,0.9730971396,6.2467E-6,7.903606771594852E-4,0.9737371445,4.8117E-6,6.936641838815091E-4,0.9599314272,2.61928E-5,0.0016184189815990173
0.92,0.9628439009,2.4134E-6,4.912636766544012E-4,0.7559784055,0,0,0.864823854,0.0013616337,0.011668906118398588,0.9151453078,1.190135E-4,0.007714061835375706,0.9753149748,8.2133E-6,9.062725859254487E-4,0.9762149513,6.0131E-6,7.754418095511746E-4,0.9622267962,2.59252E-5,0.001610130429499424
0.93,0.9645900726,1.1754E-6,3.428410710518797E-4,0.7513958216,0,0,0.8724654675,0.0010078321,0.010039084121572048,0.9174258113,3.88589E-5,0.004407884980350553,0.9766970217,8.713E-6,9.334345183246653E-4,0.9782250941,6.4371E-6,8.023153993287178E-4,0.9644431353,2.5004E-5,0.0015812653161313569
0.94,0.9666780949,1.3006E-6,3.606383229774673E-4,0.7634556293,0,0,0.8814878225,7.020648E-4,0.008378930719369865,0.9206376374,3.1085E-5,0.003942397747564291,0.9788138568,1.0598E-5,0.001029465880930495,0.980390805,6.0538E-6,7.780616942119693E-4,0.966575247,2.07431E-5,0.001440246506678631
0.95,0.9692307591,4.437E-7,2.106418761785035E-4,0.807897985,0,0,0.8911559045,6.057097E-4,0.007782735380314558,0.9210201502,5.71939E-5,0.005347611616413443,0.9802138984,1.15609E-5,0.0010752162573175687,0.9821061313,4.4465E-6,6.668208155119334E-4,0.9689016819,1.54245E-5,0.001241954105432242
0.96,0.9717223585,8.811E-7,2.9683328654313686E-4,0.8539845943,0,0,0.9005655527,6.049949E-4,0.007778141808941259,0.927506417,1.189528E-4,0.007712094397762517,0.9819537282,7.9566E-6,8.919977578447156E-4,0.9852956414,5.9447E-6,7.710188065151199E-4,0.9716195464,1.15604E-5,0.0010751930059296332
0.97,0.9743660033,1.9E-6,4.358898943540674E-4,0.8978752494,0,0,0.9079506457,9.25565E-4,0.009620628877573442,0.9321452975,7.61033E-5,0.006168601948577976,0.9853324234,7.4329E-6,8.621426796070358E-4,0.9878683984,8.1479E-6,9.026571885272948E-4,0.9756682694,8.482E-6,9.2097774131626E-4
0.98,0.9764645398,1.0445E-6,3.231872522238462E-4,0.9321685433,0,0,0.9194244623,0.0013544172,0.011637943117235107,0.9434738159,3.38005E-5,0.004110991364622407,0.9856115103,2.01864E-5,0.0014207885134670817,0.99033916,5.2109E-6,7.218656384674367E-4,0.9780061722,1.22527E-5,0.001106919147905573
0.99,0.9774127424,2.811E-6,5.301886456724626E-4,0.9630390406,0,0,0.9264887035,0.0015598809,0.012489519206118384,0.9661191106,2.1082E-6,0.0010266937225872183,0.9899383903,1.16654E-5,0.0010800648128700425,0.9909650922,1.79901E-5,0.0013412717845388384,0.9817248583,6.69471E-5,0.002587413766678998
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_aleatoric_entropy_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8658404171,1.068928E-4,0.0010338897426708518,0.6563723683,1.716981E-4,0.0013103362163963874,0.856808275,1.117717E-4,0.0010572213580892131,0.852589584,9.86934E-5,9.934455193919794E-4,0.8462578487,1.592965E-4,0.001262127172673182,0.8049242717,3.518066E-4,0.0018756508203820882,0.821370523,2.6695E-4,0.0016338604591580029
0.02,0.8705410457,1.100231E-4,0.0010489189673182576,0.6542164147,1.67819E-4,0.0012954497288586693,0.8620634335,1.073361E-4,0.0010360313701814246,0.8572499961,9.83275E-5,9.916022388034428E-4,0.8512835819,1.524161E-4,0.0012345691556166468,0.8092313433,3.60895E-4,0.0018997236641153893,0.8270373088,2.679091E-4,0.0016367929007666182
0.03,0.8752526397,1.045361E-4,0.0010224289706380586,0.651696831,1.640511E-4,0.0012808243439285498,0.8668853682,9.98021E-5,9.990100099598602E-4,0.8617345411,9.87706E-5,9.938339901613348E-4,0.8562895954,1.492631E-4,0.0012217327858414866,0.813895179,3.67889E-4,0.0019180432737558348,0.8325829613,2.579562E-4,0.0016061014911891464
0.04,0.879542858,1.02974E-4,0.0010147610556185136,0.6496761858,1.603854E-4,0.0012664335750445027,0.8714476192,9.81376E-5,9.90644234829033E-4,0.8654704744,9.62192E-5,9.809138596227499E-4,0.8608799982,1.420484E-4,0.0011918405933680897,0.8183161914,3.754147E-4,0.0019375621280361566,0.8378895229,2.567166E-4,0.001602237810064411
0.05,0.8837105501,1.057609E-4,0.001028401186308145,0.6470746756,1.703625E-4,0.0013052298648130911,0.8757544249,9.03826E-5,9.506976385791647E-4,0.8691339475,1.001974E-4,0.0010009865133956601,0.8654695886,1.402267E-4,0.001184173551469547,0.8226520419,3.872981E-4,0.001967989075172929,0.8428752893,2.480544E-4,0.0015749742855043697
0.06,0.8877587581,1.084148E-4,0.0010412242793942138,0.6451361835,1.671826E-4,0.0012929911059245535,0.8801712048,8.5865E-5,9.266336924588918E-4,0.8727898866,1.013764E-4,0.0010068584806217802,0.8700000036,1.311346E-4,0.0011451401660932167,0.8271439689,3.99251E-4,0.001998126622614293,0.8481478602,2.419588E-4,0.0015555024911584037
0.07,0.8915375543,1.023319E-4,0.0010115923091838926,0.643098712,1.718922E-4,0.0013110766567977633,0.8845340163,8.34142E-5,9.133137467486187E-4,0.8761502188,1.040095E-4,0.0010198504792370301,0.8744632334,1.229991E-4,0.0011090495931201634,0.8312504929,4.045361E-4,0.00201130828069692,0.852894218,2.409182E-4,0.0015521539872061663
0.08,0.8952702671,1.00781E-4,0.0010038974051166782,0.6401430845,1.718447E-4,0.0013108954954533943,0.8886247998,7.90099E-5,8.888751318379877E-4,0.8793481696,1.001996E-4,0.0010009975024943868,0.878748011,1.197368E-4,0.001094243117410386,0.8354650247,4.138293E-4,0.0020342794793243133,0.8576947522,2.471022E-4,0.0015719484724379484
0.09,0.8991358489,1.010742E-4,0.0010053566531336032,0.6377411604,1.896581E-4,0.001377164115129348,0.8928536969,7.59636E-5,8.715709953870654E-4,0.8825643075,9.9103E-5,9.955048970246205E-4,0.8827532154,1.186027E-4,0.0010890486674157403,0.8394815123,4.187454E-4,0.0020463269533483644,0.8624155962,2.566141E-4,0.0016019179130030352
0.1,0.9025314897,1.033585E-4,0.0010166538250555102,0.6350264072,1.960715E-4,0.001400255333858793,0.896761477,7.23129E-5,8.503699195056232E-4,0.8859081656,1.007098E-4,0.0010035427245513766,0.8867614818,1.178323E-4,0.0010855058728537585,0.8436448604,4.072022E-4,0.002017925172051729,0.8670134097,2.622438E-4,0.0016193943312238683
0.11,0.9059942466,1.024454E-4,0.0010121531504668649,0.6334839761,2.0017E-4,0.001414814475470194,0.9004313898,7.15463E-5,8.458504595967303E-4,0.8890427327,1.015676E-4,0.0010078075213055318,0.8906162715,1.167074E-4,0.0010803119919726894,0.8476211983,3.993816E-4,0.001998453402008663,0.8712859505,2.755864E-4,0.001660079516167825
0.12,0.9094596845,9.84365E-5,9.921517021101159E-4,0.6318370759,2.070189E-4,0.0014388151375350484,0.9044555283,7.06419E-5,8.404873586199855E-4,0.8923025805,9.85327E-5,9.926363886136756E-4,0.8945344967,1.129041E-4,0.0010625634098725592,0.8518370736,4.00445E-4,0.002001112190757929,0.8758894438,2.908346E-4,0.0017053873460302208
0.13,0.9126229495,9.54861E-5,9.771698931096884E-4,0.6293400645,2.161816E-4,0.001470311531614984,0.9080117702,7.16208E-5,8.462907301867367E-4,0.8950147116,9.37316E-5,9.681508146977928E-4,0.8981504834,1.092674E-4,0.0010453104801923685,0.8556830633,4.021958E-4,0.002005481986954757,0.8801513243,2.917032E-4,0.0017079320829588042
0.14,0.9158971053,9.34366E-5,9.66626091102449E-4,0.6274659872,2.180399E-4,0.001476617418290872,0.9114285702,7.3078E-5,8.548567131396933E-4,0.8979421765,9.55556E-5,9.775254472390988E-4,0.9016454065,1.077536E-4,0.001038044315046328,0.8592814648,3.973991E-4,0.0019934871456821586,0.8844047612,2.812529E-4,0.0016770596292320676
0.15,0.9190017211,8.82112E-5,9.392081771364642E-4,0.6258175552,2.137968E-4,0.0014621791955844537,0.9149526691,7.54199E-5,8.684463138271703E-4,0.9010886377,9.49572E-5,9.744598503786599E-4,0.9053786552,1.065109E-4,0.001032041181348884,0.8632056808,3.87865E-4,0.0019694288512154988,0.8887736654,2.711949E-4,0.001646799623512223
0.16,0.9217762327,8.56442E-5,9.254415162504867E-4,0.6245102346,2.178014E-4,0.0014758096083167368,0.9182760113,7.41774E-5,8.612630260263122E-4,0.9036177611,9.19581E-5,9.589478609392692E-4,0.9086591184,1.050904E-4,0.0010251360885267869,0.8668872434,3.830195E-4,0.0019570883986166797,0.8928602546,2.603855E-4,0.0016136464916455522
0.17,0.9246167427,8.03638E-5,8.964585880005836E-4,0.6222026348,2.139983E-4,0.00146286807334086,0.9213788515,7.23274E-5,8.504551722460156E-4,0.9061982405,9.26624E-5,9.626131102369217E-4,0.911832599,1.029998E-4,0.0010148881711794654,0.8702819389,3.775041E-4,0.0019429464737866558,0.896964758,2.512693E-4,0.0015851476271943883
0.18,0.9276672661,7.6322E-5,8.73624633352334E-4,0.6206512034,2.189812E-4,0.0014798013380180463,0.9245941132,7.08632E-5,8.418028272701393E-4,0.9089072275,9.34504E-5,9.666974707735611E-4,0.9149955392,9.90583E-5,9.952803625109862E-4,0.8740722597,3.651713E-4,0.0019109455774563545,0.9010793948,2.39759E-4,0.0015484153189632296
0.19,0.9302302492,7.10473E-5,8.428956044493292E-4,0.6190970659,2.149223E-4,0.001466022851117949,0.9275124139,7.08452E-5,8.416959070828372E-4,0.9114537221,9.43294E-5,9.71233236663573E-4,0.9180993247,1.024019E-4,0.0010119382392221375,0.8776027066,3.611857E-4,0.001900488621381354,0.904835214,2.355543E-4,0.001534777834085442
0.2,0.9327376616,6.91683E-5,8.316748162593359E-4,0.6183272421,2.221805E-4,0.0014905720378431899,0.9304753196,7.23806E-5,8.507678884396143E-4,0.9140310764,9.30843E-5,9.648020522366233E-4,0.9210740387,9.66593E-5,9.831546165278379E-4,0.8810923231,3.46271E-4,0.0018608358337048434,0.908542046,2.199144E-4,0.0014829511118037574
0.21,0.9353379643,6.54697E-5,8.091334871329946E-4,0.6172685206,2.104789E-4,0.0014507890956303746,0.9336064839,7.31816E-5,8.554624480361485E-4,0.9164768517,8.90121E-5,9.434622408978538E-4,0.9239120358,9.49757E-5,9.745547701386515E-4,0.8848287022,3.336643E-4,0.0018266480230192132,0.9120879626,2.145854E-4,0.0014648733733671317
0.22,0.9376840121,6.57284E-5,8.107305347647885E-4,0.6167369902,2.274272E-4,0.00150806896394031,0.9364322549,6.74975E-5,8.215686216013852E-4,0.9191186118,8.27073E-5,9.094355392219945E-4,0.9266572917,9.34921E-5,9.66913129500267E-4,0.8884763253,3.191972E-4,0.0017866090786738994,0.915527429,2.06285E-4,0.0014362625108245359
0.23,0.9398290586,6.40695E-5,8.004342571379612E-4,0.6155745506,2.313896E-4,0.001521149565295931,0.9392972445,6.54297E-5,8.088862713632862E-4,0.9216001892,7.83026E-5,8.848875634791122E-4,0.9292212707,8.83094E-5,9.397308125202664E-4,0.8916239345,3.05192E-4,0.001746974527576175,0.9188698959,1.980514E-4,0.0014073073580423005
0.24,0.9419682395,5.97959E-5,7.732780871070898E-4,0.6143888414,2.375049E-4,0.0015411193983595171,0.9418816185,6.30277E-5,7.938998677415181E-4,0.9239509112,7.79314E-5,8.827876301806681E-4,0.9315928805,8.653E-5,9.302150289046076E-4,0.8950384974,2.941161E-4,0.0017149813410063679,0.9220741117,1.887633E-4,0.0013739115692066937
0.25,0.9440126783,5.32785E-5,7.299212286267608E-4,0.6135543644,2.369929E-4,0.0015394573719333705,0.9439102858,5.77635E-5,7.600230259669769E-4,0.9262067252,7.79313E-5,8.827870637928493E-4,0.933798148,8.52465E-5,9.232903118737898E-4,0.8982642597,2.85171E-4,0.0016887006839579359,0.9250706929,1.747225E-4,0.0013218263879950347
0.26,0.9461017793,4.83828E-5,6.95577457944117E-4,0.6124011874,2.29365E-4,0.0015144801088162235,0.9458695674,5.27433E-5,7.262458261497962E-4,0.9283794469,7.45038E-5,8.631558376098722E-4,0.9358498049,8.38874E-5,9.159006496340092E-4,0.9013537556,2.705547E-4,0.0016448547048295787,0.927949605,1.710275E-4,0.001307774827713089
0.27,0.9478707397,4.59937E-5,6.781865525060196E-4,0.6103707433,2.398503E-4,0.001548710108445089,0.9478957927,4.98812E-5,7.062662387513649E-4,0.9305711436,7.12402E-5,8.440390986204371E-4,0.9379008049,8.61086E-5,9.279471967736095E-4,0.9043086171,2.551762E-4,0.001597423550596397,0.9306412822,1.597967E-4,0.001264107194821705
0.28,0.949568311,4.50811E-5,6.714246048515053E-4,0.608125937,2.7067E-4,0.0016452051543804499,0.9498120892,4.85196E-5,6.965601194441152E-4,0.9326053846,6.9775E-5,8.35314312100541E-4,0.9395987791,8.53071E-5,9.236184277070267E-4,0.9070035541,2.427075E-4,0.0015579072501275548,0.9334230584,1.522337E-4,0.0012338302152241209
0.29,0.9512615883,4.375E-5,6.614378277661477E-4,0.6061791897,2.583089E-4,0.0016071991164756157,0.9514984572,4.57659E-5,6.7650498889513E-4,0.9346137989,6.83512E-5,8.26747845476479E-4,0.94115345,8.59592E-5,9.27141844595529E-4,0.9096138,2.237245E-4,0.0014957422906369934,0.935926882,1.472889E-4,0.0012136263840243423
0.3,0.9527899712,4.22996E-5,6.503814265490674E-4,0.6045977056,2.639811E-4,0.0016247495191567224,0.9532915336,4.46293E-5,6.680516447101976E-4,0.9365569478,6.94352E-5,8.332778648206131E-4,0.9426280051,8.57111E-5,9.258028947891662E-4,0.9123458707,1.999517E-4,0.0014140427857741787,0.9382810873,1.459023E-4,0.0012079002442254906
0.31,0.9542395365,4.08627E-5,6.392393917774467E-4,0.6031796515,2.631017E-4,0.001622040998248811,0.9545945954,4.46157E-5,6.679498484167804E-4,0.9384737688,6.71827E-5,8.196505352892781E-4,0.9440222591,8.53672E-5,9.23943721229816E-4,0.9149231577,1.902405E-4,0.001379276984510363,0.9405564386,1.379629E-4,0.001174576093746165
0.32,0.9553548217,4.06943E-5,6.379208414842707E-4,0.6017741978,2.638105E-4,0.0016242244303051225,0.9561827797,4.39328E-5,6.62818225458534E-4,0.9402258039,6.6221E-5,8.137628647216583E-4,0.945478487,8.65871E-5,9.305218965720258E-4,0.9173548442,1.786983E-4,0.0013367808346920597,0.9427365535,1.249894E-4,0.001117986583103751
0.33,0.9564683384,4.04879E-5,6.363010293878206E-4,0.5997270763,2.671022E-4,0.0016343261608381602,0.9575000012,4.308E-5,6.563535632568776E-4,0.9419596058,6.51348E-5,8.070613359590459E-4,0.9467412645,8.61975E-5,9.284260875266269E-4,0.9198853737,1.723671E-4,0.0013128865145167726,0.9447270745,1.20353E-4,0.0010970551490239676
0.34,0.9574570644,3.99591E-5,6.321321064461131E-4,0.5983379543,2.720121E-4,0.0016492789333523907,0.9585263145,4.08751E-5,6.393363746886297E-4,0.9439224344,7.07659E-5,8.412247024428135E-4,0.9479556787,8.35532E-5,9.140743952217456E-4,0.9221329671,1.635829E-4,0.001278995308826424,0.9467368424,1.072659E-4,0.0010356925219388233
0.35,0.9586108184,4.11934E-5,6.418208472774938E-4,0.5970753789,2.764837E-4,0.0016627799012497114,0.9598144174,3.92908E-5,6.268237391803218E-4,0.9455005783,7.01322E-5,8.374496999820348E-4,0.949156372,8.48206E-5,9.209809987182146E-4,0.9241338426,1.609365E-4,0.0012686075043132925,0.9486108184,1.03357E-4,0.001016646447886383
0.36,0.9597085667,4.00972E-5,6.332234992480933E-4,0.5961142838,2.9038E-4,0.0017040539897550196,0.9611885607,3.73873E-5,6.114515516375766E-4,0.9472342896,7.01627E-5,8.376317806769273E-4,0.9501828587,8.6754E-5,9.314182733874185E-4,0.9260171402,1.507084E-4,0.0012276334957958747,0.9505485755,1.027972E-4,0.0010138895403346462
0.37,0.9607312846,3.99261E-5,6.318710311448057E-4,0.5950667441,2.938071E-4,0.0017140802198263652,0.9623041224,3.65995E-5,6.049752061035229E-4,0.948868252,7.04141E-5,8.391310982200576E-4,0.9511955857,8.55251E-5,9.247978157413652E-4,0.9280615175,1.46649E-4,0.0012109872005929708,0.9519616908,9.59758E-5,9.796723942216603E-4
0.38,0.9618101412,3.92454E-5,6.264614912346967E-4,0.5938089609,2.79395E-4,0.0016715112922143242,0.9633608502,3.60368E-5,6.003065883363267E-4,0.9503832549,7.00182E-5,8.367687852686667E-4,0.9522523588,8.49892E-5,9.218958726450618E-4,0.9299056578,1.383616E-4,0.0011762720773698574,0.9532370317,9.3359E-5,9.662246115681385E-4
0.39,0.9627517968,3.97085E-5,6.301468082915282E-4,0.5916666687,2.812661E-4,0.0016770989833638323,0.9642446023,3.50387E-5,5.919349626437013E-4,0.9517745817,6.7458E-5,8.213281926246049E-4,0.9532374108,8.46137E-5,9.198570541122138E-4,0.9316007191,1.299236E-4,0.001139840339696749,0.9545503598,8.62961E-5,9.289569419515632E-4
0.4,0.9638269323,4.02372E-5,6.343279908690772E-4,0.590067035,2.652302E-4,0.0016285889598053893,0.9649603897,3.4528E-5,5.876053097105232E-4,0.9531200475,6.67623E-5,8.170820032285622E-4,0.9540280294,8.72508E-5,9.340813669054747E-4,0.933205359,1.260179E-4,0.0011225769461377692,0.9557404006,8.0569E-5,8.97602361850725E-4
0.41,0.9646654284,4.2773E-5,6.540107032763302E-4,0.5882899702,2.656647E-4,0.0016299223907904326,0.9658054519,3.45466E-5,5.877635579040265E-4,0.954578687,6.52258E-5,8.076249129391688E-4,0.9547955394,8.89582E-5,9.431765476303999E-4,0.9347769523,1.199859E-4,0.0010953807557192157,0.9570384127,7.46833E-5,8.641950011426819E-4
0.42,0.9654413629,4.30937E-5,6.564579194434324E-4,0.5868221939,2.856235E-4,0.0016900399403564402,0.9665258533,3.39894E-5,5.830042881488952E-4,0.9558196741,6.26706E-5,7.916476488943802E-4,0.9556368262,9.20113E-5,9.592252081758486E-4,0.9364627987,1.172324E-4,0.001082739119086403,0.9582976043,7.0154E-5,8.375798469399798E-4
0.43,0.9662347698,4.20129E-5,6.48173587860536E-4,0.5860166848,2.812614E-4,0.0016770849710136932,0.9672674829,3.44817E-5,5.872112056151518E-4,0.9571520233,6.16247E-5,7.850140126137876E-4,0.9565426588,9.36705E-5,9.678352132465526E-4,0.9378768438,1.163288E-4,0.0010785582969872328,0.9594098806,6.70864E-5,8.19062879149092E-4
0.44,0.9669060075,4.26545E-5,6.531041264607046E-4,0.58492167,2.558748E-4,0.0015996087021518733,0.9678720593,3.35398E-5,5.79135562713947E-4,0.9584791106,6.15341E-5,7.844367405979911E-4,0.9574216723,9.34591E-5,9.667424682923576E-4,0.9391514373,1.152165E-4,0.001073389491284501,0.9606723285,6.31306E-5,7.945476700614004E-4
0.45,0.9676396257,4.13956E-5,6.433941249343205E-4,0.584441483,2.572925E-4,0.0016040339771962438,0.9684640944,3.34577E-5,5.784263133710292E-4,0.9596010643,6.13122E-5,7.830210725133775E-4,0.9581316489,9.17878E-5,9.580594971086085E-4,0.9405252653,1.113547E-4,0.0010552473643653415,0.961901598,6.09495E-5,7.807016075300473E-4
0.46,0.968232913,3.92431E-5,6.264431338916565E-4,0.5834800303,2.512815E-4,0.0015851861089474636,0.9691266173,3.33193E-5,5.772287241640006E-4,0.9606161112,5.82769E-5,7.633930835421552E-4,0.9589370316,9.19232E-5,9.587658734018436E-4,0.9415978301,1.137151E-4,0.001066372824109842,0.9626811117,6.08256E-5,7.799076868450522E-4
0.47,0.9688482744,3.8137E-5,6.175516172758355E-4,0.5812413812,2.688653E-4,0.0016397112550690137,0.9695379323,3.4822E-5,5.9010168615248E-4,0.9615999949,5.76119E-5,7.590250325252785E-4,0.959599998,9.15426E-5,9.567789713408213E-4,0.9424896538,1.121405E-4,0.0010589641164836512,0.9635448211,6.12068E-5,7.823477487664932E-4
0.48,0.9694163156,3.66508E-5,6.053990419549736E-4,0.5805203915,3.156532E-4,0.0017766631644743468,0.9701265794,3.55717E-5,5.964201539183598E-4,0.9625808716,5.74095E-5,7.576905700878162E-4,0.96014768,8.90775E-5,9.438087730043623E-4,0.9435653996,1.117096E-4,0.0010569276228767986,0.9642686355,6.0081E-5,7.751193456494297E-4
0.49,0.9699211484,3.55132E-5,5.959295260347485E-4,0.579139781,3.009498E-4,0.0017347904772623119,0.9707168448,3.68675E-5,6.071861329114821E-4,0.9633763409,5.77203E-5,7.597387708943121E-4,0.9606308246,9.1652E-5,9.573505105237057E-4,0.9446236551,1.158474E-4,0.0010763243005711615,0.9650107521,5.99688E-5,7.743952479193038E-4
0.5,0.9705413187,3.47335E-5,5.893513383373283E-4,0.5785661995,3.100748E-4,0.0017608940910798696,0.9712655318,3.64008E-5,6.033307550589478E-4,0.9642136014,6.03639E-5,7.769420827835238E-4,0.9611704433,9.12287E-5,9.551371629247812E-4,0.9455815721,1.111988E-4,0.0010545084162774615,0.9658083314,6.11524E-5,7.82E-4
0.51,0.9710074604,3.46568E-5,5.887002632919405E-4,0.5767164111,3.148186E-4,0.0017743128247296191,0.9717089558,3.73651E-5,6.11269989448198E-4,0.9650970155,5.79628E-5,7.613330414476965E-4,0.961679104,9.05623E-5,9.516422647192588E-4,0.9464552248,1.126251E-4,0.001061249734982299,0.9667014939,6.41161E-5,8.007252962158745E-4
0.52,0.9717593265,3.47411E-5,5.894158124787627E-4,0.5756283343,3.285442E-4,0.001812578825872133,0.9722848433,3.8845E-5,6.232575711533716E-4,0.9657654196,5.70843E-5,7.555415276475543E-4,0.9622391444,9.25769E-5,9.621689040911684E-4,0.9470601678,1.094197E-4,0.0010460387182126673,0.9673876595,6.50763E-5,8.066988285599528E-4
0.53,0.9724124509,3.25975E-5,5.709422037299398E-4,0.5740856051,3.446666E-4,0.001856519862538508,0.9728093374,3.99803E-5,6.322997706784338E-4,0.9666536939,5.74092E-5,7.576885903852585E-4,0.9628560305,9.14271E-5,9.561751931523846E-4,0.9480389076,1.057416E-4,0.0010283073470514542,0.9679066128,6.26791E-5,7.917013325743489E-4
0.54,0.9731081092,3.13525E-5,5.59933031710043E-4,0.573926872,3.759018E-4,0.0019388187125154326,0.9731081086,4.13477E-5,6.430217725707271E-4,0.9671701103,5.58804E-5,7.475319391169852E-4,0.9635453069,8.94473E-5,9.457658272532372E-4,0.9487837851,1.067091E-4,0.0010330009680537574,0.9686565995,6.00643E-5,7.75011612816221E-4
0.55,0.973891145,3.32623E-5,5.767347743980763E-4,0.5715678334,3.840963E-4,0.0019598374932631533,0.9736555654,4.13177E-5,6.427884566480639E-4,0.9677579194,5.70947E-5,7.556103493203359E-4,0.9643785566,8.80595E-5,9.384002344415734E-4,0.9495288396,1.089803E-4,0.0010439363007386992,0.969333874,6.05033E-5,7.778386722193748E-4
0.56,0.9744804662,3.24484E-5,5.696349708365876E-4,0.5714879394,4.024987E-4,0.002006237024880161,0.9740980881,4.26696E-5,6.532197180122474E-4,0.9685536182,5.93976E-5,7.706983845837489E-4,0.9650872803,8.5766E-5,9.260993467225858E-4,0.9502493763,1.128103E-4,0.0010621219327365385,0.9699251842,6.30037E-5,7.937487007863383E-4
0.57,0.9752125823,3.26975E-5,5.718172785077416E-4,0.5699829996,4.213216E-4,0.0020526119945084606,0.9746258456,4.30885E-5,6.564183117494514E-4,0.9692942137,5.94077E-5,7.707639067833936E-4,0.9655272102,8.71991E-5,9.338045834113259E-4,0.9510289091,1.15504E-4,0.0010747278725333218,0.9704166639,6.41026E-5,8.006409932048196E-4
0.58,0.9756657934,3.09552E-5,5.563739749485053E-4,0.5697128057,4.131023E-4,0.0020324918204017452,0.9751087904,4.36725E-5,6.608517231573207E-4,0.9698085302,5.82356E-5,7.631225327560443E-4,0.9660226285,8.62574E-5,9.287486204565797E-4,0.951453439,1.166272E-4,0.0010799407391148832,0.97082681,6.40778E-5,8.00486102315337E-4
0.59,0.9761552149,2.92724E-5,5.410397397603988E-4,0.5697591424,4.475865E-4,0.002115624021417794,0.9753969634,4.36498E-5,6.606799527759261E-4,0.9703835875,6.06073E-5,7.785069042725312E-4,0.9667529035,8.56838E-5,9.25655443456149E-4,0.9521141851,1.145249E-4,0.0010701630716858062,0.9710972339,6.70859E-5,8.190598268746917E-4
0.6,0.9767184579,2.71162E-5,5.207321768433366E-4,0.5689213872,4.311735E-4,0.002076471767205131,0.9757495391,4.27129E-5,6.53551069159863E-4,0.9708500874,6.27057E-5,7.918693073986388E-4,0.9671572143,8.89425E-5,9.430933145770889E-4,0.9525502723,1.11744E-4,0.0010570903461861716,0.9717824453,6.80186E-5,8.247338964781307E-4
0.61,0.9771227717,2.58733E-5,5.086580383715566E-4,0.5681349635,4.705656E-4,0.0021692524057840756,0.9759700048,4.32351E-5,6.575340295376354E-4,0.9714245534,6.48653E-5,8.05389967655421E-4,0.9678256768,8.86352E-5,9.414626917727542E-4,0.9532239926,1.091664E-4,0.0010448272584499315,0.9722586709,7.04283E-5,8.392157052867874E-4
0.62,0.9774109727,2.5946E-5,5.093721625687843E-4,0.5664099991,5.167416E-4,0.0022731951082122274,0.9763811362,4.29749E-5,6.555524387873178E-4,0.9718190587,6.72778E-5,8.20230455420914E-4,0.9681424463,8.90687E-5,9.437621522396414E-4,0.9536477405,1.077118E-4,0.0010378429553646353,0.9724927825,7.36799E-5,8.583699668557842E-4
0.63,0.9777964455,2.53763E-5,5.037489454083253E-4,0.5660079002,5.363394E-4,0.0023159002569195417,0.9767292464,4.2398E-5,6.51137466284962E-4,0.9723616594,6.27369E-5,7.920662851049778E-4,0.9686165994,8.74269E-5,9.350235291157115E-4,0.9543280631,1.086017E-4,0.0010421213940803634,0.9729446638,7.27048E-5,8.526710971998524E-4
0.64,0.9780507648,2.67517E-5,5.172204558986429E-4,0.5630456805,5.99678E-4,0.0024488323748268273,0.9772081238,4.5254E-5,6.727109334625088E-4,0.9726294416,6.31306E-5,7.945476700614004E-4,0.9689137101,8.84265E-5,9.40353656875965E-4,0.9548527926,1.049732E-4,0.0010245642976407093,0.9733197981,7.29411E-5,8.540556187977455E-4
0.65,0.9782654148,2.8058E-5,5.296980271815254E-4,0.5609195411,5.752527E-4,0.0023984426197013763,0.9775339621,4.54069E-5,6.738464216718822E-4,0.9731138992,5.85614E-5,7.652542061302245E-4,0.9692685491,8.83895E-5,9.401569017988434E-4,0.9555172408,1.067455E-4,0.0010331771387327537,0.9735945672,7.14876E-5,8.45503400347982E-4
0.66,0.9784623843,2.90675E-5,5.391428382163672E-4,0.5590322495,5.399338E-4,0.002323647563637825,0.9779355007,4.4671E-5,6.683636734592927E-4,0.9733548492,5.71232E-5,7.557989150561147E-4,0.969623661,9.26221E-5,9.624037614224084E-4,0.9560214955,1.10797E-4,0.0010526015390450462,0.9738494748,7.57696E-5,8.70457351051733E-4
0.67,0.9784163952,3.01143E-5,5.487649770165731E-4,0.5596899211,5.222195E-4,0.0022852122439721,0.97825028,4.64666E-5,6.81664140174617E-4,0.9736655587,5.95743E-5,7.71843896134445E-4,0.9697231466,9.32598E-5,9.657111369348497E-4,0.9569213742,1.067941E-4,0.0010334123088099928,0.9739867139,7.68157E-5,8.764456628907464E-4
0.68,0.9786285841,3.13074E-5,5.595301600450149E-4,0.5590857148,5.250031E-4,0.0022912946122225315,0.9786857224,4.54735E-5,6.743404184831279E-4,0.9741600037,5.77306E-5,7.598065543281395E-4,0.9701485723,9.23332E-5,9.609016599007414E-4,0.9571542847,1.098328E-4,0.001048011450319127,0.9742514372,7.98307E-5,8.934802739848261E-4
0.69,0.9786910409,3.3663E-5,5.801982419828589E-4,0.5586084962,5.710966E-4,0.0023897627497306085,0.9790448076,4.23045E-5,6.504190956606364E-4,0.9746698105,5.95994E-5,7.720064766567699E-4,0.9705542445,9.09789E-5,9.538286009551192E-4,0.957653299,1.087519E-4,0.0010428417904936491,0.9743985814,8.10013E-5,9.000072221932444E-4
0.7,0.9786845356,3.40926E-5,5.838886880219551E-4,0.5579780698,5.157775E-4,0.0022710735346967523,0.9793666244,4.30637E-5,6.562293806284507E-4,0.9749086529,6.00629E-5,7.750025806408647E-4,0.9710718644,9.3882E-5,9.68927241850491E-4,0.958063336,1.106024E-4,0.0010516767564228088,0.9744579786,8.39338E-5,9.161539171995064E-4
0.71,0.9786759138,3.6112E-5,6.009326085344346E-4,0.5572509408,5.097326E-4,0.0022577258469530796,0.9797099584,4.41112E-5,6.641626306861897E-4,0.9752206779,6.1757E-5,7.858562209463E-4,0.9714880216,9.4381E-5,9.714988419962219E-4,0.9586254752,1.081243E-4,0.0010398283512195654,0.9749054205,8.13254E-5,9.018059658263523E-4
0.72,0.9785509121,3.8054E-5,6.16879242639919E-4,0.5570496142,5.03351E-4,0.002243548528559166,0.9801044381,4.46599E-5,6.68280629675887E-4,0.9755221921,6.07819E-5,7.796274751443794E-4,0.9718537873,9.16637E-5,9.574116147196042E-4,0.9589425576,1.068837E-4,0.0010338457331729913,0.9751697105,8.44906E-5,9.19187684860932E-4
0.73,0.9784979695,3.75428E-5,6.12721796576554E-4,0.5579161048,5.204588E-4,0.002281356613947061,0.9804600811,4.69914E-5,6.855027352243024E-4,0.9756292289,6.31634E-5,7.947540500054089E-4,0.9721380264,8.8266E-5,9.394998669504962E-4,0.9592557502,1.091591E-4,0.0010447923238615414,0.9754127228,8.19019E-5,9.049966850768019E-4
0.74,0.9784247553,3.89725E-5,6.242795848015535E-4,0.5590717256,5.157497E-4,0.002271012329336853,0.980689168,5.07469E-5,7.123685843718826E-4,0.9758790427,6.40354E-5,8.002212194137318E-4,0.9723909974,8.83439E-5,9.399143578007519E-4,0.959789027,1.122192E-4,0.001059335640861762,0.9755274254,8.592E-5,9.269304181005174E-4
0.75,0.978479535,4.08086E-5,6.388160924710648E-4,0.5574561298,4.930527E-4,0.00222047900237764,0.9810380149,5.25697E-5,7.250496534720915E-4,0.9763888907,6.31886E-5,7.949125738092209E-4,0.9728216392,8.83504E-5,9.399489347831615E-4,0.9601169586,1.193962E-4,0.0010926856821611602,0.9756871384,8.55247E-5,9.247956531039708E-4
0.76,0.9784474921,4.04706E-5,6.361650729173993E-4,0.5544901133,5.457364E-4,0.0023361001690852213,0.9814611882,5.58057E-5,7.470321278231612E-4,0.9764535803,6.49824E-5,8.061166168737622E-4,0.9731202459,8.63131E-5,9.290484379191431E-4,0.9607458133,1.220733E-4,0.0011048678654029178,0.9758751905,9.00646E-5,9.490237088713853E-4
0.77,0.9785532612,3.83214E-5,6.190428095051262E-4,0.551828295,6.124807E-4,0.0024748347419575314,0.9817488062,5.62432E-5,7.499546652965098E-4,0.9764069957,6.6672E-5,8.16529240137792E-4,0.9735453117,8.94352E-5,9.457018557663933E-4,0.9613672495,1.381979E-4,0.0011755760290172643,0.9756120843,9.97343E-5,9.986706163695816E-4
0.78,0.978687712,4.01391E-5,6.335542597126154E-4,0.55,6.269551E-4,0.002503907146840713,0.9820099664,5.25143E-5,7.246675099657773E-4,0.9768106306,6.69446E-5,8.181967978426706E-4,0.9739036566,9.04339E-5,9.509674021752796E-4,0.961860463,1.455444E-4,0.001206417838064408,0.9758139503,1.064341E-4,0.0010316690360769776
0.79,0.979060868,3.93452E-5,6.272575228723845E-4,0.5473043442,6.526696E-4,0.0025547399084838362,0.9822782612,5.43626E-5,7.373099755191165E-4,0.9769565201,6.94354E-5,8.33279064899629E-4,0.9741043484,9.17695E-5,9.579639867969985E-4,0.9621913046,1.507778E-4,0.0012279161209138025,0.9760521746,1.042932E-4,0.0010212404222317093
0.8,0.9793967074,3.61124E-5,6.00935936685434E-4,0.5429615974,6.691717E-4,0.0025868353252574854,0.9826325375,5.52636E-5,7.433949152368477E-4,0.976983543,7.60993E-5,8.723491273567024E-4,0.9747166318,9.14232E-5,9.561547991826428E-4,0.9624680012,1.711889E-4,0.0013083917609034382,0.9763985336,1.057398E-4,0.0010282985947671036
0.81,0.9797884607,3.66457E-5,6.053569195111261E-4,0.5396153897,7.948721E-4,0.002819347619574429,0.9829999989,5.75817E-5,7.588260670272207E-4,0.977230767,7.64838E-5,8.74550170087457E-4,0.9749615353,9.22673E-5,9.605586915956776E-4,0.9629807669,1.7829E-4,0.0013352527850560732,0.9765769231,1.094062E-4,0.0010459741870619944
0.82,0.9799999982,3.75715E-5,6.129559527404885E-4,0.5359026372,8.757266E-4,0.0029592678148488015,0.9833468574,5.91223E-5,7.689102678466455E-4,0.9772413784,7.88452E-5,8.879481966871716E-4,0.9756389421,8.98929E-5,9.481186634593794E-4,0.963346855,1.844625E-4,0.0013581697242981085,0.9769776887,1.140707E-4,0.0010680388569710374
0.83,0.980344103,3.37303E-5,5.807779265777927E-4,0.5322580695,9.41663E-4,0.0030686527988679334,0.9838064653,5.9838E-5,7.735502569322823E-4,0.9772903341,8.0754E-5,8.986322941003178E-4,0.9763656008,9.4785E-5,9.735758830209384E-4,0.9632688135,1.974825E-4,0.0014052846686703731,0.9766451734,1.289362E-4,0.0011355007705853837
0.84,0.9803424674,3.495E-5,5.91185250154298E-4,0.5326483995,9.950787E-4,0.0031544868045373085,0.984269405,6.28557E-5,7.928158676514995E-4,0.9775570804,8.57236E-5,9.258704012981515E-4,0.9770776296,9.71876E-5,9.858377148395166E-4,0.9632648385,2.185167E-4,0.0014782310374227704,0.9766666657,1.357985E-4,0.0011653261346078188
0.85,0.980632605,3.12046E-5,5.586107768383993E-4,0.5318734765,8.672031E-4,0.002944831234553179,0.9848418564,5.54746E-5,7.448127281404366E-4,0.9776885647,9.04201E-5,9.508948417148975E-4,0.977615574,1.034493E-4,0.0010171002900402693,0.9637469554,2.15569E-4,0.0014682268217138658,0.9775669122,1.354504E-4,0.001163831602939188
0.86,0.9807571822,3.16281E-5,5.623886556466089E-4,0.5305482984,8.132094E-4,0.002851682661166912,0.9855091453,6.24388E-5,7.901822574571008E-4,0.9777545738,9.61947E-5,9.80788968127191E-4,0.9784334248,1.094352E-4,0.0010461128046248167,0.9638381213,2.271521E-4,0.0015071565943856001,0.9776501352,1.387283E-4,0.0011778297839671063
0.87,0.9806741619,3.33597E-5,5.775785660843034E-4,0.5289325774,5.08581E-4,0.0022551740509326548,0.9860112393,6.20043E-5,7.874280919550686E-4,0.9780337131,9.8093E-5,9.904191032083338E-4,0.9791292185,1.084342E-4,0.0010413174347911399,0.9639606827,2.268382E-4,0.001506114869457174,0.9779775333,1.373602E-4,0.0011720076791557298
0.88,0.9815805489,2.90822E-5,5.392791484936164E-4,0.5243161082,4.809226E-4,0.0021929947560356817,0.9866869313,6.36029E-5,7.975142631953362E-4,0.9782978785,9.87359E-5,9.936593983855837E-4,0.9800000012,1.086576E-4,0.0010423895624957112,0.9637993902,2.631792E-4,0.0016222798772098483,0.9782674778,1.516211E-4,0.001231345199365312
0.89,0.9818936837,2.81788E-5,5.308370748167464E-4,0.5275747567,7.402419E-4,0.0027207386864599842,0.9867441785,6.14293E-5,7.83768460707625E-4,0.9789700949,1.052578E-4,0.0010259522406038206,0.9806976718,1.094141E-4,0.001046011950218543,0.9634551471,2.976755E-4,0.0017253275051421397,0.9782391995,1.688778E-4,0.0012995299150077308
0.9,0.9824817485,3.14833E-5,5.610998128675503E-4,0.5299270123,7.482787E-4,0.0027354683328454014,0.9873722649,6.1465E-5,7.839961734600494E-4,0.979452557,1.083494E-4,0.0010409101786417502,0.98131387,1.176666E-4,0.0010847423657256133,0.9639051145,3.414439E-4,0.0018478200669978667,0.9785036498,1.75955E-4,0.0013264803051685314
0.91,0.9825910807,4.05637E-5,6.368963808972383E-4,0.533603242,9.7909E-4,0.0031290413867509008,0.9876113272,5.1597E-5,7.18310517812457E-4,0.979838044,1.284726E-4,0.0011334575422132051,0.9820647651,1.179675E-4,0.001086128445442803,0.9637246919,3.705097E-4,0.001924862852257272,0.9780161822,1.908164E-4,0.0013813630949174804
0.92,0.9831050253,5.15991E-5,7.183251352973805E-4,0.5342465699,6.023414E-4,0.00245426445192852,0.9883561641,5.23889E-5,7.238017684421612E-4,0.9803652954,1.387912E-4,0.0011780967702188136,0.9836073065,1.348297E-4,0.0011611619180803337,0.96392694,4.193221E-4,0.00204773557863314,0.9783561689,2.016032E-4,0.0014198704166225873
0.93,0.9834895843,6.08598E-5,7.801269127520214E-4,0.5411458284,9.853031E-4,0.0031389538066049967,0.9890104198,5.96761E-5,7.725030744275391E-4,0.9808854198,1.523783E-4,0.0012344160562792433,0.9841666698,1.566885E-4,0.001251752771117364,0.9647916675,4.50534E-4,0.00212257862045202,0.9781250024,2.460587E-4,0.0015686258317393603
0.94,0.9842424387,6.75255E-5,8.217390096618268E-4,0.5399999976,8.444036E-4,0.0029058623504908143,0.9900000089,6.92878E-5,8.323929360584459E-4,0.9812727356,1.729658E-4,0.0013151646284781232,0.9855757666,1.623433E-4,0.0012741401021865689,0.9652121216,4.998528E-4,0.002235738804064554,0.9777575839,3.154077E-4,0.0017759721281596736
0.95,0.9847445399,6.68361E-5,8.175334855527326E-4,0.5437956214,0.0010330272,0.0032140740501737045,0.9902919787,9.04726E-5,9.511708574173202E-4,0.981386866,1.952232E-4,0.001397222960017477,0.9864963579,2.07063E-4,0.0014389683804726218,0.9651824808,6.11211E-4,0.002472268189335453,0.9779562086,4.079155E-4,0.002019691808172722
0.96,0.9852727407,7.81032E-5,8.83760148456582E-4,0.5345454574,0.0016492194,0.0040610582364698986,0.99172728,8.53075E-5,9.236205931008684E-4,0.980272733,2.605477E-4,0.0016141490017963025,0.9882727307,2.075216E-4,0.0014405610018322723,0.9654545474,7.346192E-4,0.0027103859503768094,0.9781818223,4.8752E-4,0.0022079855071988133
0.97,0.9843373597,1.187663E-4,0.0010897995228481246,0.5253012031,0.002328994,0.0048259651884364025,0.9916867518,1.193381E-4,0.0010924197911059649,0.9819277179,3.328392E-4,0.0018243881166023857,0.9895180744,2.453187E-4,0.001566265303197386,0.9683132565,7.761021E-4,0.0027858609082292676,0.9784337395,5.551084E-4,0.002356073852832292
0.98,0.9829090917,1.924704E-4,0.0013873370174546631,0.5363636345,0.0035445363,0.005953600843187256,0.9925454557,1.475583E-4,0.0012147357737384702,0.9834545463,4.213709E-4,0.0020527320818850177,0.9920000005,2.492362E-4,0.0015787216347412233,0.9690909094,0.001091911,0.0033044076625017077,0.9792727286,7.748226E-4,0.002783563543373853
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.6571428597,0.0085600895,0.009252075172630192,0.9935714298,2.674706E-4,0.0016354528424873645,0.9889285707,8.167132E-4,0.0028578194484606616,0.9910714293,5.765564E-4,0.0024011588868710874,0.9689285696,0.002104077,0.004587021909692606,0.9825000024,0.0010434704,0.003230279244895091
1.0,1.0,0.0,0.0,0.8,0.1777777778,0.042163702138213625,1.0,0.0,0.0,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.99,0.01,0.01

==> tables/acc_rej_sample_aleatoric_entropy_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8129366964,8.63654E-5,9.293298660863106E-4,0.6435845077,1.258763E-4,0.001121946077135617,0.7602011606,0.0084939301,0.009216252003933051,0.8509001017,4.83717E-5,6.954976635474774E-4,0.8614433438,4.48422E-5,6.696431885713466E-4,0.8666484827,8.9023E-5,9.435200050873326E-4,0.8622332102,0.0023914022,0.004890196519568513
0.02,0.8159230745,8.61745E-5,9.283022137213721E-4,0.6468886316,1.283467E-4,0.0011329020257727497,0.7650872567,0.0085513525,0.009247352323773547,0.8544431663,4.89855E-5,6.998964209081227E-4,0.8661435157,4.63479E-5,6.807929200571934E-4,0.8712112498,8.8272E-5,9.395317982910424E-4,0.867163029,0.0023839851,0.00488260698807512
0.03,0.8190871137,8.65111E-5,9.301134339423338E-4,0.6497970164,1.256115E-4,0.0011207653634905035,0.7695812571,0.0085664918,0.009255534452423587,0.8575443721,5.09559E-5,7.138340143198557E-4,0.8704129469,4.54356E-5,6.740593445684141E-4,0.8752905732,8.85197E-5,9.408490846039018E-4,0.8716042218,0.0023678302,0.004866035552685574
0.04,0.8227437896,8.34168E-5,9.133279805195941E-4,0.6527894914,1.17762E-4,0.0010851820123831762,0.773752932,0.0085470798,0.009245041806287303,0.8604571044,5.30623E-5,7.284387414189336E-4,0.8744655418,4.75343E-5,6.894512310526395E-4,0.8792487097,8.78827E-5,9.374577323805058E-4,0.875754804,0.0023435901,0.004841064035932596
0.05,0.82617553,8.09373E-5,8.996515992316137E-4,0.6556674182,1.089247E-4,0.0010436699669914814,0.7776394665,0.0084935402,0.009216040473001407,0.8631386948,5.61121E-5,7.490801025257579E-4,0.8783252412,4.76231E-5,6.900949210072482E-4,0.8829314256,8.38541E-5,9.157188433138198E-4,0.8797548282,0.0023139961,0.004810401334608164
0.06,0.8293547988,7.83756E-5,8.852999491697715E-4,0.658678484,1.14555E-4,0.0010703036952192588,0.7813430691,0.008442222,0.009188156507156372,0.865640415,5.70011E-5,7.549907284198926E-4,0.8819930583,4.6472E-5,6.817037479726806E-4,0.8864196789,8.05152E-5,8.973026245364492E-4,0.8833588666,0.0022769399,0.004771729141516731
0.07,0.8328578341,7.5827E-5,8.707870003623159E-4,0.6611978233,1.138201E-4,0.0010668650336382761,0.7850647318,0.0083593316,0.00914293803982068,0.8682298863,5.7229E-5,7.564985128868396E-4,0.8855281299,4.4987E-5,6.707234899718363E-4,0.8898064107,7.77515E-5,8.817681101060528E-4,0.8868941298,0.0022360166,0.004728653719611957
0.08,0.8360205466,7.09302E-5,8.422006886722428E-4,0.6638742805,1.111563E-4,0.0010543068813206142,0.7886082917,0.0082978605,0.009109259300294398,0.8707692289,5.78648E-5,7.606891612215859E-4,0.8888418716,4.47902E-5,6.692548094709518E-4,0.8931417406,7.51715E-5,8.670149941033315E-4,0.8903742203,0.0022062432,0.004697066318458789
0.09,0.8390356064,6.79311E-5,8.242032516315379E-4,0.6663575649,1.188205E-4,0.0010900481640734963,0.7921661699,0.0082327697,0.009073461136743795,0.8732776976,5.88982E-5,7.674516271401084E-4,0.8921377355,4.585E-5,6.77126280689208E-4,0.8963180053,7.4854E-5,8.651820617650368E-4,0.8937697878,0.0021792574,0.004668251707009809
0.1,0.8420252508,6.78663E-5,8.238100509219343E-4,0.6686085761,1.160456E-4,0.0010772446333122297,0.7957244658,0.0081669035,0.009037092176137188,0.8757044637,5.84843E-5,7.647502860411364E-4,0.895400672,4.63416E-5,6.807466489083879E-4,0.8995486927,7.42722E-5,8.618132048187705E-4,0.8972083962,0.0021654059,0.004653392203543561
0.11,0.8448786336,6.77225E-5,8.229368140993572E-4,0.6707458794,1.130721E-4,0.0010633536570680518,0.7992907742,0.0081113154,0.009006284139421762,0.8782237697,5.93362E-5,7.702999415812E-4,0.8986245257,4.67619E-5,6.838267324403163E-4,0.9028331244,7.61927E-5,8.728842993203623E-4,0.9006245252,0.0021567308,0.0046440615844323165
0.12,0.8477215195,6.63367E-5,8.144734495365702E-4,0.6728551328,1.085722E-4,0.0010419798462542355,0.8027899244,0.0080623529,0.008979060585606938,0.880678941,5.82453E-5,7.631860847788041E-4,0.9017491376,4.71882E-5,6.869366783044854E-4,0.9060772306,7.85679E-5,8.863853563772362E-4,0.9040480769,0.0021460223,0.004632517997806377
0.13,0.8503414387,6.49981E-5,8.062139914439589E-4,0.6747025371,1.010893E-4,0.0010054317480565251,0.8063360092,0.0080015404,0.008945132978329612,0.8831350249,5.80401E-5,7.618405344952446E-4,0.9048758399,4.64787E-5,6.817528877826628E-4,0.9093585092,7.87523E-5,8.874249264022281E-4,0.9074948275,0.002133909,0.004619425288929349
0.14,0.8528993839,6.16145E-5,7.849490429320874E-4,0.6767107069,1.074428E-4,0.0010365461880688192,0.8098128992,0.0079418158,0.008911686596823298,0.8855789614,5.7607E-5,7.589927535885965E-4,0.9081695729,4.78205E-5,6.915236799994632E-4,0.912691353,7.76592E-5,8.812445744513835E-4,0.9108098894,0.002114064,0.0045978951706188344
0.15,0.8555030435,5.81599E-5,7.626263829687509E-4,0.6785279214,9.9248E-5,9.962329044957308E-4,0.8132128644,0.0078788049,0.008876263234041675,0.8880010581,5.57283E-5,7.465138980621861E-4,0.9115276664,4.65588E-5,6.823400911568951E-4,0.9157916343,7.48892E-5,8.653854632474479E-4,0.9141236413,0.0021066054,0.004589777118771673
0.16,0.8581114382,5.44654E-5,7.380067750366524E-4,0.6800830424,9.58368E-5,9.789627163482785E-4,0.8165738016,0.0078339068,0.008850935995701246,0.8903321707,5.48675E-5,7.407259952236049E-4,0.9148459721,4.5848E-5,6.771115122341371E-4,0.9186579174,7.23102E-5,8.50354043913475E-4,0.9173225278,0.002101325,0.004584021160509624
0.17,0.860604583,5.26569E-5,7.256507424374345E-4,0.6821065485,9.38273E-5,9.686449297859355E-4,0.8199037567,0.0077732894,0.008816625998645968,0.8927002847,5.49998E-5,7.416185003086155E-4,0.9180818766,4.45411E-5,6.673911896331866E-4,0.9215250099,7.03769E-5,8.38909411080839E-4,0.9203063583,0.0020972039,0.004579523883549468
0.18,0.8626962107,5.64806E-5,7.515357609588515E-4,0.6836443484,8.13171E-5,9.017599458836038E-4,0.8232381997,0.0077144776,0.008783209891605689,0.8950068641,5.2807E-5,7.266842505517784E-4,0.9212143224,4.12175E-5,6.420085669210342E-4,0.924243961,6.7299E-5,8.203596772148177E-4,0.9230941284,0.0020956352,0.004577810830517137
0.19,0.8647242665,5.67289E-5,7.531859000273439E-4,0.6852479517,7.69008E-5,8.769310121098466E-4,0.8265009052,0.007655508,0.008749575989726588,0.8973468554,5.20163E-5,7.212232664022979E-4,0.9241005677,3.85758E-5,6.21094195754557E-4,0.9267717731,6.3221E-5,7.951163436881422E-4,0.9257091242,0.0021034854,0.004586377001512196
0.2,0.8667496508,5.42974E-5,7.368676950443682E-4,0.6866666615,6.85753E-5,8.281020468517149E-4,0.8298677927,0.0075891501,0.008711572820105448,0.8996765137,5.07429E-5,7.123405084648773E-4,0.9268551326,3.68049E-5,6.066704212338031E-4,0.9292601961,5.91513E-5,7.690988232990608E-4,0.9282194114,0.0021199936,0.004604338823327406
0.21,0.8688676828,5.35172E-5,7.315545092472604E-4,0.6881213546,6.63138E-5,8.143328557782745E-4,0.8330864567,0.0075274741,0.00867610171678502,0.9020111096,4.89804E-5,6.998599859971993E-4,0.9295157403,3.35759E-5,5.794471503079465E-4,0.9316650063,5.54186E-5,7.444366997938777E-4,0.9306694186,0.0021153232,0.004599264288992317
0.22,0.8711180049,5.34082E-5,7.308091406105975E-4,0.6898441911,6.13911E-5,7.835247283908786E-4,0.8362435091,0.0074537285,0.00863349784270547,0.9042123497,4.67838E-5,6.839868419787036E-4,0.9321393532,3.03279E-5,5.507077264756688E-4,0.9339469117,5.32717E-5,7.298746467716221E-4,0.9331030005,0.0021255314,0.004610348576843187
0.23,0.8729343879,5.51302E-5,7.424971380416224E-4,0.6912757576,5.18518E-5,7.200819397818557E-4,0.8395265207,0.0073680707,0.008583746676131583,0.9064547676,4.51511E-5,6.719456823285644E-4,0.9345696336,2.88347E-5,5.369795154379727E-4,0.9360046756,5.13675E-5,7.167112389240175E-4,0.9353529131,0.0021364081,0.0046221294875847
0.24,0.8747135466,5.74642E-5,7.580514494412632E-4,0.6925388575,4.59662E-5,6.779837756170866E-4,0.842694301,0.0072772498,0.008530679808784292,0.9086735773,4.32752E-5,6.578388860503763E-4,0.9367638767,2.72135E-5,5.216656017028534E-4,0.937905255,4.91092E-5,7.007795659121348E-4,0.93747446,0.0021473241,0.004633922852184745
0.25,0.876579659,5.71719E-5,7.561210220592997E-4,0.6942244172,3.73678E-5,6.112920742165728E-4,0.8459450942,0.0071678319,0.008466304920093535,0.910999102,4.18866E-5,6.471985784904043E-4,0.9388823903,2.56893E-5,5.068461304972151E-4,0.9397749782,4.71141E-5,6.86397115378554E-4,0.9394719458,0.002172641,0.004661159726934918
0.26,0.8784552228,5.94573E-5,7.710855983611677E-4,0.6956971228,3.85511E-5,6.208953212901512E-4,0.8491014117,0.0070703884,0.008408560162120503,0.913233999,3.89789E-5,6.243308417818233E-4,0.9409594029,2.532E-5,5.03189825016365E-4,0.9415888691,4.51561E-5,6.71982886686856E-4,0.9413364738,0.0021863696,0.0046758631288779185
0.27,0.8804654747,5.97316E-5,7.728622128167479E-4,0.6971639991,3.48943E-5,5.907139747796729E-4,0.8523042551,0.0069739874,0.008351040294478288,0.9153791618,3.60898E-5,6.007478672454859E-4,0.9429300249,2.48989E-5,4.989879758070328E-4,0.9432367432,4.42333E-5,6.650811980502832E-4,0.9431750917,0.0021980154,0.0046882996917859245
0.28,0.8823488081,5.90677E-5,7.685551379048871E-4,0.6984685063,2.93074E-5,5.41363094420002E-4,0.8555164862,0.0068746387,0.00829134410092839,0.917599622,3.46739E-5,5.888454805804321E-4,0.9449663985,2.40782E-5,4.906954248818711E-4,0.9447773099,4.10638E-5,6.408104243846225E-4,0.9449570251,0.0021914937,0.004681339231459305
0.29,0.884155308,5.81532E-5,7.62582454558194E-4,0.6995879591,2.39334E-5,4.89217742932531E-4,0.8585657704,0.0067636286,0.008224128282073426,0.9197844702,3.3514E-5,5.789127740860448E-4,0.9468351853,2.34606E-5,4.843614352939342E-4,0.946236133,3.93878E-5,6.275970044542916E-4,0.946664024,0.0021857011,0.004675148232944064
0.3,0.8858543658,5.56517E-5,7.460006702409858E-4,0.7005465388,2.47508E-5,4.97501758790861E-4,0.8616605049,0.0066564879,0.008158730232088815,0.9219884259,3.11834E-5,5.584209881442494E-4,0.9486352676,2.28494E-5,4.780104601365957E-4,0.9476531112,3.67222E-5,6.059884487347923E-4,0.9482928777,0.0021582502,0.004645697148975598
0.31,0.8875982416,5.1914E-5,7.20513705629532E-4,0.7013533354,2.55415E-5,5.053859910998721E-4,0.8646111232,0.0065771025,0.008109933723526969,0.924058373,2.95526E-5,5.436230311530225E-4,0.9503212148,2.11888E-5,4.6031293703305796E-4,0.9490282077,3.54566E-5,5.954544482997839E-4,0.9498777127,0.0021238022,0.0046084728490032355
0.32,0.8891727328,4.87901E-5,6.9849910522491E-4,0.7024652541,2.25207E-5,4.7455979602153406E-4,0.8677068186,0.0064794573,0.008049507624693576,0.9262342799,2.80112E-5,5.292560816844716E-4,0.9518894786,2.18366E-5,4.672964797641857E-4,0.9502547991,3.50625E-5,5.921359641163506E-4,0.9512243539,0.002090487,0.004572184379484275
0.33,0.8907774895,4.68324E-5,6.843420197532809E-4,0.7033417404,2.2523E-5,4.745840283869654E-4,0.8708967268,0.0063678364,0.007979872430058014,0.9282921958,2.68064E-5,5.177489739246231E-4,0.953444168,2.10167E-5,4.5843974522285916E-4,0.9515214157,3.35517E-5,5.792382929330553E-4,0.9526230037,0.0020446771,0.004521810588691216
0.34,0.8925281292,4.62811E-5,6.803021387589488E-4,0.7042277575,2.25904E-5,4.752935934767057E-4,0.8739890909,0.0062581203,0.007910828212014213,0.93041255,2.4937E-5,4.993696025991169E-4,0.9549607885,2.05185E-5,4.5297350915920017E-4,0.952759971,3.17619E-5,5.635769690113321E-4,0.9538493007,0.0020089351,0.004482114567924385
0.35,0.8941924912,4.56056E-5,6.753191837938561E-4,0.7040851593,2.18818E-5,4.677798627559763E-4,0.8771005738,0.0061372212,0.007834041868665242,0.9324614859,2.39425E-5,4.893107397145499E-4,0.9565535718,2.00051E-5,4.4727061159883954E-4,0.9539588028,2.96205E-5,5.442471864879046E-4,0.955078761,0.0019495473,0.004415367821597653
0.36,0.8961093509,4.62895E-5,6.803638732325519E-4,0.7040436029,2.27707E-5,4.7718654633172546E-4,0.8801301003,0.0060055109,0.007749523146620056,0.9343108332,2.29215E-5,4.787640337368713E-4,0.9578691977,1.9456E-5,4.410895600668871E-4,0.9549929672,2.83299E-5,5.32258395894325E-4,0.9563519681,0.0018896806,0.004347045663436261
0.37,0.8978656888,4.61477E-5,6.793209845132122E-4,0.7040364325,1.9809E-5,4.4507302771567723E-4,0.8832362956,0.0058472528,0.007646733158676325,0.9363029122,2.21022E-5,4.7012976931906793E-4,0.9592677265,1.94989E-5,4.415755880933637E-4,0.9560600108,2.67083E-5,5.168007352935946E-4,0.9576085019,0.0018289848,0.0042766631852415036
0.38,0.8996370232,4.79816E-5,6.926875197374355E-4,0.7037023604,1.91276E-5,4.3735111752458115E-4,0.8863629764,0.005691945,0.007544497995228046,0.9383684206,2.18589E-5,4.6753502542590323E-4,0.9604755014,1.88981E-5,4.3471944976041735E-4,0.9570435572,2.59237E-5,5.091532185894536E-4,0.9587441027,0.0017723558,0.004209935628961564
0.39,0.9015879768,5.00068E-5,7.071548628129485E-4,0.7035964489,1.6074E-5,4.0092393293491473E-4,0.8894171906,0.005521748,0.007430846519744571,0.9402840239,2.05391E-5,4.532008384811308E-4,0.9616912574,1.89274E-5,4.3505631819340355E-4,0.9579952013,2.48421E-5,4.984184988541256E-4,0.9598008114,0.001707692,0.004132423018036755
0.4,0.9035570985,4.99594E-5,7.068196375313861E-4,0.7030376911,1.18222E-5,3.438342623997789E-4,0.8925614089,0.0053368914,0.00730540306896204,0.9421976376,1.8968E-5,4.355226744958292E-4,0.9629083073,1.87706E-5,4.3325050490449515E-4,0.9589030546,2.31769E-5,4.81423929608822E-4,0.9607650477,0.0016487454,0.004060474602801992
0.41,0.9057227331,4.9099E-5,7.007067860382116E-4,0.7021929801,1.00208E-5,3.165564720551453E-4,0.8957742178,0.0051579817,0.007181909008056284,0.9439931351,1.73979E-5,4.1710789970941575E-4,0.9640541559,1.83471E-5,4.2833514915309017E-4,0.9599485117,2.16734E-5,4.6554699010948404E-4,0.9617238748,0.001583282,0.003979047624746404
0.42,0.9079631466,4.8699E-5,6.978466880339835E-4,0.7015519023,9.2175E-6,3.036033596652053E-4,0.8989776939,0.0049545766,0.007038875336301958,0.9458622718,1.68104E-5,4.100048780197621E-4,0.9651930159,1.8586E-5,4.311148338899974E-4,0.9609136742,2.12925E-5,4.6143796982909847E-4,0.9627158105,0.001516304,0.0038939748329952007
0.43,0.9101184326,4.52557E-5,6.727235687858721E-4,0.7004342675,1.18124E-5,3.4369172233267417E-4,0.9024101841,0.0047315458,0.006878623263415434,0.947887882,1.54103E-5,3.925595496227292E-4,0.9662475312,1.77265E-5,4.21028502598102E-4,0.9617923403,2.01839E-5,4.49264955232433E-4,0.9635807323,0.0014522312,0.003810815135899405
0.44,0.9124231464,4.05E-5,6.363961030678928E-4,0.6993771315,8.4311E-6,2.9036356520748257E-4,0.9056821388,0.004504559,0.006711601150247234,0.949624275,1.55815E-5,3.947340877096884E-4,0.967287522,1.76886E-5,4.2057817347075914E-4,0.9626381344,1.95633E-5,4.423041939660984E-4,0.964440428,0.0013802887,0.003715223681018412
0.45,0.9147749561,3.62635E-5,6.021918299014028E-4,0.6978314281,7.3849E-6,2.717517249255283E-4,0.9089013922,0.0042705107,0.006534914460036948,0.9513522911,1.45722E-5,3.8173551053052423E-4,0.9683428806,1.67574E-5,4.093580339995784E-4,0.9635147303,1.89926E-5,4.3580500226592165E-4,0.9653293794,0.0013053575,0.0036129731524050935
0.46,0.9170327145,3.26522E-5,5.714210356645964E-4,0.6957282722,9.5024E-6,3.082596308308955E-4,0.9120816839,0.0040665565,0.006376955778425941,0.9530777234,1.35933E-5,3.6869092747177817E-4,0.9692227572,1.66267E-5,4.077585069621479E-4,0.9642508847,1.80581E-5,4.2494823214128094E-4,0.9660929382,0.001231999,0.003509984330449354
0.47,0.9191976255,2.94155E-5,5.423605811634912E-4,0.6946295917,1.0866E-5,3.296361630646735E-4,0.9152239442,0.0038350646,0.006192789839805643,0.9547569489,1.30869E-5,3.617582065413306E-4,0.9700997651,1.70302E-5,4.126766288512108E-4,0.9650244105,1.76509E-5,4.2012974186553373E-4,0.9668393093,0.0011529759,0.0033955498818306292
0.48,0.9213262665,2.95421E-5,5.435264482985166E-4,0.6933362246,1.37851E-5,3.712829109991463E-4,0.9183037657,0.003586386,0.0059886442539192454,0.9564041543,1.32983E-5,3.6466834247025063E-4,0.97091519,1.71772E-5,4.144538575040652E-4,0.9658502847,1.67455E-5,4.092126586507314E-4,0.9675356978,0.0010776621,0.00328277641638903
0.49,0.9235760009,3.05657E-5,5.528625507302878E-4,0.691881752,1.53359E-5,3.9161077615407875E-4,0.9213853955,0.0033632763,0.005799376087132132,0.9580145603,1.37454E-5,3.707478927789071E-4,0.9718023378,1.71407E-5,4.14013284811007E-4,0.9665696031,1.58165E-5,3.976996354034034E-4,0.968266052,9.992066E-4,0.0031610229356966077
0.5,0.9259135908,3.0508E-5,5.523404747074036E-4,0.6907290637,1.52715E-5,3.907876661308542E-4,0.9243586844,0.0031461477,0.005609053128648364,0.9595814592,1.32201E-5,3.635945544146667E-4,0.9726170129,1.66704E-5,4.082940117121484E-4,0.9672344732,1.50564E-5,3.8802577233993106E-4,0.9689311445,9.195851E-4,0.00303246615809641
0.51,0.9281836945,2.93519E-5,5.417739380959553E-4,0.6898277879,1.63895E-5,4.048394743598998E-4,0.9270562583,0.0029493068,0.005430752065782418,0.9610264069,1.44467E-5,3.8008814767103696E-4,0.9733547664,1.63705E-5,4.046047453997543E-4,0.9679770398,1.49863E-5,3.8712142797835407E-4,0.9696349019,8.400031E-4,0.0028982806972410384
0.52,0.9303422385,2.65982E-5,5.157344277823616E-4,0.6897093296,2.55337E-5,5.053088164677121E-4,0.9298312253,0.002734472,0.005229217914755513,0.9623675573,1.42161E-5,3.7704243792973757E-4,0.9741233003,1.59184E-5,3.989786961731165E-4,0.9686286914,1.47019E-5,3.8343056737824127E-4,0.9703375536,7.609137E-4,0.002758466421764093
0.53,0.9323366022,2.49509E-5,4.995087586819675E-4,0.6892267227,3.93496E-5,6.27292595205778E-4,0.9325089794,0.0025307383,0.00503064439212314,0.9637084025,1.41252E-5,3.758350702103251E-4,0.9748264289,1.52868E-5,3.909833756056644E-4,0.9692769951,1.42895E-5,3.7801454998452106E-4,0.9709504455,6.867389E-4,0.0026205703577656526
0.54,0.9344436371,2.23066E-5,4.7229863434060447E-4,0.6901198506,3.50806E-5,5.922887809168767E-4,0.9350917125,0.002334025,0.004831174805365668,0.964947409,1.42696E-5,3.7775124089802804E-4,0.975527029,1.57572E-5,3.9695339776855417E-4,0.9699315244,1.37554E-5,3.7088273079236245E-4,0.9715920818,6.118338E-4,0.0024735274407210444
0.55,0.9363049996,1.87659E-5,4.3319626037167035E-4,0.6921750009,3.87785E-5,6.227238553323616E-4,0.9379049999,0.0021394672,0.004625437492821625,0.9660999984,1.50429E-5,3.8785177581132716E-4,0.9761750019,1.58845E-5,3.9855363503548676E-4,0.9706199992,1.33428E-5,3.652779763413064E-4,0.9720500022,5.373031E-4,0.002317979939516302
0.56,0.9380312002,1.42885E-5,3.780013227490084E-4,0.6953720272,4.44302E-5,6.665598247719405E-4,0.9402173376,0.0019547665,0.004421274137621416,0.9673127079,1.56399E-5,3.954731343593393E-4,0.9767757541,1.63271E-5,4.040680635734529E-4,0.9712758875,1.35088E-5,3.6754319474042774E-4,0.9726566088,4.652918E-4,0.0021570623542215926
0.57,0.9396834111,1.1843E-5,3.4413660078521144E-4,0.6989795864,3.62861E-5,6.023794485206147E-4,0.9426635277,0.0017623422,0.0041980259646648204,0.9684615374,1.59614E-5,3.9951720864062914E-4,0.9775117701,1.56806E-5,3.959873735360763E-4,0.9719047624,1.28281E-5,3.5816337054478365E-4,0.9731449515,4.050941E-4,0.002012694959500818
0.58,0.941224218,1.08932E-5,3.300484812872194E-4,0.7032949388,4.08428E-5,6.390837190853793E-4,0.944843291,0.0016036282,0.004004532681849407,0.969627645,1.58739E-5,3.9842063199588447E-4,0.9781409055,1.54987E-5,3.936838833378883E-4,0.9723921776,1.25411E-5,3.5413415537053185E-4,0.9736833638,3.646292E-4,0.001909526642914416
0.59,0.9428046107,9.3476E-6,3.057384503133356E-4,0.7078759551,3.03452E-5,5.50864774695206E-4,0.9471898985,0.0014329985,0.0037854966649040916,0.9706860572,1.62185E-5,4.027219884734381E-4,0.9786992306,1.43387E-5,3.7866475938486805E-4,0.9729473126,1.24011E-5,3.5215195583724934E-4,0.9741410524,3.330225E-4,0.0018248904076683618
0.6,0.944213779,8.7165E-6,2.9523719277895866E-4,0.7126582265,2.4428E-5,4.942469018618124E-4,0.9493614608,0.0012580391,0.0035468846894140776,0.9716118121,1.61556E-5,4.019402940736348E-4,0.9793445891,1.37109E-5,3.702823247199358E-4,0.9734570992,1.27778E-5,3.574604873269212E-4,0.9745400828,3.068397E-4,0.001751684046853199
0.61,0.9457212943,8.3589E-6,2.891176231224932E-4,0.7159261346,2.53833E-5,5.038184196712145E-4,0.9515349102,0.0011142596,0.0033380527257669255,0.9723889178,1.67148E-5,4.0883737598218685E-4,0.9798557419,1.30722E-5,3.6155497507294794E-4,0.97396999,1.33214E-5,3.649849311957961E-4,0.9749855739,2.890964E-4,0.001700283505771905
0.62,0.9474393123,7.8489E-6,2.801588834929209E-4,0.7182356417,3.20709E-5,5.663117515997704E-4,0.9535405558,9.722791E-4,0.003118139028330841,0.973214919,1.76129E-5,4.1967725694871765E-4,0.9804825318,1.2797E-5,3.5772894766848267E-4,0.9745115429,1.36632E-5,3.696376604189568E-4,0.9752989918,2.681283E-4,0.0016374623659797499
0.63,0.9490818065,7.5046E-6,2.739452500044489E-4,0.7221039832,3.94629E-5,6.281950334092112E-4,0.9555275136,8.387643E-4,0.002896142779629485,0.9739951181,1.82372E-5,4.270503483197268E-4,0.9810580713,1.22465E-5,3.4994999642806116E-4,0.9749558961,1.43905E-5,3.793481250777444E-4,0.9756977713,2.367992E-4,0.0015388281255552876
0.64,0.9507187468,6.6515E-6,2.579050212772136E-4,0.7290937603,3.83126E-5,6.18971727948862E-4,0.9573406261,7.160146E-4,0.0026758449132937433,0.9747125012,1.92702E-5,4.389783593754936E-4,0.9815500015,1.19179E-5,3.452231162596155E-4,0.9755500013,1.50215E-5,3.87575799038072E-4,0.9760781246,2.088964E-4,0.0014453248769740318
0.65,0.9523047245,6.8085E-6,2.609310253687744E-4,0.7387335122,4.08886E-5,6.394419441982204E-4,0.9591256827,6.050192E-4,0.0024597138044902705,0.9753455502,2.08349E-5,4.5645262623847393E-4,0.9820090008,1.1999E-5,3.463957274563299E-4,0.9760366434,1.5944E-5,3.992993864257745E-4,0.9764705861,1.790819E-4,0.0013382148556939576
0.66,0.9539576441,7.6783E-6,2.7709745578045284E-4,0.7497021914,4.61891E-5,6.796256322417511E-4,0.9608669752,5.054631E-4,0.002248250653285794,0.9758669746,2.18783E-5,4.6774245050027266E-4,0.9824619466,1.20582E-5,3.4724919006385023E-4,0.9765254796,1.61989E-5,4.0247857085812656E-4,0.9768729311,1.533053E-4,0.0012381651747646596
0.67,0.9553972048,8.8802E-6,2.979966442764079E-4,0.7618138373,4.62709E-5,6.802271679373002E-4,0.9623627657,4.274518E-4,0.002067490749677009,0.9762563944,2.1543E-5,4.6414437409064864E-4,0.982843504,1.1784E-5,3.432783127434647E-4,0.976996249,1.76281E-5,4.198583094330753E-4,0.9772246867,1.294951E-4,0.0011379591381064612
0.68,0.9567018282,9.4088E-6,3.0673767293894633E-4,0.7736990213,3.92389E-5,6.264096103988188E-4,0.9637130785,3.509232E-4,0.0018732944242697144,0.9767932498,2.20694E-5,4.697807999482312E-4,0.9833403683,1.15362E-5,3.396498196672567E-4,0.9773804474,1.85229E-5,4.30382388115499E-4,0.9775527424,1.142354E-4,0.0010688096182201953
0.69,0.9580762285,9.1441E-6,3.023921295272084E-4,0.7861706078,2.71539E-5,5.210940414167102E-4,0.9649001807,2.870474E-4,0.0016942473255106528,0.9771578974,2.21643E-5,4.7078976199573414E-4,0.9837313974,1.1353E-5,3.3694213153002994E-4,0.977938295,1.94662E-5,4.412051676941239E-4,0.9779128826,9.53734E-5,9.765930575219137E-4
0.7,0.9592875892,9.393E-6,3.064800156617067E-4,0.7981627226,1.86219E-5,4.3153099541052664E-4,0.9659617496,2.340056E-4,0.0015297241581409375,0.9774203199,2.31493E-5,4.811371945713613E-4,0.9840794951,1.13535E-5,3.369495511200453E-4,0.9783877003,2.08202E-5,4.562915734483818E-4,0.9781814796,8.41089E-5,9.171090447705768E-4
0.71,0.9602986866,9.792E-6,3.1292171544972715E-4,0.8107835531,2.41679E-5,4.916085841398623E-4,0.96667184,1.933292E-4,0.001390428710865825,0.9777851045,2.29218E-5,4.7876716679404825E-4,0.984406516,1.11769E-5,3.343187102152675E-4,0.9787587297,2.10836E-5,4.591688142720496E-4,0.9784212565,7.6058E-5,8.721123780797977E-4
0.72,0.9614061886,9.7855E-6,3.128178383660369E-4,0.8250703156,3.88548E-5,6.233361853767195E-4,0.9673282433,1.589549E-4,0.0012607731754760649,0.9781317776,2.25666E-5,4.750431559342793E-4,0.9848051417,1.14146E-5,3.3785499848307704E-4,0.9791803944,2.12887E-5,4.6139679235989497E-4,0.9787424642,6.60249E-5,8.125570749184331E-4
0.73,0.9622666579,1.00986E-5,3.1778294479093745E-4,0.8399999917,6.11496E-5,7.819820969817659E-4,0.967770834,1.338608E-4,0.0011569822816275106,0.9784458375,2.29267E-5,4.78818337159303E-4,0.9852916658,1.14986E-5,3.3909585665413254E-4,0.9794291705,2.30487E-5,4.800906164465204E-4,0.9790500015,5.99083E-5,7.740045219506149E-4
0.74,0.9632193863,1.07238E-5,3.274721362192515E-4,0.8554305494,4.82019E-5,6.942758817645908E-4,0.9681826109,1.166999E-4,0.0010802772792204787,0.9786326259,2.39622E-5,4.895120018957656E-4,0.9856901777,1.11673E-5,3.3417510380038786E-4,0.9796711355,2.38873E-5,4.887463554851331E-4,0.9793855453,5.38365E-5,7.337336028832263E-4
0.75,0.9639063859,1.10968E-5,3.3311859749944915E-4,0.8706570566,3.61062E-5,6.008843482734427E-4,0.9685868543,1.027882E-4,0.0010138451558300212,0.9788928795,2.31531E-5,4.811766827268337E-4,0.9860035878,1.1553E-5,3.3989704323515377E-4,0.9800674969,2.46334E-5,4.963204609926937E-4,0.9795409435,5.10788E-5,7.146943402602262E-4
0.76,0.9646835452,1.19758E-5,3.4606068831925996E-4,0.8831692457,3.4669E-5,5.888038722698756E-4,0.968856073,9.62004E-5,9.808180259354943E-4,0.9792358142,2.27668E-5,4.7714568006008393E-4,0.9863244265,1.13053E-5,3.362335497834801E-4,0.9803281772,2.42748E-5,4.926946315924297E-4,0.979699952,4.96316E-5,7.04496983669909E-4
0.77,0.9656479353,1.28755E-5,3.5882446962268334E-4,0.895256716,4.03206E-5,6.349850391938381E-4,0.9689682168,9.3664E-5,9.678016325673355E-4,0.9794523114,2.35784E-5,4.8557594668599476E-4,0.9867628407,1.1624E-5,3.409398773977605E-4,0.9806454659,2.41543E-5,4.914702432497821E-4,0.979892416,4.63759E-5,6.809985315696356E-4
0.78,0.9666155416,1.51623E-5,3.8938798132453963E-4,0.9057770967,3.81055E-5,6.172965251805651E-4,0.9689059329,9.3463E-5,9.667626389140201E-4,0.9795449913,2.39646E-5,4.895365154919497E-4,0.9870858902,1.25228E-5,3.5387568438648056E-4,0.9809355837,2.71158E-5,5.207283360832211E-4,0.9801022518,4.61216E-5,6.791288537531004E-4
0.79,0.9675790024,1.62075E-5,4.025853946680133E-4,0.9152115583,3.69798E-5,6.081101873838325E-4,0.9688805598,9.69708E-5,9.847375284815745E-4,0.9796893442,2.35403E-5,4.851834704521579E-4,0.9872951269,1.28785E-5,3.5886627035707885E-4,0.9810391009,2.77614E-5,5.268908805435903E-4,0.980246383,4.60195E-5,6.783767389880051E-4
0.8,0.9683970904,1.68049E-5,4.0993780015997547E-4,0.9244094253,3.78327E-5,6.150829212390798E-4,0.9686783051,9.96123E-5,9.980596174577949E-4,0.9797862864,2.52091E-5,5.02086645908851E-4,0.987710917,1.26107E-5,3.551154741770626E-4,0.9813385916,2.81715E-5,5.307683110359924E-4,0.9804949474,4.53905E-5,6.737247212326411E-4
0.81,0.9693605673,1.59647E-5,3.995585063542009E-4,0.9316755593,3.28109E-5,5.728079957542493E-4,0.9684783888,9.99657E-5,9.998284852913524E-4,0.9797927737,2.50241E-5,5.002409419469782E-4,0.9880165797,1.37464E-5,3.707613787869497E-4,0.9815097678,3.00253E-5,5.479534651774728E-4,0.9805447006,4.59602E-5,6.77939525326559E-4
0.82,0.9703062516,1.41848E-5,3.7662713656878204E-4,0.9393749952,2.83854E-5,5.327795041102838E-4,0.9682624978,1.022378E-4,0.0010111270938907729,0.9797624999,2.52745E-5,5.027375060605684E-4,0.9882375026,1.50125E-5,3.8745967532118747E-4,0.9816999972,3.13691E-5,5.600812441066028E-4,0.9808187503,4.58704E-5,6.772769005362577E-4
0.83,0.9713236254,1.14327E-5,3.381227587726091E-4,0.9463269293,1.19184E-5,3.452303578771716E-4,0.9680476499,1.036157E-4,0.0010179179731196419,0.9797485113,2.43509E-5,4.934663109068338E-4,0.9885771036,1.63839E-5,4.047703052349567E-4,0.9819722044,3.32623E-5,5.767347743980763E-4,0.980966242,4.63403E-5,6.807371005020954E-4
0.84,0.9721096998,9.4234E-6,3.06975569060471E-4,0.953094244,1.86881E-5,4.3229735136824515E-4,0.9677918416,1.024845E-4,0.0010123462846279429,0.9796272886,2.3183E-5,4.8148727916737325E-4,0.9888396639,1.85093E-5,4.302243600727416E-4,0.9820956421,3.23441E-5,5.687187354044177E-4,0.9810970527,4.85676E-5,6.969045845738139E-4
0.85,0.9725187379,9.3795E-6,3.062596937241334E-4,0.9571964025,2.11601E-5,4.6000108695523753E-4,0.9675787115,1.054783E-4,0.0010270262898290385,0.9795427299,2.30599E-5,4.8020724692574143E-4,0.989055472,2.04455E-5,4.521670045458868E-4,0.9822413826,3.54838E-5,5.956828014975756E-4,0.9813568252,4.7687E-5,6.905577455940959E-4
0.86,0.9724899596,1.01057E-5,3.178946366329574E-4,0.9617670774,1.42219E-5,3.7711934450515794E-4,0.9671485931,1.081312E-4,0.001039861529243197,0.97942168,2.261E-5,4.754997371187496E-4,0.9892690814,2.3128E-5,4.809157930448947E-4,0.9824738944,3.78408E-5,6.151487624957072E-4,0.9815501994,4.9259E-5,7.018475617967195E-4
0.87,0.9722664291,9.5364E-6,3.088106215789865E-4,0.9660034537,1.26465E-5,3.556191783354773E-4,0.9668685102,1.128746E-4,0.0010624245855589,0.979108994,2.40273E-5,4.901764988246581E-4,0.9895588237,2.49175E-5,4.991743182496471E-4,0.9825173032,3.93855E-5,6.275786803262201E-4,0.9816782004,5.30832E-5,7.285821847945502E-4
0.88,0.9717057109,8.0329E-6,2.8342371107583785E-4,0.9695407569,1.42977E-5,3.7812299586245744E-4,0.9661761945,1.175951E-4,0.0010844127442998814,0.9787441415,2.54968E-5,5.049435612026358E-4,0.9896813464,2.69451E-5,5.190866979609476E-4,0.9826148093,4.32503E-5,6.576496027521038E-4,0.9819306421,5.58437E-5,7.472864243380847E-4
0.89,0.9705112457,7.3443E-6,2.7100369001177826E-4,0.9710633993,1.02343E-5,3.199109251025979E-4,0.9654601264,1.221769E-4,0.0011053366003168448,0.9783128846,2.83719E-5,5.326527949799944E-4,0.989795506,3.03084E-5,5.505306530975365E-4,0.9828118634,4.38411E-5,6.621261209165517E-4,0.9821472412,5.99084E-5,7.740051679414033E-4
0.9,0.9694600821,7.9593E-6,2.821223138994858E-4,0.9735658169,1.27234E-5,3.566987524508601E-4,0.9649156511,1.342171E-4,0.0011585210399470524,0.9779977608,3.23438E-5,5.687160978906787E-4,0.9899100161,3.26796E-5,5.716607385504098E-4,0.982857151,4.74457E-5,6.888083913542285E-4,0.982474699,6.81778E-5,8.256984921870695E-4
0.91,0.9683624953,9.8705E-6,3.141735189349987E-4,0.975000006,1.00695E-5,3.1732475478600785E-4,0.963774997,1.468428E-4,0.0012117871100156166,0.9775125015,3.50219E-5,5.917930381476281E-4,0.9898999941,3.62588E-5,6.02152804527223E-4,0.9830000019,5.26515E-5,7.256135335011331E-4,0.9824000007,7.49267E-5,8.656021025852468E-4
0.92,0.9676230645,9.6702E-6,3.109694518759037E-4,0.9755274177,1.19568E-5,3.4578606102617847E-4,0.9627988744,1.582275E-4,0.001257885129890643,0.9770182854,3.97318E-5,6.303316587321313E-4,0.9897187078,4.27879E-5,6.541246058664969E-4,0.983052038,6.04786E-5,7.776798827281055E-4,0.9825738382,8.41574E-5,9.173734245115236E-4
0.93,0.9666773683,1.07285E-5,3.2754389018878067E-4,0.9778491139,1.53443E-5,3.917180108190074E-4,0.9616853929,1.884543E-4,0.001372786582102258,0.9769020832,4.31959E-5,6.572358785093827E-4,0.9895024097,4.96253E-5,7.044522694973734E-4,0.9831621236,7.10217E-5,8.427437332902571E-4,0.9823595506,9.54851E-5,9.771647762788014E-4
0.94,0.9649812818,1.47713E-5,3.843344897351785E-4,0.9788389564,1.32871E-5,3.6451474592943424E-4,0.9601872754,2.18248E-4,0.001477321901279474,0.9764606798,4.62093E-5,6.797742272254811E-4,0.9892134857,5.79601E-5,7.613153091853599E-4,0.9834644234,7.20537E-5,8.488445087293669E-4,0.9826591802,1.11413E-4,0.0010555235667667493
0.95,0.9632808977,2.17522E-5,4.6639253853379773E-4,0.980898881,1.26246E-5,3.5531113126385447E-4,0.9577752793,2.875155E-4,0.0016956282021716909,0.9757528085,6.34851E-5,7.967753761255426E-4,0.9889887631,7.14632E-5,8.453590952961943E-4,0.983910113,7.50563E-5,8.663503910081648E-4,0.9826966327,1.232882E-4,0.0011103521963773478
0.96,0.9637640536,3.45106E-5,5.874572324859062E-4,0.9811797798,1.58685E-5,3.9835285865674416E-4,0.9541573137,3.6294E-4,0.0019050984226543259,0.9751404554,8.40648E-5,9.16868583822131E-4,0.9889606768,9.93483E-5,9.967361737190038E-4,0.9844943857,9.17328E-5,9.57772415556013E-4,0.9826404536,1.390594E-4,0.0011792344974601108
0.97,0.9648314691,3.59597E-5,5.996640726273336E-4,0.980898881,2.01059E-5,4.4839603031249063E-4,0.9517228574,4.876706E-4,0.002208326515712747,0.9756179833,9.81904E-5,9.909106922422423E-4,0.9883895159,1.486338E-4,0.0012191546251398959,0.984344573,1.165776E-4,0.0010797110724633696,0.9829213524,1.859892E-4,0.001363778574402751
0.98,0.958707875,3.97709E-5,6.306417366460929E-4,0.9803370833,9.29315E-5,9.640098547214132E-4,0.9431460798,9.55955E-4,0.00309185219569112,0.9746629274,1.552547E-4,0.001246012439745286,0.9880337107,2.210304E-4,0.0014867091174806187,0.9847752845,1.634161E-4,0.001278343068194137,0.9817977571,2.6851E-4,0.0016386274744431696
0.99,0.9437078786,1.899948E-4,0.001378386012697459,0.9674157381,2.090083E-4,0.0014457119353453508,0.9184269792,0.0022969756,0.004792677331095846,0.9769662976,3.19761E-4,0.0017881862319121015,0.9875280923,4.052518E-4,0.0020130866846710797,0.9850561833,2.679361E-4,0.0016368753770522667,0.9797752857,5.228396E-4,0.0022865686081987567
1.0,0.7,0.2121212121,0.046056618644881,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.86,0.1216161616,0.03487350879966052,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_aleatoric_entropy_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.8479186219,1.161001E-4,0.0010774975638023503,0.7190401673,1.175062E-4,0.0010840027675241425,0.8083568084,2.232338E-4,0.0014941010675319122,0.8210641676,1.986399E-4,0.001409396679434147,0.7898539394,4.171493E-4,0.0020424233155739288,0.7195253015,0.0019695396,0.004437949526526862,0.7654616606,6.216687E-4,0.002493328498212781
0.02,0.8524025297,1.060235E-4,0.0010296771338628434,0.7202845037,1.15321E-4,0.0010738761567331682,0.812771337,2.23905E-4,0.001496345548327658,0.8252845085,1.910054E-4,0.001382047032484785,0.7947154903,4.191793E-4,0.002047386871111564,0.7239620632,0.0019868532,0.004457413151144955,0.7702002144,6.317876E-4,0.002513538541578386
0.03,0.8569275844,1.112705E-4,0.0010548483303300053,0.7211395085,1.175762E-4,0.0010843255968573278,0.817294994,2.264355E-4,0.0015047773921746698,0.8299254525,1.892649E-4,0.0013757358031250041,0.799802981,4.1577E-4,0.002039043893593269,0.728301385,0.0020108311,0.0044842291422272345,0.7751970184,6.239426E-4,0.002497884304766736
0.04,0.8608929539,1.208597E-4,0.001099362087758169,0.7214093626,1.312061E-4,0.0011454523124076357,0.8214739114,2.268379E-4,0.0015061138735168733,0.8342227024,1.870586E-4,0.0013676936791548026,0.804421733,4.171263E-4,0.0020423670091342548,0.7323238301,0.0020228254,0.00449758312874815,0.7799193126,6.269427E-4,0.0025038823854166953
0.05,0.8641576117,1.314383E-4,0.001146465437769495,0.7214130461,1.482879E-4,0.0012177351928888316,0.8255706501,2.221433E-4,0.0014904472483117273,0.8382445633,1.898871E-4,0.0013779952830107946,0.8089999968,4.147771E-4,0.0020366077187323043,0.7364891297,0.0020448281,0.00452197755412386,0.7845923901,6.361965E-4,0.0025222935990879413
0.06,0.8676978022,1.336593E-4,0.0011561111538256172,0.721318686,1.58784E-4,0.001260095234496187,0.8294505525,2.264463E-4,0.0015048132774533854,0.8429175842,1.886019E-4,0.0013733240695480437,0.8137857169,4.213008E-4,0.0020525613267330166,0.7410604388,0.0020741341,0.004554266241668355,0.7893956089,6.444136E-4,0.0025385302834514305
0.07,0.8710271966,1.389283E-4,0.0011786784973011088,0.7208217621,1.472162E-4,0.0012133268314844109,0.8330538499,2.288581E-4,0.0015128056715916953,0.8473736703,1.862955E-4,0.001364901095317899,0.818278724,4.199851E-4,0.0020493538005917863,0.7453359145,0.0020868959,0.004568255575162143,0.7938367516,6.497548E-4,0.0025490288346741
0.08,0.8746071839,1.4285E-4,0.001195198728245642,0.7202020168,1.580282E-4,0.0012570926775699555,0.8366498297,2.324287E-4,0.0015245612483596716,0.8515600443,1.791892E-4,0.0013386157028811517,0.822334457,4.224675E-4,0.002055401420647558,0.7493097621,0.0021059235,0.004589034212119147,0.7983445585,6.476645E-4,0.0025449253427163635
0.09,0.8782122576,1.359456E-4,0.0011659571175647928,0.7202043056,1.745058E-4,0.0013210064345036325,0.840209989,2.32349E-4,0.0015242998392704763,0.8553632218,1.716775E-4,0.001310257608258773,0.8268161178,4.18756E-4,0.002046352853248921,0.7533881956,0.002114932,0.004598838983917572,0.8028887624,6.487491E-4,0.002547055358644566
0.1,0.8815375763,1.306226E-4,0.001142902445530676,0.7195065916,1.705372E-4,0.0013058989241131948,0.8436144572,2.380926E-4,0.001543024951191652,0.8588066548,1.562839E-4,0.0012501355926458537,0.8312564576,4.195894E-4,0.0020483881468120247,0.7575157803,0.0021082734,0.004591593840922779,0.807360872,6.453762E-4,0.0025404255549021705
0.11,0.8847679812,1.220221E-4,0.001104636139187923,0.7197215736,1.54754E-4,0.001244001607716003,0.8467111361,2.451346E-4,0.0015656774891400847,0.8620939696,1.468935E-4,0.0012119962871230258,0.8356264484,4.192199E-4,0.0020474860194882893,0.7615023166,0.0021306435,0.004615889405087605,0.8118039465,6.491611E-4,0.0025478640073598904
0.12,0.8878403759,1.156779E-4,0.0010755366102555505,0.7191314518,1.571374E-4,0.0012535445743969379,0.8499706602,2.486095E-4,0.0015767355517016797,0.8659272301,1.341651E-4,0.001158296594141587,0.840129109,4.087497E-4,0.002021755919986386,0.7655985904,0.002140961,0.004627051977231291,0.8162676042,6.473202E-4,0.0025442488085877135
0.13,0.891038577,1.093341E-4,0.0010456294754835481,0.7179228544,1.589676E-4,0.0012608235403893757,0.853103857,2.447636E-4,0.0015644922499009062,0.8690741849,1.265453E-4,0.0011249235529581555,0.8442373896,4.022254E-4,0.0020055557833179314,0.7695845723,0.002141489,0.004627622499729207,0.8206706226,6.422655E-4,0.0025342957601669144
0.14,0.8942702711,1.050239E-4,0.0010248116900191957,0.7174774826,1.667492E-4,0.0012913140593984098,0.8563843876,2.450519E-4,0.001565413363939378,0.8723723716,1.169356E-4,0.0010813676525585551,0.8483183163,4.007237E-4,0.00200180843239307,0.7735975969,0.0021386021,0.004624502243485238,0.8250390387,6.307132E-4,0.0025114004061479326
0.15,0.8973329264,9.8698E-5,9.934686708698971E-4,0.716646409,1.66274E-4,0.0012894727604722792,0.8594228441,2.533487E-4,0.0015916931236893623,0.8752247894,1.135087E-4,0.0010654046179738475,0.8523572308,3.962608E-4,0.001990630051014,0.7777217501,0.0021561271,0.0046434115690944305,0.8294592953,6.185339E-4,0.0024870341774893244
0.16,0.9000676078,9.06955E-5,9.523418503877692E-4,0.7159803271,1.769169E-4,0.001330101123975166,0.8623232919,2.617741E-4,0.0016179434477137946,0.8779471385,1.135912E-4,0.0010657917244940496,0.8560786694,3.921285E-4,0.001980223472237414,0.7815795916,0.0021594323,0.004646969227356686,0.8337676674,6.17787E-4,0.0024855321361833163
0.17,0.9027131271,9.03083E-5,9.50306792567537E-4,0.7148102105,1.832928E-4,0.0013538567132455339,0.865432483,2.576238E-4,0.001605066353768591,0.8808960795,1.116551E-4,0.0010566697686600105,0.8602115726,3.788239E-4,0.0019463398983733545,0.7858369666,0.0021730428,0.004661590715624871,0.8378531456,6.08695E-4,0.0024671744972741593
0.18,0.9049999774,8.61599E-5,9.2822357220661E-4,0.7133501172,1.86802E-4,0.0013667552816799355,0.8681486207,2.583807E-4,0.0016074224709142274,0.8833375216,1.110709E-4,0.0010539017980817757,0.8638853997,3.761009E-4,0.0019393321015236148,0.789685148,0.0021944979,0.004684546829737109,0.8420529145,5.954223E-4,0.0024401276605948304
0.19,0.9073996174,8.78347E-5,9.372016858712963E-4,0.7121733665,1.920216E-4,0.0013857185861494389,0.8708604228,2.583662E-4,0.0016073773670174656,0.8858317435,1.103477E-4,0.0010504651350711266,0.8675908256,3.757873E-4,0.0019385234071323462,0.7934480578,0.002212514,0.00470373681236525,0.8460866785,5.94643E-4,0.002438530295075294
0.2,0.9097546643,9.02018E-5,9.497462819090159E-4,0.7109102726,2.079038E-4,0.0014418869581211975,0.8735764796,2.562512E-4,0.0016007848075241095,0.8885216069,1.114662E-4,0.0010557755443274862,0.8717172164,3.658597E-4,0.0019127459319,0.7975274462,0.0021903664,0.004680135040786751,0.8504389817,5.949209E-4,0.002439100038948792
0.21,0.9121241736,8.65623E-5,9.303886284773691E-4,0.7097385585,2.089842E-4,0.0014456285830046387,0.8761045682,2.544158E-4,0.0015950416922450648,0.891124177,1.130721E-4,0.0010633536570680518,0.8750849599,3.583554E-4,0.0018930277335527865,0.801764704,0.0021770135,0.004665847725762168,0.8541372478,5.915713E-4,0.0024322238794979383
0.22,0.9145201898,8.39071E-5,9.160081877363324E-4,0.7084050298,1.966315E-4,0.001402253543407896,0.8789278609,2.567443E-4,0.0016023242493328246,0.8935539377,1.13514E-4,0.0010654294908627225,0.8789741868,3.473418E-4,0.0018637108144773963,0.805347451,0.0021856778,0.004675123313881677,0.8582594317,5.711484E-4,0.0023898711262325422
0.23,0.9169751853,8.30069E-5,9.110812257971295E-4,0.7066398323,1.97144E-4,0.001404079769813667,0.8816633153,2.59021E-4,0.0016094129364460819,0.8959892696,1.119447E-4,0.0010580392242256428,0.8828504366,3.421864E-4,0.0018498281001217383,0.8093226022,0.0021939566,0.004683969043450224,0.8622870547,5.687079E-4,0.0023847597363256534
0.24,0.9193070644,8.19404E-5,9.052093680469729E-4,0.7061820626,1.794007E-4,0.0013394054651224923,0.8839470118,2.599678E-4,0.0016123516986067277,0.8982676619,1.079231E-4,0.001038860433359554,0.8862296224,3.299909E-4,0.001816565165360164,0.812921195,0.0021889609,0.00467863324059495,0.8661616826,5.603286E-4,0.0023671261056394948
0.25,0.9216184586,7.85225E-5,8.861292230820514E-4,0.7050964117,1.866483E-4,0.001366192885356969,0.886701104,2.556269E-4,0.0015988336373744456,0.900358128,1.091488E-4,0.0010447430306060911,0.8896694213,3.238087E-4,0.0017994685326506823,0.8166391188,0.0021956766,0.004685804733447607,0.8699311316,5.473885E-4,0.002339633518310079
0.26,0.9236217701,7.75362E-5,8.805464212635243E-4,0.7048150778,2.01608E-4,0.0014198873194729222,0.8892812264,2.532592E-4,0.001591411951695726,0.9023656654,1.11661E-4,0.0010566976861903314,0.8929029995,3.17326E-4,0.0017813646454333824,0.8200767624,0.002186877,0.004676405671025558,0.8738520598,5.287463E-4,0.002299448412119741
0.27,0.9258628047,7.54779E-5,8.687801793319182E-4,0.7034653544,1.953979E-4,0.0013978479888743268,0.8917963237,2.568858E-4,0.0016027657345975424,0.9042291349,1.177546E-4,0.0010851479161847015,0.8961386144,2.995553E-4,0.0017307665931603833,0.8235572857,0.0021648202,0.004652762835133551,0.8774116004,5.263127E-4,0.0022941506053439473
0.28,0.9283859402,7.12448E-5,8.440663481030387E-4,0.7025107622,2.033321E-4,0.0014259456511382192,0.8945695835,2.481694E-4,0.0015753393285257624,0.9057101882,1.210448E-4,0.0011002036175181392,0.8993830681,2.956083E-4,0.0017193263215573708,0.8274175036,0.0021348661,0.004620461124173647,0.8813988513,5.009248E-4,0.0022381349378444546
0.29,0.9305745447,6.45442E-5,8.033940502642523E-4,0.7023272693,1.893613E-4,0.0013760861164912608,0.8969090909,2.487167E-4,0.001577075457928377,0.9071927238,1.188201E-4,0.0010900463292906407,0.9027709085,2.75925E-4,0.00166109903377252,0.831032728,0.0021412943,0.004627412127744836,0.8849963611,4.850799E-4,0.002202452950689299
0.3,0.9328392333,6.01451E-5,7.75532720135005E-4,0.7016961694,1.792597E-4,0.0013388790087233424,0.8994321543,2.40104E-4,0.0015495289606845043,0.9087758112,1.225754E-4,0.0011071377511402997,0.9059808278,2.620432E-4,0.001618774845369176,0.8343731588,0.0021072898,0.004590522628198231,0.8885029525,4.844534E-4,0.00220103021333193
0.31,0.9350823379,5.47224E-5,7.397459023205198E-4,0.7002245486,1.572766E-4,0.0012540996770592041,0.9021931124,2.361121E-4,0.0015365939606805698,0.9104940122,1.274237E-4,0.001128821066422841,0.9090494043,2.412669E-4,0.0015532768587730908,0.8379940146,0.0020757264,0.0045560140473883525,0.8920958096,4.712916E-4,0.002170925148410235
0.32,0.9371829921,4.84393E-5,6.959834768153623E-4,0.6993166268,1.656589E-4,0.0012870854672476105,0.9045254362,2.335345E-4,0.0015281835622725432,0.9119665921,1.331725E-4,0.001154003899473481,0.9118299139,2.309099E-4,0.0015195719792099353,0.8412376577,0.0020680627,0.004547595738409473,0.895588457,4.501951E-4,0.0021217801488372916
0.33,0.9392681038,4.31913E-5,6.572008825313612E-4,0.6984591663,1.728126E-4,0.0013145820628625662,0.9068952245,2.229002E-4,0.0014929842597964655,0.9134283471,1.281048E-4,0.001131833910076916,0.9145300466,2.112145E-4,0.0014533220565311736,0.8446533114,0.0020380696,0.004514498421751856,0.8989907521,4.145061E-4,0.0020359422879836254
0.34,0.9412754285,3.77547E-5,6.144485332393593E-4,0.6980438232,1.841485E-4,0.0013570132644893343,0.9097574347,2.160245E-4,0.001469777193999145,0.914827857,1.232613E-4,0.0011102310570327242,0.9173943686,2.044991E-4,0.001430031817827841,0.8483959287,0.0020567398,0.004535129325609138,0.9021126783,3.860786E-4,0.001964888291990158
0.35,0.9432327241,3.32323E-5,5.764746308381662E-4,0.6965051591,1.940945E-4,0.0013931780216469107,0.9121445614,2.120134E-4,0.0014560679929179132,0.9162192231,1.228944E-4,0.0011085774668465889,0.9202700579,1.972404E-4,0.0014044230131979468,0.8519062769,0.0020341611,0.004510167513518761,0.9051389986,3.666926E-4,0.0019149219305235397
0.36,0.9449757993,3.33308E-5,5.773283294625339E-4,0.6953225732,1.813501E-4,0.0013466629125360213,0.9144516218,2.120804E-4,0.0014562980464176967,0.9177338821,1.270444E-4,0.0011271397428890529,0.9229354912,1.907777E-4,0.001381223008786054,0.8550080621,0.0020163561,0.0044903853954866724,0.9081371009,3.537996E-4,0.0018809561398395232
0.37,0.9467540985,3.30627E-5,5.750017391278046E-4,0.6940983593,2.142198E-4,0.0014636249519600299,0.9173114777,2.105478E-4,0.0014510265331826293,0.9192540956,1.279864E-4,0.0011313107442254757,0.9254426247,1.781306E-4,0.0013346557608612042,0.858229506,0.0019889832,0.004459801789317547,0.9111311477,3.259032E-4,0.0018052789258172822
0.38,0.9485262287,3.23588E-5,5.688479585970227E-4,0.6931723535,2.158824E-4,0.0014692937078746374,0.9195253974,2.089582E-4,0.0014455386539280089,0.9206078249,1.262397E-4,0.0011235644173789058,0.9280432969,1.725123E-4,0.0013134393781214268,0.8612989193,0.0019584096,0.004425392186010185,0.9139134049,3.109558E-4,0.001763393886798976
0.39,0.9505249733,3.12317E-5,5.588532902291978E-4,0.6925486803,2.226506E-4,0.0014921481159724057,0.9218543625,2.036813E-4,0.0014271695764694538,0.9221083808,1.256288E-4,0.0011208425402348004,0.9301354784,1.636063E-4,0.0012790867836077425,0.8646486014,0.0019420057,0.004406819374560296,0.9166045743,2.915454E-4,0.001707470058302634
0.4,0.9524182385,2.99878E-5,5.476111759268614E-4,0.6916523278,2.200508E-4,0.0014834109342997308,0.9240103281,2.005249E-4,0.001416068148077627,0.9236574882,1.170951E-4,0.0010821048932520359,0.9323063678,1.593311E-4,0.0012622642354119045,0.8676333863,0.0019472981,0.004412820073377114,0.9192254752,2.745485E-4,0.0016569505122362588
0.41,0.9539982504,3.09603E-5,5.564198055425418E-4,0.6909886181,2.284058E-4,0.0015113100277573757,0.9260367447,1.984316E-4,0.0014086575169287956,0.9251706016,1.095027E-4,0.0010464353778423204,0.9344706899,1.504193E-4,0.001226455461890076,0.8706474233,0.0019136671,0.004374548090946081,0.9213735777,2.670769E-4,0.0016342487570746383
0.42,0.9554407847,3.24372E-5,5.695366537809486E-4,0.6900267184,2.502962E-4,0.0015820752194507061,0.9280587691,2.024689E-4,0.0014229156686184886,0.9269991088,1.088968E-4,0.0010435362954876078,0.9363312542,1.398218E-4,0.0011824626844006536,0.8734906489,0.0018942182,0.004352261710880907,0.9238735521,2.508815E-4,0.0015839239249408415
0.43,0.9568659449,3.16217E-5,5.62331752615838E-4,0.6886775374,2.417736E-4,0.0015549070711782104,0.9299999988,2.040079E-4,0.0014283133409724914,0.9290489113,1.066122E-4,0.0010325318397027764,0.938233695,1.372038E-4,0.0011713402579950883,0.8763949323,0.0018674262,0.004321372698576229,0.9260144937,2.410499E-4,0.0015525781783858744
0.44,0.9580737346,2.9216E-5,5.405182698114838E-4,0.6870967686,2.43369E-4,0.0015600288458871522,0.9320737302,2.01853E-4,0.0014207498020411616,0.9311797249,1.045097E-4,0.001022299858162956,0.9401843327,1.303442E-4,0.0011416838441530124,0.8791889381,0.001827336,0.004274735079510776,0.9281290329,2.301591E-4,0.0015170995352975362
0.45,0.9593990642,3.0032E-5,5.48014598345701E-4,0.6863849819,2.311907E-4,0.0015204956428743887,0.9340563351,1.960641E-4,0.001400228909857242,0.9333239436,1.00233E-4,0.0010011643221769341,0.9422535187,1.243318E-4,0.0011150417032559812,0.8819530547,0.0017926018,0.004233912847473363,0.9302253509,2.243279E-4,0.0014977579911320787
0.46,0.9605449295,2.66043E-5,5.157935633565041E-4,0.6847036242,2.27439E-4,0.0015081080863121185,0.9358604199,1.979569E-4,0.0014069715704306182,0.9354588956,9.79988E-5,9.899434327273453E-4,0.9437954128,1.220909E-4,0.0011049475100655235,0.8843403429,0.0017558564,0.004190294023096708,0.9323709357,2.113717E-4,0.001453862785822651
0.47,0.961499514,2.53293E-5,5.032822269860123E-4,0.6833495498,2.605828E-4,0.0016142577241568335,0.9379065239,2.00422E-4,0.0014157047714830943,0.9376533622,9.7712E-5,9.884938037236248E-4,0.9453651398,1.138671E-4,0.0010670852824399744,0.8868062323,0.0017067602,0.0041312954384793155,0.9341382676,2.030014E-4,0.0014247855979058744
0.48,0.9628897727,2.40192E-5,4.900938685598913E-4,0.6816286027,2.463608E-4,0.0015695884810994249,0.9395431978,1.924733E-4,0.0013873474690934496,0.939940415,9.02767E-5,9.50140515923829E-4,0.9468917572,1.047999E-4,0.001023718222950046,0.8891062564,0.001674596,0.00409218279161623,0.9358093345,1.979367E-4,0.001406899783211299
0.49,0.9637854081,2.20529E-5,4.6960515329370054E-4,0.681578958,2.44773E-4,0.0015645222913081168,0.9414271408,1.897521E-4,0.001377505353891592,0.9421660089,8.0776E-5,8.987546940072135E-4,0.9484008223,9.94632E-5,9.97312388371868E-4,0.8918825907,0.0016487337,0.004060460195593598,0.9377935362,1.993503E-4,0.0014119146574775687
0.5,0.9649586755,2.09277E-5,4.5746803166997366E-4,0.679648757,2.766323E-4,0.001663226683287639,0.9433574373,1.951601E-4,0.0013969971367186118,0.9442871875,7.74697E-5,8.801687338232368E-4,0.949896692,9.80862E-5,9.903847737117125E-4,0.8947107476,0.0015898967,0.003987350874954448,0.9394938034,1.979026E-4,0.001406778589544211
0.51,0.9662381476,2.06578E-5,4.545085257726196E-4,0.6786090612,2.869689E-4,0.0016940156433752317,0.9451001042,1.879217E-4,0.001370845359623032,0.9463224435,7.16653E-5,8.465536013744198E-4,0.9512434137,9.15182E-5,9.566514516792414E-4,0.8969863027,0.0015497195,0.003936647685531434,0.9411801881,1.96802E-4,0.0014028613616462603
0.52,0.9673870957,1.81971E-5,4.2658059027574145E-4,0.6778494656,2.436248E-4,0.0015608484872017528,0.9468279469,1.858653E-4,0.0013633242460984842,0.9482042909,7.0331E-5,8.386357969941421E-4,0.95261289,9.054E-5,9.515250916292224E-4,0.899505381,0.0015121134,0.0038885902329764705,0.9426774138,1.841208E-4,0.0013569111982734904
0.53,0.9684835023,1.80986E-5,4.254244938881634E-4,0.6762637496,2.128569E-4,0.0014589616170413806,0.9483736145,1.910905E-4,0.001382354874842202,0.9500549328,6.92928E-5,8.32422969409182E-4,0.953780207,9.02594E-5,9.500494723960432E-4,0.9016922987,0.0014532576,0.003812161591538323,0.9444175696,1.763848E-4,0.0013280993938708052
0.54,0.9694949514,1.72374E-5,4.1517947926168026E-4,0.6748597026,2.228292E-4,0.001492746462062463,0.9497755343,1.831783E-4,0.0013534337811655212,0.9513243532,6.57721E-5,8.11E-4,0.9546576893,8.89633E-5,9.432035835385699E-4,0.904433223,0.0013839535,0.0037201525506355246,0.9458922529,1.766109E-4,0.0013289503376725557
0.55,0.9701032132,1.70636E-5,4.1308110583758244E-4,0.6732798219,2.479595E-4,0.0015746729819235486,0.9512041283,1.819222E-4,0.0013487853795174382,0.9527293563,6.50809E-5,8.06727339316079E-4,0.9556307298,8.87296E-5,9.419639058902416E-4,0.9067087173,0.0013290302,0.003645586646892376,0.9469610113,1.743237E-4,0.001320317007388756
0.56,0.9707042247,1.82265E-5,4.2692505197048345E-4,0.671361506,2.626609E-4,0.0016206816467153565,0.9529342735,1.764015E-4,0.001328162264183108,0.9542136151,6.32995E-5,7.956098289991143E-4,0.9567722988,8.74161E-5,9.349657747746706E-4,0.9088028151,0.0012835407,0.003582653625456974,0.9479694867,1.733834E-4,0.0013167513052964861
0.57,0.9715126115,1.90074E-5,4.359747699122049E-4,0.6701080441,2.394875E-4,0.00154753836786039,0.9543697518,1.751072E-4,0.0013232807714162553,0.9559903991,6.00108E-5,7.746663798048809E-4,0.9576710725,9.70265E-5,9.850203043592553E-4,0.9110084045,0.0012530066,0.0035397833267023565,0.9492316973,1.711709E-4,0.0013083229723581254
0.58,0.9722358721,2.42999E-5,4.929492874525736E-4,0.6685503721,2.514686E-4,0.0015857761506593547,0.9558230942,1.555534E-4,0.0012472104874478886,0.9571130228,5.84507E-5,7.645305749281712E-4,0.9588943481,9.2578E-5,9.621746203262691E-4,0.9128746921,0.0012382783,0.003518917873437799,0.9506019658,1.808404E-4,0.0013447691251661008
0.59,0.9729345024,2.85675E-5,5.344857341407721E-4,0.6662468314,2.731797E-4,0.0016528148716659105,0.9571032643,1.499306E-4,0.001224461514299245,0.9582871437,5.52538E-5,7.433289984925921E-4,0.9595969677,9.19576E-5,9.589452539118175E-4,0.9143828583,0.0011988805,0.0034624853790305023,0.9516372681,1.84897E-4,0.0013597683626265173
0.6,0.9737548572,3.2028E-5,5.659328582084627E-4,0.6661935568,2.519784E-4,0.0015873827515756871,0.9582322484,1.474107E-4,0.0012141280822054977,0.9594193399,5.76966E-5,7.595827802155602E-4,0.9605935389,9.20732E-5,9.595478101689358E-4,0.9162967789,0.001152525,0.003394885859642412,0.9524774081,1.87954E-4,0.0013709631650777492
0.61,0.974576714,3.34587E-5,5.784349574498416E-4,0.6665343881,2.443512E-4,0.0015631736947633171,0.9593915319,1.391784E-4,0.0011797389541758803,0.9604629683,6.0298E-5,7.765178684357495E-4,0.96126984,8.92537E-5,9.447417636581967E-4,0.9179497331,0.0011197349,0.0033462440138160876,0.9535052919,1.78409E-4,0.0013356983192323033
0.62,0.9753668529,3.56775E-5,5.973064540083255E-4,0.6669836879,2.307363E-4,0.0015190006583277046,0.9609103239,1.395861E-4,0.0011814656152423564,0.9614266324,5.78391E-5,7.605202166938102E-4,0.9619972825,8.8814E-5,9.424117995865714E-4,0.9195516318,0.0010634872,0.0032611151466944554,0.9543614131,1.830053E-4,0.0013527945150687152
0.63,0.9759274751,3.84566E-5,6.201338565180908E-4,0.6663877308,2.571104E-4,0.001603466245357226,0.9621617848,1.441661E-4,0.001200691883873627,0.9622036302,5.99865E-5,7.745095222138976E-4,0.9626499289,8.53753E-5,9.239875540287325E-4,0.9211157578,0.001035521,0.003217951211563034,0.9549930269,1.868503E-4,0.001366931966119748
0.64,0.9765136284,3.86174E-5,6.214289983578172E-4,0.66614061,2.827126E-4,0.0016814059593090538,0.9631420356,1.387125E-4,0.001177762709547216,0.962826401,5.63507E-5,7.50671033143014E-4,0.9632855082,8.42122E-5,9.176720547123575E-4,0.9227116203,9.807511E-4,0.0031316945891960795,0.956025824,1.779964E-4,0.001334152914774015
0.65,0.9769321454,4.17731E-5,6.463211276138202E-4,0.6654867232,2.793223E-4,0.0016712938101961605,0.9642035365,1.351325E-4,0.0011624650532381607,0.9633628362,6.19099E-5,7.868284438173292E-4,0.9639528,8.51845E-5,9.229544950862962E-4,0.9239085531,9.585898E-4,0.003096110140159746,0.956681416,1.686998E-4,0.0012988448714145965
0.66,0.9771775407,3.93973E-5,6.276726854021928E-4,0.6631259382,2.89111E-4,0.0017003264392462995,0.9649468869,1.323679E-4,0.0011505124944997337,0.9635356593,6.81705E-5,8.25654286005953E-4,0.9646585709,7.67225E-5,8.759138085451102E-4,0.9252503765,9.434665E-4,0.003071589979147607,0.9572837609,1.656692E-4,0.0012871254795085055
0.67,0.977496087,3.83329E-5,6.191356878746371E-4,0.6608763754,2.694232E-4,0.001641411587628161,0.9655399078,1.27894E-4,0.0011309022946302655,0.9640375608,6.84736E-5,8.274877642599919E-4,0.9653364664,7.93283E-5,8.906643587794451E-4,0.9266979647,9.098961E-4,0.0030164484083106745,0.9581533664,1.591945E-4,0.0012617230282435206
0.68,0.9776451766,3.64215E-5,6.035022783718384E-4,0.6579032302,2.812178E-4,0.0016769549785250646,0.966016131,1.265653E-4,0.0011250124443756167,0.9643870962,6.86198E-5,8.283706899691708E-4,0.9659677392,7.37082E-5,8.585347983628852E-4,0.9281774181,9.02808E-4,0.0030046763552835434,0.9589838666,1.523696E-4,0.0012343808164419926
0.69,0.9780033123,3.73937E-5,6.115038838797346E-4,0.6570715368,2.64211E-4,0.0016254568588553804,0.966688838,1.227655E-4,0.0011079959386207153,0.9647753602,7.15377E-5,8.457996216598823E-4,0.9664891696,7.27103E-5,8.527033481815349E-4,0.929267872,8.535774E-4,0.002921604696053181,0.9595673734,1.508715E-4,0.0012282976023749292
0.7,0.9783476758,3.78341E-5,6.1509430171316E-4,0.6566264987,3.503894E-4,0.0018718691193563722,0.967555936,1.162454E-4,0.001078171600442156,0.9648192716,7.45884E-5,8.636457607144263E-4,0.9671944886,6.76762E-5,8.226554564336153E-4,0.9304302913,8.336198E-4,0.0028872474781355337,0.9602237475,1.512271E-4,0.0012297442823611744
0.71,0.9790391493,3.96936E-5,6.300285707807226E-4,0.6548042715,3.792309E-4,0.0019473851699137487,0.9680782914,1.139049E-4,0.001067262385732768,0.9656049812,7.27923E-5,8.531840364188725E-4,0.9678291816,7.13611E-5,8.447549940663269E-4,0.9318683237,7.967937E-4,0.0028227534430056056,0.9608540946,1.366229E-4,0.001168857989663415
0.72,0.9791160214,3.86584E-5,6.217587956756221E-4,0.6537753224,3.783485E-4,0.0019451182483335042,0.9690976083,1.122698E-4,0.0010595744428778943,0.9657090199,7.39827E-5,8.601319666190765E-4,0.9680662972,7.40129E-5,8.603075031638397E-4,0.9328545159,7.593287E-4,0.0027555919509245196,0.9617311263,1.349487E-4,0.0011616742228353007
0.73,0.979426384,3.90053E-5,6.245422323590294E-4,0.6535372853,4.174245E-4,0.0020430969140009,0.969866159,9.38073E-5,9.685416872804185E-4,0.9660803086,7.63401E-5,8.737282186126301E-4,0.9685086048,6.96807E-5,8.347496630727083E-4,0.9342447388,7.338351E-4,0.002708939091231104,0.9624665403,1.275255E-4,0.0011292718893162975
0.74,0.9796825427,3.9059E-5,6.249719993727719E-4,0.6543650746,3.646312E-4,0.001909531879807195,0.9704960287,9.11145E-5,9.545391558233743E-4,0.9664087266,7.81192E-5,8.838506661195657E-4,0.9690079337,7.24348E-5,8.510863645952742E-4,0.9354563516,7.232865E-4,0.0026893986316647075,0.9630158716,1.307099E-4,0.0011432843040993783
0.75,0.9800206637,4.0882E-5,6.393903346157182E-4,0.6528925717,3.35815E-4,0.0018325255796304727,0.9709710753,8.83412E-5,9.398999946802851E-4,0.9665495872,7.39668E-5,8.600395339750377E-4,0.9695454556,7.51677E-5,8.669930795571554E-4,0.9369214928,7.103044E-4,0.00266515365410702,0.9633884364,1.344536E-4,0.0011595412886137345
0.76,0.9802580774,4.35742E-5,6.601075669919259E-4,0.654838711,4.391005E-4,0.002095472500416076,0.9714623731,8.65968E-5,9.3057401640063E-4,0.9666236544,8.00217E-5,8.94548489462701E-4,0.9700430155,7.4862E-5,8.652282935734361E-4,0.9380430055,6.957485E-4,0.0026377044944420895,0.9638279551,1.336414E-4,0.0011560337365319406
0.77,0.9808744299,4.66625E-5,6.830995535059293E-4,0.6529148042,5.080868E-4,0.0022540780820548344,0.9720627755,9.03299E-5,9.504204332820292E-4,0.9670403576,7.79477E-5,8.828799465385993E-4,0.9702242118,7.51628E-5,8.669648205088832E-4,0.9388565016,6.897846E-4,0.002626375068416543,0.9644170409,1.290484E-4,0.001135994718297581
0.78,0.9811971831,4.87021E-5,6.978688988628165E-4,0.6488262951,4.704631E-4,0.0021690161364083947,0.9726525873,8.3087E-5,9.115207073895798E-4,0.9671596318,8.03173E-5,8.9619919660754E-4,0.9706103349,7.01855E-5,8.377678676101155E-4,0.9400000036,7.176082E-4,0.002678821009324811,0.9647887325,1.285754E-4,0.0011339109312463655
0.79,0.9814004862,5.32043E-5,7.294127775135283E-4,0.6501228452,4.845586E-4,0.0022012691793599436,0.9728746885,8.2677E-5,9.092689371137672E-4,0.9671253014,8.72942E-5,9.343136518321885E-4,0.9712284988,6.30876E-5,7.942770297572504E-4,0.9409827995,6.851507E-4,0.002617538347379079,0.9654054004,1.315524E-4,0.001146962946219275
0.8,0.9815721679,5.86929E-5,7.661129159595209E-4,0.6502577424,5.447655E-4,0.002334021208129866,0.9735567039,8.28806E-5,9.103878294441331E-4,0.9671134061,1.003929E-4,0.0010019625741513503,0.9714948505,6.51938E-5,8.074267768658653E-4,0.9422938192,6.380758E-4,0.0025260162311434185,0.9660567075,1.201105E-4,0.0010959493601439803
0.81,0.9818478191,6.68129E-5,8.173915830249294E-4,0.6489130318,6.970694E-4,0.0026402071888395424,0.9738858682,8.32246E-5,9.122751777835457E-4,0.9672282594,1.136453E-4,0.0010660454962148661,0.9721467388,6.34557E-5,7.965908611075074E-4,0.9433152157,5.940223E-4,0.0024372572699655655,0.9665760893,1.240398E-4,0.0011137315655040043
0.82,0.9820057189,7.21627E-5,8.494863153694708E-4,0.6449856639,7.251354E-4,0.0026928338233169905,0.9742979854,8.51621E-5,9.2283313767983E-4,0.9677650326,1.33746E-4,0.001156486056984692,0.9725501353,6.6706E-5,8.167374119017691E-4,0.943982802,6.009761E-4,0.002451481388874898,0.9669340914,1.302705E-4,0.0011413610296483756
0.83,0.9820303142,7.53644E-5,8.681267188607894E-4,0.6463636398,8.898069E-4,0.0029829631241435083,0.9744545549,9.09473E-5,9.536629383592507E-4,0.9679090923,1.497244E-4,0.0012236192218169834,0.9726666743,7.23453E-5,8.505604034987756E-4,0.9452424216,5.370982E-4,0.002317537917704908,0.9673030317,1.328801E-4,0.0011527363098297893
0.84,0.9823548496,8.103E-5,9.001666512374251E-4,0.6445161223,7.071342E-4,0.0026591995036100618,0.9750000089,9.23651E-5,9.610676354971069E-4,0.9681290317,1.503656E-4,0.0012262365187842026,0.9732903296,7.80082E-5,8.832225087711476E-4,0.946677416,5.220687E-4,0.002284882272678398,0.9681612891,1.302634E-4,0.0011413299260073751
0.85,0.982302407,7.35679E-5,8.577173194007452E-4,0.6436426103,9.343562E-4,0.00305672406343785,0.9753608227,9.75866E-5,9.878593017226694E-4,0.968178696,1.614187E-4,0.0012705065918758548,0.9736769748,7.71094E-5,8.781195818338183E-4,0.9481443268,5.308324E-4,0.002303980034635717,0.9685566992,1.322551E-4,0.0011500221736992725
0.86,0.9823896945,6.77992E-5,8.234026961335505E-4,0.6444853008,9.913553E-4,0.0031485795209903783,0.9754044014,1.069558E-4,0.001034194372446495,0.9683088213,1.604985E-4,0.0012668800258903762,0.973933816,8.63125E-5,9.290452088031023E-4,0.9493382365,5.110522E-4,0.002260646367745296,0.9691911739,1.331926E-4,0.0011540909842815688
0.87,0.9819841218,6.31217E-5,7.944916613785195E-4,0.6464285731,0.0011563575,0.0034005256946536954,0.9756745982,1.131416E-4,0.001063680403128684,0.9682936484,1.706709E-4,0.001306410731737917,0.9745634878,9.41943E-5,9.705374799563384E-4,0.9499206316,5.044713E-4,0.0022460438553153854,0.9701190418,1.531614E-4,0.0012375839365473358
0.88,0.9812875563,5.67558E-5,7.533644536344942E-4,0.6467811108,0.0012855065,0.00358539607296042,0.9760514992,1.139358E-4,0.0010674071388181738,0.9682403415,1.786175E-4,0.0013364785819458538,0.9746351898,9.97635E-5,9.988168000189023E-4,0.9512446308,5.364184E-4,0.0023160708106618848,0.9708154464,1.659655E-4,0.0012882759797496809
0.89,0.9804694837,5.50902E-5,7.422277278571585E-4,0.6389671326,0.0013589799,0.0036864344562191798,0.9760563362,1.244564E-4,0.0011156002868411249,0.9693896759,1.516098E-4,0.0012312993137332613,0.9744131422,1.163856E-4,0.0010788215793169878,0.9535211271,5.3189E-4,0.002306274051365102,0.9713145566,1.687152E-4,0.0012989041535078714
0.9,0.979845373,5.48019E-5,7.402830539732758E-4,0.6391752481,0.0012753749,0.003571239140690525,0.9756185693,1.410938E-4,0.0011878291122884637,0.9705154765,1.417512E-4,0.001190593129494707,0.9751031041,1.29392E-4,0.0011375060439399872,0.9547938287,5.662186E-4,0.0023795348284906446,0.9724742407,1.772535E-4,0.0013313658400304553
0.91,0.9796571469,6.41978E-5,8.012352962769426E-4,0.6377142847,0.0014744668,0.0038398786439157164,0.9760571426,1.350287E-4,0.0011620185024344492,0.9719428647,1.385908E-4,0.0011772459386211532,0.9752000004,1.413119E-4,0.0011887468191334942,0.9560571444,6.324107E-4,0.0025147777237760002,0.9728000033,1.992958E-4,0.0014117216439511013
0.92,0.9787096876,7.27358E-5,8.52852859525018E-4,0.649032259,0.0015835357,0.003979366406854237,0.9762580651,1.77324E-4,0.001331630579402561,0.9725806522,1.483096E-4,0.0012178242894605115,0.9761290359,1.492556E-4,0.0012217020913463316,0.9564516103,6.873103E-4,0.002621660351761837,0.9741290343,2.089535E-4,0.0014455223969209194
0.93,0.9787499845,7.30652E-5,8.547818435133026E-4,0.6573529482,0.0019007116,0.00435971512830827,0.9766176379,2.112167E-4,0.001453329625377533,0.9718382257,2.043081E-4,0.0014293638445126559,0.9763235211,1.74299E-4,0.0013202234659329458,0.9563235259,7.032039E-4,0.0026517992005429068,0.9747794056,2.220024E-4,0.0014899744964260294
0.94,0.9800000012,9.92023E-5,9.960035140500257E-4,0.6598290801,0.0025454336,0.005045229033453288,0.9770085484,2.238692E-4,0.0014962259187702904,0.9705982924,2.55783E-4,0.0015993217312348382,0.9761538476,1.952389E-4,0.0013972791417608723,0.9560683787,8.353237E-4,0.002890196706108427,0.9754700869,2.400438E-4,0.0015493346959259643
0.95,0.9795876276,1.244886E-4,0.0011157445944301053,0.6721649289,0.0043409979,0.006588624970356107,0.9770103079,2.938408E-4,0.0017141785204581232,0.9697938126,3.69848E-4,0.001923143260394295,0.9771134007,2.460142E-4,0.0015684839814292014,0.9568041211,8.646247E-4,0.002940450135608492,0.9757731944,2.606037E-4,0.0016143224584945846
0.96,0.9799999845,1.604474E-4,0.0012666783332796058,0.6666666806,0.0032507846,0.005701565223690772,0.9778204972,3.747368E-4,0.0019358119743404835,0.9697435766,6.259838E-4,0.0025019668263188462,0.9764102453,2.912757E-4,0.0017066801106241322,0.958333323,9.874384E-4,0.0031423532583081744,0.9752563971,3.395393E-4,0.001842659219714812
0.97,0.9791525316,2.661199E-4,0.0016313181786518534,0.6355932176,0.0049953724,0.0070677948470509525,0.9766101599,6.371093E-4,0.002524102414720924,0.9674576283,9.557219E-4,0.003091475214197908,0.9784745687,4.692427E-4,0.0021662010525341363,0.9591525358,0.0011322358,0.0033648711713823456,0.9750847387,3.914756E-4,0.0019785742341393206
0.98,0.9835897446,3.788044E-4,0.0019462898037034464,0.6743589938,0.0055592075,0.007456009321346105,0.9766666681,7.450573E-4,0.002729573776251523,0.9620512843,0.0016931974,0.004114847992332159,0.9802564114,5.293566E-4,0.002300775086791406,0.9584615409,0.0014448228,0.0038010824774003522,0.9758974373,6.218662E-4,0.00249372452367939
0.99,0.9929999983,3.040405E-4,0.0017436757152635924,0.65,0.0088888878,0.009428089838350077,0.9764999968,0.0013866162,0.003723729582018544,0.9604999971,0.0030452019,0.005518334803181119,0.9814999962,0.0010936872,0.003307094192792216,0.9574999952,0.002746212,0.005240431279961603,0.9769999957,0.0011323235,0.0033650014858837727
1.0,1.0,0.0,0.0,0.7,0.2333333333,0.048304589150514464,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_aleatoric_entropy_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9208498454,1.23967E-5,3.5208947726394775E-4,0.7662512779,6.32956E-5,7.955853191204574E-4,0.8556608811,0.0069511304,0.008337343941567961,0.9162206316,2.75325E-5,5.247142079265626E-4,0.9182410628,8.06708E-5,8.981692490839352E-4,0.909816137,9.17824E-5,9.580313147282817E-4,0.9181695592,4.02373E-5,6.34328779104338E-4
0.02,0.9244283962,7.9682E-6,2.8228000283406544E-4,0.7713578284,6.92962E-5,8.324433914687532E-4,0.8609286019,0.0070135614,0.008374700830477469,0.9200866699,2.47484E-5,4.974776376883689E-4,0.922886917,8.18359E-5,9.046319693665485E-4,0.914203468,9.08249E-5,9.530209861277978E-4,0.9231469256,4.14637E-5,6.439231320584779E-4
0.03,0.9283381993,6.297E-6,2.509382394136055E-4,0.776313591,7.09594E-5,8.423740261902667E-4,0.8659945771,0.0070572956,0.008400771155078562,0.9240033382,2.32882E-5,4.825784910250352E-4,0.9272873223,8.21057E-5,9.06121956471644E-4,0.9182944077,8.96116E-5,9.466340369963463E-4,0.9276417857,4.33123E-5,6.581208095783023E-4
0.04,0.93166421,5.2651E-6,2.2945805716949666E-4,0.7805140018,8.3493E-5,9.137450410262153E-4,0.8709437543,0.0071032184,0.008428059325847203,0.9276048034,2.11068E-5,4.5942137521016584E-4,0.9311501998,8.2385E-5,9.076618313006227E-4,0.9219970506,8.64293E-5,9.296735986355642E-4,0.9317842841,4.45436E-5,6.67409919015293E-4
0.05,0.9347711307,4.1736E-6,2.0429390592966793E-4,0.7844155908,8.83095E-5,9.397313445873773E-4,0.8757760254,0.0071433498,0.008451834002155982,0.9308814114,2.04708E-5,4.524466819416405E-4,0.9348030674,7.93774E-5,8.909399530832591E-4,0.9256844747,8.74987E-5,9.354073978753857E-4,0.9356951261,4.59022E-5,6.775116235165268E-4
0.06,0.9374010324,3.3037E-6,1.817608318642936E-4,0.7882099867,9.46969E-5,9.731233220923235E-4,0.880225907,0.0071605815,0.008462021921503159,0.9337607557,2.02061E-5,4.495119575717647E-4,0.9384530985,7.64876E-5,8.745718952721954E-4,0.9291136003,8.46558E-5,9.200858655582097E-4,0.9395697069,4.63948E-5,6.811372842533287E-4
0.07,0.9402066129,2.9252E-6,1.7103216071838651E-4,0.7924314857,9.32569E-5,9.656961219762664E-4,0.8844671553,0.0071563353,0.008459512574610905,0.9366376698,2.02055E-5,4.495052836174454E-4,0.9420008707,7.74535E-5,8.800767012027986E-4,0.9325228351,8.22254E-5,9.067822230282197E-4,0.9431035239,4.6613E-5,6.827371382896935E-4
0.08,0.9429413074,2.9994E-6,1.7318775938270003E-4,0.795801276,1.01594E-4,0.0010079384901867773,0.8883930531,0.0071603499,0.00846188507367005,0.9390855145,1.88734E-5,4.344352656035189E-4,0.9452121359,7.67901E-5,8.762996062991241E-4,0.935777092,8.18251E-5,9.045722746138089E-4,0.94657507,4.28688E-5,6.547426975537795E-4
0.09,0.9455400008,2.9054E-6,1.7045233937966356E-4,0.7987333417,1.006865E-4,0.0010034266291064832,0.8920866662,0.0071614858,0.008462556233195735,0.9414911109,1.87757E-5,4.3330935831112626E-4,0.9483911121,7.40442E-5,8.604893956348329E-4,0.9387911099,7.9694E-5,8.927149601076482E-4,0.9497622216,4.06138E-5,6.372895731141378E-4
0.1,0.9477887666,2.7241E-6,1.6504847772699996E-4,0.8018876433,1.168449E-4,0.0010809481948733713,0.8956629223,0.007169503,0.008467291774823872,0.9438516849,1.90059E-5,4.3595756674245256E-4,0.9516022468,7.07386E-5,8.410624233670174E-4,0.9418382043,7.69889E-5,8.774331883397163E-4,0.9529483145,3.84268E-5,6.198935392468614E-4
0.11,0.9497409695,2.7877E-6,1.6696406799069074E-4,0.8047261894,1.227311E-4,0.001107840692518559,0.8990547621,0.0071135896,0.008434209862221832,0.9458736652,1.84106E-5,4.2907575088788226E-4,0.9545535111,6.62207E-5,8.137610214307392E-4,0.9446421283,7.62902E-5,8.734426140279624E-4,0.9557555121,3.60145E-5,6.001208211685377E-4
0.12,0.9513146424,2.4587E-6,1.568024234506597E-4,0.8077453554,1.36638E-4,0.0011689225808410068,0.9021696141,0.0070539163,0.00839875961079968,0.94786026,1.77656E-5,4.214925859371669E-4,0.9573155612,6.13471E-5,7.832438956034065E-4,0.9474626547,7.28838E-5,8.53720094644609E-4,0.9584417379,3.37163E-5,5.806573860720279E-4
0.13,0.9529916358,2.6436E-6,1.6259151269362124E-4,0.8108321726,1.403273E-4,0.0011845982441317394,0.9051789898,0.007004383,0.008369219198945621,0.9499000454,1.76556E-5,4.201856732445789E-4,0.9597931176,5.65114E-5,7.517406467658909E-4,0.95,6.82939E-5,8.264012342681973E-4,0.960867039,3.20818E-5,5.664079801697713E-4
0.14,0.9546425211,3.4919E-6,1.8686626233753377E-4,0.8135465682,1.373906E-4,0.0011721373639637976,0.9081961441,0.0069416217,0.008331639514525337,0.9517685819,1.70903E-5,4.1340416059831815E-4,0.9621095961,5.32283E-5,7.29577274865384E-4,0.9523753542,6.41438E-5,8.008982457216397E-4,0.9631843859,2.95724E-5,5.438051121495641E-4
0.15,0.9560123736,4.4844E-6,2.1176401960673112E-4,0.8162027061,1.498648E-4,0.0012241927952736857,0.9109754959,0.0068726665,0.008290154703019722,0.9534570539,1.73025E-5,4.159627387158614E-4,0.9641398996,4.74243E-5,6.886530331015757E-4,0.9544729948,6.08333E-5,7.799570500995552E-4,0.9652248406,2.83096E-5,5.320676648697983E-4
0.16,0.957363348,4.634E-6,2.1526727572949867E-4,0.8187816024,1.667654E-4,0.001291376784675952,0.9137346467,0.0067909949,0.008240749298455814,0.9552082837,1.64229E-5,4.0525177359266424E-4,0.9659980726,4.43261E-5,6.657784916922444E-4,0.9564820611,5.47842E-5,7.401634954521873E-4,0.9671923918,2.66231E-5,5.159757746251272E-4
0.17,0.9588596392,4.9714E-6,2.2296636517645438E-4,0.8214424908,1.788009E-4,0.0013371645373700277,0.916357215,0.0067013376,0.008186169800340084,0.9566544765,1.59285E-5,3.991052492764283E-4,0.9676535082,4.13656E-5,6.431609440878698E-4,0.9582967877,5.18453E-5,7.200368046148752E-4,0.9690886921,2.46461E-5,4.964483860382668E-4
0.18,0.9601701593,5.2898E-6,2.2999565213281748E-4,0.8241430223,1.945094E-4,0.0013946662683237162,0.9189395821,0.0065980245,0.008122822477439723,0.9582441419,1.55417E-5,3.942296285161733E-4,0.9693193591,3.78388E-5,6.151325060505257E-4,0.960115903,4.79032E-5,6.921213766385199E-4,0.9707373637,2.23548E-5,4.728086293628745E-4
0.19,0.9615355766,5.5208E-6,2.3496382700322193E-4,0.8263670444,1.971344E-4,0.0014040455833056133,0.9215205982,0.0064994165,0.008061895868838794,0.95972534,1.43221E-5,3.784455046634852E-4,0.970888887,3.55438E-5,5.961862125208868E-4,0.961692884,4.26977E-5,6.534347710368649E-4,0.9722546822,2.05248E-5,4.530430443125686E-4
0.2,0.9628614694,5.975E-6,2.4443813123160634E-4,0.829423666,2.020283E-4,0.001421366595920982,0.9238953504,0.0063997718,0.00799985737372861,0.9611172944,1.43265E-5,3.7850363274346524E-4,0.9722750247,3.23361E-5,5.686483975181852E-4,0.9631698674,3.9935E-5,6.319414529843726E-4,0.9736046481,1.95788E-5,4.4247937805054824E-4
0.21,0.9641321033,5.468E-6,2.3383755044902434E-4,0.8318484366,2.057629E-4,0.0014344437946465522,0.9263364077,0.0063277211,0.007954697417249761,0.9623527932,1.34484E-5,3.6672060209374656E-4,0.9735867894,3.01306E-5,5.489134722340125E-4,0.9645186913,3.88832E-5,6.235639502087978E-4,0.974966718,1.78209E-5,4.221480782853334E-4
0.22,0.9652501988,5.0999E-6,2.258295817646572E-4,0.8348716557,1.935419E-4,0.0013911933726121614,0.928527351,0.0062883653,0.007929921374137325,0.9634560555,1.28267E-5,3.581438258577132E-4,0.974788695,2.80385E-5,5.295139280510004E-4,0.9657013232,3.68045E-5,6.066671245419518E-4,0.9761835605,1.65797E-5,4.0718177758833953E-4
0.23,0.9663120544,4.5334E-6,2.1291782452392282E-4,0.838035208,1.852998E-4,0.0013612486914594262,0.9305883878,0.0062590571,0.007911420289682504,0.9645495152,1.27944E-5,3.576926054589331E-4,0.9759285533,2.56079E-5,5.060424883347247E-4,0.9668085104,3.50083E-5,5.916781219548345E-4,0.9773469955,1.57358E-5,3.966837531333997E-4
0.24,0.9673336893,3.7595E-6,1.9389430110243054E-4,0.8409526289,1.839617E-4,0.0013563248136047648,0.932703566,0.0062180565,0.007885465426973857,0.9656279927,1.17872E-5,3.4332491899074266E-4,0.9770250136,2.32756E-5,4.82447924650941E-4,0.9679270905,3.32621E-5,5.767330404962074E-4,0.9784380025,1.40208E-5,3.744435872064042E-4
0.25,0.9681175816,3.7623E-6,1.9396649195157394E-4,0.8440129519,1.989956E-4,0.0014106580024938716,0.9347357053,0.0062086465,0.007879496494066102,0.9667448729,1.14735E-5,3.387255526233591E-4,0.9780879146,2.20418E-5,4.694869540253488E-4,0.9690587914,3.22763E-5,5.681223459783993E-4,0.9793824184,1.28042E-5,3.578295683701949E-4
0.26,0.9689177412,3.3104E-6,1.8194504664870655E-4,0.8469527185,2.077272E-4,0.0014412744360460987,0.9365619028,0.0061910186,0.007868302612380893,0.9676660293,1.09906E-5,3.31520738416166E-4,0.9789942616,1.98651E-5,4.457028157864834E-4,0.9701366478,3.13675E-5,5.600669602824291E-4,0.9803060961,1.15537E-5,3.399073403149747E-4
0.27,0.9696011055,3.3509E-6,1.8305463665255792E-4,0.8498892009,2.058412E-4,0.0014347166967732688,0.9383268657,0.0061952393,0.007870984245950438,0.9687506896,1.02555E-5,3.2024209592119524E-4,0.9798864245,1.76424E-5,4.200285704568202E-4,0.971080333,3.13662E-5,5.600553544070442E-4,0.9811301929,1.09664E-5,3.3115555257310725E-4
0.28,0.9702415723,3.6835E-6,1.9192446430822726E-4,0.8521629274,2.110786E-4,0.0014528544317996901,0.9399522462,0.0062303374,0.00789324863411764,0.9697275251,9.9209E-6,3.149746021507131E-4,0.9807331467,1.69861E-5,4.121419658321632E-4,0.9719775289,2.92585E-5,5.409112681392393E-4,0.9818792152,1.04066E-5,3.2259262235829263E-4
0.29,0.9708459127,4.0438E-6,2.0109201873769132E-4,0.8553973258,1.977762E-4,0.0014063292644327643,0.9415750474,0.0062557072,0.007909302876992383,0.9706322944,9.2231E-6,3.0369557125516333E-4,0.981580742,1.62392E-5,4.029789076366156E-4,0.9729051536,2.73711E-5,5.231739672422549E-4,0.9825690681,1.01361E-5,3.1837242342891447E-4
0.3,0.9715342337,4.5915E-6,2.1427785699880425E-4,0.857728982,1.755032E-4,0.0013247762075158204,0.9430655843,0.0062599086,0.007911958417484257,0.9714851147,9.1843E-6,3.03056100417068E-4,0.9823288101,1.56487E-5,3.9558437785129993E-4,0.9737416977,2.71147E-5,5.207177738468315E-4,0.9832245028,9.5083E-6,3.083553145317914E-4
0.31,0.9722391522,4.7115E-6,2.1705989956691678E-4,0.8605803072,1.802335E-4,0.0013425107075923082,0.9444665861,0.0062330594,0.007894972704196007,0.9722567397,9.7372E-6,3.1204486856860824E-4,0.9829249698,1.57837E-5,3.972870498770379E-4,0.9745076168,2.49867E-5,4.998669823062931E-4,0.9838247395,8.3446E-6,2.888702130715453E-4
0.32,0.9728435516,5.0626E-6,2.2500222221124837E-4,0.8631171882,1.736567E-4,0.0013177886780512268,0.9459577599,0.0062009463,0.007874608752185723,0.9730606788,1.01273E-5,3.1823419049498754E-4,0.9836823326,1.45934E-5,3.8201308878099975E-4,0.9752914923,2.57198E-5,5.071469215128887E-4,0.9843991715,7.9184E-6,2.8139651739138494E-4
0.33,0.9734681654,5.5005E-6,2.3453144778472673E-4,0.8656806469,1.828641E-4,0.0013522725317035764,0.947256265,0.0061639612,0.007851089860649921,0.9739148849,1.01363E-5,3.1837556438897753E-4,0.9843253857,1.37293E-5,3.705307004824297E-4,0.9760217339,2.43403E-5,4.933588957341298E-4,0.9848988825,7.9613E-6,2.821577572919093E-4
0.34,0.9740778196,5.2713E-6,2.2959311836376976E-4,0.8676777005,2.052587E-4,0.0014326852410770482,0.9484466934,0.0061192896,0.007822588829792858,0.9746997547,9.9329E-6,3.1516503613186536E-4,0.9849019623,1.29799E-5,3.6027628287190925E-4,0.976749388,2.32857E-5,4.825525878077953E-4,0.9853676426,7.7635E-6,2.7863057980056675E-4
0.35,0.9745955145,5.3203E-6,2.306577551265077E-4,0.8702551365,2.104377E-4,0.0014506470969880994,0.9495986325,0.0060614543,0.007785534214169249,0.9753982562,9.7653E-6,3.1249479995673526E-4,0.9854324818,1.21359E-5,3.483661866484748E-4,0.9773739892,2.16302E-5,4.6508278832913175E-4,0.9857125092,7.8789E-6,2.8069378332980585E-4
0.36,0.9750616139,5.4013E-6,2.3240697063556422E-4,0.872006315,2.263532E-4,0.0015045039049467435,0.9508025274,0.0060098225,0.0077523044960837294,0.9760347551,9.8827E-6,3.143676191976521E-4,0.9860284346,1.12283E-5,3.35086555982182E-4,0.9779462892,2.07562E-5,4.5558972771562794E-4,0.9861011076,7.4206E-6,2.7240778256136517E-4
0.37,0.9755056238,5.7661E-6,2.4012704970494264E-4,0.8739004791,2.530151E-4,0.0015906448377937799,0.9519229546,0.0059614756,0.007721059253755278,0.9766677374,9.4999E-6,3.082190779299685E-4,0.9865296942,1.05805E-5,3.2527680519828033E-4,0.978532905,2.00363E-5,4.476192578520276E-4,0.9865361142,7.347E-6,2.710535002541011E-4
0.38,0.9759686857,6.2128E-6,2.4925488962104634E-4,0.8753750861,2.814895E-4,0.0016777648822168141,0.9530300039,0.005894379,0.007677485916626614,0.977211352,8.9223E-6,2.9870219282757197E-4,0.9870384771,1.07896E-5,3.2847526543105187E-4,0.9791095942,1.9768E-5,4.446121905661157E-4,0.986868875,7.3855E-6,2.717627641896513E-4
0.39,0.9765716177,6.9009E-6,2.626956413799057E-4,0.8768899322,2.876657E-4,0.0016960710480401462,0.9541379303,0.0058048214,0.007618937852483114,0.9779111427,7.9859E-6,2.825933474093118E-4,0.9874668461,1.08869E-5,3.299530269598993E-4,0.979651854,1.94523E-5,4.410476164769514E-4,0.9872645932,6.6607E-6,2.580833198794529E-4
0.4,0.977253117,6.7228E-6,2.5928362848432986E-4,0.8784967899,3.059343E-4,0.0017490977674218214,0.955298278,0.0057116904,0.007557572626180975,0.9784462386,8.0398E-6,2.8354541082514453E-4,0.9879642749,1.04653E-5,3.235011591942137E-4,0.9800808871,1.97945E-5,4.4491010327930294E-4,0.9875699329,6.5892E-6,2.566943707992055E-4
0.41,0.977867673,6.2877E-6,2.5075286638441443E-4,0.8793623626,3.134874E-4,0.001770557539307887,0.9563558459,0.0055980239,0.007481994319698458,0.978998974,8.2638E-6,2.874682591174198E-4,0.9883544755,9.7924E-6,3.129281067593641E-4,0.9805416512,1.85169E-5,4.303126770152141E-4,0.9878608173,6.8048E-6,2.608601157708859E-4
0.42,0.978549509,5.9399E-6,2.437191006055947E-4,0.88057881,3.233676E-4,0.0017982424753074876,0.9574023709,0.0054455281,0.0073793821557092435,0.9795083684,7.6011E-6,2.757009249168381E-4,0.9887552291,9.2896E-6,3.047884512247798E-4,0.9809449083,1.87774E-5,4.333289743370503E-4,0.9881485367,6.4557E-6,2.540806958428759E-4
0.43,0.979212485,6.4368E-6,2.5370849414239167E-4,0.8811280608,3.179342E-4,0.0017830709464292215,0.9585207504,0.0052835865,0.0072688283099822905,0.9800674027,7.9791E-6,2.8247300756001445E-4,0.98915573,9.0431E-6,3.007174753817942E-4,0.9812983328,1.90182E-5,4.3609861270130175E-4,0.9883895022,6.9245E-6,2.6314444702482323E-4
0.44,0.9799024957,6.7988E-6,2.607450862432502E-4,0.8819429338,3.393732E-4,0.0018422084572599269,0.9596352494,0.0051300305,0.007162423123496684,0.9805994946,8.263E-6,2.874543442009531E-4,0.9894546765,8.816E-6,2.969174969583302E-4,0.9817045873,1.93532E-5,4.3992272048622356E-4,0.9886529475,6.8589E-6,2.61895017134729E-4
0.45,0.9805992651,6.3892E-6,2.5276866894455096E-4,0.8828676462,3.423323E-4,0.0018502224190620974,0.9608124959,0.0049850966,0.007060521652116082,0.981264708,7.9212E-6,2.81446264853524E-4,0.9897683811,8.4486E-6,2.906647553453979E-4,0.9821727973,1.86622E-5,4.319976851789833E-4,0.988812502,6.8708E-6,2.621221089492453E-4
0.46,0.9813146096,6.2398E-6,2.4979591670001335E-4,0.8834082484,3.439849E-4,0.001854682991780536,0.9620112357,0.0048322846,0.006951463586900243,0.981647945,8.3881E-6,2.896221676598668E-4,0.99011985,8.0701E-6,2.840792143047428E-4,0.9825131124,1.85777E-5,4.310185610852507E-4,0.9889625496,6.9328E-6,2.633021078533174E-4
0.47,0.9819839823,5.7656E-6,2.4011663832396122E-4,0.8846241891,3.486256E-4,0.0018671518417097202,0.963147656,0.004665579,0.006830504373763332,0.9820068687,8.3539E-6,2.8903114019081054E-4,0.9904692918,7.7812E-6,2.7894802383239786E-4,0.9828882104,1.72163E-5,4.149252944808258E-4,0.9891873318,7.0291E-6,2.651244990565753E-4
0.48,0.9826760018,5.035E-6,2.2438805672316876E-4,0.8856476128,3.559565E-4,0.0018866809481202697,0.9641851419,0.0045370362,0.006735752519206744,0.9823453891,8.8078E-6,2.9677937933758137E-4,0.9907545668,7.0992E-6,2.6644323973409417E-4,0.9831038523,1.70977E-5,4.134936517045939E-4,0.9893971241,7.2269E-6,2.688289418942834E-4
0.49,0.9832117385,4.1552E-6,2.038430768998545E-4,0.8863600373,3.763931E-4,0.0019400853074027441,0.9653013462,0.0043759404,0.006615089115045995,0.9827597129,8.1389E-6,2.852875742124076E-4,0.9910586816,6.614E-6,2.5717698186268536E-4,0.983465507,1.61366E-5,4.01703871029394E-4,0.9895559072,7.074E-6,2.6596992311161803E-4
0.5,0.9837297833,3.936E-6,1.9839354828219593E-4,0.8868122995,3.731036E-4,0.0019315889831949238,0.9664077669,0.0042754285,0.006538676089240084,0.9830946642,7.9386E-6,2.8175521290652283E-4,0.9913066387,6.6962E-6,2.587701682961156E-4,0.9837297761,1.60788E-5,4.0098379019606266E-4,0.9897815543,6.9512E-6,2.6365128484420476E-4
0.51,0.9841848975,3.8432E-6,1.9604081207748552E-4,0.8875773847,4.111479E-4,0.0020276782289110865,0.9673503935,0.0041535178,0.006444779127324691,0.98340487,8.0978E-6,2.8456633673011996E-4,0.9915270334,6.5154E-6,2.5525281585126537E-4,0.9839867938,1.58287E-5,3.978529879239315E-4,0.9899669838,6.8707E-6,2.621202014343801E-4
0.52,0.9844481945,3.6694E-6,1.915567800940494E-4,0.8882055521,3.901277E-4,0.001975165056394022,0.9684203857,0.0040111482,0.006333362613967402,0.9837910706,7.6225E-6,2.7608875384557046E-4,0.9917228293,6.3137E-6,2.5127077028576166E-4,0.984237569,1.52851E-5,3.909616349464484E-4,0.9901390094,6.9938E-6,2.644579361637688E-4
0.53,0.9847246087,3.9967E-6,1.9991748297735245E-4,0.8889845133,4.163442E-4,0.002040451420642011,0.9694191051,0.0039326383,0.006271075107188559,0.9840963858,7.5928E-6,2.755503583739277E-4,0.9919578332,6.0247E-6,2.454526430902711E-4,0.9844836527,1.54959E-5,3.936483202047228E-4,0.9902753878,7.3051E-6,2.702794849780501E-4
0.54,0.9849538475,4.1213E-6,2.0300985197768112E-4,0.8898461401,4.195824E-4,0.0020483710601353457,0.9703076941,0.0038350372,0.006192767717265036,0.9843692333,7.6283E-6,2.7619377255832546E-4,0.9921450555,6.0136E-6,2.4522642598219307E-4,0.9848087919,1.563E-5,3.9534794801541595E-4,0.9904131901,7.255E-6,2.693510720231126E-4
0.55,0.9851056182,3.9543E-6,1.988542179587851E-4,0.8904719055,4.015677E-4,0.0020039154173766916,0.9713033712,0.0037164468,0.006096266726448245,0.9846831447,7.6867E-6,2.772489855707321E-4,0.9923460686,6.1963E-6,2.4892368308379175E-4,0.9851146072,1.54915E-5,3.9359242878896945E-4,0.9905797768,6.8349E-6,2.6143641674411007E-4
0.56,0.9851792252,3.2954E-6,1.8153236626012453E-4,0.891130507,3.866942E-4,0.001966454169310844,0.9722380501,0.003631203,0.006025946398699544,0.9849448514,7.8168E-6,2.7958540734451787E-4,0.9925183833,6.0418E-6,2.4580073230159427E-4,0.9853354794,1.58165E-5,3.976996354034034E-4,0.9906847399,6.7021E-6,2.5888414397177745E-4
0.57,0.9852634043,2.9233E-6,1.7097660658698313E-4,0.8914393187,3.823017E-4,0.001955253691979637,0.9730997169,0.0035151753,0.005928891380350967,0.9852586979,7.8541E-6,2.8025167260874645E-4,0.9927563536,6.3557E-6,2.521051367981224E-4,0.9855973667,1.4923E-5,3.863029898926489E-4,0.9908043283,6.791E-6,2.605954719483821E-4
0.58,0.9854164684,2.9095E-6,1.7057256520320023E-4,0.8929706275,3.457043E-4,0.0018593125073531884,0.9740635568,0.0033443077,0.00578299896247613,0.9855560917,7.8908E-6,2.8090567811989847E-4,0.9929417437,6.3277E-6,2.5154919995897424E-4,0.9857390505,1.4638E-5,3.8259639308284125E-4,0.990895524,7.0483E-6,2.654863461649205E-4
0.59,0.9854043353,2.7212E-6,1.6496060135680882E-4,0.8931459486,3.668263E-4,0.0019152709991016937,0.9749654794,0.0031752278,0.005634915970979514,0.9859072942,8.6657E-6,2.943756104027642E-4,0.9930966461,6.307E-6,2.51137412585222E-4,0.9859467447,1.46009E-5,3.821112403476244E-4,0.9910502982,7.4779E-6,2.734574921262901E-4
0.6,0.9854701728,2.9051E-6,1.704435390385919E-4,0.8939332664,3.575904E-4,0.0018910060814286134,0.9759302306,0.0029539523,0.005435027414834262,0.9863296247,7.8946E-6,2.809733083408458E-4,0.9933114284,6.1335E-6,2.47659039810785E-4,0.9862234569,1.49554E-5,3.8672212246004237E-4,0.9911678463,7.2622E-6,2.694846934428744E-4
0.61,0.9855935717,3.0093E-6,1.7347334089133122E-4,0.8951788545,3.449337E-4,0.001857239079924822,0.976796267,0.00274289,0.005237260734391596,0.9865785378,8.0943E-6,2.84504832999371E-4,0.993421464,6.1061E-6,2.471052407376258E-4,0.9864800441,1.51618E-5,3.893815609399089E-4,0.9912493551,7.0377E-6,2.652866374320426E-4
0.62,0.9856093693,3.53E-6,1.8788294228055935E-4,0.8959553003,3.492761E-4,0.0018688929878406628,0.9777009106,0.0025403832,0.0050402214237074945,0.9868653518,8.3247E-6,2.8852556212578465E-4,0.9935763747,5.752E-6,2.3983327542274028E-4,0.9867376286,1.49838E-5,3.8708913702143594E-4,0.9913198507,6.71E-6,2.590366769397724E-4
0.63,0.9856284136,3.8336E-6,1.9579581200832667E-4,0.8977595687,3.292921E-4,0.0018146407357931761,0.9785573763,0.0023449168,0.004842434098673931,0.9871639335,8.6897E-6,2.9478297101427013E-4,0.9936612034,5.7368E-6,2.395161789942383E-4,0.9870218581,1.5017E-5,3.8751774152933954E-4,0.9914699429,6.8341E-6,2.614211162090775E-4
0.64,0.9856067508,4.041E-6,2.0102238681301145E-4,0.8996067405,3.376438E-4,0.001837508639435472,0.9794269693,0.0021642241,0.004652122203897916,0.9874044979,8.4686E-6,2.9100859093848076E-4,0.9937696654,5.7455E-6,2.396977263137888E-4,0.9871853942,1.55749E-5,3.9465047827159667E-4,0.9915168554,6.6853E-6,2.5855947091530025E-4
0.65,0.9855632627,4.0352E-6,2.008780724718355E-4,0.9012709439,3.372575E-4,0.0018364571870860481,0.9800808758,0.0019899391,0.004460873344985262,0.9876891959,8.0751E-6,2.841672043005667E-4,0.9938821459,5.8798E-6,2.424829890940806E-4,0.9874119002,1.53607E-5,3.9192728917491825E-4,0.9916060048,6.6778E-6,2.584143958838207E-4
0.66,0.9855681252,3.5576E-6,1.886160120456373E-4,0.9037477612,3.325589E-4,0.0018236197520316564,0.980791207,0.0018376267,0.00428675483320425,0.9879595643,8.537E-6,2.9218145047213385E-4,0.9939619422,6.3083E-6,2.511632934964821E-4,0.9876026279,1.52259E-5,3.902037929082699E-4,0.9916775888,6.6523E-6,2.57920530396477E-4
0.67,0.9855759788,3.4771E-6,1.864698367028834E-4,0.9052083254,3.165559E-4,0.001779201787319246,0.9815686256,0.0016829152,0.004102334944882,0.988180145,8.5278E-6,2.920239716187697E-4,0.994062497,6.316E-6,2.5131653347919633E-4,0.9876838249,1.56213E-5,3.9523790304068763E-4,0.9917830861,7.032E-6,2.6517918470347554E-4
0.68,0.9855716985,3.8432E-6,1.9604081207748552E-4,0.9082754314,3.126676E-4,0.0017682409338096435,0.982375232,0.0015300806,0.003911624470728242,0.988477571,8.8045E-6,2.9672377727442065E-4,0.9941756135,6.1478E-6,2.4794757510409335E-4,0.9879027152,1.53608E-5,3.9192856491968025E-4,0.9918635494,6.9354E-6,2.6335147616825694E-4
0.69,0.9855185866,4.0058E-6,2.001449474755733E-4,0.9120026171,3.048065E-4,0.0017458708428746954,0.9829941213,0.0013966912,0.003737233201179718,0.9887801588,8.3298E-6,2.886139289777955E-4,0.9942726773,6.0912E-6,2.468035656144376E-4,0.9879321522,1.53314E-5,3.9155331693142376E-4,0.9918917125,7.1028E-6,2.665107877741537E-4
0.7,0.9855458242,4.1773E-6,2.0438444167793202E-4,0.9163072824,2.424586E-4,0.0015571082171769565,0.9835983825,0.00128103,0.003579147943296002,0.9890094358,8.5467E-6,2.923473960889681E-4,0.994386794,6.0366E-6,2.4569493279268096E-4,0.9881199461,1.58392E-5,3.9798492433759344E-4,0.9919204837,7.6734E-6,2.770090251237313E-4
0.71,0.9856694543,4.3656E-6,2.0894018282752603E-4,0.9202231467,2.413331E-4,0.0015534899420337424,0.9844490933,0.0011415653,0.0033787058173211826,0.9893444932,8.479E-6,2.911872249945042E-4,0.9945746124,6.3423E-6,2.51839234433398E-4,0.9883821505,1.61531E-5,4.0190919372415455E-4,0.9920850766,7.6764E-6,2.770631696924007E-4
0.72,0.9856967497,5.7154E-6,2.390690276886573E-4,0.9242599308,2.346438E-4,0.0015318087347968741,0.9849891716,0.0010140509,0.0031844165870689722,0.9895956624,8.2367E-6,2.869965156582916E-4,0.9946570301,6.2347E-6,2.4969381249842775E-4,0.988642596,1.71755E-5,4.144333480790367E-4,0.9921082973,8.4595E-6,2.9085219614092655E-4
0.73,0.9857827777,5.9961E-6,2.448693529211036E-4,0.9286142349,2.033724E-4,0.0014260869538706257,0.9856554317,9.038003E-4,0.003006327161171917,0.9899176049,7.9735E-6,2.823738656462386E-4,0.9947490633,6.2287E-6,2.495736364282093E-4,0.9888689178,1.75586E-5,4.1902983187357915E-4,0.9920524371,8.659E-6,2.9426178820907075E-4
0.74,0.9858320308,6.4569E-6,2.541043092904959E-4,0.9324261308,1.779674E-4,0.0013340442271529082,0.9861353016,8.163289E-4,0.00285714700356842,0.9900310963,8.8487E-6,2.97467645299451E-4,0.9948522663,6.4838E-6,2.546330693370364E-4,0.9890513176,1.79163E-5,4.2327650537207946E-4,0.9921772975,8.7564E-6,2.9591214912537807E-4
0.75,0.9860598689,6.491E-6,2.547744100179608E-4,0.9377022624,1.827008E-4,0.0013516685984367618,0.9866343069,7.45818E-4,0.002730966861754276,0.9901375407,9.5568E-6,3.091407446455417E-4,0.9949271864,6.3587E-6,2.5216462876462276E-4,0.9891585767,1.77596E-5,4.214214042974087E-4,0.9921844649,9.0084E-6,3.001399673485689E-4
0.76,0.9860657144,6.9887E-6,2.6436149492692763E-4,0.9422072411,1.978123E-4,0.001406457606897556,0.9870092654,6.763049E-4,0.002600586280053019,0.9902948624,9.169E-6,3.0280356668969407E-4,0.9949705118,6.387E-6,2.5272514714606457E-4,0.9893597335,1.71005E-5,4.1352750815393165E-4,0.9921819723,9.3353E-6,3.0553723177380527E-4
0.77,0.9861159927,7.5814E-6,2.7534342192977844E-4,0.9475395381,1.666269E-4,0.0012908404239099424,0.9873813719,6.087312E-4,0.002467247859457983,0.9904042178,1.00567E-5,3.1712300452663476E-4,0.9950615156,6.8291E-6,2.6132546756870063E-4,0.9894991201,1.76957E-5,4.206625726161052E-4,0.9922144151,9.9216E-6,3.1498571396176053E-4
0.78,0.9860202187,7.0705E-6,2.6590411805761866E-4,0.9526654363,1.500418E-4,0.0012249155072901969,0.9879319853,5.4642E-4,0.0023375628333801,0.9905974239,1.04421E-5,3.231423834782432E-4,0.9952389729,6.3551E-6,2.5209323672006754E-4,0.9897610295,1.89609E-5,4.3544115561118014E-4,0.9922242659,9.8715E-6,3.141894333041772E-4
0.79,0.9859095281,7.8508E-6,2.8019279077092613E-4,0.9563041329,1.445497E-4,0.0012022882349919256,0.9882771879,5.116444E-4,0.0022619557909030847,0.9906929713,1.17908E-5,3.4337734345760206E-4,0.9953994268,6.5794E-6,2.56503411283359E-4,0.9899037498,1.85734E-5,4.309686763559505E-4,0.9923291612,1.06006E-5,3.255856262183575E-4
0.8,0.9856420618,7.7039E-6,2.775590027363551E-4,0.9605662405,1.267736E-4,0.0011259378313210726,0.9886349857,4.840269E-4,0.002200061135514193,0.9907178944,1.27306E-5,3.5679966367697154E-4,0.9954499495,7.4457E-6,2.728681000043794E-4,0.9901112223,1.91581E-5,4.3769966872274417E-4,0.9923154682,1.1339E-5,3.367343166355339E-4
0.81,0.9852765977,8.293E-6,2.8797569341873285E-4,0.9638297915,9.85867E-5,9.929083542804945E-4,0.9888723391,4.369274E-4,0.0020902808423750147,0.9908829737,1.36095E-5,3.689105582658214E-4,0.9955638319,7.9806E-6,2.8249955752177735E-4,0.9903191459,2.02683E-5,4.5020328741580734E-4,0.992297864,1.24404E-5,3.527095122051573E-4
0.82,0.9848764116,8.5802E-6,2.9291978424135165E-4,0.9676404417,7.48503E-5,8.651606787181211E-4,0.9889662927,4.00148E-4,0.00200036996578133,0.9908202261,1.40543E-5,3.7489065072364767E-4,0.9956853902,8.8684E-6,2.9779858965414864E-4,0.9904269671,2.09513E-5,4.5772590051252287E-4,0.992415731,1.34249E-5,3.6640005458514875E-4
0.83,0.9843281722,8.3512E-6,2.8898442864625076E-4,0.969560045,7.57833E-5,8.705360417581801E-4,0.9890011859,3.751848E-4,0.0019369687658813705,0.9908561182,1.55581E-5,3.944375742750683E-4,0.9957788354,9.2366E-6,3.039177520316969E-4,0.9905588567,2.25024E-5,4.74366946571955E-4,0.992223537,1.50075E-5,3.8739514710434874E-4
0.84,0.9839141417,7.9428E-6,2.8182973583353477E-4,0.9724747479,7.18464E-5,8.47622557510122E-4,0.989103536,3.570309E-4,0.0018895261310709626,0.9907954556,1.58229E-5,3.9778008999948706E-4,0.995896467,9.6096E-6,3.09993548319961E-4,0.9907323241,2.34535E-5,4.842881373727835E-4,0.9921969724,1.53748E-5,3.921071282188071E-4
0.85,0.9832884139,8.8431E-6,2.9737350251829767E-4,0.9761455536,5.8546E-5,7.651535793551514E-4,0.989245286,3.373943E-4,0.001836829605597645,0.990727762,1.63021E-5,4.037585912398645E-4,0.9959838229,1.01266E-5,3.1822319211521964E-4,0.9909433985,2.46608E-5,4.965964156133228E-4,0.9921967691,1.47615E-5,3.842069754702535E-4
0.86,0.9829581547,8.4424E-6,2.905580836941213E-4,0.9777777791,4.12748E-5,6.424546676614623E-4,0.9892640698,3.090702E-4,0.0017580392487086289,0.9906782103,1.7517E-5,4.1853315280871117E-4,0.9960894591,1.20011E-5,3.464260382823439E-4,0.9912121207,2.71364E-5,5.209260984055225E-4,0.9922077906,1.49333E-5,3.864362819405031E-4
0.87,0.9822084022,9.2994E-6,3.049491760933287E-4,0.9794712305,3.80538E-5,6.168776215749765E-4,0.9893779194,2.783706E-4,0.0016684441854614136,0.9907154,1.74661E-5,4.1792463435409016E-4,0.9962208474,1.26189E-5,3.5523091081717537E-4,0.9913219357,2.61013E-5,5.108943139241227E-4,0.9921306485,1.60181E-5,4.002261860498385E-4
0.88,0.9812626165,1.00573E-5,3.171324644371812E-4,0.9806397319,3.47973E-5,5.898923630629575E-4,0.9892592645,2.568384E-4,0.0016026178583804687,0.9906902438,1.93787E-5,4.402124487108469E-4,0.9963468122,1.39164E-5,3.730469139397885E-4,0.991414147,2.83704E-5,5.326387143270756E-4,0.992070716,1.65639E-5,4.069877148023021E-4
0.89,0.9804595476,1.11036E-5,3.3322064761956156E-4,0.9806985259,2.94733E-5,5.428931754958797E-4,0.9893750072,2.498207E-4,0.0015805717320007972,0.9906066251,2.08819E-5,4.56967176064102E-4,0.9965073621,1.50524E-5,3.8797422594806475E-4,0.9916544205,2.71299E-5,5.208637057810805E-4,0.9920220661,1.94705E-5,4.412538951669435E-4
0.9,0.9794545448,1.02281E-5,3.198140084486607E-4,0.9830303013,2.28547E-5,4.7806589503958554E-4,0.989515155,2.147541E-4,0.0014654490779279913,0.9908484888,2.42775E-5,4.927220311697052E-4,0.9965656614,1.56241E-5,3.952733231575336E-4,0.9917575812,2.95728E-5,5.438087899252825E-4,0.9919191939,2.21787E-5,4.709426716703425E-4
0.91,0.9786067414,9.3326E-6,3.0549304411066385E-4,0.98292135,2.82793E-5,5.317828504192289E-4,0.9893033689,2.062916E-4,0.001436285486941924,0.990719105,2.83257E-5,5.322189399110107E-4,0.9965617955,1.59611E-5,3.9951345409134845E-4,0.991685394,3.5145E-5,5.928321853610852E-4,0.9918202251,2.70877E-5,5.204584517519146E-4
0.92,0.9775505054,1.0679E-5,3.2678739265767275E-4,0.9835858583,2.30276E-5,4.7987081594945945E-4,0.9890151471,2.099063E-4,0.001448814342833477,0.9906060606,2.84809E-5,5.336749947299387E-4,0.996691916,1.76099E-5,4.1964151367566104E-4,0.9922222209,3.25518E-5,5.705418477202176E-4,0.9916919184,3.06987E-5,5.540640757168795E-4
0.93,0.9762536013,1.59591E-5,3.9948842286103865E-4,0.9838616669,2.80526E-5,5.296470522904853E-4,0.988818444,2.216823E-4,0.0014888999294781365,0.9902305472,3.42092E-5,5.848863137396873E-4,0.9967147028,1.74523E-5,4.177595001911985E-4,0.9926224798,2.72338E-5,5.218601345188191E-4,0.9917579263,3.8928E-5,6.239230721811784E-4
0.94,0.9743097609,2.58005E-5,5.079419258143592E-4,0.9838383675,2.72082E-5,5.216148004035162E-4,0.9884848392,2.473878E-4,0.0015728566368235855,0.9898653102,3.90476E-5,6.248807886309196E-4,0.9967003334,2.10657E-5,4.5897385546455694E-4,0.9923905647,3.24345E-5,5.695129498088696E-4,0.9916161543,4.13378E-5,6.429447876762048E-4
0.95,0.9718145216,5.43599E-5,7.372916654893097E-4,0.9850806594,4.71513E-5,6.866680420698199E-4,0.98798388,2.443726E-4,0.0015632421437512488,0.9893951708,4.88282E-5,6.987717796247928E-4,0.9969354868,2.20466E-5,4.6953807087391755E-4,0.9930242002,3.90398E-5,6.248183736094834E-4,0.9913306528,5.03785E-5,7.097781343490372E-4
0.96,0.9699494988,1.104685E-4,0.0010510399611813055,0.9843434334,3.6561E-5,6.046569275217146E-4,0.9869697034,2.644443E-4,0.001626174344896635,0.9886363721,6.76982E-5,8.227891588979524E-4,0.9970707107,2.79192E-5,5.283862223790473E-4,0.9935353613,4.28116E-5,6.543057389324963E-4,0.9906060672,7.16378E-5,8.463911625247513E-4
0.97,0.9708053654,1.741434E-4,0.0013196340401793218,0.9845637441,3.0529E-5,5.525305421422421E-4,0.9849664354,2.922063E-4,0.0017094042821989186,0.9873825413,9.30707E-5,9.647315688832826E-4,0.9967114061,3.77588E-5,6.144818955835884E-4,0.9944295233,4.19082E-5,6.473654300316013E-4,0.9902684468,9.86169E-5,9.930604211225015E-4
0.98,0.9779797894,2.007215E-4,0.0014167621536447111,0.9898989797,2.26735E-5,4.7616698751593435E-4,0.9829292911,2.755746E-4,0.0016600439753211359,0.9853535306,1.656705E-4,0.0012871305295112847,0.9968686855,5.29631E-5,7.277575145609971E-4,0.9947474706,6.48873E-5,8.055265358757587E-4,0.9899999952,1.700404E-4,0.0013039953987648884
0.99,0.9824000126,9.92323E-5,9.96154104544071E-4,0.9880000055,1.955556E-4,0.0013984119564706245,0.9790000057,5.848486E-4,0.002418364323256527,0.9800000042,3.717174E-4,0.00192799740663726,0.9964000022,1.162019E-4,0.0010779698511554023,0.9944000036,1.056969E-4,0.0010280899766071062,0.9906000042,2.703434E-4,0.0016442122734002444
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.87,0.1142424242,0.033799766892687294,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_aleatoric_entropy_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870741359,9.2664E-6,3.044076214551797E-4,0.7708769381,2.91961E-5,5.403341558702355E-4,0.8428480786,0.0020101777,0.004483500529720053,0.8424318099,1.77998E-5,4.2189809196060605E-4,0.859588486,1.55876E-5,3.948113473546575E-4,0.8525198269,6.83596E-5,8.267986453786677E-4,0.8416127473,0.0010178611,0.0031903935493916733
0.02,0.8744589531,8.9753E-6,2.9958805049601025E-4,0.771589905,2.8349E-5,5.324377897933241E-4,0.8466103303,0.002006641,0.004479554665365744,0.8452438951,1.74736E-5,4.180143538205357E-4,0.8636107314,1.57224E-5,3.96514816873216E-4,0.8565598732,6.67696E-5,8.171266731664069E-4,0.8455618721,0.0010315532,0.003211780191731682
0.03,0.8779218268,9.6306E-6,3.1033208019797117E-4,0.7722910225,2.97729E-5,5.456454893060145E-4,0.8501375735,0.0020090264,0.00448221641601563,0.8478214753,1.72212E-5,4.1498433705382183E-4,0.8673998547,1.57532E-5,3.9690301082254343E-4,0.8600461233,6.69726E-5,8.183678879330493E-4,0.8492749077,0.0010351657,0.00321739910486716
0.04,0.8811643493,9.3756E-6,3.061960156501061E-4,0.7727882266,3.03945E-5,5.513120713352828E-4,0.8533286983,0.0020099428,0.0044832385615757725,0.8502199513,1.64641E-5,4.0575978115136056E-4,0.8708887982,1.66055E-5,4.0749846625478235E-4,0.8632264936,6.63054E-5,8.142812781834051E-4,0.8527129996,0.0010398094,0.0032246075730234212
0.05,0.8843889928,9.6426E-6,3.1052536128310036E-4,0.7730149567,3.02725E-5,5.502045074333724E-4,0.8564347649,0.0020073708,0.004480369181217102,0.852515077,1.60774E-5,4.009663327512673E-4,0.8741204649,1.65623E-5,4.0696805771460736E-4,0.8663521445,6.53496E-5,8.083909945069899E-4,0.8561439323,0.0010487848,0.0032384947120537343
0.06,0.8875098127,9.2146E-6,3.035555962257985E-4,0.7730271399,3.00247E-5,5.479479902326498E-4,0.8594538641,0.0020130228,0.004486672263493289,0.8547490585,1.61501E-5,4.018718701277809E-4,0.8772192097,1.64589E-5,4.0569569876941014E-4,0.8695081431,6.42737E-5,8.017088000015966E-4,0.8595064729,0.0010584417,0.0032533700988359748
0.07,0.8902270442,8.9083E-6,2.984677537021378E-4,0.772881496,3.04919E-5,5.521947120355283E-4,0.8623497665,0.0020018212,0.004474171655178196,0.8569961208,1.63923E-5,4.0487405449102313E-4,0.8802186006,1.61873E-5,4.023344379990358E-4,0.8725877792,6.46692E-5,8.041716234734971E-4,0.8627886575,0.0010611066,0.0032574631233522815
0.08,0.8929974419,8.0764E-6,2.841900772370492E-4,0.7723464131,3.3095E-5,5.752825392796135E-4,0.8653481227,0.0020066536,0.004479568729241689,0.8590930015,1.59004E-5,3.987530564146186E-4,0.8832380515,1.70721E-5,4.1318397839219275E-4,0.8756902736,6.44902E-5,8.030579057577356E-4,0.8662098998,0.0010593262,0.0032547291746011678
0.09,0.8956344366,7.0863E-6,2.662010518386432E-4,0.7718795836,3.5292E-5,5.940707028628832E-4,0.8681600934,0.002017087,0.004491199171713496,0.861149835,1.54148E-5,3.926168615839111E-4,0.8863745368,1.71634E-5,4.1428733989828844E-4,0.8787785709,6.48361E-5,8.052086686070885E-4,0.8696886051,0.0010591933,0.003254525003744786
0.1,0.8983847868,7.5688E-6,2.751145216087294E-4,0.7714024007,3.2992E-5,5.743866293708446E-4,0.8709698254,0.0020192965,0.004493658309217558,0.8631998962,1.52167E-5,3.900858879785322E-4,0.8895107257,1.73641E-5,4.1670253178976486E-4,0.8820443028,6.37325E-5,7.983263743607623E-4,0.8731728595,0.0010505987,0.003241294031710175
0.11,0.9013185781,7.9219E-6,2.8145870034518387E-4,0.7708678722,3.43789E-5,5.863352283463786E-4,0.8736091065,0.0020220627,0.004496735148971974,0.8653192788,1.52244E-5,3.901845717093386E-4,0.8928391236,1.78968E-5,4.2304609677906263E-4,0.8852725339,6.27217E-5,7.919703277269926E-4,0.8766528487,0.0010360839,0.0032188257175560157
0.12,0.9042681259,6.9653E-6,2.639185480408681E-4,0.7704218984,3.38918E-5,5.821666428094279E-4,0.87612167,0.0020356105,0.004511774041327868,0.8672990823,1.5419E-5,3.9267034520065297E-4,0.8962090784,1.77683E-5,4.215246137534557E-4,0.8884229779,6.16179E-5,7.849707000901371E-4,0.8801953429,0.0010065468,0.003172612172957798
0.13,0.9072498453,5.5158E-6,2.3485740354521506E-4,0.7700081229,3.56727E-5,5.972662722772817E-4,0.8786258239,0.0020349343,0.004511024606450291,0.8692989278,1.50031E-5,3.8733835338112334E-4,0.8994667488,1.78402E-5,4.22376609200841E-4,0.8914761329,6.04442E-5,7.774586805740869E-4,0.8838094383,9.701876E-4,0.003114783459568257
0.14,0.9101633811,4.8911E-6,2.211583143361334E-4,0.7694779158,3.76619E-5,6.136929199526422E-4,0.8810989445,0.0020425407,0.004519447643241373,0.8712878817,1.50171E-5,3.87519031790698E-4,0.9027427918,1.76052E-5,4.195855097593338E-4,0.8943775094,6.00685E-5,7.750387087107327E-4,0.8872581196,9.171244E-4,0.0030284061814756617
0.15,0.9130048901,4.377E-6,2.092128103152386E-4,0.7688983202,3.74135E-5,6.116657584007789E-4,0.8835469544,0.0020547117,0.004532892784966351,0.8732219023,1.49606E-5,3.8678934835385527E-4,0.9057281339,1.71809E-5,4.144984921564854E-4,0.8971788692,5.88838E-5,7.673578044172093E-4,0.8907433712,8.474713E-4,0.0029111360325481186
0.16,0.9158377761,3.5331E-6,1.8796542235209113E-4,0.7684982657,3.88279E-5,6.231203736036883E-4,0.8862190443,0.0020618518,0.004540761830354021,0.8751574653,1.51078E-5,3.8868753517446375E-4,0.9085590094,1.71362E-5,4.139589351614481E-4,0.8998915994,5.85062E-5,7.648934566330137E-4,0.8941958714,7.676572E-4,0.0027706627366029233
0.17,0.9186674845,3.308E-6,1.8187908071023453E-4,0.7678929448,3.91898E-5,6.260175716383687E-4,0.8887894827,0.00207912,0.004559736834511395,0.8769831669,1.52672E-5,3.9073264516802276E-4,0.9111963308,1.70623E-5,4.130653701292327E-4,0.9024683189,5.66645E-5,7.52758261329625E-4,0.8974616975,6.839871E-4,0.0026153147038167316
0.18,0.9215010518,2.6586E-6,1.630521389004143E-4,0.7670783162,4.0222E-5,6.342081677178244E-4,0.89141011,0.0020880433,0.00456951124301057,0.8788435775,1.51548E-5,3.892916644368333E-4,0.9138196439,1.64856E-5,4.060246297947946E-4,0.9050124449,5.34526E-5,7.311128503863135E-4,0.9007802063,5.970148E-4,0.002443388630570258
0.19,0.9244519806,2.7061E-6,1.6450227961946302E-4,0.7664017856,3.79476E-5,6.16016233552331E-4,0.8940362465,0.0020996439,0.004582187141529686,0.8807209992,1.57352E-5,3.966761903618618E-4,0.9163707709,1.65779E-5,4.071596738381639E-4,0.9073524565,5.2636E-5,7.255067194726732E-4,0.9040158921,5.142707E-4,0.0022677537344253235
0.2,0.9272027063,2.8222E-6,1.6799404751359495E-4,0.7656985879,4.00218E-5,6.326278526906636E-4,0.8967651051,0.0021038995,0.004586828424957707,0.8825834,1.63815E-5,4.0474065770564733E-4,0.9188127935,1.63573E-5,4.044415903440199E-4,0.9096516883,5.20919E-5,7.217471856543675E-4,0.9072203696,4.300859E-4,0.0020738512482818047
0.21,0.9298370427,2.5709E-6,1.603402631905037E-4,0.7648847342,3.94091E-5,6.277666764013522E-4,0.8995399451,0.002102132,0.004584901307552868,0.8844773459,1.64649E-5,4.057696390810924E-4,0.9212172091,1.63366E-5,4.041856009310574E-4,0.9118968582,5.12594E-5,7.159567026014911E-4,0.9103060412,3.522341E-4,0.0018767900788314073
0.22,0.9322381008,2.4822E-6,1.575499920660106E-4,0.7640635967,3.82251E-5,6.182645065018693E-4,0.9023035115,0.00209732,0.0045796506416974645,0.8863188088,1.61958E-5,4.024400576483409E-4,0.9235221905,1.55547E-5,3.943944725779001E-4,0.9140827209,5.06377E-5,7.116017144442529E-4,0.9133390367,2.810216E-4,0.0016763698875844793
0.23,0.9345453614,2.6931E-6,1.6410667262485094E-4,0.763292551,3.91941E-5,6.260519147802361E-4,0.9050703365,0.0021015108,0.004584223816525542,0.8881529033,1.69043E-5,4.1114839170304436E-4,0.9257156003,1.57244E-5,3.9654003580975275E-4,0.9160530096,5.00005E-5,7.071103167116147E-4,0.9163078493,2.179638E-4,0.001476359712265273
0.24,0.9366422242,3.1486E-6,1.774429485778457E-4,0.762580049,3.95843E-5,6.29160551846665E-4,0.9076616412,0.0020990709,0.004581561851596025,0.8900537103,1.71664E-5,4.143235450707575E-4,0.9279312134,1.56681E-5,3.958295087534531E-4,0.9181098932,4.81151E-5,6.936504883585105E-4,0.9191644293,1.756992E-4,0.00132551574868049
0.25,0.9385881776,2.7804E-6,1.6674531477675768E-4,0.7617059112,4.31272E-5,6.567130271282884E-4,0.9102082664,0.0021031385,0.004585998800697619,0.8917320758,1.81994E-5,4.2660754798760887E-4,0.9300136042,1.51322E-5,3.890012853449202E-4,0.9199874383,4.64534E-5,6.815673114227237E-4,0.921576134,1.590771E-4,0.0012612577056256187
0.26,0.9404879624,2.2519E-6,1.5006331996860524E-4,0.7610268414,4.14066E-5,6.43479603406355E-4,0.9126646864,0.0020973117,0.0045796415798619,0.8934942204,1.92562E-5,4.388188692387783E-4,0.932015487,1.41353E-5,3.75969413649568E-4,0.9217852962,4.59158E-5,6.776119833651114E-4,0.9234751254,1.640939E-4,0.0012809914129298448
0.27,0.9421741891,2.0301E-6,1.4248157775656472E-4,0.7604408503,4.22642E-5,6.501092215928029E-4,0.9149215186,0.0020939262,0.004575943837067933,0.8952408409,2.03086E-5,4.5065064074069615E-4,0.9339989281,1.44844E-5,3.8058376213390924E-4,0.9236322707,4.47918E-5,6.69266762957791E-4,0.9253559202,1.744568E-4,0.0013208209568295016
0.28,0.9437032574,2.0434E-6,1.4294754282603113E-4,0.759751457,4.64411E-5,6.814770722482159E-4,0.917105633,0.0020873126,0.004568711634585838,0.896950835,2.07979E-5,4.560471466855154E-4,0.9358857542,1.37622E-5,3.709743926472554E-4,0.9253428531,4.24717E-5,6.517031532837631E-4,0.9272822404,1.796396E-4,0.0013402969820155532
0.29,0.9452891082,2.0698E-6,1.438679950510189E-4,0.7589939237,4.47055E-5,6.686217166679527E-4,0.9192227757,0.0020745514,0.004554724360485495,0.8986257583,2.18506E-5,4.674462535949989E-4,0.937695964,1.31584E-5,3.627450895601483E-4,0.9269972378,4.28313E-5,6.544562628625385E-4,0.9292526263,1.727721E-4,0.0013144280124829963
0.3,0.9466707772,2.2046E-6,1.4847895473770012E-4,0.7580399156,4.65697E-5,6.824199586764737E-4,0.9212065476,0.0020600944,0.004538826279997947,0.9003666723,2.21647E-5,4.7079401015730866E-4,0.9393058968,1.28544E-5,3.5853033344474493E-4,0.9285276961,4.23169E-5,6.505144118311292E-4,0.9311897272,1.586149E-4,0.0012594240747262218
0.31,0.9480318493,2.5755E-6,1.6048364402642407E-4,0.7571331024,4.86982E-5,6.978409560924322E-4,0.9231376559,0.0020423599,0.004519247614371224,0.9020045531,2.22281E-5,4.714668599170041E-4,0.9411137694,1.16889E-5,3.4189033329417196E-4,0.9301069391,4.17933E-5,6.464773777944592E-4,0.9330762231,1.454501E-4,0.001206026948289299
0.32,0.9493027812,2.3618E-6,1.5368148880070105E-4,0.7566893578,4.53219E-5,6.732154187182584E-4,0.925004043,0.0020101494,0.004483468969447652,0.9036592418,2.21021E-5,4.7012870578172527E-4,0.9427911818,1.12341E-5,3.3517308961191974E-4,0.9315075606,4.1265E-5,6.423783931609157E-4,0.9349763381,1.307598E-4,0.0011435025142079924
0.33,0.9505342072,2.3007E-6,1.5168058544190815E-4,0.7559161246,4.52882E-5,6.729650808177197E-4,0.9268615276,0.0019820438,0.004452015049390557,0.905380742,2.31858E-5,4.815163548624283E-4,0.9442900658,1.12937E-5,3.360610063664037E-4,0.9329065132,4.04893E-5,6.363120303750354E-4,0.9368615311,1.127431E-4,0.0010618055377516168
0.34,0.9518339676,1.9941E-6,1.4121260566960728E-4,0.755233109,4.9141E-5,7.010064193714634E-4,0.9286132282,0.0019489195,0.004414656838305782,0.9070908642,2.36463E-5,4.8627461377291745E-4,0.9458147001,1.12335E-5,3.351641388931698E-4,0.9342947185,4.05208E-5,6.365595023248023E-4,0.9386286855,9.86285E-5,9.931188247133372E-4
0.35,0.9529754722,1.511E-6,1.2292273996295397E-4,0.7545586348,5.01972E-5,7.084998235709025E-4,0.9302704972,0.0019198953,0.0043816609864296896,0.9088757372,2.35148E-5,4.849206120593349E-4,0.9472575802,1.09614E-5,3.310800507430189E-4,0.9356780559,4.0302E-5,6.348385621557657E-4,0.9404371464,8.84024E-5,9.40225504865721E-4
0.36,0.9540647584,1.362E-6,1.1670475568716127E-4,0.7536734939,4.83384E-5,6.952582254098113E-4,0.9318950063,0.0018902432,0.0043476927214328295,0.9105102408,2.33313E-5,4.830248440815441E-4,0.948609103,1.02864E-5,3.2072418056641755E-4,0.9369311935,4.0364E-5,6.353266876182678E-4,0.9422040963,7.95582E-5,8.919540346901291E-4
0.37,0.9551407939,1.2711E-6,1.127430707405116E-4,0.7528283,4.58088E-5,6.768219854585103E-4,0.9335596758,0.0018689217,0.004323102705233823,0.9120159489,2.45001E-5,4.94975756982097E-4,0.9499152768,9.8008E-6,3.1306229412051523E-4,0.9381148767,4.12719E-5,6.424320975791917E-4,0.9437677544,7.22182E-5,8.498129205889966E-4
0.38,0.9562463605,1.0432E-6,1.0213716267842963E-4,0.7522217989,4.44585E-5,6.667720750001458E-4,0.9351955932,0.0018388019,0.00428812534798133,0.9136662859,2.45397E-5,4.953756150639633E-4,0.9511090022,8.9829E-6,2.9971486449624084E-4,0.9392518049,4.24969E-5,6.51896464172034E-4,0.9452677548,6.57359E-5,8.107767880249163E-4
0.39,0.9572706199,1.0104E-6,1.0051865498503251E-4,0.7512289286,4.40916E-5,6.640150600701765E-4,0.9367957789,0.0018029917,0.004246164975598569,0.9153635329,2.36714E-5,4.865326299437685E-4,0.9524334091,8.1976E-6,2.863145123810527E-4,0.9403088397,4.2785E-5,6.541024384605212E-4,0.9467121339,6.03231E-5,7.766794705668485E-4
0.4,0.9581841975,9.116E-7,9.547774609824008E-5,0.750457865,4.55554E-5,6.749474053583731E-4,0.9384078997,0.0017634553,0.0041993514975529255,0.9168903744,2.43432E-5,4.933882852277706E-4,0.9535753542,7.9489E-6,2.8193793643282555E-4,0.9414809018,4.25955E-5,6.526522810808218E-4,0.9481501853,5.51267E-5,7.424735685531169E-4
0.41,0.9591592389,9.435E-7,9.713392816107047E-5,0.7497804999,4.62196E-5,6.798499834522319E-4,0.9399840367,0.0017117591,0.004137341054348795,0.9184727943,2.49372E-5,4.993716051198746E-4,0.9547385913,7.4854E-6,2.735945905897995E-4,0.9424810439,4.16125E-5,6.450775147220681E-4,0.9495676482,5.01573E-5,7.082181867193189E-4
0.42,0.9601353329,9.056E-7,9.516301802696256E-5,0.7489105463,4.42637E-5,6.65309702319153E-4,0.9415374213,0.0016666753,0.00408249347825566,0.9199824023,2.59592E-5,5.095017173670762E-4,0.9558208156,7.3372E-6,2.708726638108763E-4,0.9434578419,4.3256E-5,6.576929374715833E-4,0.9508688599,4.63439E-5,6.807635419145182E-4
0.43,0.9609639186,7.066E-7,8.405950273467004E-5,0.7478105307,4.36938E-5,6.610128591790027E-4,0.9429619938,0.001616867,0.004021028475402779,0.9215932244,2.66952E-5,5.166739784428861E-4,0.9569237137,7.3686E-6,2.7145165315392724E-4,0.9443307656,4.52862E-5,6.729502210416459E-4,0.9521385294,4.29944E-5,6.557011514401969E-4
0.44,0.9617689955,5.798E-7,7.61445992832059E-5,0.7468320668,4.21418E-5,6.491671587503483E-4,0.9444631314,0.0015726712,0.00396569186901857,0.9232183909,2.72446E-5,5.219636002634666E-4,0.9581272781,7.4245E-6,2.724793570162701E-4,0.9452158689,4.75221E-5,6.893627492111827E-4,0.9533333337,3.94707E-5,6.282571129720698E-4
0.45,0.9624932164,5.405E-7,7.35187051028512E-5,0.7461966515,4.47187E-5,6.687204199065556E-4,0.9458170408,0.0015198174,0.0038984835513312097,0.9247038639,2.75026E-5,5.244292135264777E-4,0.9592164952,7.4536E-6,2.7301282021179886E-4,0.9460482383,5.07844E-5,7.126317422063095E-4,0.9545069236,3.67222E-5,6.059884487347923E-4
0.46,0.9631918591,5.899E-7,7.68049477572897E-5,0.7455668628,4.23336E-5,6.506427591236222E-4,0.9472485453,0.0014741276,0.0038394369378855543,0.9262485451,2.79712E-5,5.288780577789175E-4,0.9602747059,7.931E-6,2.816203117674576E-4,0.9468561071,5.3437E-5,7.31006155924832E-4,0.9555276179,3.39747E-5,5.828782034010192E-4
0.47,0.9639277232,7.645E-7,8.743569065318807E-5,0.7448904037,4.2277E-5,6.502076591366792E-4,0.9486418837,0.0014172968,0.003764700253672263,0.927776953,2.91031E-5,5.394728908851677E-4,0.9613181245,7.9082E-6,2.8121522007174503E-4,0.9476066387,5.62375E-5,7.499166620365225E-4,0.9566691351,3.19856E-5,5.655581314064895E-4
0.48,0.9646777344,8.384E-7,9.156418513807678E-5,0.7443773627,3.98376E-5,6.311703415085345E-4,0.9499607551,0.0013604429,0.0036884182246594544,0.9292467934,2.86809E-5,5.355455162728935E-4,0.9622898096,7.8064E-6,2.793993557616052E-4,0.9483350962,5.93008E-5,7.700701266767851E-4,0.9576437742,3.1289E-5,5.593657122133963E-4
0.49,0.9653393871,8.9E-7,9.433981132056603E-5,0.7434662163,3.68153E-5,6.067561289348465E-4,0.9513436973,0.0012958686,0.0035998174953738972,0.9307157171,2.84482E-5,5.333685405045933E-4,0.9632999837,7.8779E-6,2.806759697587237E-4,0.9490611011,6.06335E-5,7.786751569171833E-4,0.9586947834,2.95559E-5,5.43653382220694E-4
0.5,0.9659764516,8.592E-7,9.269304181005175E-5,0.7430455327,4.66976E-5,6.833564223741517E-4,0.9526797491,0.0012262817,0.0035018305213131034,0.932105183,2.88633E-5,5.372457538222149E-4,0.964171114,7.7727E-6,2.7879562406895843E-4,0.9497237074,6.23949E-5,7.899044245983181E-4,0.9595965451,2.84192E-5,5.330966141329355E-4
0.51,0.966605801,8.353E-7,9.139474820797965E-5,0.7421912491,5.33973E-5,7.307345619306644E-4,0.9539500237,0.0011599203,0.0034057602675467338,0.9335303551,2.80197E-5,5.293363769853721E-4,0.9651177341,8.0667E-6,2.8401936553692955E-4,0.950416466,6.36867E-5,7.980394727079607E-4,0.9604821426,2.69156E-5,5.188024672262074E-4
0.52,0.9671888769,8.977E-7,9.474703161577148E-5,0.741308254,4.85557E-5,6.968192018020169E-4,0.9552788204,0.0010917841,0.0033042156406626975,0.9350564176,2.78664E-5,5.278863514053001E-4,0.9660114473,7.9903E-6,2.826711870707731E-4,0.9510155338,6.60917E-5,8.129680190511801E-4,0.9613736701,2.58292E-5,5.082243599041667E-4
0.53,0.9677772206,9.237E-7,9.610931276416454E-5,0.7405143499,4.81974E-5,6.942434731418078E-4,0.9564829665,0.0010349845,0.003217117498631345,0.9364545745,2.65322E-5,5.150941661482878E-4,0.9668453562,7.3033E-6,2.702461840618661E-4,0.9515798277,6.80316E-5,8.248127060127044E-4,0.9621576482,2.48597E-5,4.985950260481947E-4
0.54,0.968276459,8.092E-7,8.995554457619608E-5,0.7402389109,5.02226E-5,7.086790528864248E-4,0.9576774853,9.739521E-4,0.003120820565171923,0.9378105885,2.70426E-5,5.200249993990674E-4,0.9676604187,7.7294E-6,2.7801798502974584E-4,0.9521587002,7.25642E-5,8.518462302552029E-4,0.9629727054,2.42757E-5,4.927037649541558E-4
0.55,0.9689255244,7.501E-7,8.66083136886985E-5,0.7394732177,5.59638E-5,7.480895668300688E-4,0.9589987832,9.143603E-4,0.003023839116090669,0.9390633208,2.64937E-5,5.14720312402765E-4,0.9684824723,7.4746E-6,2.733971470224223E-4,0.9526670182,7.66815E-5,8.756797359765726E-4,0.9637240571,2.30295E-5,4.798906125358153E-4
0.56,0.9694898337,8.234E-7,9.074139077620532E-5,0.7393685341,6.12875E-5,7.828633341778117E-4,0.9602443779,8.534184E-4,0.0029213325726455725,0.9404513013,2.6067E-5,5.105585177038965E-4,0.9692615062,7.2291E-6,2.6886985699404835E-4,0.9531377143,7.90335E-5,8.890078739808776E-4,0.9644684303,2.22889E-5,4.7211121571087467E-4
0.57,0.9699598414,1.1319E-6,1.0639078907499464E-4,0.738864547,6.19177E-5,7.868780083342017E-4,0.9614476085,7.931419E-4,0.0028162775076330812,0.941920411,2.41405E-5,4.913298281195637E-4,0.9701423919,7.215E-6,2.6860752037126585E-4,0.9535615218,8.22029E-5,9.066581494697988E-4,0.9651423877,2.18715E-5,4.676697552760922E-4
0.58,0.9704485154,1.1865E-6,1.0892658077806353E-4,0.7384414136,6.51474E-5,8.071393931657655E-4,0.9626275432,7.291217E-4,0.002700225360965266,0.9434105814,2.32792E-5,4.824852329346464E-4,0.9708204079,6.6088E-6,2.5707586428912383E-4,0.953941319,8.62341E-5,9.286231743823756E-4,0.9657372457,2.16089E-5,4.6485374043886104E-4
0.59,0.9709285861,1.729E-6,1.3149144458861193E-4,0.7380815566,6.27085E-5,7.918869868863864E-4,0.9635956335,6.835875E-4,0.002614550630605573,0.9447271675,2.24681E-5,4.7400527423226E-4,0.9716025263,6.1835E-6,2.48666443252804E-4,0.9543155289,9.15112E-5,9.566148650318998E-4,0.9664139408,2.1328E-5,4.6182247671589134E-4
0.6,0.9713638157,2.1014E-6,1.4496206400296596E-4,0.7374607444,6.95477E-5,8.33952636544786E-4,0.9645761371,6.322664E-4,0.002514490803323806,0.9460145181,2.13998E-5,4.625991785552586E-4,0.9723076952,6.04E-6,2.4576411454889016E-4,0.954609499,9.82886E-5,9.914060722025057E-4,0.9670427775,2.17424E-5,4.6628746498270784E-4
0.61,0.9718494689,2.6266E-6,1.620678870103513E-4,0.7370094597,6.32154E-5,7.950811279360113E-4,0.9657275128,5.855204E-4,0.0024197528799445615,0.9473918289,2.09581E-5,4.578001747487652E-4,0.9729603547,5.8742E-6,2.4236748956904265E-4,0.9549768579,1.051659E-4,0.0010255042662027302,0.9675749642,2.21799E-5,4.7095541190223097E-4
0.62,0.9723218298,3.0348E-6,1.742067736914957E-4,0.7366246641,7.30426E-5,8.546496358157534E-4,0.9667568702,5.36165E-4,0.002315523698863823,0.9488142943,2.03417E-5,4.5101773801038025E-4,0.9735302597,6.248E-6,2.499599967994879E-4,0.955275771,1.102719E-4,0.0010501042805359856,0.968155337,2.29333E-5,4.788872518662404E-4
0.63,0.9726686531,3.1417E-6,1.7724841325100768E-4,0.7361900687,7.87634E-5,8.874874647002064E-4,0.9676919818,4.880589E-4,0.0022092055133011053,0.9500912213,1.8823E-5,4.338548144252867E-4,0.9741854119,6.8662E-6,2.6203434889342274E-4,0.9556194317,1.156615E-4,0.0010754603665407666,0.968771745,2.35452E-5,4.8523396418634996E-4
0.64,0.972999779,3.3282E-6,1.8243354954612927E-4,0.7358622313,7.22012E-5,8.497128926878773E-4,0.9686178321,4.477943E-4,0.002116115072485426,0.9513320237,1.96966E-5,4.438085172684274E-4,0.974826684,7.4665E-6,2.732489707208428E-4,0.9559123611,1.197982E-4,0.0010945236406766188,0.9692936546,2.38533E-5,4.883984029457918E-4
0.65,0.9732944596,3.0275E-6,1.7399712641305316E-4,0.7356806517,8.32798E-5,9.12577667927503E-4,0.9696344477,4.026182E-4,0.0020065348240187607,0.9526306349,1.91045E-5,4.3708694787193084E-4,0.9753891015,7.3945E-6,2.7192829937319876E-4,0.956236819,1.236273E-4,0.0011118781408050074,0.9697488248,2.43E-5,4.929503017546495E-4
0.66,0.9735941786,3.2822E-6,1.8116842992088882E-4,0.7350877106,8.40541E-5,9.168102311820042E-4,0.9706948274,3.667511E-4,0.0019150746721733856,0.9539704466,1.88712E-5,4.344099446375509E-4,0.9760318559,7.4441E-6,2.728387802347753E-4,0.956539703,1.269257E-4,0.0011266130657861199,0.9702331483,2.48075E-5,4.980712800393132E-4
0.67,0.9738867724,3.4527E-6,1.8581442355210213E-4,0.7340152264,8.78496E-5,9.37281174461538E-4,0.9717197895,3.259403E-4,0.0018053816770976711,0.9551855385,1.83518E-5,4.2839000922056996E-4,0.9767245436,7.5081E-6,2.740091239356821E-4,0.9567863941,1.335908E-4,0.0011558148640677711,0.9706731665,2.55671E-5,5.05639199429791E-4
0.68,0.9742776603,3.54E-6,1.881488772222678E-4,0.7337748408,8.36272E-5,9.144790866936214E-4,0.9725410807,2.911019E-4,0.0017061708589704609,0.9564189368,1.77676E-5,4.2151631047920315E-4,0.9773043895,7.6198E-6,2.760398521952944E-4,0.9571498662,1.35742E-4,0.001165083687981254,0.9710252631,2.58873E-5,5.087956367737443E-4
0.69,0.9746227884,3.5699E-6,1.8894178997776008E-4,0.733215189,7.22079E-5,8.497523168547409E-4,0.9734405065,2.593447E-4,0.0016104182686494835,0.9577189881,1.75891E-5,4.1939360987025066E-4,0.9777367103,7.3969E-6,2.719724250728371E-4,0.9573417741,1.378689E-4,0.0011741758812034934,0.9714607596,2.67049E-5,5.167678395566039E-4
0.7,0.9750026202,3.2243E-6,1.7956335929136545E-4,0.7332809985,6.14624E-5,7.839795915711072E-4,0.9744113016,2.266097E-4,0.0015053561040498026,0.9589691263,1.70097E-5,4.124281755651522E-4,0.978257457,7.495E-6,2.7376997644007646E-4,0.9575902683,1.389184E-4,0.001178636500368116,0.9717870218,2.81546E-5,5.306090839780262E-4
0.71,0.9754289591,3.7647E-6,1.940283484442415E-4,0.7329634607,6.43904E-5,8.024362903059657E-4,0.9752449274,1.968313E-4,0.0014029657871808565,0.9602408671,1.67471E-5,4.092322079211264E-4,0.9788308555,7.7603E-6,2.785731501778303E-4,0.9580514228,1.422291E-4,0.0011925984236112338,0.9721515542,2.88351E-5,5.369832399619191E-4
0.72,0.9759826201,3.9044E-6,1.9759554650851827E-4,0.7329688847,7.13859E-5,8.449017694383176E-4,0.9761255956,1.73351E-4,0.0013166282694823167,0.9615054649,1.65775E-5,4.071547617307208E-4,0.9794336993,7.946E-6,2.818865019826242E-4,0.9584076273,1.411729E-4,0.0011881620259880383,0.9724838829,3.03096E-5,5.505415515653655E-4
0.73,0.976526162,4.0842E-6,2.0209403751719147E-4,0.7322965145,6.90022E-5,8.306756286300929E-4,0.9769854653,1.546325E-4,0.0012435131684063502,0.9627470922,1.72124E-5,4.148782954072194E-4,0.9799563944,8.1063E-6,2.84715647620569E-4,0.9588749987,1.386796E-4,0.001177623029666115,0.9727936071,3.18321E-5,5.641994328249542E-4
0.74,0.9769031149,4.3244E-6,2.079519175194112E-4,0.7316933274,8.11156E-5,9.006419932470393E-4,0.9777180839,1.355328E-4,0.0011641855522209507,0.9639661944,1.84458E-5,4.294857389949054E-4,0.9805101138,8.145E-6,2.8539446385660673E-4,0.9592876559,1.33265E-4,0.0011544046084454099,0.9730606711,3.30591E-5,5.749704340224809E-4
0.75,0.9772119343,3.9296E-6,1.9823218709382186E-4,0.7315541565,9.12396E-5,9.551942210880466E-4,0.9783956033,1.25148E-4,0.0011186956690717991,0.9652653098,1.84185E-5,4.291677993512561E-4,0.9809607542,8.7476E-6,2.957634189686074E-4,0.9596546334,1.327113E-4,0.0011520039062433774,0.9733783388,3.61181E-5,6.009833608345576E-4
0.76,0.9775277865,4.2128E-6,2.0525106577068E-4,0.7308698416,9.42226E-5,9.706832645101078E-4,0.9791334236,1.156937E-4,0.0010756100594546333,0.9663930649,1.94815E-5,4.413785223592104E-4,0.9814225036,9.5026E-6,3.082628748325039E-4,0.9600098109,1.301885E-4,0.0011410017528470323,0.9737083024,3.62525E-5,6.021004899516358E-4
0.77,0.9779249024,4.4708E-6,2.114426636230257E-4,0.7306825995,9.1542E-5,9.567758358152655E-4,0.9797644889,1.031957E-4,0.0010158528436737281,0.9674095643,2.02834E-5,4.5037095821111734E-4,0.9819795042,1.03282E-5,3.213751701672051E-4,0.9604778177,1.264824E-4,0.0011246439436550573,0.9739385629,3.58498E-5,5.987470250448014E-4
0.78,0.9784516591,5.1606E-6,2.271695402117106E-4,0.7301105917,1.009242E-4,0.0010046103722339322,0.980595789,9.12543E-5,9.552711656906639E-4,0.9686657149,2.02798E-5,4.503309893844748E-4,0.9824438125,1.09313E-5,3.306251654063858E-4,0.9609596884,1.236018E-4,0.001111763464051594,0.9741812348,3.57501E-5,5.979138733964951E-4
0.79,0.9789499265,6.0797E-6,2.4657047674042404E-4,0.730680114,9.47746E-5,9.735224702080584E-4,0.9813191271,8.1388E-5,9.021529803752798E-4,0.9699663651,2.16371E-5,4.651569627555843E-4,0.9829185313,1.18101E-5,3.4365826048561674E-4,0.96142003,1.243894E-4,0.001115299959652111,0.9745291466,3.62225E-5,6.018513105410671E-4
0.8,0.979493717,6.9434E-6,2.6350332066218826E-4,0.7303375244,9.73614E-5,9.867188049287397E-4,0.9819780231,7.47915E-5,8.648207906844054E-4,0.9710988998,2.36785E-5,4.8660558977471684E-4,0.9833751941,1.20065E-5,3.4650396823124546E-4,0.9620486641,1.22518E-4,0.0011068784937833059,0.9748351628,3.90836E-5,6.251687772114024E-4
0.81,0.9799049956,7.0326E-6,2.651904975673148E-4,0.7315571964,1.028772E-4,0.0010142839839019444,0.9825072294,6.92561E-5,8.322024993954295E-4,0.9721272206,2.57383E-5,5.073292816307768E-4,0.9839074767,1.27457E-5,3.5701120430597135E-4,0.9624865741,1.242381E-4,0.0011146214604070745,0.9750722837,4.08483E-5,6.391267479929157E-4
0.82,0.980265916,7.0784E-6,2.6605262637305425E-4,0.7309503019,9.12039E-5,9.55007329814803E-4,0.9832519603,6.0191E-5,7.758285893159648E-4,0.973156057,2.55179E-5,5.051524522359562E-4,0.9843504775,1.32884E-5,3.6453257741935765E-4,0.962986052,1.258705E-4,0.0011219202288933023,0.9753400141,4.43327E-5,6.658280558822976E-4
0.83,0.9806140351,6.599E-6,2.5688518836242775E-4,0.7302862346,1.170803E-4,0.001082036505853661,0.9841597378,4.65857E-5,6.825371784745502E-4,0.9741043377,2.56515E-5,5.064730989894724E-4,0.9846675873,1.45729E-5,3.8174467907228256E-4,0.9633056301,1.289291E-4,0.001135469506415738,0.975563249,4.56236E-5,6.754524409608718E-4
0.84,0.9808435488,6.3743E-6,2.524737610129021E-4,0.7296714246,1.062491E-4,0.0010307720407539194,0.9848308021,4.08278E-5,6.38966352791757E-4,0.9751790082,2.59133E-5,5.090510779872684E-4,0.9849583131,1.57051E-5,3.9629660609195226E-4,0.9636292309,1.332608E-4,0.0011543864171065078,0.9758361906,4.9276E-5,7.019686602691035E-4
0.85,0.9809628475,7.1681E-6,2.6773307602909283E-4,0.7293040276,1.242601E-4,0.001114720144251462,0.985311358,3.48744E-5,5.905455105239562E-4,0.9765358484,2.44162E-5,4.941275139070886E-4,0.9852694952,1.71841E-5,4.1453709122345135E-4,0.9639769769,1.355242E-4,0.00116414861594214,0.9761590791,5.16087E-5,7.183919542979306E-4
0.86,0.9812443984,7.4737E-6,2.733806869550225E-4,0.7294282556,1.362279E-4,0.001167167083154764,0.9857735449,3.03398E-5,5.508157586707192E-4,0.9776121062,2.23358E-5,4.7260765969247686E-4,0.9856053811,1.98861E-5,4.4593833654441506E-4,0.9644955182,1.394187E-4,0.0011807569605977344,0.9764181608,5.29718E-5,7.27817284763147E-4
0.87,0.9817622167,7.6417E-6,2.764362494319441E-4,0.7294508159,1.333866E-4,0.0011549311667800814,0.9862884784,2.74379E-5,5.238119891716875E-4,0.9787567919,2.23236E-5,4.7247857094264074E-4,0.9857875675,2.05164E-5,4.5295032840257437E-4,0.9648883516,1.453053E-4,0.0012054264805453712,0.9767350656,5.64153E-5,7.511011915847292E-4
0.88,0.9824983716,7.3894E-6,2.718345084789641E-4,0.727926743,1.505665E-4,0.0012270554184713907,0.9868541586,2.33186E-5,4.8289336296950696E-4,0.9797449297,2.23331E-5,4.725790939091572E-4,0.9861151129,2.13169E-5,4.617022850279171E-4,0.9652190989,1.48824E-4,0.0012199344244671515,0.9770241982,6.07974E-5,7.797268752582536E-4
0.89,0.9831241077,7.4742E-6,2.73389831559259E-4,0.729315263,2.352965E-4,0.0015339377431955966,0.9873395109,2.13097E-5,4.616243061191644E-4,0.9810342348,2.29307E-5,4.788601048322986E-4,0.9865263897,2.14692E-5,4.6334868080097086E-4,0.9656490737,1.573908E-4,0.0012545549011502048,0.9772467893,6.66256E-5,8.162450612408015E-4
0.9,0.9839874375,6.9203E-6,2.6306463084192826E-4,0.7295918345,2.355267E-4,0.001534687916157549,0.9876687592,1.97318E-5,4.442049076721238E-4,0.9823233885,2.35801E-5,4.8559345135617307E-4,0.9868445843,2.26546E-5,4.759684863517752E-4,0.9658712739,1.627846E-4,0.0012758706831023277,0.9774803758,7.51248E-5,8.667456374277288E-4
0.91,0.9851264006,5.9552E-6,2.440327846827143E-4,0.7326068044,2.155401E-4,0.001468128400379204,0.9880819541,2.06082E-5,4.539625535217635E-4,0.9833478546,2.18894E-5,4.678610904958864E-4,0.9871578008,2.3707E-5,4.8689834668029015E-4,0.9660592872,1.889704E-4,0.0013746650501122082,0.9774978185,8.0981E-5,8.998944382537321E-4
0.92,0.9857941139,7.2523E-6,2.69300946897704E-4,0.7348039091,1.97627E-4,0.001405798705362898,0.9886666602,2.19092E-5,4.680726439346782E-4,0.984549011,2.58859E-5,5.087818786081124E-4,0.9874901861,2.59248E-5,5.091640207241671E-4,0.9662156779,2.028245E-4,0.001424164667445447,0.9776470524,8.69518E-5,9.324794903910756E-4
0.93,0.9860538167,8.5139E-6,2.917858803986238E-4,0.7357623339,2.033379E-4,0.001425965988374197,0.9885538131,2.41535E-5,4.91462104337659E-4,0.9856390142,3.09429E-5,5.562634268042435E-4,0.9878587437,2.82098E-5,5.311289862170958E-4,0.9664349794,2.247744E-4,0.0014992478114041054,0.9776457429,9.96772E-5,9.983846953955174E-4
0.94,0.9864967328,8.4938E-6,2.9144124622297374E-4,0.7415686429,1.49629E-4,0.0012232293325456188,0.9886797392,2.64155E-5,5.139601151840481E-4,0.9866143799,3.24875E-5,5.699780697535651E-4,0.9881960791,3.4881E-5,5.906013884169254E-4,0.9666666687,2.338563E-4,0.0015292360838013207,0.977542485,1.144127E-4,0.0010696387240559308
0.95,0.9864364195,1.09292E-5,3.305934058628514E-4,0.7463108242,1.698831E-4,0.0013033921129115367,0.9891836739,2.71785E-5,5.213300298275555E-4,0.9874254352,4.35883E-5,6.60214359128912E-4,0.9883987439,3.97248E-5,6.302761299620985E-4,0.9664992201,2.556173E-4,0.0015988036152073213,0.9778021985,1.238212E-4,0.0011127497472477807
0.96,0.9864901793,1.58366E-5,3.9795225844314544E-4,0.7552941144,1.980433E-4,0.0014072785793864697,0.9890195912,3.73593E-5,6.112225453957012E-4,0.9886274362,4.76895E-5,6.905758466671131E-4,0.9886666542,4.68802E-5,6.846911712589844E-4,0.9666078311,2.94716E-4,0.001716729448690154,0.9787450826,1.320953E-4,0.0011493271944924997
0.97,0.9863446587,2.16021E-5,4.6478059339864866E-4,0.7746736288,5.060593E-4,0.002249576182306347,0.9894778132,4.13787E-5,6.432627767872163E-4,0.9894778115,6.30007E-5,7.937298028926469E-4,0.9886684108,5.34657E-5,7.312024343504335E-4,0.9665013069,3.410025E-4,0.0018466253003790454,0.9795822489,1.310242E-4,0.0011446580275348615
0.98,0.9839607853,4.38355E-5,6.620838315500538E-4,0.8121568739,6.782006E-4,0.0026042284845996136,0.989333334,4.35202E-5,6.596984159447406E-4,0.9897647065,1.00628E-4,0.0010031350856190805,0.9890980399,6.60445E-5,8.126776728814445E-4,0.9665098059,3.536852E-4,0.0018806520145949383,0.9792549032,1.333737E-4,0.0011548753179456213
0.99,0.980078125,1.249988E-4,0.001118028622173869,0.86484375,0.0014383952,0.0037926180930855664,0.988046875,7.08439E-5,8.416881845434211E-4,0.98875,2.482343E-4,0.0015755453024270676,0.99015625,1.265339E-4,0.0011248728817070844,0.965546875,6.21566E-4,0.00249312254010909,0.978359375,1.909414E-4,0.0013818154724853822
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_epistemic_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.5744331479,0,0,0.4905937552,0.0022420621,0.014973516954944152,0.579036504,8.3812E-6,0.0020470955033901083,0.698279196,2.1111E-5,0.0014529624909129623,0.6873225689,9.28244E-5,0.003046709700644287,0.6859238923,4.42102E-5,0.0021026221724313667
0.02,0.5753185749,0,0,0.4925678551,0.0022642675,0.015047483178259413,0.5798849463,9.4434E-6,0.0021729473072304353,0.7004765809,2.26056E-5,0.0015035158795303758,0.6900484979,9.58171E-5,0.0030954337337439483,0.6883500099,4.59699E-5,0.002144059234256367
0.03,0.5762223005,0,0,0.4944617659,0.0022802627,0.015100538732111514,0.5803796947,1.01104E-5,0.0022483771925546655,0.7028571427,2.32529E-5,0.0015248901599787441,0.6925930679,9.54151E-5,0.0030889334728996676,0.6906246722,4.68692E-5,0.002164929560055015
0.04,0.5761374831,0,0,0.4963115454,0.0022981152,0.015159535612940127,0.5807025433,1.01284E-5,0.002250377746068424,0.7051801383,2.31778E-5,0.0015224256960521916,0.6949913204,9.56137E-5,0.0030921465036443537,0.693038857,4.56465E-5,0.0021365041539861324
0.05,0.5761808753,0,0,0.4982024133,0.0023183826,0.015226235910427764,0.580934763,8.3775E-6,0.0020466435937895977,0.707396096,2.19949E-5,0.001483067766489448,0.6974790454,9.55756E-5,0.003091530365369229,0.6954410613,4.59771E-5,0.002144227133491226
0.06,0.5767285824,0,0,0.5001028776,0.0023203189,0.0152325930162924,0.5813579261,9.4862E-6,0.002177865927921184,0.7097007871,2.08836E-5,0.001445115912305999,0.6997876823,9.61619E-5,0.0031009982263780806,0.6977389693,4.58008E-5,0.002140112146594192
0.07,0.5766243935,0,0,0.5021570295,0.0023228483,0.015240893346520078,0.5819229484,1.15238E-5,0.0024003958006962103,0.7121479511,1.99519E-5,0.001412511946852132,0.7021791518,9.53869E-5,0.0030884769709356745,0.700183624,4.38904E-5,0.0020950035799492087
0.08,0.5771664977,0,0,0.5042200625,0.0023344877,0.015279030401174022,0.5824778974,9.509E-6,0.0021804815981796314,0.7144738972,1.87478E-5,0.0013692260587645855,0.7045309186,9.58424E-5,0.003095842373248354,0.7024958193,4.43971E-5,0.0021070619354921676
0.09,0.5777205229,0,0,0.5062108517,0.0023481333,0.015323620003119367,0.583463341,1.00205E-5,0.0022383587737447273,0.7168260634,1.83911E-5,0.0013561378985929124,0.7068552375,9.45072E-5,0.0030742023355660895,0.7047661126,4.38673E-5,0.0020944521956826802
0.1,0.5777609944,0,0,0.5082824618,0.0023537971,0.015342089492634306,0.5844478011,1.03479E-5,0.0022746318383421965,0.7192510843,1.80403E-5,0.0013431418391219893,0.7090345919,9.33507E-5,0.0030553346788854407,0.7070708513,4.2859E-5,0.002070241531802509
0.11,0.5776405931,0,0,0.5102873474,0.0023752277,0.015411773746068296,0.5853850245,1.04757E-5,0.0022886349643400977,0.7215803266,1.7991E-5,0.0013413053343664895,0.7112259328,9.22972E-5,0.003038045424281869,0.7094366193,4.14505E-5,0.002035939586530013
0.12,0.5774005651,0,0,0.5123167545,0.0023758726,0.01541386583566887,0.586378634,9.6601E-6,0.0021977374729480314,0.7239484668,1.72279E-5,0.0013125509513919832,0.713450712,9.21184E-5,0.003035101316266065,0.7117088795,4.48357E-5,0.0021174442141411896
0.13,0.5772969127,0,0,0.5143336773,0.0023822843,0.015434650303780776,0.5877379477,8.177E-6,0.002022003956474863,0.7260919809,1.8288E-5,0.0013523313203501572,0.7157455325,9.18385E-5,0.003030486759581701,0.7140049696,4.77766E-5,0.0021857858998538715
0.14,0.5772147775,0,0,0.5164884329,0.0023859409,0.015446491187321474,0.589176774,7.3261E-6,0.0019139096112408235,0.7283380091,1.89804E-5,0.0013776937250347045,0.7179908574,9.26109E-5,0.0030432039037829855,0.7163640201,4.90534E-5,0.002214800216723847
0.15,0.5767676234,0,0,0.5186285168,0.0023976468,0.015484336601869646,0.5902621448,5.4983E-6,0.0016580560907279345,0.7305230737,1.84664E-5,0.001358911328968892,0.7202696502,9.39488E-5,0.0030651068496872994,0.7187205076,5.01862E-5,0.002240227667001727
0.16,0.5762608051,0,0,0.5207142293,0.0024056993,0.015510316889090306,0.5916672647,5.5482E-6,0.0016655629678880351,0.7327822268,1.91417E-5,0.0013835353266180087,0.7226737261,9.41713E-5,0.0030687342667621124,0.721044898,4.98534E-5,0.0022327874954863034
0.17,0.5758905411,0,0,0.5229121715,0.0024046592,0.01550696359704246,0.5933045745,3.5176E-6,0.0013261975720080324,0.7351478696,1.89117E-5,0.0013751981675380462,0.7250613511,9.4806E-5,0.003079058297596848,0.723301363,5.61486E-5,0.0023695695811686984
0.18,0.5758625269,0,0,0.5249855757,0.0024059025,0.0155109719231259,0.5947811007,3.0232E-6,0.0012294714311442947,0.7373453796,1.93083E-5,0.0013895430903717956,0.7274971724,9.29808E-5,0.0030492753237449715,0.725823611,5.69637E-5,0.002386706936345558
0.19,0.5757829547,0,0,0.527087301,0.0024028546,0.01550114382876309,0.5966877341,1.8634E-6,9.652460826131335E-4,0.7394802988,1.90707E-5,0.0013809670524672195,0.729881376,9.61148E-5,0.003100238700487432,0.7281592071,6.00232E-5,0.002449963265030723
0.2,0.5752899647,0,0,0.5292930067,0.002401754,0.015497593361551334,0.5988735259,6.403E-7,5.658179919373367E-4,0.7417586088,1.97578E-5,0.001405624416407171,0.73229689,9.67034E-5,0.0031097170289272305,0.7305609226,6.06248E-5,0.0024622103890610163
0.21,0.5742636323,0,0,0.5316430956,0.0023954078,0.015477105026457627,0.601062566,2.0633E-6,0.0010157017278709336,0.7441961527,2.11105E-5,0.0014529452845857616,0.734825629,9.86364E-5,0.0031406432462156536,0.7329374671,6.57379E-5,0.002563940326918706
0.22,0.5736066103,0,0,0.5340745479,0.002407488,0.015516081979675153,0.6032813489,1.8034E-6,9.495788540189804E-4,0.746408689,2.01875E-5,0.001420827223838282,0.7372715116,9.70444E-5,0.0031151950179723904,0.7352087736,6.5337E-5,0.0025561103262574563
0.23,0.5728256702,0,0,0.5363740742,0.0024055649,0.015509883623032121,0.6059452295,3.888E-7,4.4090815370097204E-4,0.748860389,2.00677E-5,0.0014166050967012649,0.7395537734,9.73919E-5,0.003120767533796774,0.7374722779,6.52729E-5,0.0025548561603346673
0.24,0.5721053481,0,0,0.5388099283,0.0024247995,0.015571767722387846,0.6082730889,1.466E-7,2.7073972741361766E-4,0.7512412369,2.14086E-5,0.0014631677962557814,0.7420016825,1.011772E-4,0.0031808363680013467,0.7401310265,6.53215E-5,0.0025558071132227487
0.25,0.5719419718,0,0,0.5413271844,0.002442974,0.015630015994873455,0.6107453406,1.84E-8,9.591663046625439E-5,0.7535237134,2.34045E-5,0.0015298529341083737,0.7444791913,1.00265E-4,0.0031664649058532135,0.7426137805,6.76109E-5,0.002600209606935564
0.26,0.5708844066,0,0,0.5437540025,0.0024629433,0.015693767234160192,0.6137987673,3.5E-9,4.183300132670378E-5,0.755954051,2.42746E-5,0.0015580308084245317,0.7468346059,9.71414E-5,0.003116751513996584,0.7451219082,6.86336E-5,0.0026198015191994987
0.27,0.5704179406,0,0,0.5463177502,0.0024464416,0.015641104820312408,0.6166258156,3.6E-9,4.242640687119285E-5,0.758377713,2.45462E-5,0.0015667226940336313,0.7494574606,9.57199E-5,0.0030938632807543387,0.7475155711,7.60116E-5,0.0027570201305032213
0.28,0.5697099566,0,0,0.5487898231,0.0024516318,0.015657687568731215,0.6198171079,4.0E-10,1.4142135623730951E-5,0.7607029557,2.59741E-5,0.0016116482246445716,0.7520531476,1.009273E-4,0.0031769057272761493,0.7501300156,7.85334E-5,0.002802381130396078
0.29,0.569010973,0,0,0.5515083015,0.0024284266,0.01558340976808349,0.6226926446,5.08E-8,1.5937377450509228E-4,0.7631284595,2.66854E-5,0.0016335666500023806,0.75475384,1.028629E-4,0.00320722465692692,0.7527833283,7.64102E-5,0.0027642394975833768
0.3,0.5684096217,0,0,0.5543103099,0.0024347201,0.015603589651102723,0.6259883046,1.7E-9,2.9154759474226502E-5,0.7656790972,2.87789E-5,0.0016964344962302554,0.7575404882,1.001295E-4,0.003164324572479884,0.7554948211,7.70281E-5,0.002775393665770678
0.31,0.5674628019,0,0,0.5571786404,0.0024261392,0.015576068823679484,0.6295285821,1.11E-8,7.44983221287567E-5,0.7681724668,3.04116E-5,0.001743892198503107,0.7602290034,9.69676E-5,0.0031139621063847257,0.7581894755,7.47974E-5,0.0027349113331148417
0.32,0.5661855936,0,0,0.5599739879,0.0024250378,0.015572532870410003,0.632946074,1.03E-7,2.2693611435820434E-4,0.7707210064,3.25499E-5,0.0018041590838947655,0.7630510449,9.50939E-5,0.003083729884409463,0.7607576251,7.80994E-5,0.002794626987631802
0.33,0.565146625,0,0,0.5629571676,0.0024126852,0.015532820735462055,0.6361891627,2.494E-7,3.531288716601915E-4,0.7732105017,3.39764E-5,0.0018432688355202015,0.7659296751,9.3101E-5,0.003051245647272602,0.7632888138,8.37444E-5,0.0028938624708164692
0.34,0.5651848912,0,0,0.5659330398,0.0024076403,0.015516572753027648,0.6401583552,9.407E-7,6.858206762704082E-4,0.7760178268,3.59043E-5,0.0018948430014119903,0.7688103974,9.29606E-5,0.0030489440795134306,0.7659704447,8.78656E-5,0.0029642132177021274
0.35,0.5643200874,0,0,0.5689383388,0.0024130105,0.015533867837727987,0.6439921558,1.6852E-6,9.179324593890336E-4,0.7790959716,3.84614E-5,0.001961157821288231,0.7716383934,9.33486E-5,0.003055300312571581,0.7686882734,8.87884E-5,0.002979738243537509
0.36,0.5637819171,0,0,0.572105062,0.0024068601,0.015514058463213293,0.6480260789,1.0464E-6,7.23325652801005E-4,0.781897378,4.06888E-5,0.0020171464993896703,0.77455796,9.04301E-5,0.003007159789568888,0.7715521157,8.37619E-5,0.002894164819079936
0.37,0.5632593036,0,0,0.5751730919,0.0023799217,0.015426994846696488,0.6519268453,8.533E-7,6.531845068585139E-4,0.7845525801,4.19804E-5,0.0020489119063541996,0.7775277615,9.43094E-5,0.003070983555800975,0.7741900623,8.31872E-5,0.002884219131758196
0.38,0.5634499192,0,0,0.578167519,0.0023933826,0.015470561075798124,0.6558538377,9.256E-7,6.802940540677979E-4,0.787359792,4.2747E-5,0.002067534763915712,0.7805170178,9.38952E-5,0.003064232367167999,0.777032584,8.01109E-5,0.002830386899347861
0.39,0.5630059242,0,0,0.5814119011,0.0023918632,0.015465649679208436,0.6601288319,4.784E-7,4.890807704254994E-4,0.7901511073,4.20566E-5,0.0020507705868770404,0.7837392032,9.63054E-5,0.0031033111349009143,0.7798637331,7.87539E-5,0.002806312527143048
0.4,0.5622728467,0,0,0.5847712785,0.0023672665,0.01538592376167255,0.6643920243,3.76E-8,1.3711309200802087E-4,0.793001169,4.12419E-5,0.002030810183153512,0.7869521916,9.38399E-5,0.0030633298875570028,0.7825972259,7.85915E-5,0.0028034175571969295
0.41,0.561445117,0,0,0.5882689267,0.0023448559,0.015312922320706784,0.6685032547,1.97E-7,3.138470965295043E-4,0.7960698843,4.1856E-5,0.0020458738964071075,0.7900648713,9.6787E-5,0.0031110609122934254,0.7854442775,7.48197E-5,0.0027353189941942786
0.42,0.5605888367,0,0,0.5917133749,0.0023413853,0.015301585865523874,0.6729336679,9.085E-7,6.739807118901845E-4,0.7991841137,4.21599E-5,0.002053287607715977,0.7931536019,9.94562E-5,0.0031536677060210387,0.7884037018,6.8527E-5,0.0026177662233285845
0.43,0.5595220923,0,0,0.5951992422,0.0023372655,0.015288117935180904,0.6772848666,1.101E-7,2.3462736413300134E-4,0.8022993088,4.04219E-5,0.0020105198332769562,0.7962424219,9.90055E-5,0.0031465139440339366,0.7913189471,6.987E-5,0.0026432934002868468
0.44,0.558049798,0,0,0.59905577,0.0023694629,0.015393059799792892,0.6821221113,2.43E-8,1.1022703842524301E-4,0.8052318394,3.93066E-5,0.0019825892161514447,0.7995591164,9.85064E-5,0.0031385729241169462,0.7942023575,6.45979E-5,0.002541611693394567
0.45,0.5561125278,0,0,0.6025998741,0.0023751071,0.015411382481789231,0.6867424846,1.791E-7,2.9924906014890004E-4,0.8082298338,4.10455E-5,0.0020259689040061793,0.8027831912,9.33054E-5,0.00305459326261288,0.797022295,5.88636E-5,0.0024261821860692987
0.46,0.5549417138,0,0,0.6062028468,0.0023838462,0.01543970919415259,0.6918768585,1.0481E-6,7.239129781955839E-4,0.8112550497,4.28166E-5,0.0020692172433072367,0.8061952293,9.27518E-5,0.0030455180183344833,0.7999542832,5.85516E-5,0.0024197437880899707
0.47,0.5534549952,0,0,0.6101125836,0.0023704716,0.015396335927745926,0.6969720721,8.71E-7,6.599242380758567E-4,0.814386642,4.57357E-5,0.0021385906574190395,0.8094953358,9.6191E-5,0.003101467394637577,0.8028183341,5.62982E-5,0.002372724172760079
0.48,0.5524254441,0,0,0.6138957024,0.0023861003,0.015447007153490932,0.701946646,2.6331E-6,0.0011474101271995117,0.8174724936,4.88423E-5,0.0022100294115689955,0.8130727291,9.51208E-5,0.003084166013689925,0.8057213008,5.74817E-5,0.002397534149913198
0.49,0.5507503748,0,0,0.6176617682,0.0023785058,0.015422405130199376,0.7066927552,1.9537E-6,9.883572228703548E-4,0.8206390142,5.15746E-5,0.0022710041831753634,0.8164757192,9.23872E-5,0.0030395262788796545,0.8088793039,5.16178E-5,0.002271955105190241
0.5,0.5493375063,0,0,0.621463263,0.0023865722,0.01544853455833271,0.7118344009,4.6361E-6,0.0015225143677482982,0.8238704622,5.12556E-5,0.0022639699644650766,0.8199201703,8.93047E-5,0.002988389198213646,0.8119619787,5.29898E-5,0.0023019513461409215
0.51,0.5474470854,0,0,0.6254282892,0.002380789,0.015429805572333049,0.7167030573,8.8154E-6,0.002099452309532179,0.8271540046,5.20346E-5,0.0022811093792275724,0.8233204484,8.43072E-5,0.0029035702161304797,0.815090698,5.25354E-5,0.0022920602086332724
0.52,0.5459065437,0,0,0.6292798996,0.0024023963,0.015499665480261177,0.721002996,7.7754E-6,0.001971725132973661,0.8302786052,5.26376E-5,0.0022942885607525484,0.826939559,8.3343E-5,0.00288691877267096,0.8182254612,5.61154E-5,0.0023688689284128827
0.53,0.5439065099,0,0,0.6336937487,0.0024402113,0.015621175691989383,0.7257047892,7.7608E-6,0.0019698730923589976,0.8336412132,4.98787E-5,0.0022333539800040653,0.8302223742,8.09973E-5,0.0028460024595913474,0.8212484658,5.29124E-5,0.002300269549422415
0.54,0.542222023,0,0,0.637896955,0.0024340239,0.015601358594686554,0.7306109667,4.625E-6,0.001520690632574555,0.8371544838,4.94177E-5,0.0022230092217532522,0.8334958375,7.60488E-5,0.002757694689409979,0.8242866099,5.229E-5,0.002286700680019141
0.55,0.5411484838,0,0,0.6421086311,0.002431464,0.015593152343256318,0.7350950837,1.0703E-6,7.315394726192155E-4,0.8407690167,5.08288E-5,0.0022545243400770815,0.8371799529,7.44158E-5,0.002727925952074213,0.8274323344,5.11701E-5,0.0022620809004100626
0.56,0.5404469967,0,0,0.6462031305,0.0024275506,0.015580598833164276,0.7398064137,1.847E-7,3.038914279804549E-4,0.8441270053,4.98916E-5,0.002233642764633593,0.8407603025,7.09579E-5,0.0026637924093292254,0.8305059373,4.93016E-5,0.0022203963610130514
0.57,0.5396172404,0,0,0.6505119622,0.0024544789,0.015666776630819754,0.7438755929,1.648E-7,2.8705400188814645E-4,0.8472870886,4.83338E-5,0.0021984949397258115,0.8443110049,6.45896E-5,0.002541448405929186,0.8337224841,4.78781E-5,0.002188106487353849
0.58,0.5382580757,0,0,0.6548986018,0.0024455793,0.015638348058538663,0.7480895221,5.291E-7,5.143442427013255E-4,0.8508474588,4.6003E-5,0.0021448309956730856,0.8481042445,5.7094E-5,0.002389435079678877,0.8371068895,4.21333E-5,0.00205263976381634
0.59,0.5366318822,0,0,0.6595895171,0.0024704703,0.015717729797906567,0.7530609965,1.8181E-6,9.534411360959836E-4,0.8541800439,4.68738E-5,0.0021650357964708112,0.8517814159,5.24571E-5,0.00229035150140759,0.840601176,3.52495E-5,0.0018774850199136078
0.6,0.5353358984,0,0,0.6644018054,0.002461752,0.01568997131928545,0.7583838999,2.2237E-6,0.001054442980914568,0.8577512741,4.41828E-5,0.0021019705040746886,0.8551795065,5.19126E-5,0.002278433672503986,0.8435860515,3.90548E-5,0.0019762287317008627
0.61,0.5333931446,0,0,0.6692129076,0.0024679328,0.015709655629580172,0.762265265,3.3409E-6,0.0012924588968319264,0.8614264607,4.9265E-5,0.002219572030820356,0.8591844261,4.86919E-5,0.002206624118421622,0.8472304285,3.74225E-5,0.0019344895967670648
0.62,0.5336762071,0,0,0.6739794195,0.0024650896,0.015700603810045014,0.7674066126,3.6641E-6,0.0013535324155704584,0.8649106622,4.95704E-5,0.0022264411063398918,0.8632106125,4.50001E-5,0.002121322700580937,0.8505089343,3.99244E-5,0.001998109106130093
0.63,0.5331961513,0,0,0.6784419477,0.0024945819,0.015794245471056855,0.7719361484,2.3514E-6,0.0010842970072816765,0.868416363,5.27737E-5,0.0022972527070394323,0.8669873297,4.26989E-5,0.002066371215440246,0.8539090276,3.98355E-5,0.001995883263119364
0.64,0.5313749909,0,0,0.6831923664,0.0025388554,0.01593378611630017,0.7768030465,6.0764E-6,0.001743043315583408,0.8718253493,5.3309E-5,0.0023088741845323666,0.8709109545,4.05963E-5,0.0020148523519106804,0.8574579954,3.74266E-5,0.0019345955649695881
0.65,0.5293909907,0,0,0.6881612957,0.0025767503,0.01605225934253493,0.7821244001,6.4286E-6,0.0017928468980925281,0.8753291726,4.91228E-5,0.00221636639570266,0.874412179,3.60038E-5,0.0018974667322511876,0.8613508224,3.37502E-5,0.001837122750389859
0.66,0.5283794999,0,0,0.6928355336,0.0026258575,0.01620449783239209,0.786034137,1.2918E-5,0.002541456275445242,0.8788151979,4.65521E-5,0.0021575935669166236,0.8779982924,3.58545E-5,0.0018935284523872358,0.8648190737,3.39458E-5,0.0018424386014193256
0.67,0.5279007554,0,0,0.6977492332,0.0026861379,0.0163894414181814,0.7905106246,1.64512E-5,0.0028680306832389365,0.8826797128,4.9403E-5,0.0022226785642552997,0.881744498,3.67538E-5,0.0019171280604070246,0.8686638772,3.65942E-5,0.0019129610555366778
0.68,0.5276795626,0,0,0.7021924973,0.0027666244,0.016633172878317594,0.7953771055,2.19287E-5,0.0033112459890500432,0.8862727404,5.26405E-5,0.002294351760301807,0.885372597,3.51874E-5,0.0018758304827462423,0.8723783195,3.39002E-5,0.0018412006951986522
0.69,0.5257184505,0,0,0.7068560421,0.00282788,0.01681630161480223,0.8001261055,1.74463E-5,0.002953497926188539,0.8900311887,5.27677E-5,0.0022971221125573623,0.889095372,3.20128E-5,0.0017892121171062976,0.8762726545,2.91717E-5,0.0017079724822139262
0.7,0.5241752863,0,0,0.7114875615,0.0028584032,0.016906812827969676,0.8048487902,2.30499E-5,0.003394841675247905,0.8936561227,5.06293E-5,0.0022500955535265607,0.8928879976,2.88335E-5,0.0016980429912107644,0.8799122036,3.2815E-5,0.0018114910985152534
0.71,0.5225966573,0,0,0.7161688507,0.0029832209,0.017272003068549983,0.8090457618,1.7338E-5,0.0029443165590676557,0.8969492733,5.23921E-5,0.0022889320653964374,0.896388793,2.70704E-5,0.0016453084817139915,0.8836395979,3.33368E-5,0.0018258367944589133
0.72,0.5200235248,0,0,0.7208317935,0.0030323032,0.01741350969793281,0.8127709627,2.09063E-5,0.003233133155315444,0.9004335344,4.73614E-5,0.0021762674467996805,0.9000440836,2.34096E-5,0.0015300196077174958,0.8864868879,3.11688E-5,0.0017654687762744489
0.73,0.5206888914,0,0,0.7256039023,0.0031171115,0.017655343383803104,0.8176102936,2.09769E-5,0.003238587655136109,0.9040768206,4.17168E-5,0.0020424690940134198,0.9037415147,2.27713E-5,0.0015090162358304831,0.8900098979,3.21607E-5,0.0017933404584740734
0.74,0.5264698863,0,0,0.7302603424,0.0032033703,0.01789796161578184,0.8213183582,2.10526E-5,0.003244425989293021,0.9079053521,3.85569E-5,0.001963591097963117,0.9073672473,2.37973E-5,0.0015426373520695004,0.8937326968,2.72291E-5,0.0016501242377469643
0.75,0.536334455,0,0,0.7350259185,0.0032880945,0.018133103705653922,0.8259814084,3.18634E-5,0.0039914533693881475,0.9115381479,3.57707E-5,0.0018913143577946,0.9111184239,2.02946E-5,0.001424591169423705,0.8970784366,2.91584E-5,0.0017075830872903374
0.76,0.5461637378,0,0,0.7399142742,0.0033139799,0.018204339867185518,0.8309472799,2.23559E-5,0.0033433441342464285,0.9152164638,3.67894E-5,0.0019180563078283182,0.914539212,1.78345E-5,0.0013354587226867029,0.9004029155,2.85711E-5,0.0016902987901551607
0.77,0.5571160316,0,0,0.7444851995,0.0033272885,0.018240856613657156,0.834376961,3.76447E-5,0.0043384732337540125,0.9184005737,3.39704E-5,0.0018431060739957426,0.9178370178,1.90467E-5,0.0013800978226198315,0.903077203,2.89122E-5,0.0017003587856684835
0.78,0.567848146,0,0,0.7487421751,0.0033705606,0.018359086578585548,0.8382586837,4.28589E-5,0.0046291953944503144,0.9218460619,2.77284E-5,0.0016651846744430482,0.9216964364,1.68173E-5,0.0012968153299525726,0.9061442196,3.23191E-5,0.0017977513732438087
0.79,0.5785245299,0,0,0.7526697397,0.0033904447,0.01841316023935055,0.841579318,3.38633E-5,0.00411480862252426,0.9249730587,3.20416E-5,0.0017900167596980763,0.9253257632,1.85333E-5,0.0013613706328549915,0.9090526164,2.96979E-5,0.0017233078657047905
0.8,0.5900627375,0,0,0.7568460047,0.0034385575,0.01854334786385673,0.8446147442,6.05778E-5,0.005503535227469703,0.9280629456,3.05051E-5,0.001746570926129254,0.9291122258,1.99568E-5,0.0014126853860644273,0.9122106671,3.04938E-5,0.0017462474051519732
0.81,0.5980508924,0,0,0.7610611796,0.0034588449,0.018597970050518952,0.8478072584,5.98055E-5,0.00546834069896893,0.9312073648,3.0942E-5,0.0017590338257122858,0.9327449918,1.85924E-5,0.0013635395117120735,0.9147698939,3.19645E-5,0.0017878618514862942
0.82,0.6062406898,0,0,0.7653903365,0.003524365,0.018773292199292056,0.8515259027,4.39216E-5,0.004686235162686568,0.9345525205,2.65556E-5,0.0016295889052150546,0.9358555317,2.2769E-5,0.0015089400253157843,0.9178077459,3.24615E-5,0.001801707523434367
0.83,0.6132155657,0,0,0.7693331659,0.0035406886,0.018816717567099742,0.8560450375,3.28734E-5,0.0040542200236297,0.9378797114,2.71411E-5,0.0016474556139696147,0.9392351508,2.00244E-5,0.0014150759696920868,0.920609951,3.44543E-5,0.0018561869517912252
0.84,0.619004786,0,0,0.7733830512,0.0035721253,0.018900066931098417,0.8602288961,3.38613E-5,0.004114687108395972,0.9410955369,2.71725E-5,0.0016484083232015058,0.9424971044,1.93329E-5,0.0013904279916629987,0.9231194496,3.13391E-5,0.0017702852877431931
0.85,0.624742806,0,0,0.7771910548,0.0035353661,0.018802569239335352,0.8645590544,3.05595E-5,0.003908932079225731,0.9443697691,2.2976E-5,0.0015157836257197134,0.945384717,2.10849E-5,0.0014520640481741843,0.9243313611,3.55208E-5,0.0018846962620008563
0.86,0.6286553741,0,0,0.7816605449,0.0035687686,0.018891184716687305,0.8680382073,4.1505E-5,0.004555491191957241,0.9472740531,2.6378E-5,0.0016241305366256741,0.9487876594,2.40479E-5,0.0015507385337315894,0.9267450511,3.94951E-5,0.0019873374147335926
0.87,0.6303212643,0,0,0.7851717055,0.0035399568,0.018814772919171784,0.8722899258,5.12902E-5,0.0050640991301513835,0.9499446094,2.64133E-5,0.0016252169086002027,0.951764518,2.25551E-5,0.0015018355435932392,0.9289444506,5.17797E-5,0.002275515326250298
0.88,0.6315789223,0,0,0.7895079732,0.0034356108,0.01853540072401997,0.8759643435,5.11557E-5,0.005057454893521048,0.9522715569,2.86152E-5,0.001691602790255443,0.9539687991,2.03271E-5,0.0014257313912515218,0.9302588761,6.15046E-5,0.0024800120967446914
0.89,0.6338133812,0,0,0.7939592361,0.0034016299,0.018443508071947702,0.8788105547,2.2665E-5,0.003366377875402582,0.9549467087,2.83658E-5,0.0016842149506520834,0.9565363646,2.234E-5,0.0014946571513226705,0.9313259721,6.44566E-5,0.002538830439395274
0.9,0.640814662,0,0,0.7986628234,0.0033609296,0.018332838296346805,0.8817115724,1.65896E-5,0.00288006944360722,0.9577041686,2.92593E-5,0.001710535004026518,0.9587533474,2.16233E-5,0.0014704863141151638,0.9330590487,6.27301E-5,0.002504597772098346
0.91,0.6511999965,0,0,0.8032914281,0.0031246423,0.01767665777232789,0.8844571412,7.5493E-6,0.001942845850807521,0.9600685775,2.31857E-5,0.001522685128317736,0.960388577,2.4161E-5,0.0015543809056984713,0.9343085766,6.61095E-5,0.0025711767733860697
0.92,0.6598097086,0,0,0.8098739982,0.002877591,0.01696346367933153,0.88827461,2.41001E-5,0.0034713181934245096,0.9620467961,2.65092E-5,0.001628164610842528,0.9631524801,2.19081E-5,0.0014801385070323655,0.9351761401,6.39653E-5,0.0025291362161813267
0.93,0.6682339311,0,0,0.8162503719,0.0027326806,0.01653082151618606,0.8918601274,1.10531E-5,0.0023508615442003385,0.9640611172,2.61947E-5,0.0016184776797966661,0.9655304134,2.37192E-5,0.0015401038925994572,0.9354393184,6.8066E-5,0.0026089461473936177
0.94,0.6712375879,0,0,0.8224545836,0.0027453235,0.016569017774147026,0.8928694129,9.9308E-6,0.002228317751129762,0.9657524824,3.86642E-5,0.0019663214386259438,0.967980808,2.61216E-5,0.0016162178071039805,0.936852926,8.68844E-5,0.0029476159858434748
0.95,0.6733854413,0,0,0.8308103621,0.0029510515,0.01717862479944189,0.8946935236,7.61453E-5,0.00617030388230596,0.9669683158,5.41496E-5,0.0023270066609272955,0.9702591479,3.56492E-5,0.0018880995736454155,0.9382969916,1.061143E-4,0.003257518994572403
0.96,0.6796914935,0,0,0.8419023156,0.0034588573,0.018598003387460708,0.8982005119,2.114701E-4,0.010282754981034996,0.9681233943,7.0784E-5,0.0026605262637305425,0.9717223644,5.08707E-5,0.002255453391227582,0.9416966558,1.293614E-4,0.0035966845844471822
0.97,0.6792323589,0,0,0.8494859457,0.0040896692,0.020222930549255218,0.9023303688,2.557923E-4,0.011309118002744511,0.9697052777,7.1176E-5,0.0026678830559078107,0.9740918517,6.24069E-5,0.0024981373060742676,0.9415353119,2.236179E-4,0.004728825435560082
0.98,0.6772867441,0,0,0.8601233363,0.0043690675,0.020902314465149546,0.9203494489,6.39046E-5,0.005652636552972427,0.9714285672,9.12615E-5,0.003020951836756091,0.9761562169,7.74128E-5,0.002782315582388166,0.9445015311,2.528E-4,0.005027922035990614
0.99,0.6878849864,0,0,0.8681724846,0.0049020831,0.022140648364490145,0.9558521509,2.1082E-6,0.0010266937225872183,0.9753593445,1.199331E-4,0.003463135862191953,0.9794661283,5.71557E-5,0.002390725831206916,0.9531827509,3.980281E-4,0.0063089468217761985
1.0,0.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_epistemic_CiteSeer.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.664240855,1.886699E-4,0.0013735716217219982,0.8565940177,1.142535E-4,0.00106889428850565,0.852438125,9.62052E-5,9.808424950011087E-4,0.839800517,1.55351E-4,0.0012463988125796654,0.7990432245,3.405232E-4,0.001845327071280319,0.8160029542,2.614481E-4,0.0016169356820850975
0.02,0.6695895553,2.087278E-4,0.0014447414993693508,0.8614179105,1.084666E-4,0.0010414729953292117,0.8570223892,9.65868E-5,9.827858362837756E-4,0.838884328,1.620608E-4,0.0012730310286870467,0.7978208917,3.432767E-4,0.0018527727869331414,0.8176194048,2.72874E-4,0.0016518898268347076
0.03,0.675678736,2.369253E-4,0.0015392377983924383,0.8659162921,1.037032E-4,0.0010183476812955386,0.8617345434,9.63003E-5,9.813271625711785E-4,0.8387820542,1.704849E-4,0.0013056986635514337,0.7969909555,3.327174E-4,0.00182405427550827,0.820399701,2.999854E-4,0.0017320086604864307
0.04,0.6820190489,2.376193E-4,0.0015414905124586397,0.8701333326,1.03427E-4,0.0010169906587574932,0.8659428591,9.95688E-5,9.978416708075486E-4,0.8399809545,1.872032E-4,0.0013682222041759152,0.7969523829,3.33007E-4,0.0018248479388705242,0.8238552362,3.275943E-4,0.0018099566293146364
0.05,0.6876828372,2.570748E-4,0.0016033552320056836,0.8740338719,9.9677E-5,9.983836937770968E-4,0.8698460358,9.8475E-5,9.923457058908453E-4,0.8424057013,2.021286E-4,0.0014217193815939909,0.7978483438,3.432799E-4,0.0018527814226184372,0.8275057721,3.545499E-4,0.0018829495479167784
0.06,0.688988328,2.844367E-4,0.0016865251258134284,0.8777081728,9.85778E-5,9.928635354367688E-4,0.8738249052,9.76467E-5,9.881634480185958E-4,0.8458249074,2.138078E-4,0.0014622168101892413,0.7994630355,3.830941E-4,0.0019572789785822563,0.8319221783,3.829783E-4,0.00195698313738264
0.07,0.6922532499,4.358708E-4,0.002087751900969078,0.881077466,9.53212E-5,9.763257653058225E-4,0.8776012576,9.35075E-5,9.669927610897613E-4,0.8495949686,2.207638E-4,0.0014858122357821663,0.8016319317,4.255062E-4,0.0020627801627900147,0.8359693289,4.044892E-4,0.0020111916865381083
0.08,0.6962639093,5.898233E-4,0.0024286278018667245,0.8841852182,9.38061E-5,9.685354923801192E-4,0.8809976143,9.15184E-5,9.566524969914624E-4,0.8535969812,2.275918E-4,0.001508614596243852,0.8042845803,4.811787E-4,0.0021935785830464335,0.8402265495,4.085127E-4,0.0020211697108357823
0.09,0.7012861729,7.532692E-4,0.0027445750126385685,0.8872829568,9.13878E-5,9.559696647906773E-4,0.884405145,9.29402E-5,9.640549776854015E-4,0.8578014475,2.339833E-4,0.0015296512674462764,0.8073914808,5.338507E-4,0.002310520936931756,0.8444533783,4.05565E-4,0.00201386444429609
0.1,0.7058106482,9.759177E-4,0.0031239681496455754,0.8901259649,9.14583E-5,9.563383292538263E-4,0.8877366912,9.04479E-5,9.510410085795459E-4,0.8617675769,2.267619E-4,0.001505861547420612,0.810528239,5.829105E-4,0.0024143539508531056,0.8488581884,4.002829E-4,0.002000707124993561
0.11,0.7115858734,0.0011678342,0.003417358921740589,0.8928718191,9.04548E-5,9.510772839259699E-4,0.8909326231,8.60255E-5,9.274993261453077E-4,0.8657806081,2.266102E-4,0.0015053577647855011,0.814231717,6.320687E-4,0.00251409765124587,0.8530279368,3.935433E-4,0.00198379257988329
0.12,0.7195344925,0.0012343993,0.003513401912676658,0.8956525367,9.27694E-5,9.631687287282536E-4,0.8942726523,8.32944E-5,9.126576576131929E-4,0.8697298455,2.239639E-4,0.0014965423482147105,0.8176641726,6.92069E-4,0.0026307204336455062,0.8572485471,3.910223E-4,0.0019774283804982673
0.13,0.7276586771,0.0012596187,0.0035491107336909056,0.8979907507,9.08323E-5,9.530598092459885E-4,0.8971584707,8.21132E-5,9.061633406842279E-4,0.8736822194,2.165626E-4,0.0014716066050408988,0.8212988633,7.26718E-4,0.0026957707617674023,0.8612105918,3.890721E-4,0.0019724910646185447
0.14,0.7355016947,0.0012552017,0.0035428825834340036,0.9003188777,9.38884E-5,9.689602675032656E-4,0.9000255132,7.77857E-5,8.819620173227416E-4,0.8775127548,2.196079E-4,0.0014819173391252293,0.8247916657,7.604304E-4,0.0027575902523761576,0.8650595254,3.805356E-4,0.0019507321702376265
0.15,0.7439758956,0.0012627756,0.0035535554026917887,0.9027323568,9.4571E-5,9.724762207889712E-4,0.9025559384,7.80832E-5,8.836469883386691E-4,0.8815103275,2.131924E-4,0.0014601109546880332,0.8285800374,7.999744E-4,0.0028283818695501494,0.8690748733,3.750458E-4,0.001936609924584711
0.16,0.7524597287,0.0012780308,0.0035749556640607446,0.9048410982,9.39195E-5,9.69120735512351E-4,0.9050326484,8.10691E-5,9.003838070511931E-4,0.885115366,2.075522E-4,0.001440667206540081,0.8321070939,8.330527E-4,0.0028862652338272725,0.8726077497,3.778722E-4,0.0019438935156021278
0.17,0.7610572696,0.0012959349,0.0035999095821978642,0.9069559479,9.33564E-5,9.66211157045912E-4,0.9073524231,8.02321E-5,8.957237297292062E-4,0.8886431712,2.002817E-4,0.001415209171818781,0.835704847,8.39964E-4,0.002898213242672112,0.8763215852,3.817067E-4,0.0019537315578144303
0.18,0.7703835726,0.001328091,0.0036442982863646054,0.9089830518,9.7188E-5,9.858397435689027E-4,0.9099197149,8.14739E-5,9.026289381578678E-4,0.8921275628,1.985426E-4,0.0014090514539930755,0.8394157004,8.549345E-4,0.002923926298660758,0.8800401402,3.735442E-4,0.00193272915846996
0.19,0.7795485318,0.0013559219,0.0036822844811339604,0.910713321,1.015772E-4,0.0010078551483224164,0.9123702019,8.07776E-5,8.987635951683846E-4,0.8953860039,1.918037E-4,0.0013849321283008781,0.8430022597,8.771597E-4,0.0029616882010096877,0.8834130937,3.75446E-4,0.0019376428979561739
0.2,0.7888025582,0.0013748497,0.003707896573530605,0.9122577667,1.013783E-4,0.0010068679158658298,0.9145886648,7.97527E-5,8.930436719444351E-4,0.898871116,1.882778E-4,0.0013721435784931546,0.8467870176,8.884024E-4,0.0029806079916688136,0.8868601471,3.681313E-4,0.0019186748030867555
0.21,0.7987037063,0.0014046446,0.0037478588553999737,0.9139212948,1.097361E-4,0.0010475499988067396,0.9169583356,7.98999E-5,8.938674398365788E-4,0.9022824073,1.839782E-4,0.0013563856383787024,0.8506435186,8.850807E-4,0.0029750305880780455,0.8904212981,3.519407E-4,0.0018760082622419337
0.22,0.8085794568,0.001433458,0.003786103537939764,0.9155039841,1.1261E-4,0.001061178590059185,0.9189123309,8.04536E-5,8.969593078841426E-4,0.9051804966,1.779381E-4,0.0013339344061834525,0.8541209537,8.978157E-4,0.0029963572884420843,0.893816219,3.443259E-4,0.0018556020586321842
0.23,0.8183760643,0.0014634943,0.003825564402803853,0.9168518513,1.151107E-4,0.0010728965467369162,0.9210683727,8.14317E-5,9.023951462635424E-4,0.9083665729,1.73136E-4,0.001315811536657131,0.8573694217,9.016852E-4,0.003002807353128069,0.896870845,3.410006E-4,0.0018466201558523074
0.24,0.8259865284,0.0013021828,0.003608577004859395,0.918233878,1.180711E-4,0.0010866052641138823,0.9230125111,8.20182E-5,9.056390009269698E-4,0.9114677548,1.707428E-4,0.0013066858842124224,0.8610538995,8.996548E-4,0.00299942461148801,0.9003657383,3.305474E-4,0.0018180962570777158
0.25,0.8309117496,9.833644E-4,0.003135864155221013,0.9195416844,1.215693E-4,0.0011025846906247156,0.9247196442,8.45473E-5,9.194960576315703E-4,0.9145148724,1.663958E-4,0.0012899449600661263,0.8642905909,8.948811E-4,0.0029914563342960565,0.9036518788,3.197326E-4,0.0017881068200753555
0.26,0.8348320246,6.82036E-4,0.0026115818960928644,0.9209733206,1.231202E-4,0.001109595421764167,0.9263339931,8.53065E-5,9.236151796067451E-4,0.9172677821,1.606139E-4,0.001267335393650789,0.8677519786,8.872305E-4,0.002978641468857909,0.9066847801,3.077794E-4,0.0017543642723220284
0.27,0.8396292686,4.415116E-4,0.0021012177421676223,0.9224048072,1.260455E-4,0.0011226998708470577,0.9282414824,8.58879E-5,9.267572497693233E-4,0.9202655292,1.595536E-4,0.0012631452806387711,0.8713577175,8.789105E-4,0.0029646424742285535,0.9096693361,3.01556E-4,0.0017365367833708564
0.28,0.8451498091,2.937267E-4,0.0017138456756662778,0.9236871511,1.312577E-4,0.0011456775288011894,0.9296038634,8.84838E-5,9.406582801421566E-4,0.9227120358,1.547415E-4,0.0012439513656088007,0.874697814,8.720935E-4,0.002953122923279693,0.9124479437,2.876871E-4,0.0016961341338467308
0.29,0.8518022597,2.4676E-4,0.0015708596372687154,0.9249021643,1.306909E-4,0.0011432012071372214,0.9310916591,9.01604E-5,9.495283039488607E-4,0.9251750815,1.495089E-4,0.0012227383203285975,0.8777445954,8.686149E-4,0.0029472273410783905,0.9150617957,2.766909E-4,0.0016634028375592004
0.3,0.8565830767,2.060172E-4,0.0014353299272292764,0.9257889265,1.323932E-4,0.0011506224402470168,0.9326698023,9.14792E-5,9.564475939642485E-4,0.9276436788,1.472084E-4,0.001213294688029252,0.8807419044,8.487384E-4,0.002913311517843569,0.9181086707,2.614212E-4,0.0016168524979106782
0.31,0.861420244,1.829973E-4,0.0013527649463229005,0.9268362498,1.343078E-4,0.0011589124211949754,0.934117645,9.15753E-5,9.569498419457521E-4,0.9298781139,1.395051E-4,0.0011811227709260371,0.8837572867,8.339327E-4,0.00288778929286747,0.9203974557,2.426005E-4,0.0015575638028665151
0.32,0.8677957058,2.544573E-4,0.0015951717775838437,0.9279516178,1.371355E-4,0.0011710486753333527,0.9356989259,9.43472E-5,9.713248684142706E-4,0.931967746,1.317685E-4,0.0011479046127618792,0.886801073,8.137822E-4,0.0028526868036992774,0.9229838777,2.323815E-4,0.0015244064418651608
0.33,0.8762554586,3.178211E-4,0.0017827537687521515,0.9291703099,1.414536E-4,0.0011893426755985846,0.9369050217,9.81388E-5,9.90650291475251E-4,0.9341921371,1.284652E-4,0.0011334248982619007,0.8899072051,7.939279E-4,0.0028176726211538486,0.9255130988,2.260923E-4,0.0015036365917335212
0.34,0.8859279811,3.066925E-4,0.001751263829352962,0.9304542959,1.426931E-4,0.0011945421717126608,0.9380831075,1.056543E-4,0.0010278827754175083,0.9360609448,1.266374E-4,0.0011253328396523404,0.892609418,7.774974E-4,0.0027883640364916485,0.927900278,2.244529E-4,0.0014981752233967829
0.35,0.8950506091,2.537785E-4,0.0015930426861826396,0.9314791828,1.426547E-4,0.0011943814298623367,0.9390157509,1.078536E-4,0.0010385258783487295,0.9377952754,1.220963E-4,0.00110497194534522,0.895174343,7.585443E-4,0.002754168295511369,0.9302137172,2.165706E-4,0.0014716337859671475
0.36,0.9038857162,1.869063E-4,0.0013671367890595294,0.9323199981,1.458393E-4,0.0012076394329434594,0.9401599985,1.090816E-4,0.0010444213709035258,0.9395771414,1.177136E-4,0.001084958985399909,0.8978914303,7.426937E-4,0.002725240723312346,0.9324171424,2.101991E-4,0.0014498244721344719
0.37,0.910330826,1.642493E-4,0.0012815978308346188,0.9332559478,1.451425E-4,0.0012047510116202434,0.9413348806,1.083257E-4,0.0010407963297398776,0.9413116646,1.143929E-4,0.0010695461654365369,0.9003540355,7.208111E-4,0.0026847925431958426,0.934289031,2.052272E-4,0.0014325753034308529
0.38,0.9130306602,1.486613E-4,0.001219267402992469,0.9342216969,1.48321E-4,0.0012178710933428054,0.9423525918,1.113469E-4,0.001055210405559005,0.9427535391,1.118542E-4,0.0010576114598471406,0.9026709914,7.034936E-4,0.002652345377208632,0.9361379731,1.977257E-4,0.0014061497075347276
0.39,0.9153477192,1.463897E-4,0.001209916112794602,0.9352577949,1.511508E-4,0.0012294340161228662,0.9432853717,1.135855E-4,0.0010657649834743118,0.9443045563,1.088258E-4,0.001043196050606021,0.9050179851,6.728232E-4,0.0025938835748737835,0.938099522,1.909263E-4,0.0013817608331400915
0.4,0.916879952,1.501241E-4,0.001225251402774141,0.9361486882,1.47869E-4,0.0012160139801827938,0.9441560036,1.152798E-4,0.0010736843111455062,0.9459902477,1.085965E-4,0.0010420964446729486,0.9071968293,6.431796E-4,0.002536098578525685,0.9399207795,1.8401E-4,0.001356502856613284
0.41,0.9198265254,1.269525E-4,0.001126732000078102,0.9371747226,1.480062E-4,0.0012165779876358112,0.9450495666,1.169524E-4,0.0010814453291775779,0.9473729855,1.096248E-4,0.001047018624476184,0.9093680286,6.377883E-4,0.0025254470891309523,0.9417348194,1.74691E-4,0.0013217072293060972
0.42,0.9220680952,1.270575E-4,0.0011271978530852514,0.9380264848,1.465906E-4,0.0012107460509950053,0.9459457743,1.160357E-4,0.001077198681766739,0.948669607,1.068257E-4,0.001033565189042278,0.9119672126,6.201064E-4,0.002490193566773475,0.9437137449,1.655249E-4,0.0012865648059853028
0.43,0.9228992939,1.43529E-4,0.001198035892617579,0.9387235391,1.503835E-4,0.001226309504162795,0.9469211036,1.109344E-4,0.0010532540054516764,0.9496792811,1.041102E-4,0.0010203440596191072,0.9139512515,5.863193E-4,0.0024214031056393726,0.9454458004,1.577638E-4,0.0012560406044392037
0.44,0.925,1.434867E-4,0.0011978593406573245,0.9395365524,1.489499E-4,0.0012204503267237057,0.9476892972,1.108303E-4,0.0010527597066757447,0.9508550888,1.056253E-4,0.0010277416990664531,0.9158028698,5.622809E-4,0.002371246296781505,0.9469908589,1.552992E-4,0.001246190996597231
0.45,0.927925539,1.402091E-4,0.001184099235706197,0.9402194136,1.470048E-4,0.0012124553600029982,0.9484441489,1.089528E-4,0.0010438045794112995,0.9520611703,1.034967E-4,0.0010173332787243323,0.9178457415,5.375407E-4,0.0023184923980897588,0.9484042555,1.535235E-4,0.0012390460039885525
0.46,0.9295870006,1.225442E-4,0.0011069968382972013,0.9410968137,1.446024E-4,0.0012025073804347315,0.9490724409,1.100476E-4,0.0010490357477226408,0.9531956607,1.01288E-4,0.0010064193956795546,0.919972921,5.060579E-4,0.002249573070606954,0.9498713541,1.44685E-4,0.0012028507804378728
0.47,0.9305517316,1.216594E-4,0.0011029932003416884,0.9417862052,1.480881E-4,0.0012169145409600462,0.9497586179,1.081672E-4,0.001040034614808565,0.9540413713,9.95882E-5,9.979388758836886E-4,0.921524139,4.855817E-4,0.0022035918406093265,0.9513724107,1.402514E-4,0.0011842778390225835
0.48,0.93136428,1.154143E-4,0.0010743104765383235,0.9425105494,1.427308E-4,0.0011946999623336397,0.9504219407,1.060962E-4,0.001030030096647666,0.9551195538,9.7533E-5,9.875879707651365E-4,0.9233966225,4.531304E-4,0.0021286859796597526,0.9526090014,1.390994E-4,0.001179404086816728
0.49,0.9314695239,1.177556E-4,0.0010851525238416949,0.9433835107,1.469557E-4,0.0012122528614113477,0.9510680991,1.070571E-4,0.001034684009734373,0.9562222248,9.64645E-5,9.821634283559942E-4,0.9248602134,4.369578E-4,0.002090353558611557,0.9536272395,1.383675E-4,0.0011762971563342318
0.5,0.9321872711,1.350978E-4,0.0011623157918569291,0.9441916627,1.444897E-4,0.0012020386849016134,0.95190198,1.103714E-4,0.0010505779361856026,0.956927579,1.000244E-4,0.0010001219925589078,0.9266861731,4.276707E-4,0.0020680200676008926,0.9544915897,1.378948E-4,0.0011742861661452034
0.51,0.9326865673,1.353679E-4,0.0011634771162339205,0.9448806006,1.4616E-4,0.001208966500776593,0.9523432815,1.115411E-4,0.0010561302003067614,0.9575970143,9.94392E-5,9.971920577301044E-4,0.9279328322,4.177469E-4,0.002043885760016934,0.9558432841,1.388248E-4,0.001178239364475657
0.52,0.9332825661,1.119122E-4,0.0010578856270882972,0.9455521709,1.445161E-4,0.0012021484933235163,0.9531150067,1.071093E-4,0.0010349362299195057,0.958278749,9.71282E-5,9.8553640216889E-4,0.9295049489,4.092192E-4,0.0020229167061448674,0.9572048748,1.336674E-4,0.0011561461845285828
0.53,0.9347081721,8.25581E-5,9.086148799133767E-4,0.946194548,1.417989E-4,0.0011907934329681198,0.9539999956,1.044453E-4,0.0010219848335469564,0.9590505809,9.94644E-5,9.973184045228485E-4,0.9310272312,3.870484E-4,0.001967354568958021,0.9583190614,1.281733E-4,0.0011321364758720568
0.54,0.9361685097,8.42585E-5,9.179242888168937E-4,0.9468282986,1.422176E-4,0.0011925502085866238,0.9546502417,1.05E-4,0.00102469507659596,0.9597376764,9.67153E-5,9.834393728135964E-4,0.9327027053,3.694711E-4,0.0019221631044216826,0.9591494411,1.229803E-4,0.0011089648326254534
0.55,0.9363931775,8.03696E-5,8.964909369313222E-4,0.9476441944,1.420653E-4,0.0011919114900025085,0.9552152717,1.092069E-4,0.0010450210524195194,0.9602112108,9.85594E-5,9.927708698385545E-4,0.9339886242,3.406145E-4,0.0018455744363205728,0.9601218504,1.145587E-4,0.001070320979893415
0.56,0.9379052341,6.66494E-5,8.163908377731832E-4,0.9483956772,1.420035E-4,0.0011916522143645772,0.9557273483,1.140142E-4,0.001067774320725124,0.9608811265,9.83965E-5,9.919500995513838E-4,0.9353865325,3.252357E-4,0.0018034292334327955,0.9611471331,1.114178E-4,0.0010555463040530244
0.57,0.9380102038,7.81648E-5,8.841085906154288E-4,0.9492857164,1.451491E-4,0.0012047784028608747,0.9562670088,1.207212E-4,0.0010987319964395322,0.9614370763,9.82272E-5,9.91096362620709E-4,0.9365986425,3.016817E-4,0.0017368986729225167,0.9621173495,1.118561E-4,0.001057620442313782
0.58,0.9381201148,8.17132E-5,9.039535386290603E-4,0.9500174087,1.43952E-4,0.001199799983330555,0.9567972159,1.283478E-4,0.0011329068805510892,0.9620452565,9.71829E-5,9.858138769564973E-4,0.9377545667,3.077964E-4,0.001754412722252093,0.9628720587,1.104549E-4,0.001050975261364415
0.59,0.939875102,9.81807E-5,9.908617461583627E-4,0.9505619973,1.471163E-4,0.0012129150835899437,0.9573059773,1.358442E-4,0.0011655222005607616,0.9627564704,9.71385E-5,9.855886565905676E-4,0.9390365756,2.862243E-4,0.0016918164794090403,0.963505798,1.105416E-4,0.0010513876544833499
0.6,0.9413162708,9.94844E-5,9.974186683634912E-4,0.9511060315,1.462861E-4,0.0012094879081660966,0.9579341817,1.407242E-4,0.0011862723127511658,0.9634095037,9.5225E-5,9.758329775120331E-4,0.940338214,2.730238E-4,0.0016523431846925747,0.9641133392,1.109089E-4,0.0010531329450738877
0.61,0.9435801208,8.44785E-5,9.191218635197403E-4,0.9520899701,1.379336E-4,0.0011744513612747017,0.9585848147,1.4676E-4,0.0012114454176726248,0.9639925003,9.41205E-5,9.701572037561747E-4,0.9417150891,2.598996E-4,0.0016121401924150394,0.9650515443,1.04929E-4,0.0010243485734846318
0.62,0.9438883603,7.67934E-5,8.763184352733885E-4,0.9530606335,1.390226E-4,0.001179078453708658,0.9590856642,1.539683E-4,0.001240839635085856,0.9646198308,9.77448E-5,9.88659698784167E-4,0.9429066408,2.588854E-4,0.001608991609673587,0.9656592911,1.069663E-4,0.0010342451353523496
0.63,0.9438735247,6.26648E-5,7.916110155878328E-4,0.9537845832,1.422396E-4,0.0011926424443226898,0.9595355755,1.569456E-4,0.0012527793101739827,0.9651284581,9.58532E-5,9.790464748927908E-4,0.9439130455,2.473634E-4,0.0015727790690367163,0.9662055337,1.070912E-4,0.0010348487812236143
0.64,0.9448731005,5.61267E-5,7.491775490496228E-4,0.9548121798,1.392262E-4,0.0011799415239748113,0.9599187791,1.592983E-4,0.0012621343034717027,0.9657461965,9.68561E-5,9.84154967472095E-4,0.9448730958,2.281987E-4,0.0015106247052130454,0.966934011,1.014292E-4,0.0010071206481847147
0.65,0.9464994788,4.41121E-5,6.641694061005821E-4,0.9556426305,1.403648E-4,0.0011847565150696576,0.9603657264,1.60369E-4,0.001266368824632066,0.9664472318,9.44953E-5,9.72086930269099E-4,0.9460397071,2.227776E-4,0.0014925736162749227,0.9677324963,1.005478E-4,0.0010027352591786129
0.66,0.9465591311,5.39689E-5,7.346352836612192E-4,0.956290313,1.423502E-4,0.0011931060304935183,0.9607419306,1.56648E-4,0.0012515909875035055,0.9670107538,9.84733E-5,9.923371402905366E-4,0.9468064433,2.186612E-4,0.0014787197165115503,0.9682473129,1.095349E-4,0.0010465892221879604
0.67,0.9470653355,6.5625E-5,8.100925873009825E-4,0.9572314495,1.404706E-4,0.0011852029362096604,0.9610741985,1.576795E-4,0.0012557049812754587,0.9676301211,9.62981E-5,9.813159531975417E-4,0.9477187151,2.115142E-4,0.001454352777011135,0.9687043178,1.122724E-4,0.0010595867118834588
0.68,0.9467428565,6.21714E-5,7.884884273088603E-4,0.9578514272,1.421768E-4,0.001192379134336055,0.9612914276,1.654859E-4,0.0012864132306533542,0.9681714284,9.27578E-5,9.631085089438261E-4,0.9486171436,2.044918E-4,0.001430006293692444,0.9690742886,1.083904E-4,0.001041107103039836
0.69,0.9465801895,5.44042E-5,7.37592028156487E-4,0.95850236,1.360474E-4,0.001166393587087995,0.9616627383,1.692762E-4,0.0013010618740090726,0.9687735844,9.5306E-5,9.762479193319697E-4,0.9493396235,2.032529E-4,0.0014256679136460915,0.9696226406,1.095392E-4,0.0010466097649076277
0.7,0.947259438,4.84805E-5,6.962793979430957E-4,0.9590621215,1.374461E-4,0.001172374087055834,0.9620462865,1.745757E-4,0.0013212709790198225,0.9692935437,9.9784E-5,9.989194161692924E-4,0.9501827025,1.922822E-4,0.0013866585736943323,0.9699756402,1.133935E-4,0.0010648638410613819
0.71,0.9476670921,6.51103E-5,8.069095364413534E-4,0.9596847385,1.375112E-4,0.0011726516959438553,0.9626860023,1.771425E-4,0.0013309489096129873,0.9696721303,1.039377E-4,0.0010194984060801664,0.9508322829,1.861504E-4,0.0013643694514316861,0.9704413629,1.076303E-4,0.0010374502397705637
0.72,0.9485639751,8.33964E-5,9.132162942041716E-4,0.9603524822,1.338864E-4,0.0011570929089749016,0.9631984335,1.793699E-4,0.001339290483801031,0.9701044416,9.8005E-5,9.899747471526735E-4,0.9515796322,1.75734E-4,0.001325647011839879,0.9710313284,1.082375E-4,0.0010403725294335679
0.73,0.9496617079,6.29899E-5,7.936617667495392E-4,0.9610013539,1.334806E-4,0.0011553380457684235,0.9635723984,1.828018E-4,0.0013520421591059948,0.9704600859,1.014707E-4,0.0010073266600264285,0.9523139358,1.727564E-4,0.0013143682893314186,0.9713802451,1.111744E-4,0.0010543927162115641
0.74,0.9503516197,7.07962E-5,8.41404777737802E-4,0.9620112509,1.289797E-4,0.0011356922998770399,0.9639662439,1.801034E-4,0.0013420260802234807,0.9708438832,9.70238E-5,9.850065989626669E-4,0.9527566803,1.771587E-4,0.0013310097670565758,0.971800282,1.060362E-4,0.0010297388018327754
0.75,0.9516081929,8.28601E-5,9.102752331026039E-4,0.9625292414,1.29007E-4,0.001135812484523744,0.9647807026,1.898665E-4,0.001377920534718893,0.9710818732,9.78278E-5,9.890793699193206E-4,0.9531725144,1.777916E-4,0.0013333851656591954,0.9721198851,1.051543E-4,0.0010254477071016347
0.76,0.9520548046,5.67591E-5,7.533863550662435E-4,0.963378998,1.160137E-4,0.0010770965602024732,0.9655251139,1.864766E-4,0.0013655643522002177,0.9716286165,9.47515E-5,9.734038216485489E-4,0.9538964981,1.670968E-4,0.0012926592745190048,0.972465753,1.100359E-4,0.001048979980743198
0.77,0.9519872844,7.34673E-5,8.571306784849088E-4,0.9640540534,1.237167E-4,0.001112280090624659,0.9662321162,1.877592E-4,0.0013702525314700207,0.9722416556,9.04002E-5,9.507901976777001E-4,0.9544992036,1.694108E-4,0.0013015790410113401,0.9727662951,1.105815E-4,0.0010515773865959652
0.78,0.9521594703,9.3082E-5,9.647901326195246E-4,0.9646013308,1.218404E-4,0.0011038133900256872,0.9669435221,1.847093E-4,0.001359077996290132,0.9729069752,9.53617E-5,9.765331535590586E-4,0.955182724,1.647238E-4,0.001283447700531658,0.9732392049,1.118175E-4,0.0010574379414414823
0.79,0.9539130509,7.67904E-5,8.763013180407753E-4,0.9653913021,1.180805E-4,0.0010866485172308477,0.9674434775,1.938221E-4,0.001392200057463007,0.9735826099,8.94354E-5,9.457029131815128E-4,0.9556869537,1.752713E-4,0.0013239006760327604,0.9736347824,1.116171E-4,0.0010564899431608425
0.8,0.9553930461,3.87688E-5,6.226459668222384E-4,0.9661243099,1.204155E-4,0.0010973399655530643,0.9679890251,1.950931E-4,0.0013967573160717649,0.9741316217,8.80014E-5,9.380906139600801E-4,0.9564899421,1.860797E-4,0.0013641103327810401,0.9738025546,1.115437E-4,0.001056142509323434
0.81,0.9571153939,2.30524E-5,4.801291492921462E-4,0.9668653804,1.219185E-4,0.0011041671069181513,0.9687307662,1.872737E-4,0.0013684798135157128,0.9747884572,8.29968E-5,9.110257954635533E-4,0.956769231,1.88085E-4,0.0013714408481593364,0.9738461524,1.148317E-4,0.001071595539371082
0.82,0.9580121636,4.94183E-5,7.029815075803915E-4,0.9677687597,1.136982E-4,0.00106629358058651,0.9695334661,1.765434E-4,0.0013286963535736824,0.9750912762,8.91935E-5,9.444231043340692E-4,0.9577890456,1.844159E-4,0.0013579981590561897,0.9737728149,1.218738E-4,0.0011039646733478387
0.83,0.9591397643,5.75531E-5,7.586375946392322E-4,0.9684946233,1.159826E-4,0.0010769521809254113,0.9705806482,1.658283E-4,0.0012877433750557602,0.9754623747,8.80206E-5,9.38192943908661E-4,0.9586451578,1.821762E-4,0.001349726638990281,0.9738279629,1.225863E-4,0.0011071869760794694
0.84,0.9611872077,7.52927E-5,8.677136624486213E-4,0.9692465788,1.219904E-4,0.0011044926437056971,0.9718036526,1.588386E-4,0.0012603118661664659,0.9759589064,8.7977E-5,9.379605535415655E-4,0.9587214625,2.072055E-4,0.0014394634417031925,0.9741552544,1.293011E-4,0.0011371064154246954
0.85,0.9630170286,7.60382E-5,8.719988532102552E-4,0.9700973201,1.199886E-4,0.0010953930801315115,0.9726520717,1.60271E-4,0.001265981832413088,0.976618005,8.93246E-5,9.451169239834826E-4,0.9595620453,2.053174E-4,0.0014328900865034973,0.9745742083,1.367415E-4,0.0011693652124122728
0.86,0.9634464681,1.045298E-4,0.0010223981611877048,0.970678854,1.248922E-4,0.00111755178850915,0.9734986937,1.705492E-4,0.001305944868667893,0.9778067911,9.13772E-5,9.559142220931751E-4,0.9603916436,2.090668E-4,0.0014459142436534748,0.974647522,1.467124E-4,0.0012112489422080005
0.87,0.9626404583,1.543891E-4,0.001242534104159721,0.9720224786,1.265527E-4,0.0011249564436012624,0.9743820286,1.75706E-4,0.0013255413988254006,0.9787078702,9.75829E-5,9.87840574181887E-4,0.9611236048,2.173801E-4,0.0014743815652672819,0.9745786577,1.543612E-4,0.0012424218285268494
0.88,0.9613981783,2.03353E-4,0.001426018933955647,0.9734042567,1.238119E-4,0.00111270795809143,0.9751671749,1.737714E-4,0.0013182238049739507,0.9793313098,1.032115E-4,0.0010159306078665019,0.9613981754,2.29473E-4,0.001514836624854311,0.974924013,1.700984E-4,0.0013042177732265421
0.89,0.9591362119,2.257763E-4,0.0015025854385025833,0.974817273,1.340499E-4,0.0011577992053892591,0.9755481702,1.729238E-4,0.0013150049429564894,0.9803322196,1.076269E-4,0.001037433853313068,0.961860466,2.543018E-4,0.0015946842947743606,0.9754817218,1.81455E-4,0.001347052337513283
0.9,0.9598540068,2.782365E-4,0.0016680422656515633,0.9761313885,1.222788E-4,0.0011057974498071515,0.9768978137,1.867616E-4,0.0013666074783931193,0.9806569332,1.249912E-4,0.001117994633260822,0.961751821,2.955873E-4,0.001719265250041424,0.9760583979,1.938291E-4,0.001392225197301069
0.91,0.9603238881,3.453037E-4,0.0018582349151816087,0.9765182048,1.384131E-4,0.0011764909689411134,0.9783805579,2.080235E-4,0.0014423019794758654,0.9809311628,1.398354E-4,0.0011825201901024777,0.9620242852,3.274161E-4,0.0018094642853618305,0.9758704352,2.248119E-4,0.0014993728689021953
0.92,0.9643835604,2.956106E-4,0.0017193330102106457,0.9768949771,1.58302E-4,0.0012581812270098453,0.9781278509,2.444305E-4,0.001563427324821976,0.9816894996,1.552166E-4,0.001245859542645157,0.9627397233,3.882448E-4,0.0019703928542298362,0.9764840192,2.629978E-4,0.001621720691117925
0.93,0.9619791567,3.137657E-4,0.0017713432755962352,0.9775,1.802311E-4,0.0013425017690863576,0.9795833331,2.453353E-4,0.0015663182946004301,0.9831770855,1.692572E-4,0.0013009888546793935,0.9642708308,4.444511E-4,0.0021082008917558117,0.9765104175,3.071596E-4,0.0017525969302723315
0.94,0.9648484826,2.758905E-4,0.0016609951836173396,0.9783636463,1.983138E-4,0.001408239326251046,0.9804848564,2.55692E-4,0.0015990372103237623,0.9841212213,1.779262E-4,0.0013338898005457573,0.9651515198,4.877983E-4,0.002208615629755436,0.9758787966,3.583903E-4,0.0018931199116801873
0.95,0.9613138735,3.913073E-4,0.001978148882162311,0.9799270105,2.468881E-4,0.0015712673228957573,0.9809489119,2.625167E-4,0.0016202367111011896,0.9860584003,1.92769E-4,0.0013884127628338771,0.9662773734,5.30404E-4,0.002303050151429621,0.9764233607,4.013228E-4,0.0020033042704491995
0.96,0.9590909183,4.637283E-4,0.002153435162710965,0.9806363708,2.698974E-4,0.0016428554409929073,0.9813636422,3.211872E-4,0.0017921696348281318,0.9875454575,2.081227E-4,0.0014426458331829057,0.9663636416,6.402873E-4,0.0025303898909061428,0.9770000058,4.482095E-4,0.0021170958882393586
0.97,0.9734939814,4.128969E-4,0.0020319864664903654,0.980602414,4.307703E-4,0.0020755006624908604,0.9806024146,4.190403E-4,0.0020470473858706837,0.9885542184,2.914177E-4,0.001707096072281815,0.9678313309,6.980975E-4,0.00264215347775257,0.9768674755,6.58875E-4,0.002566856053618901
0.98,0.9690909147,7.382921E-4,0.0027171531057340144,0.9841818202,4.050756E-4,0.0020126490006953522,0.9789090914,6.592872E-4,0.002567658855845145,0.9892727304,3.746222E-4,0.0019355159518846647,0.9707272702,8.140581E-4,0.0028531703419179166,0.9756363642,0.0010499709,0.0032403254466179783
0.99,0.9678571463,0.0012613382,0.003551532345340529,0.9878571445,5.210266E-4,0.002282600709716879,0.9778571433,0.0015919398,0.003989912029105404,0.9889285731,6.1057E-4,0.0024709714688761586,0.9714285696,0.0018810559,0.004337114132692383,0.9721428591,0.00251443,0.00501440923738779
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.94,0.056969697,0.02386832566394216,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_Computers.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.6467098534,1.299543E-4,0.001139974999725871,0.7592703703,0.0086607881,0.009306335530164384,0.8482282096,5.0318E-5,7.093518168017898E-4,0.8576451868,4.78303E-5,6.915945343913585E-4,0.8628162259,8.78081E-5,9.370597633022133E-4,0.8591874057,0.0023647458,0.004862865204794392
0.02,0.6532491386,1.326198E-4,0.0011516067036970565,0.7626004621,0.0088171408,0.009389963152217372,0.8486337554,5.2667E-5,7.25720331808335E-4,0.8584385782,5.0628E-5,7.115335550766387E-4,0.8629253733,9.27335E-5,9.629823466710073E-4,0.8609575206,0.0023379475,0.004835232672788353
0.03,0.6580675066,1.371389E-4,0.0011710631921463504,0.7656292766,0.0089577498,0.009464538974509006,0.8489803982,5.87879E-5,7.667326783175476E-4,0.8589699596,5.26063E-5,7.25302006063681E-4,0.8630738872,9.68696E-5,9.84223551841755E-4,0.863091287,0.0023170521,0.004813576736689673
0.04,0.658134079,1.442615E-4,0.0012010890891187048,0.7682008922,0.0090541372,0.009515323010807358,0.8493600553,6.79921E-5,8.245732229462706E-4,0.8596308047,5.36307E-5,7.323298437179794E-4,0.8633989692,1.024942E-4,0.001012394192002305,0.8652156594,0.0023024763,0.00479841255000026
0.05,0.6581428409,1.400875E-4,0.0011835856538501977,0.770583916,0.0091482334,0.009564639773666336,0.8497974634,7.97405E-5,8.929753636019305E-4,0.8602830762,5.7006E-5,7.550231784521585E-4,0.8638292068,1.085169E-4,0.0010417144522372722,0.8673457286,0.0022871462,0.004782411734679481
0.06,0.656847024,1.502972E-4,0.001225957584910669,0.7728178141,0.0092329708,0.009608834892951383,0.8501508284,9.34208E-5,9.665443600787292E-4,0.8610270542,6.05094E-5,7.77877882446853E-4,0.8643559986,1.186434E-4,0.0010892355117237042,0.8695798391,0.0022730002,0.004767599186173267
0.07,0.6555474937,1.57905E-4,0.0012566025624675449,0.7748300061,0.0093058255,0.009646670669199815,0.8506594092,1.100356E-4,0.0010489785507816639,0.8617967314,6.56628E-5,8.103258603796376E-4,0.8650260144,1.285891E-4,0.0011339713400258403,0.8717277676,0.0022572902,0.004751094821196479
0.08,0.6544576287,1.590883E-4,0.0012613021049693051,0.7767592031,0.0093421786,0.00966549460710625,0.8510933119,1.279386E-4,0.0011310994651223206,0.8626122051,7.15919E-5,8.46119967853259E-4,0.8658199847,1.391633E-4,0.0011796749552313128,0.873800908,0.0022477556,0.004741050094652028
0.09,0.6533506393,1.648634E-4,0.0012839914329932267,0.778659744,0.0093784331,0.009684231048462237,0.8515195364,1.491875E-4,0.0012214233500306107,0.8635447598,7.8063E-5,8.835326819082585E-4,0.8667618686,1.512803E-4,0.0012299605684736401,0.8759458432,0.0022603631,0.004754327607559243
0.1,0.6523440361,1.678355E-4,0.0012955134117406892,0.7805038145,0.0094169351,0.009704089395713541,0.8519902468,1.695263E-4,0.0013020226572529373,0.8645505697,8.45613E-5,9.195721831373544E-4,0.8677634698,1.620267E-4,0.001272897089320264,0.8778134751,0.0022833163,0.004778405905738858
0.11,0.6511251569,1.680275E-4,0.0012962542188938095,0.7823249063,0.0094508955,0.009721571632200218,0.8523754728,1.935719E-4,0.0013913011895344588,0.8656536031,9.28142E-5,9.634012663475173E-4,0.8688267994,1.703419E-4,0.0013051509491242765,0.8796852085,0.0023290675,0.00482604133840563
0.12,0.6503899872,1.734386E-4,0.001316960895395152,0.7839521804,0.009476026,0.009734488173499416,0.8528909332,2.17828E-4,0.0014758997255911392,0.8668213779,9.98089E-5,9.99044043073177E-4,0.8699833751,1.79018E-4,0.0013379760834932738,0.8815292159,0.0023640675,0.00486216772643643
0.13,0.6496508062,1.676018E-4,0.0012946111385277047,0.7857811701,0.0094847495,0.009738967861123684,0.8533445424,2.442544E-4,0.001562864037592522,0.868066476,1.067982E-4,0.0010334321458131638,0.8711976177,1.881383E-4,0.0013716351555716265,0.8834014502,0.0023792195,0.004877724366956378
0.14,0.6491560817,1.643334E-4,0.0012819258948940848,0.7874198616,0.0095270586,0.009760665243721864,0.8537315172,2.716751E-4,0.0016482569581227316,0.8693601984,1.136304E-4,0.0010659756094770648,0.8725722885,1.998098E-4,0.0014135409438710998,0.8854049429,0.0024000111,0.004898990814443317
0.15,0.6485173345,1.596424E-4,0.0012634967352549828,0.7891620335,0.0095536326,0.009774268565984874,0.8542149872,3.025092E-4,0.0017392791610319489,0.8706897014,1.199943E-4,0.0010954190978798937,0.8738615292,2.082743E-4,0.0014431711610200643,0.8872928229,0.0024170505,0.004916350780812939
0.16,0.6478569567,1.552311E-4,0.0012459177340418588,0.7907018501,0.0095844456,0.009790018181801297,0.8546972948,3.335828E-4,0.0018264249231764223,0.8719849962,1.276134E-4,0.0011296610111002326,0.8753214568,2.171528E-4,0.001473610531992765,0.8892566285,0.0024412562,0.004940907001755851
0.17,0.6473905385,1.490371E-4,0.0012208075196360809,0.7922841266,0.0095991005,0.009797499936208216,0.8551985902,3.668592E-4,0.0019153568858048362,0.8733658659,1.338354E-4,0.001156872508101044,0.876837467,2.247157E-4,0.0014990520337866862,0.8912037423,0.0024532857,0.004953065414468095
0.18,0.6467069149,1.385082E-4,0.001176895067540008,0.7940120745,0.0096112665,0.009803706696959064,0.8556119657,4.021016E-4,0.002005247116940952,0.8747832048,1.402909E-4,0.0011844445955805616,0.8783987337,2.318513E-4,0.001522666411266762,0.893297202,0.0024649063,0.0049647822711575175
0.19,0.6463397801,1.318052E-4,0.00114806445812071,0.795713293,0.0096270405,0.0098117483151577,0.8561175174,4.407479E-4,0.0020993996760979078,0.8761591882,1.464182E-4,0.0012100338838230936,0.8801194614,2.380611E-4,0.0015429228755838706,0.8953035137,0.0024755845,0.004975524595457247
0.2,0.6457805812,1.228842E-4,0.0011085314609879143,0.7973389584,0.0096424112,0.009819577995005692,0.8567580873,4.812375E-4,0.0021937126065189124,0.8775879061,1.542788E-4,0.0012420901738601751,0.881850912,2.390133E-4,0.0015460054980497321,0.8973164612,0.0024715642,0.0049714828773717
0.21,0.6455490649,1.239319E-4,0.0011132470525449416,0.7988520104,0.0096362842,0.009816457711415049,0.8573906863,5.25127E-4,0.0022915649674403737,0.878957414,1.585397E-4,0.0012591254901716507,0.8835963541,2.449334E-4,0.0015650348238937049,0.8994160342,0.0024630799,0.004962942574723185
0.22,0.645542407,1.224095E-4,0.001106388268195212,0.8005092293,0.00966772,0.009832456458078011,0.858012116,5.69968E-4,0.0023874002596967273,0.8804313326,1.688693E-4,0.0012994972104625696,0.8854428732,2.476821E-4,0.0015737919176307903,0.9015291405,0.0024406727,0.004940316487837596
0.23,0.6451556325,1.234853E-4,0.0011112393981496517,0.8021174926,0.0096932425,0.009845426603250872,0.8585722613,6.199118E-4,0.0024898028034364486,0.8819202077,1.762404E-4,0.0013275556485511258,0.8872322088,2.482741E-4,0.0015756716028411503,0.9036197567,0.0024047385,0.004903813312107222
0.24,0.6452849686,1.29454E-4,0.0011377785373261355,0.8037483346,0.0097245048,0.009861290382095033,0.8592109543,6.724631E-4,0.002593189349044917,0.8834951872,1.833803E-4,0.0013541798255770907,0.8890229452,2.483614E-4,0.0015759486032228334,0.9057335275,0.0023821342,0.004880711218664755
0.25,0.6453195333,1.166286E-4,0.0010799472209325788,0.8053675368,0.0097538717,0.009876169145979628,0.8598439819,7.245573E-4,0.0026917602047730775,0.8850900096,1.867917E-4,0.0013667176006768918,0.8908280843,2.473602E-4,0.0015727688959284514,0.9078757882,0.0023481007,0.004845720483065444
0.26,0.645263803,1.196183E-4,0.0010937015132109857,0.8070776975,0.009764247,0.009881420444450282,0.8605017513,7.804789E-4,0.0027937052457265425,0.8867705661,1.953189E-4,0.0013975653830858863,0.8928128326,2.472333E-4,0.001572365415544364,0.9100395331,0.0023147433,0.004811177922297199
0.27,0.6461004972,1.158063E-4,0.0010761333560484036,0.8087392119,0.0097958701,0.009897408802307803,0.8613070261,8.413439E-4,0.0029005928704318364,0.8885727507,2.037975E-4,0.0014275766179088253,0.8946994478,2.458414E-4,0.001567933034284309,0.9122225669,0.0022745143,0.004769186827961345
0.28,0.6463197351,1.092724E-4,0.001045334396257963,0.8104860142,0.0098334726,0.009916386741147202,0.8618909216,8.973947E-4,0.0029956546863749165,0.8904219425,2.082503E-4,0.0014430880084041998,0.8965572727,2.429082E-4,0.0015585512503604108,0.9142928571,0.0022486755,0.004742020139139015
0.29,0.6468621254,1.034032E-4,0.001016873640134309,0.8120522985,0.0098581086,0.009928800833937601,0.8626877958,9.563864E-4,0.003092549757077483,0.8922218686,2.130288E-4,0.0014595506157718547,0.8984976214,2.357757E-4,0.0015354989417124324,0.9163629183,0.0022170877,0.004708596075264898
0.3,0.6472753525,1.011293E-4,0.0010056306479021013,0.8137019789,0.0098787341,0.00993918210920798,0.8634399605,0.0010143035,0.0031848131813341893,0.8940941948,2.144321E-4,0.0014643500264622526,0.9004372281,2.326423E-4,0.001525261616903802,0.9183828956,0.0021659272,0.004653952298853094
0.31,0.6478232503,1.029144E-4,0.0010144673479220512,0.8152193055,0.009899001,0.009949372342012333,0.8641757691,0.0010758986,0.0032800893280519054,0.8960948956,2.169388E-4,0.001472884245282025,0.9024441534,2.247101E-4,0.0014990333551992763,0.9203065383,0.0021209219,0.00460534678390238
0.32,0.648510921,9.51256E-5,9.753235360638028E-4,0.816815021,0.0099271229,0.009963494818586499,0.8649156159,0.0011312394,0.0033633902538956133,0.8981303763,2.202043E-4,0.0014839282327659918,0.90441926,2.178391E-4,0.0014759373292928125,0.9223246187,0.0020727784,0.004552777613721101
0.33,0.6487489402,9.08394E-5,9.530970569674423E-4,0.8185709512,0.0099576226,0.009978788804258761,0.8656507146,0.0011888872,0.0034480243618628917,0.9001544893,2.247796E-4,0.0014992651533334588,0.9064181322,2.145743E-4,0.0014648354856433537,0.9241914397,0.002022702,0.004497445941865227
0.34,0.6488748729,7.83497E-5,8.851536589767903E-4,0.8202727571,0.0099963935,0.009998196587385148,0.8664422095,0.001243822,0.0035267860723327124,0.902156496,2.26933E-4,0.001506429553613444,0.9083191305,2.068095E-4,0.0014380872713434328,0.9260279578,0.0019702923,0.0044387974722890884
0.35,0.6490912259,7.43087E-5,8.620249416345214E-4,0.8218400538,0.0100330455,0.010016509122443807,0.867396571,0.0012927602,0.003595497462104514,0.904230572,2.222474E-4,0.0014907964314419323,0.9102838832,2.00766E-4,0.001416919193179343,0.9279245293,0.0019365529,0.004400628250602407
0.36,0.6488748252,6.98867E-5,8.359826553224653E-4,0.8235829812,0.0100718638,0.010035867575850132,0.8683280575,0.0013402111,0.0036608893728163924,0.9063308728,2.212559E-4,0.0014874673105651766,0.9121993685,1.966419E-4,0.0014022906260829102,0.9297942996,0.0018797252,0.004335579776685005
0.37,0.6483300567,7.22693E-5,8.501135218310553E-4,0.8252866569,0.0100912885,0.010045540552902068,0.8692034298,0.0013895996,0.003727733359563154,0.9084068567,2.206003E-4,0.0014852619297618854,0.9142579007,1.899025E-4,0.0013780511601533523,0.9315717101,0.0018293549,0.004277095860510961
0.38,0.6482577145,6.92315E-5,8.320546857028088E-4,0.8270235917,0.0101554937,0.010077446948508338,0.8703756809,0.0014324642,0.0037847908792957106,0.9105081677,2.177935E-4,0.0014757828431039574,0.9160998172,1.865954E-4,0.0013659992679353823,0.9333375674,0.0017791224,0.004217964437972421
0.39,0.6479896724,6.10032E-5,7.810454532227942E-4,0.8288011825,0.0101806622,0.010089926758901671,0.8713850951,0.0014743575,0.003839736319071923,0.9127038008,2.146954E-4,0.0014652487843366394,0.9179048383,1.839137E-4,0.00135614785329624,0.9348708963,0.001723801,0.00415186825417185
0.4,0.6466904163,6.42487E-5,8.0155286787585E-4,0.8305194074,0.0102585254,0.010128437885478687,0.8724489045,0.0015133465,0.0038901754459150038,0.914920308,2.124412E-4,0.0014575362774215948,0.9196849823,1.816107E-4,0.0013476301421384133,0.93644853,0.0016617067,0.004076403684622022
0.41,0.6462242544,6.56319E-5,8.101351739061822E-4,0.8324180019,0.0103136844,0.010155631147299511,0.8735812378,0.0015454798,0.003931259085840057,0.9171472138,2.110451E-4,0.001452739136940972,0.921630435,1.789991E-4,0.00133790545256382,0.9379481322,0.0016065754,0.004008210822798621
0.42,0.6457807899,6.70495E-5,8.188375907345729E-4,0.834269639,0.0103471151,0.0101720770248755,0.8747216254,0.0015899066,0.003987363289192496,0.9192803097,2.098433E-4,0.0014485969073555279,0.9235480094,1.779911E-4,0.0013341330518355356,0.9394626564,0.0015477538,0.003934150225906479
0.43,0.6449861765,6.25618E-5,7.909601759886524E-4,0.8360303992,0.0104002463,0.010198159784980818,0.8758961707,0.0016186717,0.004023271927175691,0.9214745361,2.085396E-4,0.00144409002489457,0.9252388501,1.749875E-4,0.0013228284091294682,0.9408803797,0.0014945404,0.003865928607721565
0.44,0.6441832423,6.09725E-5,7.808488970345031E-4,0.8377697414,0.0104545491,0.010224748945573186,0.8772031313,0.0016398671,0.004049527256359685,0.923590517,2.058322E-4,0.0014346853313531856,0.9269559985,1.768764E-4,0.0013299488711976863,0.9422704482,0.0014294724,0.0037808364153980533
0.45,0.6435351908,5.73978E-5,7.576133578547834E-4,0.8397156307,0.0105011646,0.010247519016815728,0.8784328967,0.0016570383,0.004070673531493284,0.9258735687,2.02632E-4,0.0014234886722415462,0.9287847781,1.7712E-4,0.0013308643807691302,0.9436477077,0.0013719306,0.003703958153111344
0.46,0.6431756616,5.61789E-5,7.495258501212616E-4,0.8417045239,0.0105567879,0.010274623058779334,0.8797041065,0.0016862828,0.004106437385374334,0.9280141711,1.964846E-4,0.0014017296458304648,0.9305563658,1.789752E-4,0.0013378161308640287,0.9447759938,0.0013095935,0.0036188306122282095
0.47,0.6429632783,4.90333E-5,7.002378167451398E-4,0.8435470176,0.0106270188,0.010308743279372128,0.8810273832,0.0017014618,0.0041248779375879716,0.9302207583,1.929918E-4,0.001389214886185719,0.9323667997,1.818637E-4,0.0013485685002994842,0.9459647626,0.0012448145,0.0035281928802150257
0.48,0.6428169668,4.46304E-5,6.680598775558969E-4,0.8455473807,0.0106883302,0.010338438083192257,0.8823755932,0.0017177798,0.004144610717546342,0.9323366529,1.816231E-4,0.0013476761480415093,0.9341151041,1.793912E-4,0.0013393700011572606,0.9470683682,0.0011755916,0.003428690128897623
0.49,0.6430399358,3.95652E-5,6.290087439773791E-4,0.8473703963,0.0107577221,0.01037194393544431,0.8837590986,0.0017326358,0.004162494204200169,0.9343569362,1.788171E-4,0.0013372251119388987,0.935874697,1.785807E-4,0.0013363408996210511,0.948149125,0.0011045249,0.0033234393329802186
0.5,0.6438118696,5.07754E-5,7.125685931894557E-4,0.8493046778,0.0108349175,0.010409090978562921,0.8850292552,0.0017575141,0.004192271579943265,0.9364108908,1.73566E-4,0.0013174444959845556,0.9374279946,1.784844E-4,0.001335980538780412,0.9492214245,0.0010373965,0.0032208640145153598
0.51,0.6453961015,5.06759E-5,7.118700724149035E-4,0.8511526966,0.0108961256,0.010438450842917257,0.8865097588,0.0017658065,0.004202150044917483,0.9383536154,1.724044E-4,0.0013130285602377429,0.9391205496,1.772598E-4,0.0013313894997332675,0.9501951778,9.706529E-4,0.0031155302919406835
0.52,0.6463900566,5.42071E-5,7.362547113601379E-4,0.8530426648,0.0109549323,0.010466581246997512,0.8879723382,0.0017820059,0.0042213811720810054,0.9402648866,1.687495E-4,0.001299036181174335,0.9409001416,1.786562E-4,0.001336623357569364,0.9511579919,9.022291E-4,0.0030037128691005072
0.53,0.6479051948,4.8757E-5,6.982621284302909E-4,0.8549652863,0.0109779077,0.010477551097465477,0.8893799359,0.0017897975,0.004230599839266295,0.9422121143,1.632212E-4,0.001277580525837804,0.9425879824,1.773484E-4,0.0013317221932520312,0.9521905684,8.368024E-4,0.002892753705381777
0.54,0.6493274629,5.40333E-5,7.350734657161827E-4,0.8567326981,0.01108767,0.010529800567912006,0.8909855735,0.0017899897,0.00423082698771765,0.9442944479,1.585559E-4,0.0012591898188914967,0.9440474463,1.77414E-4,0.0013319684680952475,0.9530838859,7.692109E-4,0.0027734651611296653
0.55,0.6513999999,6.12806E-5,7.828192639428337E-4,0.8587174997,0.0111347435,0.010552129405954042,0.8926125002,0.0017943968,0.004236032105638483,0.9462100005,1.55016E-4,0.0012450542156870119,0.9455225003,1.792325E-4,0.0013387774273567656,0.9539074999,7.019479E-4,0.002649429938684924
0.56,0.6537458479,6.88317E-5,8.296487208451539E-4,0.8605267221,0.0111846129,0.010575733024239975,0.8942853481,0.00180348,0.004246739926108026,0.9479851693,1.52005E-4,0.001232903078104682,0.9469649744,1.803691E-4,0.0013430156365433724,0.9548657632,6.386167E-4,0.0025270866625424623
0.57,0.656410259,6.6659E-5,8.164496310244742E-4,0.862475141,0.011275601,0.01061866328687373,0.8960596561,0.0017955025,0.004237337017514655,0.9498717976,1.484745E-4,0.00121850112843608,0.9482679224,1.801557E-4,0.001342220920713129,0.9557116711,5.913351E-4,0.0024317382671661027
0.58,0.6587731004,5.88562E-5,7.671779454598522E-4,0.8643343133,0.0113236223,0.010641251007282932,0.8978837419,0.0017980482,0.004240339844870928,0.951896596,1.403866E-4,0.0011848485135239864,0.9494213766,1.825852E-4,0.0013512409111627727,0.9564478952,5.53559E-4,0.0023527834579493284
0.59,0.6614434719,4.4801E-5,6.69335491364383E-4,0.8661388579,0.0114213274,0.010687061055313571,0.8997173423,0.001774065,0.004211965099570508,0.9537513691,1.359088E-4,0.0011657992966201344,0.9508068049,1.833807E-4,0.0013541813024850107,0.9571295261,5.298052E-4,0.0023017497691973383
0.6,0.6643881798,4.84156E-5,6.958131933213109E-4,0.8679099861,0.0114494592,0.010700214577287691,0.9013755292,0.0017561271,0.00419061701900806,0.955535863,1.277565E-4,0.0011302942094870698,0.9522869182,1.845717E-4,0.001358571676430802,0.9577496439,5.036141E-4,0.0022441347998727705
0.61,0.6667916894,4.60689E-5,6.787407457932668E-4,0.8697172552,0.01158442,0.010763094350603826,0.9032775545,0.0017387406,0.004169820859461471,0.9573052514,1.265582E-4,0.0011249808887265596,0.9536814791,1.875325E-4,0.0013694250618416475,0.9583237153,4.916232E-4,0.002217257765799908
0.62,0.6691829503,2.6354E-5,5.13361471090303E-4,0.87143576,0.01173041,0.010830701731651555,0.9052693868,0.0017176355,0.0041444366324025275,0.9590704548,1.237922E-4,0.001112619431791482,0.9549526346,1.881529E-4,0.0013716883756888809,0.9590941417,4.713723E-4,0.0021711110059137923
0.63,0.6713286638,1.67834E-5,4.096754813263786E-4,0.8732350254,0.0118456296,0.010883762952214642,0.9073457015,0.0017065515,0.004131042846546136,0.960778349,1.20166E-4,0.001096202536030637,0.9561021578,1.916023E-4,0.0013842048258837995,0.9597597998,4.408733E-4,0.002099698311662892
0.64,0.6736249983,1.62804E-5,4.0348977682216436E-4,0.8750374994,0.0119293232,0.010922144111849101,0.9094124997,0.0016688113,0.0040851086888845445,0.9624468762,1.165997E-4,0.0010798134098074536,0.9573218739,1.928429E-4,0.0013886788685653713,0.9603593731,4.115833E-4,0.0020287515865674635
0.65,0.673963362,1.21933E-5,3.491890605388434E-4,0.8769913176,0.0120236749,0.01096525188949164,0.9116907728,0.001640367,0.0040501444418687095,0.9642108649,1.109972E-4,0.0010535520869895327,0.9584828037,1.938701E-4,0.001392372435808753,0.9611153978,3.829917E-4,0.001957017373453797
0.66,0.6746194541,1.04158E-5,3.22735185562405E-4,0.8788451344,0.0121731067,0.011033180275876943,0.9137789524,0.0016164637,0.004020526955512175,0.9658007938,1.103185E-4,0.0010503261398251498,0.959712109,1.90295E-4,0.0013794745376410542,0.9617868972,3.598022E-4,0.00189684527571439
0.67,0.6757245123,1.26178E-5,3.5521542759289044E-4,0.8806853043,0.0122608689,0.011072880790471827,0.9161438769,0.0015892093,0.003986488805954433,0.9673883414,1.022452E-4,0.0010111636860568123,0.9609273773,1.91772E-4,0.0013848176775301505,0.962461645,3.43322E-4,0.001852895032105165
0.68,0.6767932534,1.12864E-5,3.3595237757753704E-4,0.8824859358,0.0123605336,0.011117793666011256,0.9182805896,0.0015567701,0.003945592604413182,0.9688009852,9.84904E-5,9.924232967841898E-4,0.9619725746,1.936455E-4,0.0013915656649975236,0.9629676485,3.261235E-4,0.0018058889777613685
0.69,0.6782214046,1.52028E-5,3.8990768138111873E-4,0.8840834849,0.012427072,0.011147677785081519,0.9206061727,0.0015273018,0.003908070879602876,0.9702214158,9.80871E-5,9.903893173898838E-4,0.9631724155,1.947516E-4,0.0013955343062784233,0.9635136127,3.182686E-4,0.0017840084080519352
0.7,0.682452184,1.74472E-5,4.1769845582668844E-4,0.8857742803,0.0124579354,0.011161512173536345,0.9228608918,0.001494004,0.0038652347923509123,0.971582303,9.54315E-5,9.768904749254135E-4,0.9641882241,1.975003E-4,0.0014053479996072146,0.9639670056,3.051808E-4,0.001746942471863341
0.71,0.6869666338,2.90564E-5,5.390398872068745E-4,0.887408843,0.012476908,0.011170008057293424,0.9251202476,0.0014572993,0.003817458971619734,0.9727618301,9.22198E-5,9.603114078256073E-4,0.9652017015,2.012708E-4,0.0014186994043841705,0.9643987566,2.954381E-4,0.001718831288986793
0.72,0.6918039322,3.73216E-5,6.109140692437849E-4,0.8889995985,0.0125739388,0.011213357570326562,0.927448777,0.0013952986,0.003735369593494063,0.9739252716,8.98312E-5,9.477932263948714E-4,0.9660466051,2.035636E-4,0.0014267571622389003,0.9647770137,2.896612E-4,0.0017019435948350343
0.73,0.6962500036,3.0054E-5,5.482152861787055E-4,0.8905374992,0.0126018636,0.011225802243047043,0.9295166665,0.0013480385,0.003671564380478708,0.9750500035,8.62033E-5,9.284573226594747E-4,0.9669958341,2.03803E-4,0.0014275958811932738,0.9652916676,2.825775E-4,0.0016810041641828256
0.74,0.7021202981,4.0702E-5,6.379811909453131E-4,0.8921549109,0.0125567043,0.011205670127216846,0.931735177,0.0013111805,0.0036210226456071773,0.9760709661,8.27812E-5,9.098417444808741E-4,0.9678883618,2.090903E-4,0.0014459955048339536,0.9658416283,2.780005E-4,0.0016673346994529922
0.75,0.7076507747,5.0149E-5,7.081595865339958E-4,0.8938883966,0.012574728,0.011213709466541391,0.9339108926,0.0012490013,0.0035341212486274436,0.9770521975,8.20943E-5,9.060590488483628E-4,0.9689738905,2.101298E-4,0.0014495854579844544,0.9662916255,2.734601E-4,0.001653662903980131
0.76,0.7128457546,5.37401E-5,7.330763943819225E-4,0.8953586486,0.0125977128,0.011223953314229351,0.9360993898,0.0011935969,0.003454847174622924,0.9779793715,8.30758E-5,9.114592695233288E-4,0.9698265374,2.080974E-4,0.0014425581444087443,0.9668026239,2.686283E-4,0.0016389884075245927
0.77,0.7178973079,7.24503E-5,8.511774198132843E-4,0.896762833,0.0126038078,0.011226668161124206,0.9380097777,0.0011460538,0.003385341637117294,0.9789437592,8.26955E-5,9.093706615016784E-4,0.9705916846,2.140956E-4,0.0014632006014214183,0.967408312,2.617134E-4,0.0016177558530260368
0.78,0.7222392559,5.62856E-5,7.502372957938041E-4,0.8981083885,0.0126594522,0.011251423109989243,0.9400153369,0.0010910174,0.003303055252338356,0.9797341537,8.17415E-5,9.041100596719406E-4,0.9712781191,2.165305E-4,0.0014714975365252908,0.968006134,2.543256E-4,0.0015947589159493669
0.79,0.7245848894,7.12628E-5,8.441729680580871E-4,0.8997375441,0.012653132,0.011248614136861481,0.9419550055,0.0010216009,0.003196249208056218,0.9806534564,8.16862E-5,9.038041823315491E-4,0.9721156949,2.153558E-4,0.0014675005962520083,0.9684788448,2.539004E-4,0.001593425241421762
0.8,0.7278965235,8.202E-5,9.056489386070079E-4,0.9014679244,0.0125550994,0.011204953993658342,0.943998881,9.504853E-4,0.0030829941615254483,0.9814398289,8.22258E-5,9.067844286267823E-4,0.972643432,2.159428E-4,0.0014694992344332814,0.9693138474,2.435165E-4,0.0015605015219473514
0.81,0.7313795149,1.064909E-4,0.0010319442814415902,0.9030728239,0.0124958372,0.01117847807172336,0.9458555341,9.009324E-4,0.003001553597722353,0.9821314394,8.01956E-5,8.955199606932277E-4,0.9731083488,2.142217E-4,0.0014636314426794744,0.9697750163,2.372173E-4,0.0015401860277252225
0.82,0.7341874897,1.097266E-4,0.001047504653927609,0.9043937516,0.0125133477,0.01118630756773655,0.9477937496,8.433985E-4,0.002904132400563032,0.9828437513,7.69127E-5,8.769988597484036E-4,0.9735937512,2.180585E-4,0.0014766803987322375,0.9701374984,2.283505E-4,0.0015111270628243014
0.83,0.7373924494,1.07728E-4,0.001037920998920438,0.9061813357,0.0125264479,0.011192161498120011,0.9497485143,7.635681E-4,0.002763273602088653,0.9835936463,7.55505E-5,8.691979061180486E-4,0.9740701514,2.196478E-4,0.0014820519559043805,0.970608865,2.291838E-4,0.0015138817655286029
0.84,0.7412798941,1.139035E-4,0.0010672558268756372,0.9077074566,0.0124059845,0.011138215521348112,0.9516174406,6.993386E-4,0.002644501087161811,0.984163152,7.44654E-5,8.629333693860726E-4,0.9744585115,2.168469E-4,0.0014725722393145947,0.971111111,2.243778E-4,0.001497924564188731
0.85,0.7407046437,1.066995E-4,0.001032954500450044,0.9088605702,0.0123124474,0.011096146808689943,0.9533658135,6.402494E-4,0.0025303150001531427,0.984715144,7.70808E-5,8.779567187509872E-4,0.9747826099,2.159377E-4,0.0014694818814806802,0.9715142423,2.197348E-4,0.0014823454388232184
0.86,0.7413654625,1.167006E-4,0.0010802805191245466,0.9099759039,0.0121831554,0.011037733191194648,0.955309236,5.839792E-4,0.0024165661588295075,0.9852449816,7.76743E-5,8.813302445735083E-4,0.9753172702,2.185675E-4,0.0014784028544344739,0.9723132515,2.039127E-4,0.0014279800418773366
0.87,0.7414359927,1.485736E-4,0.0012189077077449301,0.9110121107,0.0119999706,0.010954437730892445,0.9570328766,5.184697E-4,0.0022769929731995225,0.9856920415,7.94789E-5,8.915093942298084E-4,0.9757525939,2.229745E-4,0.0014932330695507652,0.972915225,2.009066E-4,0.0014174152531985819
0.88,0.7407685101,2.020616E-4,0.001421483731880179,0.9123242754,0.0118588931,0.01088985449856884,0.9589222103,4.606682E-4,0.0021463182429453465,0.9860543573,8.46466E-5,9.200358688659916E-4,0.9762699109,2.188241E-4,0.0014792704282855114,0.9735238975,1.928549E-4,0.001388722074426701
0.89,0.7375255585,2.225861E-4,0.0014919319689583705,0.9135582826,0.0117955884,0.010860749697879975,0.9609815967,3.989721E-4,0.0019974285969716165,0.9864314961,8.78397E-5,9.372283606464329E-4,0.9765950966,2.283805E-4,0.0015112263232223027,0.9741820049,1.847755E-4,0.0013593215219365874
0.9,0.7331833601,3.072729E-4,0.001752920135088875,0.9144656932,0.0114595793,0.010704942456641232,0.962902149,3.651753E-4,0.0019109560434505029,0.9866816711,9.00725E-5,9.490653296796802E-4,0.9771316189,2.415858E-4,0.0015543030592519594,0.9746456796,1.784832E-4,0.0013359760476894785
0.91,0.7248749971,3.661284E-4,0.0019134481963199318,0.915437499,0.0111476758,0.010558255443017089,0.9647499996,3.393308E-4,0.0018420933743977259,0.9869249988,9.42366E-5,9.707553759830537E-4,0.9775999963,2.451288E-4,0.0015656589666974096,0.9754125011,1.676785E-4,0.001294907332591796
0.92,0.7151898682,4.722299E-4,0.0021730851340893208,0.9163009843,0.0107989197,0.010391785072835176,0.9664978886,3.035324E-4,0.001742218126412419,0.9870323491,1.026875E-4,0.0010133484099755622,0.9776793242,2.593846E-4,0.0016105421447450544,0.9756118125,1.740866E-4,0.0013194188114469187
0.93,0.7057784915,5.531091E-4,0.002351827162016801,0.9173354718,0.0106026138,0.010296899436238077,0.9689245594,2.711022E-4,0.0016465181444490675,0.987207064,1.107335E-4,0.001052299862206586,0.9782504022,2.519405E-4,0.001587263368190673,0.9763563401,1.849252E-4,0.0013598720528049688
0.94,0.6962546945,4.245627E-4,0.0020604919315542103,0.9184269798,0.0103596899,0.010178256186596995,0.971142329,2.833178E-4,0.001683204681552425,0.9870599282,1.185312E-4,0.0010887203497684794,0.9785767841,2.749739E-4,0.0016582336988494716,0.9765730393,2.045659E-4,0.0014302653599944312
0.95,0.6820224762,4.671123E-4,0.002161278094091549,0.9184943846,0.0104321952,0.010213811825170855,0.9727865207,3.047155E-4,0.0017456102084944395,0.9873707849,1.414758E-4,0.0011894360008003794,0.9796404505,2.791017E-4,0.0016706337120984958,0.9767415714,2.237627E-4,0.0014958699809809674
0.96,0.6685393453,4.295892E-4,0.0020726533718883147,0.917752822,0.0103743981,0.010185478928356782,0.9746629274,3.675785E-4,0.0019172336842440464,0.9874157333,1.602758E-4,0.001266000789889169,0.9802809036,2.834141E-4,0.0016834907187151344,0.9771910167,2.31178E-4,0.0015204538796030611
0.97,0.6625468373,4.533968E-4,0.002129311625854703,0.9171910244,0.0097930861,0.009896002273645657,0.974906373,4.940763E-4,0.0022227827154267686,0.9874531865,2.032911E-4,0.0014258018796452752,0.9799250984,3.169683E-4,0.0017803603567817386,0.9775655484,2.597181E-4,0.0016115771777981966
0.98,0.6528090119,2.510905E-4,0.001584583541502309,0.9114045084,0.0094327033,0.009712210510486272,0.9737640512,5.885484E-4,0.002426001648804056,0.9872471941,2.543136E-4,0.001594721292263949,0.9794943869,3.541122E-4,0.0018817869167363237,0.9771348369,3.35545E-4,0.0018317887432780014
0.99,0.6707865298,0.0020774597,0.0045579158614436925,0.8952809113,0.0094847741,0.009738980490790604,0.9715730399,8.402543E-4,0.0028987140252187695,0.9875280929,3.746464E-4,0.001935578466505556,0.9788764095,5.669111E-4,0.0023809895001868447,0.9768539381,5.504353E-4,0.0023461357590727782
1.0,0.0,0.0,0.0,0.81,0.1554545455,0.039427724446130546,0.96,0.0387878788,0.019694638559770525,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_epistemic_CoraML.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.7236828446,1.239675E-4,0.0011134069336949542,0.8078142965,2.09861E-4,0.0014486579996672783,0.8193062097,2.135757E-4,0.001461422936729816,0.7835785073,4.133446E-4,0.0020330877993829976,0.7137715191,0.0019691299,0.004437487915476503,0.7611580586,6.683856E-4,0.0025853154546399168
0.02,0.7302423596,1.204133E-4,0.0010973299412665271,0.8108061099,1.991325E-4,0.0014111431536169533,0.8215700698,2.069954E-4,0.0014387334707999255,0.7828556377,4.163606E-4,0.0020404916074318953,0.7122760826,0.0020133103,0.004486992645414075,0.7633667022,7.302735E-4,0.0027023573042808382
0.03,0.7374334455,1.193656E-4,0.0010925456512201218,0.8131576133,1.968138E-4,0.0014029034179158593,0.8238178909,1.994187E-4,0.0014121568609754371,0.7840734839,4.250211E-4,0.0020616039871905567,0.7119382304,0.0021101006,0.004593583133023718,0.7661714625,8.021482E-4,0.0028322220958109908
0.04,0.7445400715,1.205963E-4,0.0010981634668845981,0.8154760641,1.917823E-4,0.0013848548660419257,0.8259494323,1.986503E-4,0.001409433574170844,0.7867885959,4.492213E-4,0.0021194841353499205,0.7130984378,0.0022394525,0.004732285388689064,0.7690156007,8.7465E-4,0.002957448224398865
0.05,0.7513043463,1.165853E-4,0.0010797467295620765,0.8176141286,1.906894E-4,0.0013809033275360009,0.828038044,2.039721E-4,0.0014281880128330445,0.7903586924,4.774805E-4,0.002185132719081383,0.7153695667,0.0023418503,0.004839266783305091,0.7720217407,9.523191E-4,0.0030859667853040803
0.06,0.7538461626,1.047245E-4,0.0010233498912884098,0.8198791248,1.997658E-4,0.001413385297786842,0.8301758254,2.150639E-4,0.0014665057108651162,0.7942802256,4.908589E-4,0.0022155335700458256,0.7181043971,0.0024362721,0.004935860715214724,0.7752967077,0.0010292758,0.003208232846911209
0.07,0.754358691,1.037395E-4,0.0010185258955961798,0.8221487993,2.037746E-4,0.0014274964098028409,0.832248745,2.238769E-4,0.0014962516499573192,0.7978567368,4.945234E-4,0.002223788209340089,0.7209494656,0.0025295194,0.005029432771197961,0.7781843323,0.0010956928,0.003310125073165665
0.08,0.7551627398,1.023139E-4,0.001011503336623266,0.8244332236,2.132856E-4,0.0014604300736426924,0.8341189671,2.355517E-4,0.0015347693637807604,0.8016329974,4.955422E-4,0.002226077716522943,0.723973065,0.0026266387,0.005125074340924237,0.7813524163,0.0011618072,0.0034085293016196884
0.09,0.7560726464,9.04595E-5,9.511019924277312E-4,0.8267990941,2.213978E-4,0.0014879442193845844,0.8359307629,2.576466E-4,0.0016051373772982796,0.8057604992,5.030678E-4,0.0022429172967365517,0.727162317,0.0026797238,0.005176604871921364,0.7847219056,0.0012438835,0.0035268732611195433
0.1,0.7591508925,8.20557E-5,9.058460134040442E-4,0.8289328724,2.259694E-4,0.0015032278603059484,0.8377108449,2.779537E-4,0.0016671943497984871,0.8097418231,5.110589E-4,0.0022606611864673574,0.7302180177,0.0027349143,0.005229640809845357,0.7876821554,0.0012922053,0.0035947257197177086
0.11,0.7598607957,9.20388E-5,9.593685423235431E-4,0.8310498834,2.338173E-4,0.0015291085638371137,0.839419955,2.995439E-4,0.0017307336594635236,0.8137296981,5.189318E-4,0.002278007462674343,0.7333526677,0.00280437,0.005295630274103357,0.7908758688,0.0013664408,0.00369654000384143
0.12,0.7599765241,9.52069E-5,9.75740231824024E-4,0.8332335675,2.41093E-4,0.0015527169735660134,0.8411795783,3.192026E-4,0.0017866241910373878,0.8179166663,5.188297E-4,0.0022777833522967016,0.7369072747,0.0028454921,0.005334315419995335,0.7940492964,0.0014497409,0.003807546322764833
0.13,0.7598219633,1.131803E-4,0.0010638623031200983,0.8353887248,2.525277E-4,0.0015891120161901741,0.8428783399,3.37376E-4,0.001836779790829592,0.8216142404,5.204732E-4,0.002281388173897638,0.7402789336,0.0028971463,0.00538251456105787,0.7969376856,0.0015234398,0.0039031266953559168
0.14,0.7601201296,9.8533E-5,9.9263789973988E-4,0.8375195181,2.649694E-4,0.0016277880697437243,0.8446126115,3.563493E-4,0.001887721642615775,0.8256576586,5.298598E-4,0.0023018683715625445,0.7439279294,0.0029365575,0.005419001291751092,0.800258255,0.0016106179,0.0040132504282688365
0.15,0.7602065623,7.77606E-5,8.818197094644688E-4,0.8394896734,2.782319E-4,0.0016680284769751386,0.8461300111,3.800345E-4,0.0019494473575862468,0.82921628,5.293065E-4,0.0023006662078624094,0.7473633045,0.0029568143,0.005437659698804257,0.8033839613,0.0016966275,0.0041190138382870235
0.16,0.7606023431,1.006751E-4,0.0010033698221493408,0.8416594893,2.850717E-4,0.0016884066453316275,0.8479532862,4.033857E-4,0.002008446414520437,0.8330362576,5.295417E-4,0.0023011773073798552,0.7506453627,0.0030031505,0.005480100820240446,0.806533497,0.0017793993,0.004218292664100015
0.17,0.7621655166,1.198516E-4,0.0010947675552371837,0.843995021,2.935394E-4,0.00171329915659817,0.8494648439,4.251785E-4,0.0020619856934518243,0.8370130646,5.369477E-4,0.002317213196924271,0.7541817069,0.0030379467,0.005511757160833557,0.8096141869,0.0018560048,0.004308137416564147
0.18,0.7627833784,1.109506E-4,0.0010533309071702017,0.8458312559,3.09385E-4,0.0017589343364662593,0.8511901921,4.457526E-4,0.002111285390467144,0.8405289859,5.388136E-4,0.002321235877716868,0.7575188953,0.0030725163,0.005543028323939902,0.8127330118,0.0019391573,0.004403586379304941
0.19,0.7637348771,1.288194E-4,0.0011349863435301765,0.8474697268,3.196766E-4,0.0017879502230207641,0.852702359,4.692452E-4,0.002166206822997287,0.8443403435,5.301031E-4,0.002302396794646831,0.7609369034,0.0031065557,0.005573648446036043,0.815876354,0.0020236717,0.004498523869004143
0.2,0.7636539876,1.320191E-4,0.0011489956483816638,0.8494512445,3.25089E-4,0.0018030224624224734,0.8540994036,4.840091E-4,0.0022000206817209696,0.8480116069,5.400352E-4,0.0023238657448312284,0.7644351345,0.0031294678,0.0055941646382636975,0.8189670736,0.002094656,0.004576741198713338
0.21,0.765751636,1.2808E-4,0.0011317243480636087,0.8512614328,3.308426E-4,0.0018189079141067038,0.8556666571,5.019052E-4,0.0022403240836986063,0.8515947646,5.398235E-4,0.0023234102091537773,0.7678366011,0.0031368771,0.0056007830702500885,0.8221111053,0.0021423515,0.0046285543099330705
0.22,0.7665122449,1.447139E-4,0.0012029709057163435,0.8529980141,3.315529E-4,0.0018208594124753288,0.8573130351,5.184555E-4,0.002276961791510784,0.855261417,5.421386E-4,0.002328386995325305,0.7712772995,0.0031622669,0.005623403684602414,0.8252680331,0.002215291,0.004706687795042284
0.23,0.7690140843,1.598584E-4,0.001264351217027927,0.8545204544,3.472121E-4,0.0018633628202795074,0.8586183774,5.326487E-4,0.0023079183261112165,0.8587189794,5.325975E-4,0.0023078074009760864,0.7748692149,0.003163669,0.0056246502113464795,0.8284641182,0.0022607364,0.004754720181041151
0.24,0.7713315189,1.551916E-4,0.0012457592062674072,0.8561956525,3.567908E-4,0.0018888906797377132,0.8603804374,5.489723E-4,0.0023430157916667998,0.8621467382,5.208172E-4,0.002282141976302088,0.7781521755,0.0031680459,0.005628539686277427,0.8317119575,0.0023250406,0.004821867480551493
0.25,0.7721074343,1.318015E-4,0.0011480483439298191,0.8578512388,3.56359E-4,0.0018877473347882125,0.8619146007,5.79819E-4,0.002407943105640164,0.865592286,5.060578E-4,0.002249572848342547,0.7817355388,0.0031761533,0.005635737130136572,0.8350000006,0.0023904625,0.004889235625330405
0.26,0.7717376053,1.313156E-4,0.0011459301898457863,0.8594836038,3.615382E-4,0.0019014157883009176,0.8632658714,5.926332E-4,0.0024344058823458346,0.8690439647,5.048735E-4,0.0022469390289903287,0.7852267992,0.0032013402,0.005658038706124234,0.8379762715,0.002438239,0.004937852772207775
0.27,0.7705799222,1.487336E-4,0.0012195638564667288,0.8609688854,3.675262E-4,0.001917097284959738,0.8647171134,6.204127E-4,0.0024908085032776003,0.8723762369,4.975382E-4,0.002230556432821192,0.7885784984,0.0032080634,0.005663976871421704,0.8412093335,0.0024687501,0.004968651829218867
0.28,0.7705164969,1.700999E-4,0.001304223523787238,0.8624390239,3.705068E-4,0.0019248553192383058,0.8663127667,6.358811E-4,0.002521668296981187,0.87578192,4.871675E-4,0.0022071871239203985,0.7925538015,0.003219345,0.005673927211376614,0.844598279,0.0025229251,0.0050228727835771435
0.29,0.7695272684,1.621395E-4,0.0012733400959680805,0.8642690933,3.785574E-4,0.0019456551595799293,0.8680072713,6.355603E-4,0.002521032129902354,0.8790836346,4.740843E-4,0.0021773476984625123,0.7956799978,0.0032359007,0.00568849778060957,0.847403639,0.0025591708,0.005058824764705732
0.3,0.7686578155,1.450334E-4,0.001204298135845107,0.8656637186,3.865273E-4,0.0019660297556242635,0.8695648998,6.458944E-4,0.0025414452581159403,0.8821386421,4.563784E-4,0.0021363014768519917,0.7989896774,0.0032527862,0.0057033202610409315,0.8508407074,0.0025960806,0.005095174776197574
0.31,0.76811378,1.287096E-4,0.0011345025341531856,0.8672305399,3.922113E-4,0.00198043252851492,0.8708532935,6.596363E-4,0.0025683385680240834,0.8855389255,4.351516E-4,0.0020860287629848252,0.8025673658,0.0032736405,0.005721573647170855,0.8540943104,0.0026599661,0.0051574859185459735
0.32,0.7672741115,1.308422E-4,0.0011438627540050423,0.8683599073,3.966196E-4,0.0019915310693032133,0.8725588477,6.706916E-4,0.002589771418484651,0.888223238,4.203641E-4,0.0020502782737960227,0.8064009112,0.0032468147,0.005698082747731907,0.8571829927,0.0026857397,0.005182412276150943
0.33,0.76656394,1.254351E-4,0.0011199781247863728,0.8698844355,4.024794E-4,0.00200618892430399,0.8739676422,6.809783E-4,0.0026095560925184194,0.8912711859,4.039154E-4,0.0020097646628399056,0.8096610165,0.0032652997,0.005714280094640094,0.8603852105,0.0027132437,0.005208880589915649
0.34,0.7673708975,1.276294E-4,0.001129731826585407,0.8715101731,4.06732E-4,0.0020167597774648324,0.8757433474,6.856731E-4,0.0026185360413788464,0.8943192518,3.987238E-4,0.001996806951109696,0.8133020318,0.0032460473,0.005697409323543464,0.8635993743,0.002711039,0.005206763870198072
0.35,0.7680698991,1.444021E-4,0.001201674248704698,0.8729864985,4.123052E-4,0.0020305299800790926,0.8772994453,6.990496E-4,0.0026439546138313343,0.8972597265,3.911775E-4,0.0019778207704440765,0.8167275602,0.0032320005,0.005685068601169206,0.866473394,0.0027220722,0.005217348176995666
0.36,0.769193542,1.667535E-4,0.0012913307089975053,0.8746532243,4.155397E-4,0.002038479089909926,0.879088704,7.049193E-4,0.002655031638229571,0.900241937,3.802531E-4,0.0019500079487017484,0.82026613,0.0032325683,0.005685567957557099,0.8693225837,0.0026938077,0.005190190458933082
0.37,0.7709836006,1.65905E-4,0.001288041148411028,0.8762131131,4.067005E-4,0.002016681680384884,0.8808360654,7.149807E-4,0.0026739123022268326,0.9032049185,3.612189E-4,0.0019005759653326147,0.8236475414,0.003224877,0.005678800049306191,0.8723770499,0.002737242,0.005231865823967583
0.38,0.7721898317,1.508596E-4,0.001228249160390513,0.8779683614,4.116077E-4,0.0020288117211806522,0.8825062472,7.137356E-4,0.002671583051301232,0.9057202339,3.53001E-4,0.001878832084035186,0.8272772676,0.0032086835,0.005664524251867936,0.8753538722,0.002710905,0.005206635189832297
0.39,0.7744284511,1.475683E-4,0.0012147769342558327,0.8793310738,4.175871E-4,0.002043494800580613,0.8843607092,7.167697E-4,0.00267725549770656,0.9082980525,3.448765E-4,0.001857085081518884,0.830745132,0.0031810223,0.00564005523022603,0.8785690069,0.0026852304,0.005181920879365103
0.4,0.7759036183,1.530918E-4,0.0012373027115463702,0.8806368321,4.207021E-4,0.0020511023865229156,0.8861015475,7.160603E-4,0.0026759303055199327,0.9110929471,3.38146E-4,0.0018388746558697252,0.8336746991,0.0031623597,0.005623486196302077,0.8816695362,0.002610415,0.00510922205428576
0.41,0.7756780446,1.475076E-4,0.0012145270684509259,0.8821172351,4.253896E-4,0.0020624975151500185,0.8875590551,7.277415E-4,0.0026976684377439716,0.9134908146,3.105693E-4,0.0017622976479584828,0.8369378775,0.003138429,0.005602168330209294,0.8843657047,0.0025694452,0.005068969520523871
0.42,0.7754229724,1.490377E-4,0.0012208099770234515,0.8834194094,4.238575E-4,0.0020587799785309743,0.8892520005,7.07169E-4,0.0026592649360302556,0.9162600154,2.994899E-4,0.0017305776492258299,0.8405520946,0.0031536088,0.005615700134444502,0.8873463923,0.0024872611,0.004987244830565269
0.43,0.7759057939,1.564725E-4,0.0012508896833853895,0.8848188442,4.272855E-4,0.002067088532211429,0.8909692013,6.984699E-4,0.0026428581119689347,0.9185688394,2.850009E-4,0.0016881969671812588,0.8436503619,0.0031329941,0.005597315517281476,0.8902083308,0.0024279614,0.004927434829604548
0.44,0.7767741859,1.524869E-4,0.001234855862034108,0.8863778824,4.249865E-4,0.002061520070239434,0.8925529951,6.93416E-4,0.0026332793243406595,0.9208940095,2.675708E-4,0.001635759150975473,0.8466451609,0.0031330982,0.005597408507514884,0.8928847927,0.0023611697,0.004859186866133057
0.45,0.7787793458,1.622647E-4,0.0012738316215261734,0.8880751181,4.172476E-4,0.0020426639469085465,0.8946854454,6.944753E-4,0.002635289927123769,0.9233427221,2.549958E-4,0.0015968587915028678,0.8499061048,0.0031227549,0.005588161504466384,0.8952394366,0.0022989803,0.004794768294714563
0.46,0.7805927217,1.728946E-4,0.0013148939120704757,0.8896271509,4.230041E-4,0.0020567063475372465,0.8964913946,6.857408E-4,0.0026186653088930627,0.9256978989,2.435448E-4,0.0015605921952899803,0.8529349917,0.0031056308,0.0055728186763970705,0.8978680682,0.0022261236,0.0047181814293221075
0.47,0.7830574512,1.809418E-4,0.001345146088720478,0.891226874,4.242423E-4,0.00205971430057666,0.8983739048,6.785153E-4,0.002604832624181446,0.9283836406,2.308865E-4,0.0015194949818936555,0.856183055,0.0030449199,0.005518079285403573,0.9004479057,0.0021710805,0.004659485486617594
0.48,0.7848063529,1.985547E-4,0.001409094390025026,0.8928599823,4.157132E-4,0.0020389046078715897,0.8998609757,6.740599E-4,0.0025962663576759607,0.9307646489,2.101801E-4,0.001449758945480248,0.8595531285,0.0030049399,0.0054817332113119115,0.9030287993,0.0021345048,0.0046200701293378655
0.49,0.7866396785,2.141756E-4,0.0014634739492044265,0.8946255004,4.241155E-4,0.002059406467893116,0.901680162,6.607119E-4,0.0025704316758085595,0.9327732909,2.044365E-4,0.0014298129248261815,0.86287449,0.0029947037,0.005472388600967588,0.9059008145,0.0020254397,0.004500488529037709
0.5,0.787500006,2.217543E-4,0.0014891416991005255,0.8965185946,4.130647E-4,0.0020323993209996898,0.9034090912,6.530562E-4,0.002555496429267707,0.9346694219,1.948813E-4,0.0013959989255010192,0.8658367753,0.0028832241,0.005369566183594351,0.9083677697,0.0018942089,0.0043522510267676425
0.51,0.7894625962,2.718676E-4,0.0016488408049293297,0.898187567,4.141966E-4,0.002035182055738503,0.9050790298,6.389153E-4,0.002527677392390097,0.9365015805,1.862195E-4,0.0013646226584664348,0.8686406732,0.0027729679,0.0052658977392273775,0.9106954682,0.0017923243,0.004233585123745594
0.52,0.7906451643,2.654259E-4,0.0016291896758818477,0.8999677444,4.03117E-4,0.0020077773780974822,0.9070215094,6.231925E-4,0.0024963823825688244,0.938612901,1.741565E-4,0.0013196836742189395,0.871935485,0.0027190979,0.005214497003546938,0.913182798,0.0017242051,0.004152354874044365
0.53,0.7924175858,2.64984E-4,0.0016278329152588113,0.9016043884,4.078319E-4,0.002019484835298349,0.9085604286,6.250232E-4,0.002500046399569416,0.9406043839,1.636795E-4,0.0012793728932566923,0.8747802103,0.0026962628,0.00519255505507645,0.9153626257,0.001620357,0.004025365821885012
0.54,0.7922558904,2.545722E-4,0.0015955318862373136,0.9035241288,3.920624E-4,0.00198005656484859,0.9101459014,6.282858E-4,0.0025065629854444113,0.9423344582,1.507434E-4,0.0012277760382089235,0.8772839499,0.0026582672,0.00515583863207529,0.9175084215,0.0015553435,0.003943784350088123
0.55,0.7931192577,2.90263E-4,0.0017037106561854922,0.904931196,3.848268E-4,0.001961700282917857,0.9118578011,6.145491E-4,0.0024790100846910647,0.9442889905,1.397002E-4,0.0011819483914283229,0.8802866989,0.0026274043,0.005125821202500142,0.9198967886,0.0014705056,0.0038347171994815993
0.56,0.7951877892,3.576386E-4,0.00189113352252029,0.9067253518,3.746344E-4,0.0019355474677723613,0.9137441289,5.973602E-4,0.0024440953336561976,0.9457629114,1.358194E-4,0.0011654158056247565,0.8830985916,0.0025952177,0.005094327924270286,0.9218427223,0.0013925124,0.0037316382461326553
0.57,0.7955582201,3.337231E-4,0.0018268089664767906,0.9081512588,3.72618E-4,0.0019303315777347684,0.9157382935,5.749964E-4,0.0023979082551257042,0.9475510222,1.30248E-4,0.0011412624588586098,0.8857503003,0.0025955322,0.005094636591553906,0.923577435,0.0013371921,0.0036567637331389076
0.58,0.7965601921,3.53559E-4,0.001880316462726421,0.9096437365,3.712784E-4,0.0019268585832904292,0.9174078614,5.550208E-4,0.002355887943005779,0.9492014736,1.293466E-4,0.0011373064670527466,0.8882432449,0.0025464712,0.005046257226895989,0.9256756741,0.0012943429,0.0035976977360528775
0.59,0.7963476181,3.88814E-4,0.0019718367072351604,0.9116372609,3.879219E-4,0.0019695733040432893,0.9190931821,5.489585E-4,0.0023429863422563947,0.9505793333,1.256184E-4,0.001120796145603651,0.8911460859,0.0025677989,0.005067345360245342,0.9277707696,0.0012142747,0.003484644458190821
0.6,0.797161299,4.483473E-4,0.0021174213090455096,0.9133419377,3.696731E-4,0.0019226884823080415,0.920387097,5.467536E-4,0.002338276288208902,0.9520128906,1.197974E-4,0.0010945199861126338,0.8931871009,0.0025633431,0.005062946869166218,0.9299999964,0.0011789527,0.003433588064983917
0.61,0.795767194,4.460497E-4,0.0021119888730767498,0.9153968251,3.680996E-4,0.0019185921922076092,0.9225661385,5.197907E-4,0.0022798918834014918,0.9532936484,1.162805E-4,0.0010783343637295437,0.8949074072,0.0025177014,0.0050176701764862944,0.9316798949,0.0011131573,0.003336401204891282
0.62,0.7956521749,4.566721E-4,0.00213698876927325,0.9169972807,3.77046E-4,0.001941767236308204,0.9241983694,4.997507E-4,0.0022355104562493105,0.9546603245,1.191788E-4,0.0010916904323112848,0.8976222825,0.0024614566,0.004961306884279585,0.9335054356,0.001028264,0.003206655578636409
0.63,0.7974895418,4.926945E-4,0.0022196722731070008,0.9183960921,3.791151E-4,0.0019470878254459914,0.9257601112,4.810649E-4,0.0021933191742197484,0.9557043248,1.130222E-4,0.0010631189961617655,0.8996094859,0.0024554167,0.004955216140593667,0.9352022314,9.710781E-4,0.0031162126050704566
0.64,0.7995695889,4.510463E-4,0.002123785064454499,0.9205021524,3.714764E-4,0.0019273723044601425,0.9272596824,4.638103E-4,0.002153625547768228,0.9567431843,1.122101E-4,0.0010592926885426898,0.9016642743,0.0024163971,0.004915686218627059,0.9366571003,9.304639E-4,0.0030503506355827356
0.65,0.7999999881,4.424295E-4,0.0021034008177235265,0.9218141598,3.803006E-4,0.0019501297392737747,0.9289380521,4.515784E-4,0.0021250374114353847,0.9580235994,1.127881E-4,0.001062017419819468,0.903864305,0.0023776269,0.0048760915700999715,0.9382890862,8.982771E-4,0.002997127124430994
0.66,0.7986342967,5.060983E-4,0.002249662863630904,0.9233839172,3.76077E-4,0.001939270481392423,0.9303034902,4.531466E-4,0.0021287240309631494,0.9591502243,1.123268E-4,0.001059843384656431,0.9057056165,0.0023516874,0.004849419965315439,0.9399999976,8.503277E-4,0.0029160378941296356
0.67,0.7985915542,5.475266E-4,0.0023399286313902823,0.9251956218,3.699309E-4,0.0019233587808830676,0.9317996889,4.349016E-4,0.002085429452175259,0.9602973419,1.185271E-4,0.0010887015201605996,0.9076212835,0.0023559625,0.004853825810636389,0.9416431952,8.043434E-4,0.002836094850317951
0.68,0.7998387158,5.968604E-4,0.0024430726554893942,0.9267741966,3.677249E-4,0.001917615446329112,0.9328548396,4.32822E-4,0.0020804374539985576,0.9610161203,1.223503E-4,0.0011061206986581527,0.9095806432,0.0023429313,0.004840383559182062,0.9429838651,7.776185E-4,0.002788581180457187
0.69,0.8003327668,6.133858E-4,0.0024766626738415547,0.9284192872,3.667328E-4,0.001915026892761561,0.9337936628,4.236872E-4,0.0020583663425153454,0.9617304379,1.21648E-4,0.0011029415215685736,0.9115307677,0.0022938094,0.004789373027860745,0.9444592208,7.248981E-4,0.002692393173368258
0.7,0.8030981004,5.906418E-4,0.0024303123256075544,0.9301376927,3.833258E-4,0.0019578707822530067,0.9353012031,4.303656E-4,0.0020745254879128384,0.9623752111,1.205929E-4,0.0010981479863843488,0.9136833042,0.0023072448,0.004803378810795584,0.9454044759,6.856123E-4,0.0026184199434009818
0.71,0.8069395065,5.714841E-4,0.0023905733621874064,0.9315124547,3.619927E-4,0.0019026105749732393,0.9364412802,4.226661E-4,0.0020558844811905167,0.9635765123,1.18103E-4,0.0010867520416359933,0.9156405681,0.0022590807,0.00475297875021549,0.946049822,6.568183E-4,0.002562846659478479
0.72,0.8062615097,5.530516E-4,0.002351704913461721,0.9337384897,3.513512E-4,0.0018744364486426312,0.9376058912,4.216012E-4,0.002053292964971146,0.9642909765,1.214725E-4,0.0011021456346599573,0.9175322288,0.002222098,0.004713913448505393,0.947440145,6.111275E-4,0.002472099310302885
0.73,0.8078393877,6.103356E-4,0.0024704971159667443,0.9357361376,3.313884E-4,0.0018204076466550013,0.9386615664,4.242845E-4,0.0020598167394212524,0.9650095588,1.114132E-4,0.0010555245141634561,0.9198279124,0.0021975589,0.004687812816228908,0.9491586977,5.507583E-4,0.0023468240240802035
0.74,0.8107142866,5.163283E-4,0.0022722858534964304,0.9377380949,3.151619E-4,0.001775279977918976,0.9397619039,4.009546E-4,0.0020023850778509112,0.9653373021,1.071637E-4,0.001035199014682684,0.9217460304,0.0021453608,0.004631803968217998,0.9505555558,5.223308E-4,0.0022854557532361024
0.75,0.8117768407,5.809882E-4,0.0024103696811900036,0.9401446337,3.052393E-4,0.0017471098992335886,0.9410743809,3.662124E-4,0.0019136676827495416,0.9657231414,1.080658E-4,0.001039547016733731,0.9235743868,0.0021101402,0.004593626236428036,0.9516322345,4.959691E-4,0.0022270363715036177
0.76,0.8129032195,6.577514E-4,0.002564666450047647,0.9417204267,2.961279E-4,0.0017208367150894938,0.9424946213,3.620077E-4,0.001902649994087194,0.9661290318,1.01968E-4,0.001009792057802001,0.9250967723,0.002088738,0.004570271326737615,0.9529892433,4.745357E-4,0.0021783840340949987
0.77,0.812780267,6.795168E-4,0.0026067543037271465,0.9435201782,2.998773E-4,0.0017316965669539222,0.9438116574,3.595062E-4,0.0018960648723079072,0.9663228685,1.052147E-4,0.0010257421703332664,0.9274439466,0.0020117645,0.004485269780068976,0.9541031373,4.75248E-4,0.0021800183485466357
0.78,0.8147887349,6.740404E-4,0.0025962288034763036,0.9452582151,2.962109E-4,0.001721077859947074,0.9454225385,3.386791E-4,0.0018403236128463928,0.9670422584,1.028514E-4,0.0010141567926114778,0.9285680747,0.0019580467,0.00442498214685664,0.9551173735,4.381892E-4,0.0020932969211270532
0.79,0.8164619207,6.681463E-4,0.0025848526070165008,0.946437341,2.720856E-4,0.001649501742951489,0.9471007353,3.103134E-4,0.0017615714575344367,0.9675184232,9.55629E-5,9.775627857073939E-4,0.9299017149,0.0019156304,0.0043767915189097135,0.9561424947,4.214065E-4,0.0020528187937565263
0.8,0.8172680438,4.907386E-4,0.0022152620612469307,0.9481701082,2.542825E-4,0.0015946237800810573,0.9484793836,2.887166E-4,0.0016991662661434872,0.9682474309,8.58677E-5,9.266482612081026E-4,0.9308247441,0.0019056438,0.004365368025722459,0.9568814492,4.417455E-4,0.0021017742504845756
0.81,0.8220108747,6.23966E-4,0.002497931143966943,0.9508423954,2.466022E-4,0.0015703572841872643,0.9504076087,2.746891E-4,0.001657374731314557,0.9691304374,8.61521E-5,9.281815555159455E-4,0.9330706507,0.0017878238,0.004228266547889336,0.9576086968,4.266435E-4,0.0020655350396446923
0.82,0.8257879615,4.885928E-4,0.002210413535970136,0.9521203405,2.458547E-4,0.0015679754462363242,0.9519770718,2.521284E-4,0.0015878551571223364,0.9693123162,9.64141E-5,9.819068183896066E-4,0.9348710549,0.001708343,0.004133210616457864,0.9582807952,4.251543E-4,0.002061927011317326
0.83,0.826666671,3.893482E-4,0.0019731908169257225,0.9539696908,2.38509E-4,0.0015443736594490337,0.9533333272,2.374525E-4,0.0015409493826858817,0.969484852,1.015215E-4,0.0010075787810389816,0.9366060567,0.0016125773,0.00401569084965464,0.9595757556,4.031539E-4,0.002007869268652718
0.84,0.8319354832,5.513933E-4,0.0023481765265839787,0.9559999949,2.292478E-4,0.0015140931279151886,0.9558709604,1.832855E-4,0.001353829752960098,0.9705161321,9.58642E-5,9.79102650389631E-4,0.9377741879,0.0015743898,0.003967858112382549,0.9605161268,4.168892E-4,0.0020417864726753384
0.85,0.836426121,5.12249E-4,0.0022632918503807677,0.9580755997,2.28785E-4,0.0015125640482306856,0.9572164965,1.732886E-4,0.0013163912792175433,0.9708247393,9.76917E-5,9.8839111691678E-4,0.938797248,0.0015887777,0.00398594744069713,0.9612371111,3.924604E-4,0.0019810613317108585
0.86,0.8397058845,5.172287E-4,0.0022742662553008166,0.9598161811,2.105982E-4,0.001451200192943758,0.9582352996,1.579702E-4,0.0012568619653724907,0.9708088195,1.08082E-4,0.001039624932367438,0.9399264747,0.0014945139,0.003865894333786168,0.9620588243,3.664127E-4,0.0019141909518122792
0.87,0.8388888896,4.801097E-4,0.002191140570570496,0.961349203,2.193832E-4,0.001481159005643891,0.9597222161,1.747683E-4,0.0013219996217851198,0.9712301558,1.120983E-4,0.0010587648464130267,0.9417063439,0.0014575378,0.003817771339407325,0.9634523755,3.430294E-4,0.0018521052885837781
0.88,0.8356223226,5.650832E-4,0.0023771478708738336,0.9630472106,2.247213E-4,0.0014990707121413586,0.9610729563,1.653162E-4,0.0012857534755932026,0.9723175925,1.158689E-4,0.001076424172898398,0.9431330454,0.0013788436,0.003713278335918276,0.9638626599,3.331144E-4,0.0018251421862419378
0.89,0.828169024,5.78956E-4,0.0024061504524862947,0.9649295789,2.335306E-4,0.0015281708019720833,0.9629577458,1.700511E-4,0.001304036425871609,0.972769953,1.237885E-4,0.0011126028042387813,0.9448356825,0.0013012826,0.00360732948314955,0.9646478868,3.279304E-4,0.001810884866577663
0.9,0.8211340129,6.497917E-4,0.002549101214153726,0.9672165096,2.316287E-4,0.0015219352811470007,0.9641752666,1.843147E-4,0.0013576255006444156,0.9727835178,1.428248E-4,0.0011950933017969769,0.9457216597,0.0011532346,0.0033959308002372486,0.9643299067,3.54099E-4,0.0018817518433629872
0.91,0.8120000005,7.288889E-4,0.0026997942514199115,0.9685714287,2.298907E-4,0.0015162146945601074,0.9653714311,2.050349E-4,0.0014319039772275235,0.972914291,1.534496E-4,0.0012387477547911036,0.9478285712,0.0010598423,0.003255521924361745,0.9642857164,3.973612E-4,0.0019933920838610753
0.92,0.8012903214,5.438778E-4,0.00233211877913626,0.9690967721,2.424204E-4,0.0015569855490658866,0.9665806413,2.063342E-4,0.0014364337784945047,0.9723871005,1.901053E-4,0.0013787867855473521,0.9488387066,0.0010025374,0.003166287100058995,0.9649032235,3.904353E-4,0.0019759435720687977
0.93,0.7889705837,7.094629E-4,0.0026635744780276,0.969999997,2.759862E-4,0.0016612832389451234,0.9680882335,2.339788E-4,0.0015296365581405277,0.9728676379,2.257597E-4,0.0015025301993637267,0.9506617624,9.800587E-4,0.003130588922231726,0.9660294074,3.864115E-4,0.00196573523140834
0.94,0.7829059958,0.0011233674,0.0033516673462621557,0.9713675231,3.296534E-4,0.0018156359767310187,0.9700000018,3.121211E-4,0.0017666949368807282,0.9741025656,2.604096E-4,0.001613721165505367,0.952136755,9.887758E-4,0.0031444805612374197,0.9662393183,4.536193E-4,0.0021298340310925636
0.95,0.7752577186,0.001624922,0.004031032125895302,0.972061854,3.914048E-4,0.001978395309335321,0.9715463901,4.447064E-4,0.002108806297410931,0.9743298954,2.780381E-4,0.0016674474504463402,0.9523711312,0.0010752225,0.003279058553914523,0.9663917506,5.338109E-4,0.0023104348075632863
0.96,0.7551282108,0.0018792455,0.004335026528177193,0.9723076791,4.440195E-4,0.002107177021514804,0.971923067,6.033213E-4,0.00245625996181186,0.9751281917,3.015692E-4,0.0017365747896361966,0.9524358863,0.0012993013,0.0036045822226715815,0.9670512688,5.487318E-4,0.002342502508002926
0.97,0.7423728764,0.004264419,0.006530251909382976,0.9715254182,5.912614E-4,0.0024315867247540236,0.97135593,8.513457E-4,0.002917782891169252,0.9747457564,4.207254E-4,0.0020511591844613133,0.9530508411,0.0014674467,0.003830726693461699,0.9674576199,7.351886E-4,0.0027114361508248724
0.98,0.6974359155,0.0046460656,0.006816205395966292,0.970256412,9.525896E-4,0.003086405028508086,0.970256412,0.0013776156,0.0037116244422085594,0.9738461554,5.841451E-4,0.0024169093901096088,0.9541025668,0.0019165353,0.004377825144977812,0.9689743608,8.539702E-4,0.0029222768520453363
0.99,0.6950000048,0.013583334,0.011654756110704333,0.966499995,0.0019219699,0.004384027714328457,0.9644999999,0.0031967166,0.0056539513616585,0.9734999937,0.0011340914,0.003367627354681631,0.9569999945,0.0028797981,0.005366375033483963,0.9714999932,0.0011239904,0.003352596605617801
1.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.92,0.0743434343,0.027265992426464145,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_epistemic_Photos.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.7689274788,5.72637E-5,7.567278242538726E-4,0.8539836574,0.0069856737,0.008358034278465242,0.9144167531,3.60091E-5,6.000758285416935E-4,0.9132502544,8.09753E-5,8.998627673151056E-4,0.9051419818,8.91718E-5,9.443082123967789E-4,0.9144657797,3.50491E-5,5.920228036148608E-4
0.02,0.7763722599,5.8017E-5,7.616889128771667E-4,0.8553466779,0.007022579,0.008380082935150463,0.9158316147,4.42802E-5,6.654336931655925E-4,0.9137329763,8.25592E-5,9.086209330628478E-4,0.9051650864,9.13259E-5,9.55645854906513E-4,0.9169624442,3.82565E-5,6.185183909957731E-4
0.03,0.7777314425,5.52426E-5,7.432536579122903E-4,0.8564011672,0.0070497944,0.00839630537796238,0.9171809828,5.57475E-5,7.466424847274631E-4,0.9141451222,8.57122E-5,9.258088355594799E-4,0.9051834881,9.24104E-5,9.613032820083369E-4,0.9196976644,4.36594E-5,6.607526012056252E-4
0.04,0.7772698581,5.6419E-5,7.511258216836911E-4,0.8574236366,0.0070514812,0.008397309807313293,0.9184579742,6.94767E-5,8.335268441987937E-4,0.9145312822,8.64436E-5,9.297505041676504E-4,0.9053528553,9.32779E-5,9.658048457115961E-4,0.9224204767,4.94228E-5,7.030135133836333E-4
0.05,0.7760059655,5.72479E-5,7.566234202032078E-4,0.8583776879,0.0070885763,0.008419368325474305,0.9196274209,8.39757E-5,9.163825620340012E-4,0.9148797107,8.64959E-5,9.30031719889166E-4,0.905692994,9.68985E-5,9.843703571319079E-4,0.9252352542,5.83577E-5,7.639221164490527E-4
0.06,0.7750645459,5.58465E-5,7.473051585530505E-4,0.8591566268,0.007131379,0.008444749256194645,0.9206368339,1.000457E-4,0.0010002284738998386,0.9154453528,8.85722E-5,9.411280465483961E-4,0.9064414799,1.033408E-4,0.001016566771048513,0.9278657478,6.72812E-5,8.202511810415148E-4
0.07,0.7743366659,5.25684E-5,7.250406885134103E-4,0.8601391923,0.0071342908,0.00844647311012117,0.9217224872,1.175247E-4,0.0010840880960512388,0.9162809908,9.18824E-5,9.58553076256083E-4,0.9075141358,1.126013E-4,0.0010611375971098188,0.9305806887,7.55614E-5,8.692606053422644E-4
0.08,0.7734447122,5.26973E-5,7.259290598949735E-4,0.8611518994,0.0071548795,0.008458652079380024,0.9227016938,1.361423E-4,0.00116680032567702,0.9171488231,9.60331E-5,9.799647952860348E-4,0.9087315875,1.221649E-4,0.0011052823168765525,0.9332314801,8.28858E-5,9.104163882531993E-4
0.09,0.7726888835,5.2175E-5,7.223226425912454E-4,0.8620533329,0.0071814433,0.008474339679290652,0.9236199975,1.539905E-4,0.0012409290874179715,0.9179888898,1.02065E-4,0.0010102722405371733,0.9101444477,1.302381E-4,0.0011412190850139162,0.9359377778,8.90515E-5,9.436710231855168E-4
0.1,0.7714157283,5.55799E-5,7.45519282111469E-4,0.8630876383,0.0072059714,0.008488799326170929,0.9246741593,1.724749E-4,0.0013132969961132173,0.9189797771,1.080268E-4,0.0010393594181032854,0.9117999995,1.386026E-4,0.001177296054524944,0.9385370785,9.74436E-5,9.871352490920379E-4
0.11,0.7701431572,5.68866E-5,7.542320597800123E-4,0.864155874,0.0072241725,0.008499513221355679,0.9255828226,1.913985E-4,0.001383468467295153,0.9202158612,1.139901E-4,0.0010676614631988926,0.9135514635,1.473195E-4,0.0012137524459295643,0.940808906,1.02112E-4,0.0010105048243328678
0.12,0.7691795051,5.65211E-5,7.51805160929346E-4,0.8653321069,0.0072248391,0.008499905352414225,0.9266191685,2.10855E-4,0.0014520847082729023,0.9214893132,1.233867E-4,0.0011107956607765445,0.9154516226,1.567501E-4,0.0012519988019163597,0.9431900722,1.072991E-4,0.0010358527887687516
0.13,0.7681775928,5.65913E-5,7.522718923368067E-4,0.8664504862,0.0072116627,0.008492150905394935,0.9276290095,2.304244E-4,0.0015179736493101585,0.9229358441,1.327733E-4,0.0011522729711314068,0.9174174815,1.649446E-4,0.0012843075955548966,0.9453533256,1.101958E-4,0.0010497418730335568
0.14,0.7674506068,6.03237E-5,7.766833331545103E-4,0.8677328354,0.007211577,0.008492100446885918,0.9286735696,2.475665E-4,0.0015734246089342825,0.9244143939,1.387786E-4,0.001178043292922633,0.9195555025,1.708339E-4,0.0013070344295388703,0.9475094086,1.139643E-4,0.0010675406315452354
0.15,0.7665477037,6.40407E-5,8.002543345712037E-4,0.8689364728,0.0072092205,0.00849071286759834,0.9296454936,2.633419E-4,0.001622781254513374,0.9258838928,1.476102E-4,0.0012149493816616395,0.9216535795,1.726744E-4,0.0013140563153837815,0.949457531,1.161231E-4,0.0010776042872965939
0.16,0.7654707432,6.5079E-5,8.067155632563438E-4,0.8702167115,0.0071675292,0.008466126150725608,0.9306814367,2.784845E-4,0.0016687854865140696,0.9274957854,1.575232E-4,0.0012550824674100105,0.9237972552,1.733822E-4,0.0013167467486194905,0.951406213,1.201465E-4,0.0010961135890043515
0.17,0.7640838146,6.13358E-5,7.831717563855326E-4,0.8714522451,0.0071595558,0.008461415838971632,0.9316301173,2.911604E-4,0.0017063422868815038,0.9289181286,1.670059E-4,0.0012923076259157493,0.9258942485,1.725973E-4,0.0013137629162067257,0.9531530201,1.262243E-4,0.0011234958833925472
0.18,0.7631565869,6.08592E-5,7.801230672143979E-4,0.8726387188,0.0071383559,0.008448879156432526,0.9326288551,3.046832E-4,0.0017455176882518262,0.930508014,1.740277E-4,0.001319195588227917,0.9278594351,1.742442E-4,0.0013200159089950393,0.9549124557,1.303885E-4,0.0011418778393506024
0.19,0.7619225979,6.24583E-5,7.903056370797314E-4,0.8741173562,0.0071421368,0.00845111637595886,0.9336803979,3.173955E-4,0.0017815597099171275,0.9322072399,1.82563E-4,0.0013511587619521254,0.9299500614,1.754907E-4,0.0013247290288960984,0.9567041183,1.342613E-4,0.0011587117846988525
0.2,0.7605409443,5.88011E-5,7.668187530309884E-4,0.8754726994,0.0070858904,0.008417773102192765,0.9346006054,3.256024E-4,0.0018044456212366168,0.9337866539,1.863535E-4,0.0013651135483907556,0.9318200207,1.760824E-4,0.0013269604364863333,0.9583164829,1.381856E-4,0.0011755237130743046
0.21,0.7588837683,6.17838E-5,7.860267171031784E-4,0.8768202743,0.0070486606,0.008395630172893517,0.9356118786,3.313785E-4,0.0018203804547401623,0.9354480278,1.930713E-4,0.0013895009895642393,0.9337992859,1.743178E-4,0.001320294664080712,0.9598387116,1.409544E-4,0.0011872421825390134
0.22,0.7572206438,6.02175E-5,7.759993556698356E-4,0.8782058591,0.0070123175,0.008373958144151426,0.9368265486,3.34046E-4,0.0018276925343175203,0.9371869349,2.02428E-4,0.0014227719423716507,0.9355690962,1.744462E-4,0.0013207808296610002,0.9612159693,1.434769E-4,0.0011978184336534482
0.23,0.7555555522,5.50019E-5,7.41632658396325E-4,0.8795770952,0.00698804,0.00835944974265651,0.9378539526,3.3493E-4,0.001830109286354233,0.938907277,2.025341E-4,0.0014231447572190259,0.9375413716,1.736727E-4,0.0013178493844138639,0.9626897806,1.435554E-4,0.001198146067889888
0.24,0.7537253797,5.95776E-5,7.718652732180662E-4,0.8809712681,0.0069628224,0.008344352820920265,0.9388903689,3.368781E-4,0.0018354239292326991,0.940675891,2.055208E-4,0.0014335996651785323,0.9394757897,1.732815E-4,0.0013163643112755678,0.9638344896,1.474739E-4,0.0012143883233957744
0.25,0.7517259955,5.8382E-5,7.640811475229577E-4,0.8823597625,0.0069438577,0.008332981279230142,0.9400458437,3.350067E-4,0.0018303188246860164,0.9425188774,2.061347E-4,0.0014357391824422708,0.941297192,1.665501E-4,0.0012905429090115522,0.9650970864,1.487906E-4,0.00121979752418178
0.26,0.7493577361,5.767E-5,7.594076639065476E-4,0.8838398468,0.0069290527,0.008324093163822712,0.941150586,3.352684E-4,0.001831033587895099,0.9442306644,2.063992E-4,0.0014366600154525077,0.942995351,1.638885E-4,0.0012801894391065722,0.966231209,1.487586E-4,0.0012196663478181236
0.27,0.7476177275,5.80524E-5,7.619212557738496E-4,0.8850387841,0.0068921839,0.008301917790486727,0.9421634316,3.300649E-4,0.0018167688350475412,0.9458753467,2.023363E-4,0.0014224496476149867,0.9447756189,1.576612E-4,0.001255632111726998,0.9673268694,1.468827E-4,0.0012119517317121173
0.28,0.7457865179,5.84416E-5,7.644710589682255E-4,0.8865870774,0.0068676578,0.008287133279970825,0.9432696652,3.222988E-4,0.0017952682250850429,0.9476825845,1.97151E-4,0.00140410469695105,0.9465421349,1.554743E-4,0.0012468933394641259,0.9683033675,1.461859E-4,0.001209073612316471
0.29,0.7434064448,5.5153E-5,7.426506581159138E-4,0.8880091122,0.0068452777,0.008273619341013944,0.9444146967,3.08689E-4,0.001756954751836256,0.9493420672,1.925688E-4,0.0013876916083914322,0.9482056385,1.525295E-4,0.001235028339755813,0.9692908007,1.428555E-4,0.0011952217367501312
0.3,0.7409130275,6.07207E-5,7.792348811494516E-4,0.8895001444,0.0068151317,0.008255381093565578,0.9456168741,2.948351E-4,0.001717076294169831,0.9511297309,1.886676E-4,0.0013735632493627659,0.9498728681,1.48848E-4,0.0012200327864446924,0.9701849216,1.434971E-4,0.0011979027506438076
0.31,0.7382473648,6.21794E-5,7.885391556543024E-4,0.8908851135,0.0067594308,0.00822157576137324,0.946752637,2.836933E-4,0.0016843197439916212,0.9527403247,1.85585E-4,0.0013622958562661783,0.9515093768,1.413815E-4,0.001189039528358919,0.9711723322,1.391398E-4,0.0011795753473178387
0.32,0.7358120143,6.22605E-5,7.89053230143569E-4,0.892501491,0.0067503102,0.008216027142116802,0.9480160588,2.665606E-4,0.0016326683680404908,0.9545716816,1.77054E-4,0.0013306163985161163,0.9531945252,1.376808E-4,0.0011733746204857169,0.9720850688,1.378754E-4,0.001174203559865154
0.33,0.7331421733,6.27117E-5,7.91907191531937E-4,0.8941140983,0.0067193209,0.008197146393715314,0.949281615,2.4741E-4,0.0015729272074701994,0.9561575621,1.693367E-4,0.0013012943556321144,0.9547540033,1.301788E-4,0.0011409592455473596,0.9729972816,1.362102E-4,0.0011670912560721206
0.34,0.7305147111,6.25177E-5,7.906813517467072E-4,0.8956403175,0.0067040815,0.008187845565226545,0.9505300242,2.293821E-4,0.0015145365627808396,0.9578247529,1.627779E-4,0.001275844426252668,0.9561672783,1.255832E-4,0.0011206391033691445,0.9738602936,1.300102E-4,0.0011402201541807616
0.35,0.7277535796,6.34841E-5,7.96769100806501E-4,0.8971188578,0.006638304,0.008147578781454034,0.9516894847,2.139908E-4,0.0014628424385421692,0.959424392,1.547472E-4,0.0012439742762613702,0.9575264454,1.208928E-4,0.0010995126193000242,0.9747822034,1.219799E-4,0.0011044451095459655
0.36,0.7250552893,5.51893E-5,7.428950127709836E-4,0.8986319119,0.0066477936,0.008153400272279045,0.9529162717,2.015135E-4,0.001419554507583277,0.9609004748,1.498416E-4,0.0012240980352896576,0.9587519741,1.165938E-4,0.0010797860899270744,0.9755861002,1.176676E-4,0.0010847469751052547
0.37,0.7221508861,5.92072E-5,7.694621498163506E-4,0.9001219878,0.0066154002,0.008133511049970978,0.9539807397,1.914503E-4,0.0013836556652577982,0.9624077028,1.445932E-4,0.001202469126422795,0.9601605165,1.11529E-4,0.0010560729141493972,0.9764975959,1.094592E-4,0.0010462275087188256
0.38,0.7186888456,6.11148E-5,7.817595538271343E-4,0.9017645124,0.0065678702,0.00810423975459759,0.9550000024,1.831554E-4,0.0013533491788891734,0.9637801707,1.377261E-4,0.0011735676375906076,0.9614090008,1.090564E-4,0.0010443007229720758,0.9772668004,1.018412E-4,0.0010091640104561794
0.39,0.7155835509,5.77967E-5,7.602414090274221E-4,0.9033587545,0.0065358482,0.008084459289278412,0.9560344833,1.761919E-4,0.001327372969440014,0.9651823622,1.285367E-4,0.0011337402700795276,0.9626193637,1.055882E-4,0.0010275611903920855,0.9781332874,9.51026E-5,9.752056193439412E-4
0.4,0.7124368072,5.96962E-5,7.726331600442735E-4,0.9050623512,0.0065300952,0.008080900444876176,0.9570576358,1.695894E-4,0.001302264950000575,0.9664678121,1.195276E-4,0.0010932867876271074,0.9637344122,1.016103E-4,0.0010080193450524647,0.9789248401,8.80693E-5,9.384524495146251E-4
0.41,0.7088447034,5.97558E-5,7.730187578577896E-4,0.9065855327,0.0065456764,0.008090535458175806,0.9580425107,1.649016E-4,0.0012841401792639308,0.9678471011,1.108865E-4,0.0010530265903575275,0.9648028803,9.87679E-5,9.938204063109188E-4,0.9795577621,8.36479E-5,9.145922588782391E-4
0.42,0.7055090606,6.14679E-5,7.840146682301294E-4,0.9080299842,0.0065298768,0.008080765310290852,0.9590725255,1.589376E-4,0.0012607045649159839,0.9691143668,1.046231E-4,0.0010228543395811546,0.9659483957,9.22201E-5,9.603129698176528E-4,0.9802684778,7.72012E-5,8.786421342048195E-4
0.43,0.7018800974,6.10227E-5,7.811702759322067E-4,0.9095494875,0.0064922632,0.008057458159990654,0.9600815898,1.540261E-4,0.00124107252004063,0.9702305782,9.58848E-5,9.792078431058444E-4,0.9669670081,8.82292E-5,9.393039976493233E-4,0.9808832926,7.20627E-5,8.48897520316793E-4
0.44,0.6981942892,5.64022E-5,7.510139812280461E-4,0.9111520424,0.006485418,0.00805320929816182,0.9610725886,1.497E-4,0.0012235195135346228,0.9714590102,8.77719E-5,9.36866586019589E-4,0.9679414976,8.59339E-5,9.270053937275661E-4,0.9815420759,6.6194E-5,8.135969518133656E-4
0.45,0.6943382382,6.10104E-5,7.810915439306714E-4,0.9128235281,0.006434048,0.008021251772634993,0.9620477945,1.426294E-4,0.0011942755126016775,0.9724852955,7.91919E-5,8.898983087971344E-4,0.9688161778,8.03297E-5,8.962683749859749E-4,0.9821764737,5.9774E-5,7.731364691954455E-4
0.46,0.6899250984,6.35426E-5,7.971361238834932E-4,0.9146741581,0.0063966187,0.007997886408295633,0.963048687,1.339411E-4,0.001157329253065004,0.9735093629,7.42486E-5,8.616762733184662E-4,0.9695393276,7.72983E-5,8.791945177263106E-4,0.9827003759,5.49724E-5,7.414337461971906E-4
0.47,0.6859977067,5.86153E-5,7.656062956898931E-4,0.9162266299,0.0063807146,0.007987937531052682,0.9639908469,1.274316E-4,0.001128856058140275,0.9744601297,6.80282E-5,8.24792095015465E-4,0.9703929806,7.46367E-5,8.639253439968063E-4,0.9832621127,5.11095E-5,7.149090851290114E-4
0.48,0.681952554,6.59283E-5,8.119624375548416E-4,0.9179152083,0.0063550512,0.007971857499980792,0.9650914031,1.227742E-4,0.0011080351979968867,0.9756164902,5.96359E-5,7.722428374546442E-4,0.9712252039,7.18007E-5,8.473529370929212E-4,0.9835939318,4.90206E-5,7.001471273953782E-4
0.49,0.6777557492,6.1178E-5,7.821636657375489E-4,0.9193893725,0.0063492104,0.007968193270748394,0.9659912759,1.175911E-4,0.001084394300980967,0.9765900075,5.4017E-5,7.349625840816661E-4,0.9720261681,6.85812E-5,8.28137669714402E-4,0.9840761316,4.51739E-5,6.721153174865158E-4
0.5,0.6737459481,6.24487E-5,7.902448987497484E-4,0.9209506473,0.0063420024,0.0079636690036691,0.9669498384,1.122688E-4,0.001059569723991772,0.9775647253,4.73824E-5,6.883487488185041E-4,0.9728317165,6.30834E-5,7.942505901791953E-4,0.9845105183,4.13883E-5,6.433373920424647E-4
0.51,0.6694593549,5.89136E-5,7.67551952639038E-4,0.9223648354,0.0063251702,0.00795309386339681,0.9678373927,1.072645E-4,0.0010356857631540564,0.978481223,4.3646E-5,6.606511938988683E-4,0.9734255064,5.95672E-5,7.717979010077703E-4,0.9848947567,3.81438E-5,6.176066709484281E-4
0.52,0.6650800347,6.44069E-5,8.025390956208925E-4,0.923967987,0.0062960265,0.007934750468666296,0.9687363082,1.031292E-4,0.0010155254797394302,0.9792291468,3.9117E-5,6.254358480291964E-4,0.9741069937,5.64939E-5,7.516242412269578E-4,0.9852485263,3.43112E-5,5.857576290582992E-4
0.53,0.6601118743,6.65499E-5,8.157812206713268E-4,0.925512048,0.0062708004,0.00791883855120181,0.9696213454,9.81267E-5,9.905892185966896E-4,0.9799655783,3.68744E-5,6.072429497326421E-4,0.9746428555,5.32985E-5,7.300582168567107E-4,0.9856110173,3.19333E-5,5.65095567138869E-4
0.54,0.6554285705,6.34362E-5,7.964684551192219E-4,0.9270901147,0.0062706158,0.007918721992847077,0.9705274743,9.44379E-5,9.717916443353483E-4,0.9807296711,3.45392E-5,5.877006040493748E-4,0.9751516497,5.29578E-5,7.277211004224077E-4,0.9860043979,2.98513E-5,5.463634321584856E-4
0.55,0.6510112345,6.94525E-5,8.333816652650813E-4,0.9284853905,0.0062412536,0.007900160504698623,0.9713303375,9.13599E-5,9.558237285190194E-4,0.9814157295,3.11536E-5,5.581541005851341E-4,0.9757168537,5.16023E-5,7.18347408988158E-4,0.9863505638,2.78984E-5,5.281893599837088E-4
0.56,0.6470588207,6.96004E-5,8.342685418976315E-4,0.9300689369,0.0062052944,0.007877369103958504,0.9720772046,8.87875E-5,9.422711923857165E-4,0.9821277577,2.86665E-5,5.354110570393555E-4,0.9762086391,5.11682E-5,7.153195090307548E-4,0.9867233467,2.62005E-5,5.118642398136443E-4
0.57,0.6423800588,7.24231E-5,8.510176261394355E-4,0.9316603935,0.006173966,0.007857458876761621,0.9729962403,8.36981E-5,9.148666569506181E-4,0.9827845711,2.6603E-5,5.15780961261658E-4,0.9767356527,5.05664E-5,7.111005554772123E-4,0.9870696121,2.30296E-5,4.79891654438791E-4
0.58,0.6379874885,7.51288E-5,8.667687119410806E-4,0.9330139637,0.0061474888,0.007840592324563241,0.9738854116,8.03557E-5,8.964134090920327E-4,0.9833124709,2.63053E-5,5.1288692710967E-4,0.9772845459,4.88405E-5,6.988597856508843E-4,0.9873278761,2.16957E-5,4.657864317474265E-4
0.59,0.6338264287,8.16534E-5,9.036227088779919E-4,0.9344329369,0.0061241541,0.007825697476902618,0.9748274165,7.61379E-5,8.725703410040935E-4,0.9838412237,2.60133E-5,5.100323519150525E-4,0.9779585773,4.66124E-5,6.827327441979035E-4,0.98760355,2.13673E-5,4.6224776905897557E-4
0.6,0.6297775447,8.49729E-5,9.218074636278445E-4,0.9358543992,0.0060782296,0.007796300148147197,0.9756066734,7.13147E-5,8.444803135656863E-4,0.9843225491,2.45549E-5,4.955290102506613E-4,0.9783822012,4.62602E-5,6.801485131939936E-4,0.9879019225,2.06913E-5,4.54876906426343E-4
0.61,0.625349921,7.5788E-5,8.70563036201285E-4,0.9371695182,0.006069785,0.007790882491733526,0.9765266967,7.07203E-5,8.409536253563569E-4,0.984852255,2.35547E-5,4.853318452358139E-4,0.9787610203,4.40816E-5,6.639397563032356E-4,0.9881078273,1.97285E-5,4.4416776109933956E-4
0.62,0.6226716399,6.97387E-5,8.350970003538511E-4,0.938621611,0.00603223,0.007766743204200845,0.9772751498,6.69206E-5,8.18050120713884E-4,0.9853485924,2.24039E-5,4.7332758212468456E-4,0.9792974973,4.15039E-5,6.442352054956326E-4,0.9883448672,1.96405E-5,4.431760372583337E-4
0.63,0.619617486,6.53913E-5,8.086488731210847E-4,0.9399016389,0.0059220832,0.007695507260733369,0.9780765045,6.49529E-5,8.059336200953526E-4,0.9858743185,2.20749E-5,4.6983933424097225E-4,0.9798469937,4.10947E-5,6.410514799920518E-4,0.9886502737,1.91581E-5,4.3769966872274417E-4
0.64,0.6160112441,7.77997E-5,8.82041382249155E-4,0.9411123556,0.0059416625,0.007708218017155457,0.9788314617,6.45573E-5,8.034755752354891E-4,0.9864438266,2.08476E-5,4.5659172134413477E-4,0.9804101121,4.01162E-5,6.333735074977482E-4,0.9888820225,1.76828E-5,4.205092151190031E-4
0.65,0.6143847466,7.74458E-5,8.80032953928431E-4,0.9425187773,0.005926991,0.007698695344017712,0.9793934143,6.38084E-5,7.988016024019982E-4,0.9868804163,2.04241E-5,4.519303043611924E-4,0.9809012115,3.7182E-5,6.097704486116066E-4,0.9890756756,1.85012E-5,4.3013021284257633E-4
0.66,0.6126115382,9.51407E-5,9.754009432023326E-4,0.9438429567,0.0058255731,0.007632544202295851,0.9802260667,6.2428E-5,7.90113915837457E-4,0.9873051882,2.13707E-5,4.622845444096093E-4,0.9813206494,3.51314E-5,5.927174706384147E-4,0.9892683053,1.81585E-5,4.261279150677646E-4
0.67,0.6105392158,1.041433E-4,0.0010205062469186555,0.9450306368,0.0057458983,0.007580170380670872,0.9807965666,6.21757E-5,7.885156942001852E-4,0.9876776963,2.06151E-5,4.5403854461928666E-4,0.9817156863,3.45626E-5,5.878996513011383E-4,0.9894424021,1.73988E-5,4.1711868814523287E-4
0.68,0.6087176263,1.105131E-4,0.001051252110580521,0.9461970934,0.00568854,0.007542241046267349,0.9814087188,6.61089E-5,8.130737973886503E-4,0.987965889,1.94723E-5,4.4127429111608124E-4,0.9820783299,3.30346E-5,5.747573401010203E-4,0.9895767498,1.74095E-5,4.172469292876821E-4
0.69,0.6091976523,1.005588E-4,0.0010027901076496517,0.9473450744,0.0056171621,0.007494772911836622,0.9818199557,6.89477E-5,8.30347517609344E-4,0.9884605265,1.7826E-5,4.2220847930850465E-4,0.9824200892,3.3245E-5,5.765847726050351E-4,0.9896999294,1.77109E-5,4.208432012044391E-4
0.7,0.607681936,1.034089E-4,0.0010169016668291975,0.9484973127,0.0054938821,0.007412072652099411,0.98223046,7.08424E-5,8.416792738329726E-4,0.9889420491,1.69073E-5,4.111848732626238E-4,0.9829649645,3.29422E-5,5.739529597449602E-4,0.9898247993,1.73881E-5,4.169904075635314E-4
0.71,0.6089958191,1.069909E-4,0.0010343640558333415,0.9495815921,0.0054416501,0.007376754096484442,0.9825523031,7.12645E-5,8.441830370245543E-4,0.989337517,1.71559E-5,4.141968131214918E-4,0.9832845205,3.22475E-5,5.678688228807776E-4,0.9899372375,1.75976E-5,4.1949493441518457E-4
0.72,0.6096028805,8.51541E-5,9.227897918811196E-4,0.9509314075,0.0052860837,0.0072705458529604226,0.9831263518,7.04213E-5,8.391739986439046E-4,0.9897328478,1.61089E-5,4.0135894159716936E-4,0.9836245501,3.26046E-5,5.710043782669272E-4,0.9900433159,1.78437E-5,4.2241803938752425E-4
0.73,0.6139325738,8.34413E-5,9.134620955463888E-4,0.9520449436,0.0051759722,0.007194422978946956,0.9835730356,6.87627E-5,8.292327779339165E-4,0.9901498163,1.5885E-5,3.985599076675927E-4,0.9839325881,3.28653E-5,5.732826527987743E-4,0.9902172327,1.74882E-5,4.181889525083129E-4
0.74,0.6202954888,7.5792E-5,8.705860095361055E-4,0.9529782289,0.0050384542,0.007098206956689837,0.9841135281,7.13053E-5,8.444246562008952E-4,0.9905598754,1.50132E-5,3.874687084139828E-4,0.9841835111,3.29236E-5,5.737909026814559E-4,0.9904587883,1.73566E-5,4.1661252981637503E-4
0.75,0.6261326849,8.28337E-5,9.101302104644149E-4,0.9541747582,0.0049593732,0.007042281732506872,0.9846278322,7.31279E-5,8.551485251112815E-4,0.9909385121,1.45065E-5,3.8087399491170304E-4,0.984546926,3.42167E-5,5.849504252498668E-4,0.990622977,1.64914E-5,4.0609604775225283E-4
0.76,0.6315079987,6.23309E-5,7.894992083593245E-4,0.9553664711,0.0049162818,0.007011620212190617,0.9851895529,7.31272E-5,8.551444322452202E-4,0.9911541718,1.39295E-5,3.732224537725457E-4,0.9848694193,3.3837E-5,5.816957967872899E-4,0.9907413632,1.69118E-5,4.1123958953388713E-4
0.77,0.6370825946,8.76849E-5,9.36402157195294E-4,0.9564147615,0.0048337347,0.006952506526426278,0.9856414795,7.41478E-5,8.610911682278479E-4,0.9914323372,1.36242E-5,3.6910973977937784E-4,0.9852548319,3.27992E-5,5.727058581855087E-4,0.9907469285,1.73693E-5,4.1676492174846E-4
0.78,0.6405330837,1.836828E-4,0.0013552962775718084,0.9572610295,0.0047775739,0.006911999638310176,0.9860845596,7.91193E-5,8.894903034884641E-4,0.9917922795,1.3572E-5,3.6840195439221004E-4,0.9855882341,3.06659E-5,5.537680019647216E-4,0.9908639735,1.88039E-5,4.336346388378124E-4
0.79,0.6432146192,2.175968E-4,0.001475116266604094,0.9585563064,0.0047032235,0.006858005176434325,0.9864196306,8.14782E-5,9.026527571552639E-4,0.9920500469,1.30926E-5,3.618369798680063E-4,0.9858229017,3.13056E-5,5.595140748899888E-4,0.9909720862,1.94022E-5,4.404792844164184E-4
0.8,0.6446916103,1.90433E-4,0.0013799746374480945,0.9596663296,0.0045593891,0.006752324858891195,0.9869160789,7.72006E-5,8.786387198388197E-4,0.9922446889,1.24348E-5,3.526301178288661E-4,0.9861476237,3.14455E-5,5.607628732360944E-4,0.9908897859,2.06435E-5,4.543511857583295E-4
0.81,0.6447872341,1.776695E-4,0.0013329272298216433,0.9609468073,0.0044584663,0.006677174776804932,0.98767021,7.2776E-5,8.530885065454815E-4,0.9925851041,1.2631E-5,3.554011817650583E-4,0.9864148885,3.2554E-5,5.705611273124028E-4,0.9909787178,2.06108E-5,4.5399118934181967E-4
0.82,0.6441573024,1.843337E-4,0.0013576954739557764,0.9621460691,0.0043421133,0.006589471374852463,0.988112362,7.5115E-5,8.666891022737046E-4,0.9928764045,1.18652E-5,3.4445899610839023E-4,0.9867752832,3.20043E-5,5.657234306620153E-4,0.9909325892,2.25524E-5,4.7489367230991824E-4
0.83,0.6448275864,1.806761E-4,0.001344158100819989,0.963198573,0.0042931912,0.006552244806171393,0.9884066546,8.18149E-5,9.045158926188086E-4,0.9931510061,1.10573E-5,3.325251870159612E-4,0.9872294867,3.20367E-5,5.660097172310737E-4,0.9908917916,2.31994E-5,4.8165755470043237E-4
0.84,0.6462121189,2.280803E-4,0.0015102327635169355,0.9639772734,0.0042721514,0.006536169673440248,0.9887878799,8.73532E-5,9.346293382940641E-4,0.9934469759,1.17456E-5,3.4271854341427164E-4,0.9875252545,3.26021E-5,5.70982486596568E-4,0.9910227305,2.36363E-5,4.861717803410642E-4
0.85,0.6487870634,2.317622E-4,0.0015223738042938076,0.965660378,0.0041220718,0.006420336284027496,0.9892587644,8.68331E-5,9.318427979010193E-4,0.9936792469,1.22077E-5,3.493951917242136E-4,0.9879380059,2.93317E-5,5.415874813915108E-4,0.9910512125,2.41633E-5,4.915617967254982E-4
0.86,0.6484848559,2.619938E-4,0.0016186222536466006,0.9668975478,0.0039142497,0.006256396486796533,0.9895382398,8.848E-5,9.406380813043879E-4,0.9939826792,1.1991E-5,3.4628023333710514E-4,0.9880375195,2.89536E-5,5.380854950656075E-4,0.991038962,2.42843E-5,4.927910307625333E-4
0.87,0.6502332807,3.506812E-4,0.0018726483919839303,0.9682737187,0.0037380548,0.0061139633626641895,0.9898911399,9.32047E-5,9.654258127893619E-4,0.9941835219,1.26368E-5,3.554827703279021E-4,0.9881959569,3.05435E-5,5.526617410315283E-4,0.9909953362,2.5374E-5,5.037261160591141E-4
0.88,0.6506733894,3.616724E-4,0.0019017686504935345,0.9690572396,0.0037099551,0.0060909400752264834,0.990033679,1.016686E-4,0.0010083084845423052,0.9944949579,1.20728E-5,3.474593501404157E-4,0.9884343469,2.92955E-5,5.412531755103152E-4,0.9908922631,2.68013E-5,5.176997199149329E-4
0.89,0.6507352948,5.451628E-4,0.002334872159241272,0.9702022067,0.0036225616,0.00601877196776884,0.9904595649,1.154833E-4,0.0010746315647699913,0.9948345679,1.34274E-5,3.6643416871247147E-4,0.9886029458,2.86713E-5,5.354558805354555E-4,0.9909007394,2.86969E-5,5.356948758388491E-4
0.9,0.6523232281,7.413753E-4,0.002722820780000035,0.971050505,0.0035191674,0.0059322570746723376,0.990888893,1.315467E-4,0.0011469380977193145,0.9951111162,1.37838E-5,3.7126540372084226E-4,0.9887676758,2.98729E-5,5.465610670364291E-4,0.991131317,2.52207E-5,5.022021505330299E-4
0.91,0.6503370702,7.880042E-4,0.0028071412504539206,0.9723370814,0.0034560166,0.0058787895012493855,0.9912134832,1.545661E-4,0.0012432461542269094,0.9954606736,1.35663E-5,3.683245851148142E-4,0.9892584294,2.98483E-5,5.46335977215486E-4,0.991146068,2.87506E-5,5.361958597378387E-4
0.92,0.6472222328,9.112592E-4,0.003018707007975435,0.973459594,0.0033226218,0.005764218767534765,0.9916666687,1.799059E-4,0.0013412900506601844,0.9956060618,1.52814E-5,3.9091431286152723E-4,0.9894696957,3.42749E-5,5.854476919418165E-4,0.9909848487,3.53313E-5,5.944013795407948E-4
0.93,0.6397694468,9.947578E-4,0.003153978122942517,0.9740345794,0.0033484348,0.005786566166561997,0.9923054743,1.996655E-4,0.001413030431377895,0.9958501476,1.61604E-5,4.02E-4,0.9897118151,3.98062E-5,6.30921548213405E-4,0.9912391919,4.15956E-5,6.449465094098889E-4
0.94,0.6329966247,0.0011462678,0.003385657690907337,0.9746127877,0.0033482046,0.005786367254158691,0.9922895581,2.350467E-4,0.001533123282714081,0.9962289524,1.81571E-5,4.261114877587789E-4,0.9900673306,4.29135E-5,6.550839640839944E-4,0.9914814734,4.81994E-5,6.942578771609293E-4
0.95,0.6358870924,9.757261E-4,0.003123661473335419,0.9761693603,0.0033733852,0.005808085054473634,0.9923790359,2.66352E-4,0.0016320294114996823,0.9966129065,2.06014E-5,4.5388765129710234E-4,0.9909274274,4.64369E-5,6.814462561347006E-4,0.991491943,6.10603E-5,7.814109034304551E-4
0.96,0.6383838415,0.001542926,0.003928009674122507,0.976666671,0.0034380021,0.00586344787646313,0.9927272779,2.851286E-4,0.0016885751389855294,0.9968181849,2.30109E-5,4.796967792262108E-4,0.9901515216,6.46064E-5,8.037810647184966E-4,0.9909596014,9.03305E-5,9.504235897745805E-4
0.97,0.6228187919,0.0024303202,0.004929827786038779,0.9781207994,0.003467511,0.00588855754833049,0.9928187871,2.905092E-4,0.0017044330435661004,0.9972483176,2.37455E-5,4.872935460274433E-4,0.9911409295,7.63274E-5,8.736555385276282E-4,0.9908724731,1.451568E-4,0.0012048103585212072
0.98,0.6282828391,0.00400866,0.006331397949900164,0.9804040384,0.003332622,0.005772886626290179,0.9940404016,1.486037E-4,0.0012190311726941194,0.9972727245,2.85583E-5,5.343996631735465E-4,0.9908080745,1.176854E-4,0.00108482901878591,0.990202015,2.750801E-4,0.0016585538881809057
0.99,0.6540000081,0.0022266661,0.004718756298009042,0.9818000025,0.0028128892,0.005303667787484431,0.9956000018,1.016565E-4,0.0010082484812783008,0.9978000009,5.57172E-5,7.464395487914611E-4,0.9912000036,2.4501E-4,0.001565279527752152,0.9888000041,8.025858E-4,0.002832994528762807
1.0,0.9,0.1,0.03162277660168379,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_PubMed.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.7722248614,2.95984E-5,5.440441158582638E-4,0.8408420557,0.0020845239,0.004565658660040192,0.8395425034,1.94616E-5,4.4115303467164317E-4,0.8544568622,1.6232E-5,4.0288956303185613E-4,0.8469053268,7.23228E-5,8.504281274746267E-4,0.8372185206,0.0010629359,0.0032602697741137927
0.02,0.7735842943,2.71839E-5,5.213818178647966E-4,0.8430356431,0.0021655607,0.004653558530844971,0.8398358011,2.19146E-5,4.68130323734748E-4,0.8544301164,1.77014E-5,4.207303174243568E-4,0.8461257499,7.49995E-5,8.660225170282814E-4,0.8385606718,0.0011214231,0.0033487655934687334
0.03,0.7747997165,3.01148E-5,5.487695326819812E-4,0.8450352019,0.0022462515,0.004739463577241627,0.8402443969,2.66022E-5,5.157732059733231E-4,0.855093469,2.05213E-5,4.53004414989523E-4,0.8458048075,8.0422E-5,8.967831398950362E-4,0.8405640489,0.0011768554,0.00343053261170915
0.04,0.7760179937,2.90798E-5,5.392568961079682E-4,0.8470359808,0.0023269392,0.004823835818101608,0.8407170856,3.24318E-5,5.694892448501552E-4,0.8563744885,2.62832E-5,5.126714347415896E-4,0.8463679475,8.66167E-5,9.30680933510513E-4,0.8428879797,0.0011829846,0.003439454317184631
0.05,0.7766917288,2.86103E-5,5.348859691560435E-4,0.8488564819,0.0024085958,0.004907744695886289,0.8412707591,3.85737E-5,6.210772898762279E-4,0.8581715286,3.37814E-5,5.81217687273882E-4,0.8476997417,9.24433E-5,9.614743886344556E-4,0.8456068736,0.0011377601,0.003373069966662417
0.06,0.7777787089,2.9125E-5,5.396758286230726E-4,0.8507883084,0.0024933772,0.004993372808032663,0.8419482249,4.53036E-5,6.730794901049949E-4,0.8603966612,4.18359E-5,6.468067717641799E-4,0.8494070971,1.001657E-4,0.001000828157077927,0.8484484333,0.0010639412,0.003261811153331842
0.07,0.7790682018,2.87012E-5,5.357350091229804E-4,0.852521103,0.002573506,0.005072973487019226,0.8426080364,5.41064E-5,7.355705268701296E-4,0.8630562097,4.68673E-5,6.845969617227351E-4,0.8513192081,1.122869E-4,0.0010596551325785196,0.8512871355,9.907713E-4,0.003147651982033592
0.08,0.7807593882,2.40866E-5,4.90781010227576E-4,0.8543054599,0.0026525296,0.00515027144915683,0.8432593852,6.34825E-5,7.967590601932305E-4,0.8659052908,4.98179E-5,7.058179652006599E-4,0.8533105808,1.246192E-4,0.0011163297004021706,0.8541638213,9.214514E-4,0.0030355417967802716
0.09,0.7826533198,2.14819E-5,4.634857063599696E-4,0.8560665894,0.0027314146,0.005226293715435443,0.8439627373,7.43636E-5,8.623433191020847E-4,0.8687811613,5.05173E-5,7.107552321298802E-4,0.8554325897,1.363795E-4,0.0011678163382998201,0.8570930713,8.504905E-4,0.002916317026662225
0.1,0.7843363106,1.92065E-5,4.3825221049071734E-4,0.857819643,0.0027936822,0.0052855294909781745,0.8446729439,8.43415E-5,9.183762845370083E-4,0.8717006803,4.92446E-5,7.017449679192577E-4,0.8576495719,1.494485E-4,0.0012224913087625613,0.8602110595,7.709587E-4,0.0027766143052285817
0.11,0.7857558608,1.87742E-5,4.332920493154704E-4,0.8594813898,0.0028599345,0.0053478355434699,0.845470981,9.44231E-5,9.717154933415438E-4,0.8745175517,4.61759E-5,6.795285130147226E-4,0.8599770689,1.615454E-4,0.0012710051140731103,0.8633886033,6.92804E-4,0.0026321170186752716
0.12,0.7867630124,1.69155E-5,4.112845730148409E-4,0.8611560097,0.0029196538,0.005403382089025354,0.846234948,1.043171E-4,0.0010213574300899759,0.8771929353,4.40486E-5,6.636911932518014E-4,0.8623575056,1.713383E-4,0.0013089625663096711,0.8664320737,6.17878E-4,0.00248571518883399
0.13,0.7879545212,1.32293E-5,3.6372104695769257E-4,0.8627357236,0.002959241,0.005439890623900447,0.8470973569,1.147537E-4,0.0010712315342632517,0.879845711,4.22676E-5,6.501353705190943E-4,0.8648777407,1.785565E-4,0.0013362503507950896,0.8695623946,5.516549E-4,0.0023487334884997064
0.14,0.7893483102,1.04108E-5,3.226577133744055E-4,0.8643556044,0.0029912161,0.005469201129964046,0.847918036,1.254429E-4,0.0011200129463537463,0.8823913836,4.08313E-5,6.38993740188431E-4,0.86719697,1.84273E-4,0.001357471914994929,0.8726259619,4.901593E-4,0.0022139541549002317
0.15,0.7905439138,1.06439E-5,3.2624990421454533E-4,0.8660513437,0.0030126179,0.005488732002931096,0.8489057142,1.386206E-4,0.0011773724984048166,0.8849746037,4.05617E-5,6.368806795625065E-4,0.8696186167,1.897938E-4,0.0013776567061499756,0.8754815769,4.364265E-4,0.0020890823344234186
0.16,0.7919353247,1.02101E-5,3.1953247096343744E-4,0.8677048892,0.0030316352,0.0055060286958932576,0.8499476683,1.515701E-4,0.0012311380913609977,0.8875534981,4.06246E-5,6.373743013332119E-4,0.8719072974,1.91413E-4,0.0013835208708219764,0.8784459406,3.898126E-4,0.0019743672404089366
0.17,0.7926139534,1.14788E-5,3.38803778019077E-4,0.8692405891,0.0030551794,0.005527367727951525,0.8509438246,1.619847E-4,0.0012727321006401936,0.8901134861,4.10335E-5,6.405739613815097E-4,0.8741743928,1.94823E-4,0.0013957900988329154,0.8812871182,3.466085E-4,0.001861742463392829
0.18,0.7937775314,1.19438E-5,3.4559803240180636E-4,0.8707361677,0.0030699012,0.005540668912685543,0.8520352304,1.741958E-4,0.0013198325651384724,0.8927723533,4.19998E-5,6.480725268054494E-4,0.8764694613,1.944918E-4,0.0013946031693639592,0.8840388685,3.113391E-4,0.001764480376768186
0.19,0.7940498054,1.254E-5,3.5411862419251544E-4,0.8723006102,0.0030878287,0.00555682346309472,0.8530778188,1.880665E-4,0.0013713733991878362,0.8953648615,4.33864E-5,6.586835355464716E-4,0.8787682915,1.918747E-4,0.00138518843483477,0.8867409647,2.807986E-4,0.0016757046279103009
0.2,0.7948979497,1.2926E-5,3.5952746765720143E-4,0.8737921911,0.0030955727,0.005563787109514526,0.8541679764,2.003612E-4,0.0014154900211587505,0.8980111879,4.43278E-5,6.657912585788431E-4,0.8809782177,1.936575E-4,0.001391608781231277,0.8893396789,2.574821E-4,0.0016046248782815252
0.21,0.7953895152,1.16017E-5,3.406126832635567E-4,0.8753487653,0.003116605,0.005582656177842229,0.8552384722,2.133226E-4,0.0014605567431633733,0.90066971,4.50371E-5,6.710968633513347E-4,0.883130964,1.928853E-4,0.001388831523259751,0.8918779796,2.352555E-4,0.0015338040944005854
0.22,0.7958438158,1.49299E-5,3.8639228770771296E-4,0.8768300283,0.0031214752,0.005587016377280454,0.8563711381,2.293117E-4,0.0015143041306157755,0.9033581591,4.50902E-5,6.714923677898357E-4,0.8853265584,1.885031E-4,0.0013729643112623138,0.8943987155,2.199924E-4,0.001483214077603095
0.23,0.7961060107,1.53322E-5,3.9156353252058594E-4,0.8781661576,0.0031277475,0.005592626842549036,0.8575066233,2.450192E-4,0.0015653089151985303,0.905998978,4.59095E-5,6.775654949892298E-4,0.8875800216,1.886759E-4,0.001373593462418921,0.8967991817,2.071037E-4,0.0014391097942825627
0.24,0.7963127494,1.41155E-5,3.757060020814147E-4,0.8796271437,0.0031408166,0.005604298885676959,0.8588163614,2.604846E-4,0.0016139535309295618,0.9087048137,4.63009E-5,6.804476467737985E-4,0.8897118354,1.876352E-4,0.0013697999853993284,0.899227432,1.972407E-4,0.0014044240812518133
0.25,0.7972579777,1.77168E-5,4.2091329273378857E-4,0.8809209794,0.0031531803,0.005615318601824833,0.8600502324,2.81951E-4,0.0016791396606595892,0.9113814741,4.60676E-5,6.78731169167882E-4,0.8917530084,1.898892E-4,0.0013780029027545624,0.9016043943,1.923547E-4,0.001386919968851844
0.26,0.798355788,1.69626E-5,4.1185677122028717E-4,0.8823008394,0.0031640086,0.005624952088684845,0.8613111258,3.030758E-4,0.001740907234748595,0.9139959711,4.61105E-5,6.790471264941779E-4,0.8937827539,1.881955E-4,0.001371843649983481,0.9039153469,1.877628E-4,0.001370265667671784
0.27,0.7989247441,1.59299E-5,3.991227881241561E-4,0.8835720259,0.0031810374,0.00564006861660388,0.8626075292,3.246935E-4,0.0018019253591644688,0.9166193706,4.61011E-5,6.789779083298661E-4,0.8958215016,1.906445E-4,0.0013807407432244476,0.9061537701,1.859981E-4,0.001363811203942833
0.28,0.7999345899,1.80691E-5,4.250776399671006E-4,0.8849732888,0.0031917635,0.005649569452622031,0.8639409155,3.494579E-4,0.0018693793087546464,0.9191333252,4.71569E-5,6.867088174765197E-4,0.8979657698,1.916699E-4,0.0013844489878648474,0.9082753736,1.872167E-4,0.0013682715373784548
0.29,0.8009950221,1.9204E-5,4.3822368717357126E-4,0.8862001115,0.0032016087,0.005658275974181536,0.8653145379,3.768881E-4,0.0019413606053487332,0.9216196805,4.67846E-5,6.839926900194183E-4,0.9000143719,1.936651E-4,0.001391636087488392,0.9102830279,1.890949E-4,0.0013751178131345691
0.3,0.8020183861,1.84197E-5,4.2918177966917465E-4,0.8874915904,0.0032184756,0.0056731610236269514,0.8664992154,4.033983E-4,0.0020084777818039213,0.9240995735,4.4803E-5,6.693504313885216E-4,0.9021069753,1.928622E-4,0.0013887483573347622,0.912276293,1.944894E-4,0.0013945945647391574
0.31,0.803014791,2.04069E-5,4.5173996945145335E-4,0.8887610906,0.0032377092,0.005690087169806804,0.8676951063,4.321413E-4,0.0020788008562630522,0.9265494877,4.26674E-5,6.532028781320548E-4,0.9042263895,1.92567E-4,0.001387685122785425,0.9141865784,1.968739E-4,0.0014031176002032046
0.32,0.8044326425,1.82071E-5,4.266977853235238E-4,0.89006926,0.0032639464,0.005713095833258882,0.8688098782,4.64957E-4,0.0021562861591171057,0.9288422018,4.0518E-5,6.36537508714137E-4,0.9064284891,1.91919E-4,0.0013853483316480372,0.9160591,1.994973E-4,0.0014124351312538215
0.33,0.8058341086,1.86717E-5,4.3210762548235595E-4,0.8912406278,0.0032887599,0.00573477105035589,0.8699332225,4.951812E-4,0.0022252667255859464,0.931098876,3.77494E-5,6.14405403622071E-4,0.9083973789,1.882688E-4,0.0013721107826994146,0.9178760535,2.013312E-4,0.001418912259443832
0.34,0.8072549999,1.3511E-5,3.675731219771108E-4,0.892495243,0.0033100469,0.005753300704812847,0.8710680306,5.256629E-4,0.002292733957527563,0.9332564247,3.76146E-5,6.133074269891079E-4,0.9105459058,1.870027E-4,0.0013674893052598254,0.9196336854,2.052566E-4,0.0014326779121630934
0.35,0.8084047854,1.60285E-5,4.0035609149855584E-4,0.8936529422,0.0033068093,0.005750486327259635,0.8722147065,5.631143E-4,0.0023730029498506737,0.9353713304,3.64225E-5,6.035105632878351E-4,0.9126047593,1.831319E-4,0.0013532623544605087,0.9212884927,2.053076E-4,0.0014328558894738856
0.36,0.8096528888,1.56106E-5,3.95102518341759E-4,0.8948019159,0.0033110029,0.005754131472255392,0.8734514904,5.976938E-4,0.002444777699505622,0.9373310441,3.43572E-5,5.861501514117351E-4,0.9145909494,1.779036E-4,0.0013338050832111864,0.9228664333,2.084328E-4,0.001443720194497535
0.37,0.8114253759,1.99922E-5,4.4712638034452855E-4,0.8959294814,0.0033168557,0.005759214963864433,0.8744941455,6.330878E-4,0.0025161236058667707,0.9391776764,3.34021E-5,5.779454991606043E-4,0.9165237951,1.717536E-4,0.0013105479769928302,0.9243869925,2.113527E-4,0.0014537974411863571
0.38,0.8125458956,2.37525E-5,4.873653660243001E-4,0.8969072032,0.0033099175,0.00575318824652905,0.875550071,6.662331E-4,0.00258114916267929,0.9409115058,3.09575E-5,5.563946441151281E-4,0.9184479058,1.681849E-4,0.0012968612107700653,0.9259551865,2.109899E-4,0.0014525491385836144
0.39,0.8139235616,2.49827E-5,4.998269700606401E-4,0.8980440086,0.0033073774,0.0057509802642679965,0.8766992652,6.96898E-4,0.0026398825731460103,0.9426058453,2.9951E-5,5.47275067950295E-4,0.9202329189,1.675468E-4,0.001294398702100709,0.9274610734,2.127021E-4,0.0014584310062529526
0.4,0.8150575638,2.66984E-5,5.167049448186072E-4,0.8990868652,0.0033062767,0.005750023217344431,0.8777734172,7.344352E-4,0.0027100464940661073,0.9442621654,2.87457E-5,5.361501655320085E-4,0.921742543,1.654691E-4,0.0012863479311601507,0.9289429635,2.115296E-4,0.001454405720560807
0.41,0.8163762152,2.49458E-5,4.994577059171277E-4,0.9001516539,0.0032994177,0.0057440557970827545,0.8789610201,7.706118E-4,0.0027759895532944645,0.9458307838,2.8225E-5,5.312720583655798E-4,0.9233284539,1.642692E-4,0.0012816754659429196,0.9304177213,2.069312E-4,0.001438510340595437
0.42,0.8175801992,2.55667E-5,5.056352440247811E-4,0.9011760724,0.0033013223,0.005745713445691492,0.8800906754,8.064208E-4,0.0028397549190026946,0.9473433489,2.76444E-5,5.257794214306985E-4,0.9248558688,1.618447E-4,0.0012721819838372181,0.931938017,2.010837E-4,0.001418039844292113
0.43,0.8191545129,2.56243E-5,5.062045041285192E-4,0.9021536791,0.0033103908,0.005753599568965501,0.8811305457,8.402413E-4,0.0028986916013953607,0.9486697888,2.68788E-5,5.184476829922187E-4,0.926335718,1.590178E-4,0.0012610226009076918,0.9334591031,1.950192E-4,0.0013964927497126507
0.44,0.8197645128,2.40143E-5,4.900438755866662E-4,0.9031160647,0.0033079435,0.005751472420172073,0.8821825063,8.738641E-4,0.0029561192465798803,0.9499425304,2.61641E-5,5.115085532031698E-4,0.9277586216,1.562852E-4,0.001250140792071037,0.9349593496,1.93209E-4,0.0013899964028730434
0.45,0.8213072538,2.1931E-5,4.683054558725533E-4,0.9040516609,0.0033205351,0.005762408437450438,0.8833495075,8.990704E-4,0.0029984502663876218,0.951422863,2.40676E-5,4.905874030180555E-4,0.9291265851,1.556591E-4,0.0012476341611225624,0.936352222,1.87523E-4,0.0013693903753130442
0.46,0.8220058024,2.07705E-5,4.5574664014120825E-4,0.9049273252,0.0033287106,0.005769497898431023,0.8844607568,9.30729E-4,0.0030507851448438646,0.9527165723,2.36413E-5,4.8622319977557633E-4,0.930438953,1.559401E-4,0.00124875978474645,0.9377034879,1.804283E-4,0.001343236017980459
0.47,0.8233412385,2.20363E-5,4.694283757933685E-4,0.9058856642,0.0033406662,0.005779849652023831,0.8856324077,9.585515E-4,0.0030960482877371276,0.9539425337,2.37202E-5,4.870338797250146E-4,0.9316706133,1.602732E-4,0.00126599052129153,0.9389677167,1.770481E-4,0.0013305942281552254
0.48,0.8246943355,2.13065E-5,4.615896445978831E-4,0.9068135858,0.0033313647,0.005771797553622268,0.8868015105,9.858506E-4,0.003139825791345755,0.9551939631,2.31916E-5,4.8157657750351604E-4,0.9327803767,1.619637E-4,0.0012726495982791177,0.9403562295,1.740566E-4,0.0013193051201295324
0.49,0.8257349551,2.10098E-5,4.583644837899202E-4,0.9077251053,0.0033531316,0.005790623109821601,0.8878928715,0.0010092624,0.0031768890443325216,0.9562567323,2.36479E-5,4.8629106510401774E-4,0.9338171446,1.668967E-4,0.0012918850568065256,0.9415961176,1.669933E-4,0.0012922588749937065
0.5,0.8268602908,2.21442E-5,4.7057624249424235E-4,0.908580845,0.0033499866,0.005787906875546634,0.8890784967,0.0010234983,0.0031992159977094385,0.9573233926,2.32129E-5,4.8179767537836875E-4,0.9347943485,1.742045E-4,0.0013198655234530523,0.942742542,1.636971E-4,0.0012794416751067631
0.51,0.8279032528,2.01736E-5,4.491503089167367E-4,0.9095771259,0.0033595592,0.005796170459881248,0.890294733,0.0010332753,0.0032144599857518836,0.9583277249,2.27785E-5,4.772682683774399E-4,0.9357920873,1.824396E-4,0.0013507020396815873,0.9439356047,1.602121E-4,0.0012657491852653905
0.52,0.8288961649,1.93621E-5,4.4002386298927016E-4,0.910444808,0.0033852087,0.005818254635197741,0.8914881444,0.0010361625,0.0032189478094557544,0.9593916565,2.31981E-5,4.8164405944639245E-4,0.9367947698,1.936544E-4,0.0013915976429988662,0.945067867,1.597384E-4,0.0012638765762526024
0.53,0.8294923127,2.01546E-5,4.4893874860608767E-4,0.9112975949,0.0034030816,0.005833593746568233,0.8927454901,0.0010293448,0.0032083403809446405,0.9604392105,2.40202E-5,4.901040705809328E-4,0.9375501019,2.006382E-4,0.0014164681429527457,0.9460571146,1.594833E-4,0.0012628669763676617
0.54,0.8303413033,2.04221E-5,4.519081765137692E-4,0.9120119339,0.0034179028,0.005846283263749713,0.8939914674,0.0010272971,0.0032051475785055514,0.9614181006,2.40634E-5,4.905445953223825E-4,0.9384402692,2.073546E-4,0.0014399812498779281,0.9470614308,1.624708E-4,0.0012746403414296914
0.55,0.8317809224,1.13263E-5,3.3654568783450485E-4,0.9129548192,0.0034402388,0.005865354891223548,0.8952206504,0.0010219791,0.0031968407842743744,0.9622797871,2.48605E-5,4.986030485265809E-4,0.9393301916,2.152676E-4,0.001467200054525626,0.948025468,1.594594E-4,0.0012627723468622521
0.56,0.8324830532,1.00086E-5,3.163637147335326E-4,0.913826257,0.0034575238,0.005880071258071623,0.8966286123,9.947458E-4,0.0031539590992909214,0.9631930071,2.49756E-5,4.997559404349287E-4,0.9400374591,2.233778E-4,0.0014945828849548626,0.9488084155,1.594364E-4,0.0012626812741147308
0.57,0.8335889041,1.42716E-5,3.77777712418295E-4,0.9147115755,0.0034514354,0.005874891828791403,0.8981818205,9.629223E-4,0.0031030989349358487,0.964110986,2.55362E-5,5.053335532101545E-4,0.940646224,2.345532E-4,0.0015315129774180825,0.9495910925,1.571583E-4,0.001253627935234374
0.58,0.8352644384,1.09837E-5,3.314166561897576E-4,0.9155447561,0.0034629774,0.005884706789637016,0.8996187627,9.280072E-4,0.0030463210599015987,0.9649486089,2.55276E-5,5.052484537334083E-4,0.9413343322,2.445256E-4,0.0015637314347419125,0.9504316932,1.576951E-4,0.0012557670962403816
0.59,0.8361860871,1.47704E-5,3.8432278100575826E-4,0.9165230685,0.0034803714,0.0058994672640841055,0.9011430222,8.749711E-4,0.0029579910412305174,0.9657744586,2.54106E-5,5.040892778070171E-4,0.9419682169,2.562043E-4,0.0016006383101750377,0.9511985433,1.546506E-4,0.0012435859439540156
0.6,0.837244904,1.57554E-5,3.9693072443437787E-4,0.9173351657,0.0034810823,0.005900069745350473,0.9028237849,8.286738E-4,0.0028786694843277857,0.9665757442,2.58698E-5,5.086236329546632E-4,0.9426903456,2.645863E-4,0.0016266108938526142,0.9519446635,1.530903E-4,0.0012372966499590954
0.61,0.8377339482,1.77487E-5,4.212920602147636E-4,0.9180941844,0.0035039925,0.005919453099738185,0.904580397,7.790567E-4,0.0027911587199584333,0.9673837805,2.68697E-5,5.18359913573571E-4,0.9433306509,2.610395E-4,0.00161567168694633,0.9526041472,1.518344E-4,0.0012322110208888735
0.62,0.8390208662,1.61396E-5,4.0174121023365275E-4,0.918898986,0.0035185849,0.005931766094511819,0.9064180964,7.181588E-4,0.0026798485031807305,0.9681016296,2.76154E-5,5.255035680183342E-4,0.9439557928,2.61922E-4,0.0016184004448837747,0.9533195627,1.479355E-4,0.00121628738380368
0.63,0.8395417869,2.00824E-5,4.4813390855859145E-4,0.9196308923,0.003537116,0.005947365803446094,0.9083177769,6.613372E-4,0.0025716477208202527,0.9688290191,2.8334E-5,5.322969096284516E-4,0.9447072524,2.640854E-4,0.001625070460010888,0.9539117515,1.465244E-4,0.0012104726349653676
0.64,0.8406147838,1.81919E-5,4.265196361247627E-4,0.9205145013,0.0035094819,0.00592408803108124,0.9101046425,6.090334E-4,0.0024678602067378127,0.9695552623,2.87769E-5,5.364410498833958E-4,0.9453978598,2.61551E-4,0.0016172538452574475,0.954589054,1.435212E-4,0.001198003338893511
0.65,0.8414666951,2.31184E-5,4.8081597311237486E-4,0.9211302966,0.0035286576,0.005940250499768507,0.9120722103,5.573168E-4,0.0023607558111757346,0.9701906234,3.03291E-5,5.507186214392972E-4,0.9460125583,2.535234E-4,0.001592241815805627,0.9552119303,1.417012E-4,0.0011903831316009146
0.66,0.8426823497,2.54151E-5,5.041339107816494E-4,0.9218120998,0.0035433036,0.005952565497329702,0.9140073866,5.10574E-4,0.002259588458104705,0.9708656484,3.13644E-5,5.600392843363759E-4,0.9465835637,2.469027E-4,0.001571313781521692,0.9558679551,1.371284E-4,0.0011710183602318112
0.67,0.8444576621,2.41471E-5,4.913969881877585E-4,0.9225975257,0.0035503565,0.005958486804550296,0.9162036145,4.604124E-4,0.0021457222560247635,0.9715960997,3.34861E-5,5.786717549699484E-4,0.9471455777,2.391307E-4,0.0015463851396078532,0.9564866775,1.273316E-4,0.0011284130449440931
0.68,0.8455972552,2.84529E-5,5.334125982764187E-4,0.9235565382,0.0035636011,0.0059695905219704975,0.9182879585,4.220676E-4,0.0020544283876543375,0.9722688222,3.18392E-5,5.64262350330057E-4,0.9477606088,2.318818E-4,0.0015227665612299213,0.957179302,1.222143E-4,0.001105505766606398
0.69,0.8464810073,3.10663E-5,5.573715098567561E-4,0.9242354405,0.003583022,0.005985834945936949,0.920318988,3.912331E-4,0.001977961324192159,0.9728506345,3.27287E-5,5.720900278802279E-4,0.9483164561,2.300789E-4,0.0015168351921022929,0.9579113913,1.171263E-4,0.0010822490471236277
0.7,0.8479853511,2.84477E-5,5.333638532934154E-4,0.9249188942,0.0035950653,0.005995886339816658,0.9223443216,3.631809E-4,0.001905730568574687,0.9734641528,3.32718E-5,5.768171287331887E-4,0.9489429617,2.246695E-4,0.0014988979284794545,0.958626377,1.14251E-4,0.001068882594114059
0.71,0.8490121782,2.56101E-5,5.060642251730505E-4,0.9256968868,0.0036050846,0.006004235671590514,0.9241975659,3.449889E-4,0.0018573876816647622,0.9739783478,3.29499E-5,5.740200344935706E-4,0.9494397825,2.190958E-4,0.0014801885015091828,0.9593125862,1.116683E-4,0.0010567322271985463
0.72,0.8504065037,2.53284E-5,5.032732856013718E-4,0.9265180808,0.0036131392,0.006010939360865322,0.9260779333,3.212969E-4,0.0017924756623173437,0.9745556486,3.36292E-5,5.799068890778933E-4,0.9497645074,2.16124E-4,0.0014701156417098623,0.9600953174,1.113636E-4,0.0010552895337299618
0.73,0.8518023193,3.24649E-5,5.697797820210892E-4,0.9272907001,0.003632226,0.0060267951682465536,0.9280290717,3.185932E-4,0.001784917925283961,0.9750145328,3.4291E-5,5.855851774080351E-4,0.9502790701,2.108409E-4,0.001452036156574622,0.9607529104,1.11913E-4,0.0010578894082086275
0.74,0.8530636907,3.14181E-5,5.605185099530613E-4,0.9281557536,0.0036819152,0.006067878706764004,0.930117718,3.070095E-4,0.0017521686562657146,0.9756202853,3.39932E-5,5.830368770498141E-4,0.9508300638,2.061464E-4,0.0014357799274262056,0.9614760029,1.091138E-4,0.0010445755118707312
0.75,0.8543799043,4.20775E-5,6.486717197473619E-4,0.9288885427,0.0037452141,0.006119815438393547,0.9321130329,3.099891E-4,0.0017606507319738347,0.9760690737,3.50791E-5,5.922761180395509E-4,0.95126531,2.002464E-4,0.0014150844497767617,0.9622543168,1.101878E-4,0.0010497037677364028
0.76,0.8559515953,3.1873E-5,5.645617769562513E-4,0.9296860653,0.0037773761,0.006146036202301448,0.9341138035,3.041192E-4,0.0017439013733580233,0.9766219753,3.467E-5,5.888123640006212E-4,0.9517887515,2.021878E-4,0.001421927564962435,0.9629430956,1.122957E-4,0.0010596966547083179
0.77,0.8578498363,3.66339E-5,6.052594485012192E-4,0.9304334515,0.0038252932,0.006184895472035077,0.9361774719,3.097757E-4,0.0017600446017075817,0.9771911162,3.53522E-5,5.945771606780738E-4,0.952201364,2.004845E-4,0.001415925492390048,0.963744027,1.149113E-4,0.0010719668838168462
0.78,0.8590438724,4.33722E-5,6.58575735963602E-4,0.9311344993,0.0038610439,0.006213729878261526,0.9381377107,3.072674E-4,0.0017529044469108976,0.9777524078,3.46981E-5,5.890509315840184E-4,0.9525579745,1.964865E-4,0.0014017364231552235,0.9645808047,1.148514E-4,0.0010716874544380933
0.79,0.8611733913,4.17154E-5,6.45874600832081E-4,0.9320179403,0.0039015154,0.0062462111715823375,0.9402279502,3.171945E-4,0.001780995508135829,0.9782399088,3.55317E-5,5.960847255214647E-4,0.953026908,1.963772E-4,0.0014013464953393933,0.9652690601,1.185319E-4,0.0010887235645470341
0.8,0.8620879114,3.57414E-5,5.97841116016622E-4,0.9329003134,0.0039796096,0.006308414697846044,0.9420879096,3.27979E-4,0.001811019050148286,0.9786734694,3.5449E-5,5.953906280753838E-4,0.9535361058,2.086944E-4,0.0014446259031320183,0.9658948231,1.222722E-4,0.0011057676066877705
0.81,0.8629905045,3.71955E-5,6.098811359601147E-4,0.933750518,0.0040287188,0.006347218918550076,0.943907479,3.296058E-4,0.0018155048884538978,0.9792482454,3.59944E-5,5.999533315183774E-4,0.9540190005,2.11414E-4,0.001454008253071488,0.9664931846,1.287012E-4,0.0011344655129178673
0.82,0.8639058352,2.24568E-5,4.738860622554751E-4,0.9344725382,0.0041196339,0.006418437426663907,0.9459895384,3.354189E-4,0.0018314445118539629,0.9798692244,3.69241E-5,6.076520385878747E-4,0.9544638205,2.238178E-4,0.0014960541434052444,0.9670531827,1.287424E-4,0.0011346470816954494
0.83,0.8664358199,3.14536E-5,5.608350916267633E-4,0.9350276989,0.0041646705,0.006453425834392149,0.947714681,3.330865E-4,0.0018250657522401762,0.9804755288,3.454E-5,5.877074101966045E-4,0.9544090492,2.382548E-4,0.0015435504526901608,0.9677100599,1.300976E-4,0.0011406033491095841
0.84,0.8698381484,4.60317E-5,6.784666535652287E-4,0.9359195709,0.0041731756,0.006460012074292121,0.9495586085,3.466877E-4,0.0018619551552064835,0.9810985792,3.43611E-5,5.861834183939358E-4,0.9548406118,2.461727E-4,0.0015689891650358838,0.9681265342,1.329439E-4,0.0011530130094669357
0.85,0.8726321399,3.27499E-5,5.722752834082563E-4,0.9367765573,0.0042338441,0.006506799597344304,0.9513239151,3.574927E-4,0.001890747735685541,0.9814756668,3.5985E-5,5.998749869764533E-4,0.9555520684,2.621166E-4,0.0016190015441623273,0.9688540018,1.366846E-4,0.0011691218927040927
0.86,0.8740470886,3.80569E-5,6.169027476028941E-4,0.9378139001,0.0043264534,0.0065775781257237835,0.9529988784,3.616468E-4,0.0019017013435342575,0.982158072,3.63083E-5,6.02563689579782E-4,0.9559417015,2.836015E-4,0.0016840472083644211,0.9694730949,1.431967E-4,0.0011966482356983608
0.87,0.8763427913,3.80764E-5,6.170607749646707E-4,0.9389740491,0.004312927,0.006567287872478258,0.9546952325,3.574159E-4,0.0018905446305231728,0.9826674718,3.74814E-5,6.122205484953931E-4,0.9563971025,3.059266E-4,0.001749075755935117,0.9697103214,1.5023E-4,0.0012256834827964354
0.88,0.8782210588,4.57021E-5,6.760332832043108E-4,0.940300853,0.0044504593,0.006671176283085316,0.9565533024,3.542616E-4,0.001882183837992453,0.9831916302,3.92014E-5,6.261102139400059E-4,0.9565598452,3.29901E-4,0.0018163177034869202,0.9700654042,1.654799E-4,0.001286389909786298
0.89,0.8796718955,6.04904E-5,7.777557457196957E-4,0.9410128361,0.0045990182,0.006781606151937754,0.9585449368,3.568881E-4,0.0018891482207598217,0.9838516414,3.89786E-5,6.243284392048788E-4,0.9570399439,3.427517E-4,0.001851355449393768,0.9701426518,1.83592E-4,0.0013549612540585802
0.9,0.8839874387,6.59654E-5,8.121908642677532E-4,0.9422448993,0.0047191499,0.006869606902872973,0.9600784916,3.566618E-4,0.001888549178602453,0.9842307717,4.09261E-5,6.397351014287085E-4,0.9573940331,3.59239E-4,0.0018953601240925167,0.9706514883,1.957861E-4,0.0013992358628908852
0.91,0.8862249374,6.81138E-5,8.25310850528454E-4,0.9434263295,0.0046953697,0.006852276774912117,0.9621621621,3.469299E-4,0.0018626054332574035,0.9849607664,3.94698E-5,6.28249950258653E-4,0.9585440302,3.396264E-4,0.0018428955477725808,0.9711333942,1.986697E-4,0.001409502394464089
0.92,0.8868627369,1.115381E-4,0.0010561159974169505,0.9449215645,0.0047935019,0.006923512042309163,0.9644999945,3.479294E-4,0.001865286573157058,0.9852646989,4.26303E-5,6.529188310961785E-4,0.9598137158,3.226903E-4,0.0017963582604814663,0.9715294033,1.927759E-4,0.0013884376111298628
0.93,0.8895739913,6.29105E-5,7.931613959340179E-4,0.9466704029,0.0048492439,0.006963651269269592,0.9663116586,3.562332E-4,0.0018874141040057955,0.9856614333,4.49734E-5,6.706220992481533E-4,0.9609304935,3.120798E-4,0.001766578048091847,0.9724215269,1.91594E-4,0.0013841748444470446
0.94,0.8917647123,6.67549E-5,8.170367188811039E-4,0.9487843162,0.0048303749,0.006950089855534243,0.9681699365,3.72105E-4,0.0019290023328135196,0.9861568636,4.86766E-5,6.976861758699251E-4,0.9620130742,3.072916E-4,0.0017529734738438,0.9731372565,1.906329E-4,0.0013806987361477522
0.95,0.8921507061,1.550142E-4,0.0012450469870651467,0.9501726869,0.0048114463,0.006936458966936948,0.9693406606,3.825859E-4,0.00195598031687438,0.9868131894,4.85921E-5,6.970803397026773E-4,0.9631083202,3.288182E-4,0.001813334497548646,0.9735949779,1.788539E-4,0.0013373627032334946
0.96,0.8880392015,1.516083E-4,0.0012312932225915971,0.952215673,0.0049766136,0.007054511747810758,0.971117633,3.902037E-4,0.00197535743601,0.9870392013,5.58367E-5,7.472395867457772E-4,0.9627254796,3.318455E-4,0.0018216627020389915,0.9740784168,1.758904E-4,0.0013262367812724846
0.97,0.8864229798,2.048932E-4,0.0014314090959610393,0.953394255,0.0052812033,0.007267188796226502,0.9730026108,4.49411E-4,0.002119931602670237,0.987310707,6.11505E-5,7.819878515680406E-4,0.9630026126,3.601459E-4,0.001897751037412442,0.9751958251,1.742848E-4,0.0013201696860631212
0.98,0.8850980461,2.359776E-4,0.0015361562420535223,0.9557647079,0.0060207084,0.007759322393095933,0.9759215701,4.852896E-4,0.002202928959362966,0.9877254909,7.32135E-5,8.556488765843148E-4,0.9628235316,4.45976E-4,0.002111814385782993,0.9748627466,2.122245E-4,0.0014567927100311835
0.99,0.88984375,8.605957E-4,0.002933591143973543,0.95703125,0.0067181828,0.00819645215931869,0.977578125,6.308877E-4,0.002511747797849139,0.9878125,1.372613E-4,0.0011715856776181588,0.958203125,7.760404E-4,0.0027857501682670683,0.976796875,3.001882E-4,0.0017325940089934514
1.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.95,0.047979798,0.02190429136037046,0.99,0.01,0.01,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.5743916035,0,0,0.4909761578,0.0022560449,0.015020136151180521,0.5800964534,7.3912E-6,0.0019223943403994925,0.6992580652,1.90819E-5,0.001381372505879569,0.6880665958,8.86715E-5,0.0029777760157540393,0.6874160826,4.02431E-5,0.0020060682939521276
0.02,0.57546556,0,0,0.4932019055,0.0022821152,0.015106671373932777,0.5814385712,8.2093E-6,0.002025993583405436,0.7021729589,1.91149E-5,0.0013825664540990427,0.6910352528,9.16456E-5,0.0030273024295567165,0.6906342626,4.10674E-5,0.0020265093140669254
0.03,0.5768374205,0,0,0.4954862684,0.0022951664,0.015149806599425619,0.5828613639,9.7326E-6,0.0022059691747619687,0.7048785686,1.85016E-5,0.0013602058667716442,0.693997246,9.37563E-5,0.0030619650553198674,0.6934903026,4.23347E-5,0.0020575397930538307
0.04,0.5775091648,0,0,0.4976531833,0.0023192361,0.01522903838067263,0.5840781033,9.4644E-6,0.002175362038833996,0.7075698197,1.74207E-5,0.0013198749940808788,0.6967701912,9.4504E-5,0.0030741502891042916,0.6964465559,4.20373E-5,0.002050299978051992
0.05,0.5781084299,0,0,0.4997639239,0.0023343395,0.015278545415058332,0.5851579905,8.5556E-6,0.002068284313144593,0.710270077,1.73825E-5,0.001318427093168219,0.6996469915,9.50836E-5,0.003083562874338709,0.6992463052,4.29034E-5,0.002071313592868062
0.06,0.5788736343,0,0,0.5018867493,0.0023501753,0.015330281471649502,0.5860419869,8.5566E-6,0.0020684051827434585,0.7129883826,1.72075E-5,0.0013117736085163476,0.7025477767,9.44026E-5,0.0030725006102521766,0.701862669,4.23508E-5,0.0020579309998151056
0.07,0.580319047,0,0,0.5040950358,0.0023589912,0.015359007780452487,0.5870777369,7.3242E-6,0.0019136614120580475,0.715645659,1.58835E-5,0.0012602975839062773,0.7052167058,9.56564E-5,0.003092836885449991,0.704530865,4.35132E-5,0.0020859817832378116
0.08,0.5804763436,0,0,0.5063580513,0.0023694927,0.015393156596358008,0.5879458785,5.3306E-6,0.001632574653729501,0.7182556212,1.66597E-5,0.0012907246026941611,0.7079727113,9.68291E-5,0.003111737456791623,0.707013303,4.32298E-5,0.0020791777220814964
0.09,0.5809988976,0,0,0.5085690349,0.0023791605,0.01542452754543879,0.5890139937,3.9937E-6,0.0014130994303303644,0.7208664,1.64043E-5,0.001280792723277268,0.710730505,9.792E-5,0.0031292171544972714,0.7097221255,4.46635E-5,0.002113374079523074
0.1,0.581487298,0,0,0.5108474433,0.0023913272,0.015463916709553244,0.5903458893,3.9532E-6,0.0014059160714637272,0.7234871805,1.69149E-5,0.001300572950664437,0.7131883979,9.79136E-5,0.003129114890827756,0.7124339759,4.33748E-5,0.0020826617584235804
0.11,0.5818017721,0,0,0.5131631821,0.0024084514,0.015519186190003649,0.5917192698,3.7206E-6,0.0013639281506003167,0.726058203,1.70297E-5,0.0013049789270329233,0.7156830013,1.008167E-4,0.0031751645626644297,0.7148854554,4.56225E-5,0.002135942414954111
0.12,0.5816090107,0,0,0.5155572742,0.0024149478,0.015540102316265488,0.5928666592,3.1293E-6,0.001250859704363363,0.7286993504,1.6676E-5,0.0012913558765886343,0.718112731,9.79102E-5,0.0031290605618939367,0.717495501,4.4095E-5,0.0020998809490063953
0.13,0.5819321275,0,0,0.5179046869,0.0024169894,0.01554666973985104,0.5937566459,3.142E-6,0.0012533953885346795,0.7312640488,1.72799E-5,0.0013145303343780241,0.7205510199,9.9451E-5,0.003153585261254244,0.7200023532,4.51153E-5,0.0021240362520446774
0.14,0.5821191669,0,0,0.520335415,0.0024248669,0.015571984138188685,0.5948587358,9.298E-7,6.818357573492314E-4,0.7338118136,1.68488E-5,0.001298029275478793,0.7230125129,1.016066E-4,0.0031875790186284008,0.7224574685,4.57137E-5,0.002138076238116873
0.15,0.5816329122,0,0,0.5227773279,0.0024218208,0.015562200358561125,0.5962287784,9.187E-7,6.777536425575299E-4,0.7363759696,1.75576E-5,0.0013250509424169322,0.7254496217,1.035749E-4,0.003218305454738565,0.7248178542,4.73806E-5,0.002176708524355064
0.16,0.5809391141,0,0,0.5252798378,0.0024064235,0.015512651288545102,0.5979253948,8.426E-7,6.490762667052309E-4,0.7387341678,1.79687E-5,0.0013404737968345372,0.7279202402,1.070013E-4,0.003271105317778686,0.7273936391,4.87822E-5,0.002208669282622457
0.17,0.5814431906,0,0,0.5276344121,0.0024152753,0.015541156005908954,0.5995884836,3.07E-8,1.2389511693363867E-4,0.741193831,1.83171E-5,0.0013534068124551465,0.7303438127,1.073262E-4,0.003276067764866899,0.7298579574,4.78587E-5,0.002187663136774033
0.18,0.5809810758,0,0,0.5303700954,0.0024235252,0.015567675484798621,0.6013674438,1.54E-8,8.774964387392122E-5,0.7435403347,1.87655E-5,0.001369872256818131,0.7328766763,1.042895E-4,0.0032293884870049313,0.7323874056,4.81354E-5,0.0021939781220422414
0.19,0.5803804994,0,0,0.5330742449,0.002431952,0.015594717054182163,0.60280931,4.65E-8,1.5247950681976906E-4,0.745774585,1.81576E-5,0.0013475013914649588,0.7354212761,1.058314E-4,0.0032531738348880158,0.735017395,4.89342E-5,0.002212107592320048
0.2,0.5802536011,0,0,0.5357868403,0.0024232567,0.015566813097098585,0.6043901145,2.067E-7,3.2148094811357015E-4,0.7481495738,1.98808E-5,0.0014099929077835817,0.7378931582,1.042192E-4,0.00322829986215655,0.7374405205,5.00585E-5,0.002237375694871114
0.21,0.579993248,0,0,0.5385238469,0.0024155329,0.015541984750989817,0.6061020195,5.158E-7,5.078385570237849E-4,0.7507774055,1.93499E-5,0.001391039179893938,0.7406359971,1.086299E-4,0.003295905035039693,0.7399666667,5.37033E-5,0.00231739724691301
0.22,0.5795151591,0,0,0.5415446609,0.0024074675,0.015516015919043136,0.6079370081,5.848E-7,5.40740233383831E-4,0.7532141089,2.04628E-5,0.001430482436103289,0.7431959033,1.104176E-4,0.0033229143834892887,0.7423887491,5.60364E-5,0.002367200878675065
0.23,0.5788910985,0,0,0.5442591786,0.0024002183,0.015492637929029388,0.6102070808,5.712E-7,5.344155686354955E-4,0.7557835698,2.08739E-5,0.001444780260108782,0.7459879696,1.108481E-4,0.0033293858292483916,0.7450688004,5.4796E-5,0.0023408545448190495
0.24,0.5784130692,0,0,0.5471886069,0.0023953512,0.015476922174644416,0.6126045585,1.5009E-6,8.662851724461178E-4,0.7583096385,2.18129E-5,0.0014769190905394919,0.7486396492,1.090227E-4,0.0033018585675343515,0.7478356183,5.57953E-5,0.002362102876675781
0.25,0.5775381923,0,0,0.5502592325,0.0023744355,0.01540920341873648,0.6149973869,1.1383E-6,7.544203072558426E-4,0.7608262658,2.19119E-5,0.0014802668678316083,0.751441586,1.064224E-4,0.0032622446260205567,0.7506377995,6.14068E-5,0.002478039547707018
0.26,0.5773069859,0,0,0.5533683628,0.0023455776,0.015315278645849053,0.6174409986,1.0857E-6,7.367835503049726E-4,0.7633636415,2.14471E-5,0.0014644828438735633,0.7541941226,1.07093E-4,0.0032725066844851514,0.7533211052,5.76988E-5,0.002402057451436164
0.27,0.5766466856,0,0,0.5566528559,0.0023348413,0.015280187498849613,0.619810611,7.344E-7,6.059702963017246E-4,0.7659987092,2.14975E-5,0.001466202578090763,0.7569375157,1.062602E-4,0.003259757659704169,0.755970794,5.79966E-5,0.0024082483260660643
0.28,0.5759108663,0,0,0.5600771517,0.0023326058,0.015272870719023324,0.6225603521,3.434E-7,4.1436698710201324E-4,0.7684926391,2.24803E-5,0.001499343189533337,0.7596542418,1.070918E-4,0.003272488349864671,0.7587569654,5.61922E-5,0.002370489400946564
0.29,0.5750963688,0,0,0.5635370493,0.0023363044,0.015284974321208395,0.6251702607,1.679E-7,2.897412638890084E-4,0.7710887015,2.15457E-5,0.001467845359702445,0.7622736096,1.053094E-4,0.003245140983069919,0.7616418958,5.61964E-5,0.0023705779885926557
0.3,0.574434936,0,0,0.5669370651,0.0023393255,0.01529485370966326,0.6283690333,8.47E-8,2.0579115627256678E-4,0.7738735437,2.08928E-5,0.0014454341908229512,0.7649972081,1.055873E-4,0.0032494199482369156,0.7644417048,5.5534E-5,0.002356565297206933
0.31,0.5740525126,0,0,0.5705489427,0.0023317716,0.015270139488557398,0.6312431097,2.85E-8,1.1937336386313322E-4,0.7766914248,2.14894E-5,0.001465926328298936,0.7678891957,1.092378E-4,0.003305114218903789,0.7672809184,6.23694E-5,0.0024973866340636964
0.32,0.5731747746,0,0,0.5742216587,0.0023327376,0.015273302196971027,0.6341562867,2.019E-7,3.177262973063451E-4,0.7794257283,2.18349E-5,0.0014776636965155503,0.7708662271,1.080954E-4,0.0032877864894180703,0.7701128662,6.57008E-5,0.002563216729034047
0.33,0.5720865726,0,0,0.5780991793,0.0023369799,0.01528718384791653,0.6372485757,2.715E-7,3.684426685388108E-4,0.7822600961,2.32034E-5,0.0015232662275518353,0.7738553703,1.059018E-4,0.003254255675265851,0.7730416119,6.52012E-5,0.0025534525646661228
0.34,0.571513176,0,0,0.5818006039,0.0023370536,0.015287424897607838,0.6404389143,3.285E-7,4.0527768258318887E-4,0.7852235198,2.38868E-5,0.0015455355059007865,0.7769125223,1.054548E-4,0.0032473804827891665,0.7757777929,6.86822E-5,0.0026207289062396364
0.35,0.5710939765,0,0,0.5857052326,0.002325295,0.015248917994402094,0.6437072456,2.004E-7,3.165438358268883E-4,0.7880032897,2.44807E-5,0.0015646309469008978,0.7798493207,1.054525E-4,0.0032473450694374935,0.7787604511,7.13294E-5,0.002670756447151256
0.36,0.5707259178,0,0,0.5895968616,0.0023430705,0.015307091493814231,0.6475599408,7.44E-8,1.928730152198591E-4,0.7907895565,2.51309E-5,0.0015852728471780497,0.7830129206,1.023388E-4,0.003199043607080091,0.7816144884,7.17863E-5,0.002679296549469655
0.37,0.5703135133,0,0,0.5935858846,0.0023597746,0.015361557863706403,0.6510287523,2.821E-7,3.7556623916427847E-4,0.7936218083,2.65847E-5,0.0016304815239676898,0.7861136556,1.038576E-4,0.0032226945247727096,0.7846015751,7.35294E-5,0.0027116305058027357
0.38,0.5701201558,0,0,0.5979392052,0.0023710727,0.015398287891840444,0.6552067399,1.7267E-6,9.291662929745137E-4,0.7966449916,2.5975E-5,0.0016116761461286197,0.7893210351,9.99786E-5,0.0031619392783543455,0.7876850069,7.2893E-5,0.0026998703672583987
0.39,0.5689759851,0,0,0.6021755338,0.0023781943,0.015421395202769429,0.6592687368,2.4778E-6,0.0011130588483993108,0.7994704485,2.36508E-5,0.0015378816599465643,0.7924952805,9.56352E-5,0.0030924941390405255,0.7906705379,6.67578E-5,0.00258375308417813
0.4,0.5678966045,0,0,0.6065496147,0.002378485,0.015422337695693218,0.6641005278,3.8575E-6,0.001388794441233115,0.8024106741,2.37109E-5,0.0015398344066814458,0.7956621647,9.60449E-5,0.0030991111628981623,0.7934297979,6.33683E-5,0.0025173060997820667
0.41,0.5667805672,0,0,0.6110336185,0.0023746073,0.015409760867709791,0.6678930223,4.8164E-6,0.00155183762037141,0.8052796721,2.32737E-5,0.0015255720238651468,0.7990863323,9.34417E-5,0.0030568235146962606,0.7963035285,6.3502E-5,0.0025199603171478712
0.42,0.5656970739,0,0,0.6155303299,0.0024021338,0.015498818664659575,0.6718694568,5.0965E-6,0.0015963239019697725,0.8082156777,2.39156E-5,0.0015464669411274202,0.802231276,8.99418E-5,0.0029990298431326087,0.7993792117,6.2256E-5,0.002495115227800111
0.43,0.5645394325,0,0,0.6199898899,0.0024303923,0.015589715520175473,0.6758590937,4.3803E-6,0.0014799155381304706,0.8114351809,2.49765E-5,0.0015803955201151387,0.8054721415,9.36083E-5,0.0030595473521421433,0.8022054493,6.1847E-5,0.0024869057079028953
0.44,0.5639650226,0,0,0.6246307611,0.0024699231,0.0157159889921061,0.6797339916,3.8983E-6,0.001396119622381979,0.8146594226,2.38325E-5,0.0015437778337571764,0.8088801503,9.00146E-5,0.003000243323465615,0.8049856782,6.15965E-5,0.0024818642186872353
0.45,0.5622475147,0,0,0.6293094397,0.0024937574,0.015791635127497088,0.6841426194,8.313E-6,0.0020387496167994733,0.8178138494,2.05268E-5,0.0014327176972453437,0.8123335242,8.77761E-5,0.0029627031575910536,0.8079642415,5.9345E-5,0.00243608292141298
0.46,0.5604663491,0,0,0.6340813816,0.0025088901,0.015839476317100892,0.6886763871,8.7827E-6,0.0020955548191350184,0.8211613238,2.16107E-5,0.0014700578219920466,0.8158157527,8.62882E-5,0.00293748531911225,0.8110112011,5.78942E-5,0.0024061213601977768
0.47,0.5594720244,0,0,0.6389014006,0.0025384047,0.015932371763174497,0.6931288838,3.6921E-6,0.001358694226086208,0.8243711174,2.08304E-5,0.0014432740557496348,0.8193206549,8.23559E-5,0.002869771767928593,0.8137927055,5.97327E-5,0.0024440274139215378
0.48,0.5571337938,0,0,0.6437762141,0.0025671738,0.0160224024415816,0.6976734996,6.3404E-6,0.0017805055461862511,0.8277162313,2.17872E-5,0.0014760487796817558,0.8228970468,8.29812E-5,0.002880645760936252,0.8166969955,5.54621E-5,0.002355039277804088
0.49,0.5551476479,0,0,0.6488341153,0.0025803514,0.016063472227385956,0.7017710209,6.1592E-6,0.0017548789132017057,0.8311118364,2.28358E-5,0.0015111518785350464,0.8260892332,8.04342E-5,0.002836092382134263,0.819529599,5.2463E-5,0.0022904802989766144
0.5,0.5529997349,0,0,0.6535964072,0.0025981134,0.016118664336724677,0.706299901,8.2977E-6,0.002036872602790857,0.8342317462,2.2143E-5,0.0014880524184315552,0.8298123598,7.9033E-5,0.002811280846873894,0.8226771533,4.84487E-5,0.002201106539902147
0.51,0.5522338152,0,0,0.658700037,0.002634016,0.016229651875502446,0.7103417814,6.6722E-6,0.0018264993840677857,0.8372900605,2.18141E-5,0.0014769597150904286,0.8333179355,8.0964E-5,0.0028454173683310504,0.8256550252,4.4083E-5,0.002099595199080051
0.52,0.5516073704,0,0,0.6634204865,0.0026602343,0.0163102247072197,0.7149806917,5.7332E-6,0.0016931036589648018,0.8407586813,2.33471E-5,0.0015279757851484426,0.8369481385,7.91547E-5,0.0028134445080719114,0.8283926249,4.7766E-5,0.0021855434106876027
0.53,0.5509980917,0,0,0.668416208,0.0026723448,0.016347308035269906,0.7194449306,1.15932E-5,0.0024076129257004746,0.8440421999,2.41709E-5,0.0015546993278444548,0.840605849,7.80864E-5,0.0027943943887719213,0.8315093637,4.82359E-5,0.0021962672879228522
0.54,0.5492441058,0,0,0.6735307276,0.0027125534,0.016469831207392503,0.7241255939,8.8382E-6,0.002102165550093522,0.8474416256,2.34494E-5,0.0015313196922915869,0.8441452801,7.63923E-5,0.002763915700595805,0.8344395876,4.6585E-5,0.002158355855738344
0.55,0.5490581393,0,0,0.6785021961,0.0027471462,0.016574517187538225,0.7288999557,7.9109E-6,0.0019888313151195103,0.850841248,2.17315E-5,0.0014741607782056882,0.8476682484,7.22361E-5,0.002687677436003063,0.8373902738,4.95678E-5,0.0022263827164259067
0.56,0.5479285717,0,0,0.6836061001,0.0027807663,0.016675629823188088,0.7333536148,5.2048E-6,0.0016131955864060626,0.8540821075,2.31153E-5,0.0015203716650871917,0.8510707974,6.89157E-5,0.0026251799938289944,0.8404891074,4.09955E-5,0.0020247345505028554
0.57,0.5462201238,0,0,0.6883349299,0.0028168209,0.016783387321991947,0.7378947139,6.6116E-6,0.0018181859090863068,0.8573157907,2.2953E-5,0.0015150247522730444,0.854449743,6.72307E-5,0.0025928883508550844,0.8436746418,4.19408E-5,0.0020479453117698237
0.58,0.5438424349,0,0,0.6932056427,0.0028610406,0.01691461084388287,0.743092984,4.4645E-6,0.0014940716180960002,0.8606299579,2.001E-5,0.0014145670715805597,0.8580287993,6.6702E-5,0.002582673033893373,0.8465269029,4.17176E-5,0.0020424886780591955
0.59,0.5426033735,0,0,0.698007828,0.0029124103,0.01706578536135973,0.7473655343,7.0822E-6,0.0018817810712194977,0.8638749421,1.76026E-5,0.0013267479037104223,0.8614712954,6.33746E-5,0.002517431230441062,0.8494229257,4.0058E-5,0.002001449474755733
0.6,0.5406336784,0,0,0.7030809581,0.0029465238,0.017165441444949792,0.7514401674,8.2555E-6,0.0020316864915631053,0.8673593342,1.91849E-5,0.00138509566456617,0.8650601864,5.73137E-5,0.0023940279864696655,0.8528494954,3.40328E-5,0.0018447980919330982
0.61,0.5391432643,0,0,0.7078286529,0.0030039749,0.017331978825281317,0.7559084296,7.2133E-6,0.0018991182164362491,0.8705370307,1.7348E-5,0.0013171180660821566,0.8685745955,5.40947E-5,0.0023258267347332647,0.856061399,3.62164E-5,0.0019030606926737782
0.62,0.5376827121,0,0,0.7126204729,0.0030520007,0.017469976244975264,0.7606659234,2.71E-6,0.0011640446726822816,0.8738548934,1.74788E-5,0.0013220741280276231,0.872165668,4.80417E-5,0.0021918416913636806,0.8595885217,3.21732E-5,0.001793688936242848
0.63,0.5373109579,0,0,0.7177101851,0.0030723781,0.01752820042103581,0.7650689781,3.5619E-6,0.0013345223864739025,0.8771963954,1.84884E-5,0.0013597205595268463,0.8761009812,4.72657E-5,0.0021740676162438,0.8633007109,3.13583E-5,0.0017708274901864383
0.64,0.5357183814,0,0,0.722231108,0.0031317851,0.01769685028472581,0.7703166008,4.4157E-6,0.0014858835755199664,0.8812150061,1.86087E-5,0.0013641370898850307,0.8798262596,4.36895E-5,0.002090203339390692,0.8670076609,2.97404E-5,0.0017245405185150043
0.65,0.5347989798,0,0,0.7271808207,0.0031960748,0.01787756918599394,0.7754232287,4.4936E-6,0.0014989329538041387,0.884869504,1.71623E-5,0.0013100496173809601,0.8836174548,3.64617E-5,0.0019094946975574453,0.8705443263,2.89388E-5,0.001701140793702861
0.66,0.5344306231,0,0,0.731562382,0.0032548771,0.01804127794808339,0.780497402,3.385E-6,0.0013009611831257689,0.8887692153,1.85712E-5,0.001362761901433996,0.887105161,3.09768E-5,0.0017600227271259879,0.8740893185,2.89366E-5,0.0017010761299836054
0.67,0.5336367488,0,0,0.7363800764,0.003318124,0.018215718487064957,0.7848369479,7.774E-7,6.234580980306535E-4,0.8923062563,1.8805E-5,0.0013713132391981054,0.8911216438,2.88895E-5,0.0016996911484149111,0.8775422335,2.46674E-5,0.0015705858779449151
0.68,0.5316016078,0,0,0.7407831311,0.0033777689,0.018378707517124265,0.7891725004,8.3E-9,6.442049363362563E-5,0.8957243025,1.68942E-5,0.0012997769039339022,0.8949141622,2.34667E-5,0.0015318844603951043,0.8812383473,2.49322E-5,0.0015789933502076568
0.69,0.5306298733,0,0,0.7452644885,0.003424399,0.018505131720687643,0.7937545478,2.665E-7,3.6503424496887963E-4,0.899137193,1.83239E-5,0.001353658007031318,0.8988119721,2.19566E-5,0.0014817759614732585,0.8845490038,2.60642E-5,0.0016144410797548482
0.7,0.5295247436,0,0,0.749084425,0.0034848448,0.01866773901681722,0.7982305884,6.021E-7,5.486802347451564E-4,0.9027981639,1.72893E-5,0.0013148878279153702,0.9025444031,2.00151E-5,0.001414747327263777,0.8884301543,1.97861E-5,0.001406630726239122
0.71,0.5271372795,0,0,0.7530968428,0.0035320788,0.01879382558182341,0.8021993637,2.9094E-6,0.0012061094477699775,0.90649876,1.48258E-5,0.0012176124178079,0.9061653078,2.15133E-5,0.0014667412859805918,0.8916566133,1.97441E-5,0.0014051370039964075
0.72,0.5270041823,0,0,0.7570357859,0.0035575058,0.018861351489222612,0.8061576784,5.2266E-6,0.0016165704438718407,0.9100595236,1.79789E-5,0.0013408542053482176,0.9097582519,1.62913E-5,0.0012763737697085444,0.8951576173,1.89026E-5,0.0013748672663206438
0.73,0.5386725664,0,0,0.760915947,0.0036457496,0.01909384612905425,0.8107140064,6.6894E-6,0.0018288520989954327,0.9133734643,1.63736E-5,0.0012795936855111469,0.9132362962,1.46127E-5,0.001208830012863678,0.8983921349,1.8858E-5,0.001373244333685743
0.74,0.5486270189,0,0,0.7646988988,0.0037359887,0.019328705854246942,0.8159768879,5.2633E-6,0.0016222361110516557,0.9168552637,1.39546E-5,0.0011812958985791832,0.9168394327,1.20737E-5,0.0010988038951514506,0.9018517017,1.83588E-5,0.0013549464934085036
0.75,0.5616821647,0,0,0.7679450214,0.0037737586,0.019426164315170403,0.8193975985,8.8082E-6,0.00209859476793401,0.9199983537,1.43443E-5,0.0011976769180375817,0.9205908954,7.061E-6,8.402975663418287E-4,0.9049872339,1.77319E-5,0.001331611805294621
0.76,0.5734247565,0,0,0.7718817115,0.0038366522,0.01958737399448941,0.8235319555,6.7942E-6,0.0018431223507949764,0.9233261824,1.53321E-5,0.0012382285734063804,0.924234885,5.3057E-6,7.284023613360955E-4,0.9080239952,1.95426E-5,0.001397948496905376
0.77,0.5860095024,0,0,0.7753555775,0.0038661401,0.019662502638270643,0.8280704916,7.0577E-6,0.0018785233562561845,0.9269254804,1.24447E-5,0.001115558156260802,0.9275784969,4.3108E-6,6.565668282817828E-4,0.9114142478,1.60608E-5,0.0012673121162523461
0.78,0.5965585113,0,0,0.779098475,0.0038943369,0.019734074338564753,0.8326942921,1.7492E-6,9.35200513259055E-4,0.9297577858,1.15299E-5,0.0010737737191792319,0.9312915027,4.1223E-6,6.420513998115728E-4,0.9138782322,1.48668E-5,0.001219294878198051
0.79,0.6071323752,0,0,0.782374835,0.0039182097,0.01979446816663686,0.83648476,3.7625E-6,0.0013715866724345203,0.9330067575,9.628E-6,9.812237257628862E-4,0.9343293726,4.9039E-6,7.002785160205901E-4,0.916968751,1.5211E-5,0.001233328828820603
0.8,0.6137228608,0,0,0.785361588,0.003964319,0.019910597680632292,0.8401913345,2.799E-6,0.0011830046491878212,0.9361794055,7.8878E-6,8.881328729418814E-4,0.9376607358,3.4404E-6,5.865492306703675E-4,0.9201008022,1.56266E-5,0.001250063998361684
0.81,0.6190579534,0,0,0.7883486688,0.0039930579,0.019982637213340985,0.8441797793,5.863E-7,5.414332830552625E-4,0.9390037954,9.7947E-6,9.89681767034232E-4,0.9406821847,4.0642E-6,6.375107842225103E-4,0.9226096272,1.81588E-5,0.001347545917585
0.82,0.6209852695,0,0,0.7910618305,0.0039765689,0.019941336214005317,0.8477540314,1.2803E-6,8.000937445074796E-4,0.9419590831,1.09414E-5,0.0010460114722124227,0.943799293,3.931E-6,6.269768735766894E-4,0.9252257288,1.77958E-5,0.0013340089954719195
0.83,0.6265279055,0,0,0.7941546679,0.0040059898,0.02001496889830209,0.8516277373,1.8748E-6,9.681941953967706E-4,0.944681102,1.03417E-5,0.001016941492909007,0.9468231857,3.5873E-6,5.989407316254256E-4,0.9275565624,1.54931E-5,0.0012447128182838
0.84,0.635849297,0,0,0.796759671,0.0039931333,0.019982825876236822,0.8550212085,9.0029E-6,0.0021216620843103173,0.9477947772,1.16655E-5,0.001080069442211935,0.9497749805,5.1667E-6,7.187976071189998E-4,0.9299215555,1.51157E-5,0.0012294592307189368
0.85,0.6436702609,0,0,0.7992319286,0.0038521148,0.019626805139910063,0.857907027,9.6316E-6,0.0021944931077586003,0.9502400219,1.24274E-5,0.0011147824899952457,0.9528185487,6.1534E-6,7.844361031977047E-4,0.9320394993,1.86329E-5,0.0013650238093161598
0.86,0.6483467817,0,0,0.8024981678,0.0037191162,0.019285010241117322,0.8627479672,1.10565E-5,0.0023512230859703636,0.9528141022,1.10777E-5,0.0010525065320462386,0.9557825148,4.6186E-6,6.796028251854167E-4,0.9336076379,2.34603E-5,0.0015316755531116896
0.87,0.6502611041,0,0,0.8056812823,0.0036119389,0.01900510168349541,0.8667510748,2.42426E-5,0.0034815657397211388,0.9555625856,9.8272E-6,9.913223491881942E-4,0.9580313444,3.6163E-6,6.013567992465039E-4,0.9350055337,2.60571E-5,0.0016142211744367622
0.88,0.6507800221,0,0,0.8088633597,0.0033695179,0.018356246620701087,0.871078372,5.64897E-5,0.00531458841303821,0.9578090131,1.04074E-5,0.0010201666530523334,0.9602434456,4.7251E-6,6.873936281345646E-4,0.9366363823,3.01827E-5,0.0017373168968268281
0.89,0.6624275446,0,0,0.8124742925,0.0031621017,0.01778229934513532,0.8747895956,5.68196E-5,0.005330084427098693,0.9601645708,1.18221E-5,0.0010872948082282009,0.9625958562,4.1972E-6,6.478580091347177E-4,0.9386384904,3.63249E-5,0.0019059092318366056
0.9,0.6714667678,0,0,0.8171158135,0.0029613217,0.017208491218000492,0.8790372312,1.15873E-4,0.0076116029849171716,0.9628471434,1.74002E-5,0.0013190981767859434,0.963999176,6.4139E-6,8.008682788074453E-4,0.9401152015,3.81866E-5,0.0019541391966797043
0.91,0.6811428666,0,0,0.8210057139,0.0027118751,0.016467771858997806,0.8829714358,1.069978E-4,0.007314294224325406,0.9641828597,1.60225E-5,0.0012658001422025517,0.966491431,3.6827E-6,6.068525356295383E-4,0.9410514295,4.17082E-5,0.002042258553660628
0.92,0.6932373643,0,0,0.8267935276,0.0024582647,0.015678854231097373,0.8873746395,1.619915E-4,0.008999763885791672,0.9657238364,1.73092E-5,0.0013156443288366352,0.9686551869,7.7499E-6,8.803351634462866E-4,0.9423245132,3.93634E-5,0.001984021169241901
0.93,0.7023214698,0,0,0.8334410787,0.0021825709,0.014773526660889064,0.8874522448,1.167484E-4,0.007640301041189411,0.9676755846,2.63472E-5,0.0016231820600290036,0.9710255563,1.04429E-5,0.001021905083655033,0.9434616446,3.69437E-5,0.0019220744002249237
0.94,0.7082619071,0,0,0.8406239331,0.0021396299,0.014627473807872635,0.8911553025,8.93774E-5,0.006684960732868967,0.9705176473,2.6221E-5,0.0016192899678562824,0.9733630359,1.70292E-5,0.0013049597694948301,0.9455262184,3.78023E-5,0.0019442813582401083
0.95,0.7219251394,0,0,0.8507198751,0.0021144833,0.014541263012544681,0.8924311101,1.286852E-4,0.008021383920496512,0.9713286698,2.59476E-5,0.0016108258751336222,0.9752776623,2.08112E-5,0.0014426087480671952,0.9478815317,4.32073E-5,0.002078636572371419
0.96,0.7239074707,0,0,0.8609768629,0.0022195165,0.01489804181763496,0.8935732543,8.93463E-5,0.006683797573236341,0.9731105387,2.43808E-5,0.0015614352372096641,0.9773264766,3.96185E-5,0.0019904396499266187,0.9512082279,4.80774E-5,0.0021926559237600415
0.97,0.7217271924,0,0,0.869773829,0.0028748103,0.016955265553803632,0.896504432,1.50328E-5,0.0027416053691222595,0.9753255725,3.03787E-5,0.0017429486509934825,0.9795065105,3.64808E-5,0.00190999476439073,0.9551747918,4.82512E-5,0.0021966155785662633
0.98,0.7338129282,0,0,0.8793422461,0.0034627299,0.01860841180756703,0.9059609473,5.281E-7,5.138579570270368E-4,0.9761562228,5.11233E-5,0.0022610462180150145,0.9832476914,3.07609E-5,0.0017538785590798468,0.958992815,5.17453E-5,0.0022747593279290007
0.99,0.7371663451,0,0,0.8843942523,0.0036533257,0.01911367494753429,0.9486652911,1.349248E-4,0.008213549780697747,0.9806981564,9.29482E-5,0.0030487407236431245,0.9862423003,1.87864E-5,0.0013706348893852075,0.9632443488,1.925022E-4,0.004387507264951251
1.0,0.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_epistemic_entropy_CiteSeer.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.6591060162,1.902877E-4,0.0013794480780370097,0.8569671243,1.105888E-4,0.0010516120957843724,0.8523309958,9.87726E-5,9.938440521530527E-4,0.8399667501,1.57587E-4,0.0012553366082449758,0.7990912479,3.370537E-4,0.0018359022305122895,0.8186701161,2.711725E-4,0.0016467316114048458
0.02,0.6638805985,1.989062E-4,0.0014103410934947617,0.8618582088,1.046936E-4,0.0010231989053942543,0.8566567159,9.87619E-5,9.937902193119029E-4,0.8410932803,1.751606E-4,0.001323482527274161,0.7987014925,3.353414E-4,0.0018312329180090662,0.8234141785,2.867513E-4,0.0016933732606841294
0.03,0.6692307651,2.049292E-4,0.001431534840651809,0.8665724021,9.78242E-5,9.890611710101657E-4,0.8608710426,9.57218E-5,9.783751836591114E-4,0.8446870321,1.88057E-4,0.0013713387619403163,0.8000226265,3.471324E-4,0.0018631489473469372,0.8285030174,3.078564E-4,0.0017545837113116035
0.04,0.6745142937,2.206282E-4,0.0014853558496198814,0.8709561932,9.4714E-5,9.732111795494337E-4,0.8646742827,9.79427E-5,9.89660042640906E-4,0.8488571429,1.904487E-4,0.0013800315213791314,0.8025104737,3.801888E-4,0.0019498430706085042,0.8334095258,3.166401E-4,0.0017794383945503706
0.05,0.6797536552,2.317504E-4,0.001522335048535637,0.8747921455,9.22503E-5,9.604701973512765E-4,0.8684526545,9.71583E-5,9.856890990571014E-4,0.8530754459,1.91228E-4,0.0013828521251384761,0.8058121616,4.221167E-4,0.0020545478821385496,0.8380792904,3.2819E-4,0.0018116015014345733
0.06,0.6852529228,2.755345E-4,0.0016599231909940892,0.8787392992,8.316E-5,9.119210492142398E-4,0.8719182897,9.82498E-5,9.912103712128924E-4,0.8575214022,1.886235E-4,0.0013734027086037073,0.8093852091,4.583903E-4,0.002141005137779917,0.8427509719,3.461423E-4,0.0018604899892232692
0.07,0.6882422388,3.414611E-4,0.0018478666077398553,0.882316159,8.37773E-5,9.152994045666151E-4,0.8754581189,9.15135E-5,9.56626886513232E-4,0.8618088907,1.793301E-4,0.001339141889420236,0.8131104994,4.836872E-4,0.0021992889760102012,0.8471215111,3.5093E-4,0.0018733125740249543
0.08,0.6923290968,4.397384E-4,0.002096994039095009,0.8859260708,8.26542E-5,9.091435530211937E-4,0.8786724961,8.51502E-5,9.227686600659994E-4,0.8657352942,1.714731E-4,0.0013094773766659737,0.8170150995,5.136751E-4,0.0022664401602513137,0.851637522,3.428814E-4,0.0018517057001586402
0.09,0.6967443824,5.853479E-4,0.0024193964123309765,0.8894332808,7.87732E-5,8.875426750303334E-4,0.8820096481,8.55851E-5,9.251221540964199E-4,0.8696704173,1.667415E-4,0.001291284244463627,0.8211053056,5.405272E-4,0.002324924084782125,0.8561776543,3.328787E-4,0.0018244963688645696
0.1,0.7012596488,6.805811E-4,0.0026087949325311103,0.8927468503,7.71133E-5,8.781417880957494E-4,0.8848841953,8.74173E-5,9.349721920998506E-4,0.8736570489,1.581608E-4,0.0012576199743960812,0.8248069865,5.557425E-4,0.002357419139652514,0.8606054443,3.193464E-4,0.001787026580664093
0.11,0.7059572756,7.433366E-4,0.002726419996992393,0.895723092,7.55542E-5,8.692191898479922E-4,0.8877978671,8.87161E-5,9.418922443676878E-4,0.8774815136,1.56496E-4,0.0012509836130021848,0.8285497099,5.627161E-4,0.0023721637801804494,0.8647534919,3.126886E-4,0.0017683003138607425
0.12,0.7104322553,8.615456E-4,0.0029352097029002886,0.8989484644,7.32537E-5,8.558837537890295E-4,0.8907772249,8.55227E-5,9.247848398411384E-4,0.8812967569,1.50237E-4,0.001225712037959977,0.832215293,5.717265E-4,0.0023910802997808333,0.8690939331,3.08727E-4,0.0017570628901664278
0.13,0.7151744366,9.587655E-4,0.0030963938702949275,0.9019461948,7.16177E-5,8.462724147696178E-4,0.8935981524,8.26681E-5,9.092199953806559E-4,0.8849222368,1.488935E-4,0.0012202192425953625,0.8356704485,5.770678E-4,0.002402223553293906,0.87319462,3.02625E-4,0.0017396120257114802
0.14,0.7215136051,9.596056E-4,0.0030977501513195023,0.904957484,7.29886E-5,8.543336584730816E-4,0.8964498329,8.1114E-5,9.006331106505023E-4,0.8882185358,1.451638E-4,0.0012048394083860306,0.8391964293,5.765391E-4,0.002401122862329206,0.8769600332,2.939382E-4,0.0017144625980172329
0.15,0.727409631,9.368365E-4,0.003060778495742545,0.9078786582,7.67317E-5,8.759663235535941E-4,0.8992426825,8.12488E-5,9.01381162439065E-4,0.8917900187,1.463053E-4,0.001209567277996557,0.8433304632,5.819394E-4,0.002412342015552521,0.8810240948,2.851542E-4,0.0016886509408400542
0.16,0.7334349215,9.613822E-4,0.003100616390332735,0.9104875934,7.88479E-5,8.879634001466502E-4,0.9018807149,8.16655E-5,9.036896591197666E-4,0.8949412286,1.426831E-4,0.0011945003139388454,0.8468785352,5.733266E-4,0.0023944239390717758,0.8846930784,2.807688E-4,0.0016756157077325337
0.17,0.7404405296,9.703189E-4,0.0031149942215034686,0.9128810602,7.94536E-5,8.9136748874973E-4,0.9042687249,7.77661E-5,8.818508944260362E-4,0.8980925149,1.391863E-4,0.0011797724356841027,0.8506519842,5.74175E-4,0.0023961949002533163,0.8881365609,2.801257E-4,0.0016736956115136349
0.18,0.7473684251,9.480393E-4,0.003079024683239808,0.9153389853,8.296E-5,9.108238029388561E-4,0.9066547757,7.59363E-5,8.714143675657407E-4,0.9013470119,1.368181E-4,0.0011696926946852323,0.8542818904,5.674759E-4,0.0023821752664319224,0.8917395157,2.707236E-4,0.001645368043934244
0.19,0.7541309297,9.803969E-4,0.003131129029599387,0.9176027083,8.52247E-5,9.231722482830601E-4,0.9090564317,7.50986E-5,8.665944841735378E-4,0.9045237035,1.320091E-4,0.0011489521312918133,0.8577697515,5.703079E-4,0.002388112015798254,0.8952550769,2.647986E-4,0.0016272633468495503
0.2,0.7609232247,0.0010796735,0.003285838553550676,0.9198857391,8.58885E-5,9.267604868573109E-4,0.9110648966,7.51101E-5,8.666608333137018E-4,0.9077193743,1.301078E-4,0.0011406480614107053,0.8610786116,5.614126E-4,0.0023694146956579807,0.8988254124,2.621501E-4,0.001619104999683467
0.21,0.7686111093,0.0011962637,0.003458704526264133,0.9222083318,8.54068E-5,9.2415799515018E-4,0.9134351844,7.65109E-5,8.747050931599747E-4,0.9106759268,1.284053E-4,0.0011331606240952779,0.864856481,5.487319E-4,0.0023425027214498597,0.9023425955,2.544859E-4,0.001595261420582846
0.22,0.7765588343,0.0012951402,0.003598805635207325,0.9241537732,8.89996E-5,9.433959932075183E-4,0.9154336631,8.15186E-5,9.02876514258733E-4,0.9134692931,1.287257E-4,0.0011345734881443334,0.8682934815,5.471447E-4,0.0023391124385116675,0.9053445852,2.476204E-4,0.0015735958820485012
0.23,0.7853276193,0.001368959,0.0036999445941797563,0.9260778707,9.03867E-5,9.507192014469888E-4,0.9173314333,8.10019E-5,9.000105554936564E-4,0.9162488121,1.294263E-4,0.0011376568023793467,0.8713912642,5.413142E-4,0.0023266159975380554,0.9084425455,2.427092E-4,0.0015579127061552582
0.24,0.7950433075,0.0014575631,0.0038178044737780903,0.9279692006,9.47665E-5,9.734808678140522E-4,0.919254092,8.31985E-5,9.121321176233189E-4,0.9191097194,1.290654E-4,0.0011360695401250753,0.874677574,5.284572E-4,0.0022988196971489524,0.9115303165,2.373E-4,0.0015404544783926594
0.25,0.8041443169,0.0015093237,0.0038850015444012375,0.9298976135,9.26999E-5,9.628078728386053E-4,0.9212237924,8.79006E-5,9.375531984906243E-4,0.9219258881,1.259716E-4,0.0011223707052484932,0.8778937113,5.284255E-4,0.0022987507476888397,0.9143734747,2.204509E-4,0.001484758902987283
0.26,0.8138339937,0.0015931357,0.00399141040235153,0.9315513837,9.34726E-5,9.668122878821927E-4,0.9230187744,8.86066E-5,9.413107882097177E-4,0.9242835963,1.230413E-4,0.001109239829793359,0.8812005901,5.274095E-4,0.002296539788464376,0.9170158112,2.113808E-4,0.0014538940814240906
0.27,0.8231463015,0.0015738447,0.003967171158394858,0.933206414,9.35399E-5,9.671602762727592E-4,0.9246492982,9.06551E-5,9.521297180531652E-4,0.9268837672,1.213426E-4,0.0011015561719676396,0.8842885774,5.232471E-4,0.0022874595078383356,0.9197294575,2.087918E-4,0.0014449629753042117
0.28,0.8289487123,0.0013405566,0.0036613612222778564,0.9347384489,9.44325E-5,9.717638602047311E-4,0.9261452496,9.17421E-5,9.578209644813586E-4,0.9290655148,1.161227E-4,0.0010776024313261363,0.88738446,5.062208E-4,0.0022499351101754024,0.9224225503,2.076884E-4,0.001441139826664991
0.29,0.8313594162,0.0010433154,0.003230039318646137,0.9363182306,9.919E-5,9.95941765365827E-4,0.9278475803,9.31061E-5,9.649150221651646E-4,0.9311637491,1.157038E-4,0.0010756570085301356,0.8905303854,4.974494E-4,0.002230357370467791,0.9249021649,1.999851E-4,0.0014141608819367051
0.3,0.8340647817,7.876236E-4,0.0028064632547033282,0.9379362625,1.016736E-4,0.001008333278236913,0.9292789942,8.95482E-5,9.462991070480835E-4,0.9333542323,1.137286E-4,0.0010664361209186417,0.89363114,4.847194E-4,0.0022016343928999657,0.927580983,1.955733E-4,0.0013984752411108322
0.31,0.8376258612,6.142371E-4,0.0024783807213582016,0.9394435602,1.054696E-4,0.0010269839336620608,0.9307101196,8.88094E-5,9.42387393803631E-4,0.9351828289,1.115109E-4,0.0010559872158317069,0.8963646007,4.682017E-4,0.002163796894350299,0.9300794929,1.900782E-4,0.0013786885072415741
0.32,0.8409677446,4.891256E-4,0.0022116184119327638,0.9408172011,1.006402E-4,0.0010031958931335395,0.9321075314,9.16907E-5,9.575526095207511E-4,0.937134409,1.091632E-4,0.0010448119448015513,0.8994462365,4.587936E-4,0.0021419467780502857,0.9324247336,1.859541E-4,0.0013636498817511773
0.33,0.8449781716,4.665297E-4,0.0021599298599723096,0.9420578599,9.98619E-5,9.99309261440121E-4,0.9333078611,9.44326E-5,9.717643747328876E-4,0.9389465082,1.062003E-4,0.0010305352977943065,0.9019268554,4.371799E-4,0.0020908847409649343,0.9347598249,1.870938E-4,0.0013678223568870337
0.34,0.8520775616,4.648354E-4,0.0021560041743929905,0.943091414,1.030684E-4,0.0010152260831952653,0.9346703595,9.689E-5,9.843271813782244E-4,0.9404598314,1.025498E-4,0.0010126687513693706,0.9042991686,4.288562E-4,0.0020708843521548954,0.9367756224,1.783894E-4,0.0013356249473561056
0.35,0.8566366792,4.771931E-4,0.0021844749941347464,0.9443307203,1.015124E-4,0.0010075336222677633,0.9357649016,9.64405E-5,9.820412414965065E-4,0.9419797593,1.031276E-4,0.0010155176020138696,0.906619783,4.142505E-4,0.002035314472016548,0.9389651358,1.700085E-4,0.001303873076645116
0.36,0.8589142919,5.308984E-4,0.0023041232605917595,0.9455257177,1.028081E-4,0.0010139432922999195,0.9367428577,9.82594E-5,9.912587956734608E-4,0.9435257155,9.51363E-5,9.753783881140693E-4,0.9089999998,4.061538E-4,0.0020153257801159593,0.9409714317,1.617713E-4,0.0012718934703818555
0.37,0.8631456733,5.661085E-4,0.002379303469505309,0.9468078935,1.03669E-4,0.0010181797483745196,0.9378525865,1.003911E-4,0.0010019535917396574,0.9451073706,9.74684E-5,9.87260857119333E-4,0.9113697022,4.016499E-4,0.002004120505358897,0.9429541481,1.531199E-4,0.0012374162597929607
0.38,0.8712264061,4.514262E-4,0.002124679269913462,0.948007074,1.025012E-4,0.0010124287629260638,0.9386792451,1.037065E-4,0.0010183638838843411,0.9463797182,9.58812E-5,9.79189460727596E-4,0.9135495305,3.862676E-4,0.0019653691765162086,0.9448584896,1.465171E-4,0.001210442481078717
0.39,0.8802158356,3.830509E-4,0.0019571686181829094,0.9489928025,1.034031E-4,0.0010168731484310124,0.9395143884,1.058807E-4,0.0010289834789733022,0.9477218199,9.64783E-5,9.822336789175985E-4,0.9158393294,3.725584E-4,0.001930177193938422,0.9465527594,1.368746E-4,0.0011699341861831373
0.4,0.8889092088,3.994114E-4,0.001998527958273289,0.9498659366,1.02994E-4,0.0010148595962003808,0.9405789167,1.063897E-4,0.0010314538283413368,0.9489884216,9.98839E-5,9.994193314119956E-4,0.9178488743,3.629675E-4,0.0019051705960359561,0.9480743456,1.312123E-4,0.0011454793756327524
0.41,0.8968401432,3.283647E-4,0.0018120836073426635,0.9509541512,1.036138E-4,0.0010179086403012795,0.941387856,1.062449E-4,0.0010307516674737908,0.9499008656,1.018325E-4,0.0010091209045500942,0.9196344489,3.537049E-4,0.0018807043893180023,0.9498574966,1.243396E-4,0.0011150766789777284
0.42,0.9069987357,3.534017E-4,0.0018798981355381999,0.9519924372,1.013156E-4,0.0010065565061137898,0.9424716252,1.022078E-4,0.0010109787337031378,0.9510151321,9.80683E-5,9.902944006708308E-4,0.9217843658,3.374562E-4,0.0018369980947186635,0.9512105936,1.231027E-4,0.0011095165613905905
0.43,0.917062223,3.127915E-4,0.0017685912472926015,0.9529313666,1.005644E-4,0.0010028180293552764,0.9433867854,9.99896E-5,9.999479986479297E-4,0.9520974958,1.003159E-4,0.0010015782545562777,0.9237331623,3.187173E-4,0.001785265526469382,0.9525849897,1.215013E-4,0.0011022762811564077
0.44,0.9235639691,1.984027E-4,0.0014085549332560658,0.9537532634,1.051094E-4,0.001025228754961545,0.9443211496,9.89304E-5,9.946376224535245E-4,0.9530613565,9.8419E-5,9.920635060317459E-4,0.9255483025,3.127952E-4,0.0017686017075644815,0.9537597913,1.172662E-4,0.001082895193451333
0.45,0.928191489,1.426457E-4,0.0011943437528617964,0.9546808493,1.06553E-4,0.0010322451259269767,0.9451728725,9.98968E-5,9.994838668032616E-4,0.9541023934,1.009867E-4,0.0010049213899604287,0.9275864333,2.865336E-4,0.0016927303388313214,0.9548005313,1.133429E-4,0.0010646262254894907
0.46,0.9301963449,1.272759E-4,0.0011281662111586217,0.9554773152,1.088211E-4,0.0010431735234370167,0.946066348,9.8302E-5,9.914736506836678E-4,0.9547799546,1.006828E-4,0.0010034081921132594,0.9293297261,2.759605E-4,0.0016612058872999458,0.95624915,1.088828E-4,0.0010434692137288957
0.47,0.9313793182,1.270708E-4,0.0011272568473954816,0.9562551671,1.060714E-4,0.001029909704779987,0.9468413776,1.000798E-4,0.0010003989204312447,0.9556068933,1.014631E-4,0.0010072889357081215,0.930875864,2.724399E-4,0.0016505753542325778,0.9573724103,1.031259E-4,0.001015509231863502
0.48,0.9322784781,1.140793E-4,0.0010680791169197159,0.9570042211,1.038634E-4,0.0010191339460541974,0.9474402267,1.030202E-4,0.0010149886698875017,0.9564627296,1.031149E-4,0.0010154550703994738,0.9322011274,2.645546E-4,0.0016265134490682823,0.9586146277,1.012395E-4,0.0010061784136026772
0.49,0.9334050179,1.276049E-4,0.0011296233885680661,0.957849462,1.062617E-4,0.0010308331581783737,0.9480860233,1.000141E-4,0.0010000704975150502,0.9572544795,1.022198E-4,0.0010110380803906448,0.9338064504,2.550988E-4,0.0015971812671077756,0.9596129006,1.011564E-4,0.0010057653801956
0.5,0.9340160906,1.207979E-4,0.0010990809797280635,0.9588734448,1.072816E-4,0.001035768313861744,0.9489466059,9.94842E-5,9.97417665774975E-4,0.9581858087,1.04148E-4,0.0010205292744453732,0.935193857,2.384334E-4,0.0015441288806314064,0.9606437415,9.73511E-5,9.866666103603588E-4
0.51,0.9349253714,1.139577E-4,0.0010675097189253126,0.9594850749,1.066613E-4,0.00103276957739856,0.9496268654,9.80005E-5,9.89952019039307E-4,0.9588656694,1.067849E-4,0.0010333677951242723,0.9364328372,2.329644E-4,0.0015263171361155584,0.9614925385,9.43271E-5,9.712213959751916E-4
0.52,0.9358720541,8.85296E-5,9.409016951839336E-4,0.9603351128,1.067618E-4,0.0010332560186130056,0.9502513337,9.66747E-5,9.832329327275405E-4,0.9595811105,1.049757E-4,0.0010245764978760736,0.9375399828,2.17943E-4,0.0014762892670476203,0.9622467619,8.90973E-5,9.43913661305948E-4
0.53,0.9364980519,7.87564E-5,8.874480266471948E-4,0.961019454,1.094638E-4,0.0010462494922340465,0.9509027225,1.016338E-4,0.0010081359035368196,0.960178988,1.022817E-4,0.0010113441550728417,0.9388793725,2.077113E-4,0.0014412192754747627,0.9631517506,8.66254E-5,9.307276723080711E-4
0.54,0.9369634271,7.5412E-5,8.684008291106129E-4,0.9617170095,1.10468E-4,0.0010510375825820884,0.9516216213,1.011658E-4,0.001005812109690473,0.9607869625,9.7758E-5,9.887264535755073E-4,0.9402623236,2.039571E-4,0.001428135497773233,0.9640699524,7.92857E-5,8.904251793385001E-4
0.55,0.9388302147,8.50622E-5,9.222917109027924E-4,0.9622664517,1.091099E-4,0.0010445568438337857,0.9523801774,1.060224E-4,0.0010296717923688112,0.9615028453,9.46655E-5,9.729619725354121E-4,0.941316005,2.022804E-4,0.0014222531420250053,0.9647116166,7.70869E-5,8.779914578172159E-4
0.56,0.939733994,8.311E-5,9.116468614545876E-4,0.963025766,1.097267E-4,0.0010475051312523486,0.9530174541,1.073537E-4,0.0010361163062127725,0.9622028232,9.07557E-5,9.52657860934344E-4,0.9422360772,1.911935E-4,0.001382727377323527,0.9654530311,8.00471E-5,8.946904492616426E-4
0.57,0.9391156435,8.80872E-5,9.385478144452738E-4,0.9637925154,1.057035E-4,0.0010281220744639227,0.9536224538,1.092421E-4,0.0010451894565101582,0.9627721059,8.84431E-5,9.404419173984111E-4,0.9432227898,1.929211E-4,0.0013889604026033283,0.9662755054,8.19374E-5,9.051927971432384E-4
0.58,0.9410791934,8.83787E-5,9.400994628229504E-4,0.9644995648,1.050696E-4,0.0010250346335612275,0.954020887,1.086161E-4,0.0010421904816299177,0.9632985216,8.99474E-5,9.484060311912825E-4,0.944134028,1.785112E-4,0.0013360808358778297,0.9670757163,7.96796E-5,8.926343036204692E-4
0.59,0.9419268489,1.019385E-4,0.0010096459775584708,0.9650847465,1.002837E-4,0.0010014174953534615,0.9546119517,1.064129E-4,0.0010315662848309846,0.9642194438,8.53951E-5,9.240946921176423E-4,0.9450401449,1.675445E-4,0.0012943898176360938,0.9676806444,8.01698E-5,8.95375898715171E-4
0.6,0.9433272481,7.96543E-5,8.924925769999435E-4,0.965685553,1.015373E-4,0.0010076571837683687,0.955073123,1.104827E-4,0.0010511075111519278,0.9647349137,8.89244E-5,9.429973488828058E-4,0.9458592337,1.623278E-4,0.001274079275398513,0.9681901211,8.21863E-5,9.065665998700813E-4
0.61,0.9459231436,6.69601E-5,8.182915128485691E-4,0.9663448912,9.89455E-5,9.94713526599493E-4,0.955660733,1.164168E-4,0.0010789661718515553,0.9651733828,9.22313E-5,9.603712823694802E-4,0.9468416113,1.630564E-4,0.0012769353938238222,0.9685285848,8.32608E-5,9.124735612608181E-4
0.62,0.9479306996,7.25527E-5,8.517787271351639E-4,0.9667757475,9.96978E-5,9.984878567113372E-4,0.9564581329,1.112749E-4,0.0010548691862027253,0.9656785387,9.20389E-5,9.593690634995481E-4,0.9476612109,1.62582E-4,0.0012750764682951372,0.9691434085,8.42278E-5,9.177570484610837E-4
0.63,0.9503952503,9.10897E-5,9.54409241363473E-4,0.9674604702,9.7115E-5,9.8546943128643E-4,0.9573814249,1.117002E-4,0.001056883153428041,0.9661067194,9.30563E-5,9.646569338371025E-4,0.9481916994,1.553257E-4,0.0012462973160526343,0.969515807,8.45125E-5,9.193068040648889E-4
0.64,0.9510659933,7.64544E-5,8.743820675196856E-4,0.96804061,9.11479E-5,9.547140933284686E-4,0.9576446748,1.14606E-4,0.0010705419188429754,0.9665888339,9.56374E-5,9.779437611642094E-4,0.9489847696,1.540073E-4,0.0012409967767887233,0.9700101537,8.51707E-5,9.228797321428182E-4
0.65,0.952560091,7.11422E-5,8.43458357004067E-4,0.9686729378,8.24533E-5,9.08037994799777E-4,0.9581504703,1.133435E-4,0.0010646290433761424,0.9671159875,9.48826E-5,9.740769990098318E-4,0.9497805649,1.473672E-4,0.001213948928085527,0.9704075247,8.65098E-5,9.301064455211564E-4
0.66,0.9537634254,4.36787E-5,6.608986306537486E-4,0.9692903262,7.98442E-5,8.935558180662247E-4,0.9588064396,1.094001E-4,0.0010459450272361354,0.9676774216,9.79814E-5,9.898555450165443E-4,0.9507634318,1.442869E-4,0.0012011948218336608,0.9707526952,8.9717E-5,9.47190582723456E-4
0.67,0.9534883678,4.98728E-5,7.062067685883505E-4,0.9699335569,7.83736E-5,8.852886534910521E-4,0.9596013296,1.088747E-4,0.0010434304001705145,0.9682170552,9.12104E-5,9.550413603609008E-4,0.9513289005,1.460846E-4,0.0012086546239517722,0.9709080875,9.1566E-5,9.569012488235136E-4
0.68,0.954285717,4.84715E-5,6.962147657152927E-4,0.9704685742,8.04709E-5,8.970557396282574E-4,0.9603085661,1.108978E-4,0.001053080243856089,0.9685142851,9.66631E-5,9.83173941884141E-4,0.9519199997,1.425983E-4,0.0011941453010417117,0.9713257176,8.89773E-5,9.432777957738643E-4
0.69,0.954363215,5.53313E-5,7.438501193116796E-4,0.9710023582,7.92258E-5,8.900887596189495E-4,0.9612028283,1.108984E-4,0.001053083092637993,0.9689858466,9.43795E-5,9.714911219357591E-4,0.952653302,1.421347E-4,0.001192202583456352,0.9717216974,8.47288E-5,9.204824821798619E-4
0.7,0.9546893895,3.52106E-5,5.933852037252024E-4,0.9715834361,7.57696E-5,8.70457351051733E-4,0.9620341074,1.136835E-4,0.0010662246479987226,0.9694275278,8.91203E-5,9.440354866211333E-4,0.9535688198,1.375177E-4,0.0011726794105807435,0.9721680868,8.38716E-5,9.158143916755186E-4
0.71,0.9542244673,3.99495E-5,6.320561683901202E-4,0.9722446442,7.91728E-5,8.897909866929423E-4,0.9626481748,1.14295E-4,0.0010690883967193732,0.970037834,8.78026E-5,9.370304157283263E-4,0.9540605301,1.360592E-4,0.0011664441692597206,0.9726986104,8.36987E-5,9.148699361111392E-4
0.72,0.9546997428,6.36456E-5,7.97781925089808E-4,0.9727676231,8.02227E-5,8.956712566561461E-4,0.9634595293,1.135327E-4,0.0010655172452851244,0.9703002602,9.30428E-5,9.645869582365293E-4,0.95475196,1.331829E-4,0.0011540489591000895,0.9730548322,8.77456E-5,9.367262140027896E-4
0.73,0.9541271985,6.56957E-5,8.10528839708989E-4,0.973328824,8.14299E-5,9.023851727505279E-4,0.9643301779,1.114387E-4,0.0010556453002784599,0.9708389735,9.17167E-5,9.576883626733698E-4,0.9551014888,1.385115E-4,0.0011769090873980028,0.973437078,8.79538E-5,9.378368728089123E-4
0.74,0.9548523128,8.24012E-5,9.077510671984914E-4,0.9737130821,8.31104E-5,9.116490552838849E-4,0.9651336128,1.034355E-4,0.0010170324478599492,0.9712517542,9.20471E-5,9.594117989685138E-4,0.9556540078,1.381695E-4,0.0011754552309637318,0.973699019,9.20943E-5,9.596577514926871E-4
0.75,0.9583333254,9.70146E-5,9.849598976608134E-4,0.9739619875,8.84195E-5,9.403164361001035E-4,0.9657163739,1.032164E-4,0.001015954723400605,0.9715350884,9.20795E-5,9.59580637570392E-4,0.9560526311,1.490927E-4,0.001221035216527353,0.9739327502,9.11554E-5,9.547533712954357E-4
0.76,0.9604261875,7.15603E-5,8.459332124937524E-4,0.974459663,9.2227E-5,9.603488949335028E-4,0.9668340951,1.075179E-4,0.0010369083855384718,0.9721613395,9.04352E-5,9.509742372956273E-4,0.9565296793,1.469264E-4,0.0012121320060125465,0.9740487051,9.47448E-5,9.733694057242605E-4
0.77,0.9610492885,5.46229E-5,7.390730681062597E-4,0.9748171717,9.43984E-5,9.71588390214704E-4,0.9678537375,1.078715E-4,0.001038612054619048,0.9725596189,8.9236E-5,9.446480826212479E-4,0.9570270258,1.574969E-4,0.0012549776890447097,0.974054054,1.011467E-4,0.0010057171570575895
0.78,0.9611295581,5.28568E-5,7.270268220636705E-4,0.975332225,1.015873E-4,0.0010079052534836793,0.9689202642,1.069343E-4,0.0010340904215783066,0.9729235899,9.17275E-5,9.577447467879947E-4,0.9571760833,1.571203E-4,0.0012534763659519073,0.974269107,1.057191E-4,0.0010281979381422625
0.79,0.9613913059,3.95211E-5,6.286580946746809E-4,0.9757565206,1.000139E-4,0.0010000694975850427,0.9700869566,1.085792E-4,0.001042013435613956,0.9738782591,8.59089E-5,9.268705411221138E-4,0.9575652134,1.634492E-4,0.0012784725261029272,0.9743304318,1.051648E-4,0.0010254989029735721
0.8,0.9647166252,5.05407E-5,7.109198267034055E-4,0.9765630615,9.70492E-5,9.851355236717434E-4,0.9709689164,1.147321E-4,0.0010711307109778898,0.9741864693,9.17085E-5,9.576455502950975E-4,0.9585374731,1.598071E-4,0.0012641483299043667,0.9747166294,1.126239E-4,0.00106124408125558
0.81,0.9644230723,4.86934E-5,6.978065634543716E-4,0.9767692292,9.51586E-5,9.75492696025962E-4,0.9716923052,1.075906E-4,0.0010372588876457025,0.9746153837,8.62919E-5,9.28934335677178E-4,0.9589230746,1.72025E-4,0.0013115830130037518,0.9748653835,1.205289E-4,0.0010978565480061592
0.82,0.9647058845,4.49841E-5,6.707018711767547E-4,0.9774645019,9.35003E-5,9.669555315525115E-4,0.9722718042,1.153739E-4,0.0010741224325001317,0.9748073,8.92018E-5,9.444670454812068E-4,0.9598377264,1.6815E-4,0.0012967266481413882,0.9750507081,1.203149E-4,0.001096881488584797
0.83,0.964086014,4.62997E-5,6.804388289919969E-4,0.9786451757,9.79391E-5,9.896418544099678E-4,0.9735268921,1.203102E-4,0.0010968600640008735,0.9753548467,8.84248E-5,9.403446176801354E-4,0.9603870904,1.695934E-4,0.0013022803077678783,0.9751397932,1.216767E-4,0.0011030716205215326
0.84,0.9643835664,6.85743E-5,8.280960089265013E-4,0.9791780841,1.02596E-4,0.0010128968358130062,0.9742922401,1.294844E-4,0.0011379121231448412,0.9758219212,8.99399E-5,9.483664903401005E-4,0.9606621033,1.904806E-4,0.0013801470936099529,0.9755707794,1.273656E-4,0.00112856368894272
0.85,0.9666666687,8.55758E-5,9.250718890983553E-4,0.9794403917,1.005043E-4,0.0010025183290095,0.9748905122,1.37639E-4,0.0011731964882320438,0.9768126523,9.25011E-5,9.6177492169426E-4,0.9610218984,1.992419E-4,0.0014115307293856552,0.9756934333,1.291018E-4,0.0011362297302922504
0.86,0.9673629224,8.52143E-5,9.231159190480901E-4,0.9802872092,1.04719E-4,0.0010233230184062117,0.9757180178,1.47154E-4,0.0012130704843495287,0.9778329003,9.1652E-5,9.573505105237057E-4,0.9608093995,2.179415E-4,0.0014762841867337062,0.975953005,1.352818E-4,0.0011631070458044694
0.87,0.9668539405,8.38137E-5,9.154982250119331E-4,0.9808146113,9.9954E-5,9.997699735439147E-4,0.9766011292,1.453837E-4,0.0012057516328000555,0.978539331,9.97093E-5,9.985454421307025E-4,0.9616573125,2.332653E-4,0.0015273025240599846,0.976179781,1.432198E-4,0.0011967447513985595
0.88,0.9671732545,9.19759E-5,9.590406664996016E-4,0.981124621,9.5241E-5,9.759149553111685E-4,0.9776595747,1.357568E-4,0.0011651472010008007,0.9798784214,1.070899E-4,0.0010348425000936132,0.9624620032,2.749896E-4,0.0016582810377013904,0.9758662629,1.658888E-4,0.0012879782606861033
0.89,0.9671096265,1.261944E-4,0.0011233628087131957,0.9814285707,1.02145E-4,0.0010106680958653043,0.9783056438,1.399085E-4,0.0011828292353505642,0.9805980045,1.078588E-4,0.0010385509135328898,0.962425248,3.031819E-4,0.0017412119342572862,0.9753820574,1.804102E-4,0.0013431686416827933
0.9,0.9682481706,1.629458E-4,0.0012765022522502653,0.982591238,9.09126E-5,9.534809908959905E-4,0.97868613,1.390429E-4,0.0011791645347448336,0.9811678833,1.150942E-4,0.0010728196493353392,0.9625547475,3.297992E-4,0.0018160374445478815,0.9754379559,1.947804E-4,0.0013956374887484214
0.91,0.9680161834,2.821075E-4,0.0016796056084688452,0.9835627419,8.47102E-5,9.203814426638555E-4,0.9797975582,1.620874E-4,0.0012731354994657874,0.9814574778,1.371483E-4,0.0011711033259281607,0.9629149747,3.56867E-4,0.0018890923746603817,0.9756275219,2.268185E-4,0.0015060494679790567
0.92,0.9662100375,3.808648E-4,0.001951575773573755,0.9844748849,9.18254E-5,9.582557070010071E-4,0.9805022836,1.722169E-4,0.001312314367825027,0.9820091343,1.42717E-4,0.0011946422058507727,0.9636073047,3.952939E-4,0.0019881999396438982,0.9754337901,2.694868E-4,0.001641605311882244
0.93,0.96875,3.858024E-4,0.0019641853273049364,0.9851562542,9.72041E-5,9.859213964611986E-4,0.9811458331,2.064811E-4,0.0014369450233046497,0.9825,1.668816E-4,0.00129182661375279,0.9641666645,4.544577E-4,0.0021318013509705825,0.9757291663,3.190653E-4,0.0017862399054998184
0.94,0.973333329,2.383435E-4,0.001543837750542459,0.9863636464,9.89695E-5,9.948341570332213E-4,0.9819394046,2.381798E-4,0.0015433074871845857,0.9837575841,1.839367E-4,0.0013562326496586049,0.9656363696,5.075959E-4,0.0022529889036566513,0.9756363732,3.635846E-4,0.001906789448261134
0.95,0.9737226367,3.102046E-4,0.0017612626152848417,0.9861313939,1.253949E-4,0.00111979864261393,0.9821167958,2.705677E-4,0.0016448942215230742,0.9861313933,1.985867E-4,0.0014092079335570036,0.9650365001,5.427983E-4,0.0023298032105738033,0.9754744571,4.27871E-4,0.002068504290544257
0.96,0.9727272809,4.040407E-4,0.002010076366708489,0.9877272803,1.341931E-4,0.0011584174549789897,0.9826363689,2.622841E-4,0.0016195187556802173,0.9874545491,2.183489E-4,0.0014776633581435252,0.9654545444,6.845316E-4,0.0026163554804345683,0.9760000038,5.935723E-4,0.002436333926209624
0.97,0.9831325293,4.580575E-4,0.002140227791614715,0.989518078,1.778709E-4,0.001333682495948717,0.9826506066,3.147165E-4,0.001774025084377332,0.9890361458,3.023267E-4,0.0017387544392466693,0.9684337389,7.295485E-4,0.0027010155497516116,0.9759036183,6.774086E-4,0.0026027074364976177
0.98,0.9872727275,2.24059E-4,0.0014968600468981727,0.9896363634,2.554806E-4,0.0015983760508716338,0.9858181834,4.246098E-4,0.002060606221479495,0.9896363658,3.823691E-4,0.0019554260405343893,0.9678181815,9.67393E-4,0.0031102941983034336,0.9763636374,0.0010919108,0.003304407359875595
0.99,0.9821428657,3.543081E-4,0.0018823073606613772,0.9903571445,3.827819E-4,0.0019564812802580042,0.9864285719,8.446713E-4,0.0029063229345686965,0.9889285731,7.394093E-4,0.0027192081567985926,0.9671428537,0.0022335606,0.004726056072456187,0.9775000024,0.0013052721,0.003612854965259469
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.98,0.0197979798,0.014070529414346854,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_Computers.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.6464257181,1.313214E-4,0.0011459554965180803,0.7595556301,0.0086161629,0.009282328856488548,0.8468837363,4.83682E-5,6.954725012536441E-4,0.8581634277,4.79442E-5,6.924175041115007E-4,0.8631958193,8.92902E-5,9.449349183938542E-4,0.8601102418,0.0023935761,0.00489241872696931
0.02,0.6529506326,1.350189E-4,0.001161976333666052,0.7630780727,0.0087326843,0.009344883252347244,0.8476349038,4.78576E-5,6.917918762171178E-4,0.8600126255,4.84634E-5,6.961565915797967E-4,0.8642985016,9.6528E-5,9.82486641130555E-4,0.8637072331,0.002398513,0.004897461587394025
0.03,0.6582183003,1.37191E-4,0.0011712856184552085,0.7663728115,0.0088548762,0.009410035175279633,0.8486730081,4.8739E-5,6.981332251082168E-4,0.862244519,5.1554E-5,7.180111419748304E-4,0.8659877026,1.013376E-4,0.001006665783664072,0.8670223856,0.0024006694,0.004899662641447878
0.04,0.6587904334,1.384797E-4,0.0011767739799978584,0.7694889835,0.008938569,0.009454400562700948,0.8499636692,5.10274E-5,7.143346554661897E-4,0.8646518987,5.51134E-5,7.423839976723637E-4,0.8679313159,1.062381E-4,0.0010307186813093086,0.8699085799,0.0023895551,0.004888307580339027
0.05,0.6588416398,1.441871E-4,0.001200779330268472,0.7724742407,0.0090316098,0.00950347820537302,0.8514272183,5.41791E-5,7.360645352141347E-4,0.8670294917,6.00898E-5,7.751761090229755E-4,0.870117256,1.109449E-4,0.001053303849798338,0.8726601931,0.0023707666,0.004869051858421719
0.06,0.6583193719,1.475275E-4,0.0012146089905809194,0.7753770649,0.0091188165,0.00954924944694608,0.8529985625,5.78652E-5,7.606917904118593E-4,0.8692781925,6.45818E-5,8.036280234038632E-4,0.8721738058,1.159939E-4,0.0010770046425155279,0.8752501762,0.0023537068,0.004851501623209045
0.07,0.6577616394,1.535714E-4,0.0012392392827860162,0.7781730196,0.0091746435,0.009578435937041078,0.8545359915,6.32159E-5,7.950842722630099E-4,0.8714736855,6.74814E-5,8.214706324635105E-4,0.8741875368,1.202839E-4,0.0010967401697758682,0.8777011454,0.0023367165,0.004833959557133262
0.08,0.6571970224,1.589326E-4,0.0012606847345787923,0.7809514502,0.0092348136,0.009609793754290464,0.8560621256,6.84169E-5,8.271450900537342E-4,0.8735648763,7.04737E-5,8.394861523575002E-4,0.8761391664,1.252223E-4,0.001119027702963604,0.8798495793,0.0023218546,0.004818562648757407
0.09,0.6570227563,1.643302E-4,0.0012819134136126357,0.7836560336,0.0092773231,0.009631886160041552,0.8576026249,7.44554E-5,8.628754255395156E-4,0.8755217594,7.31537E-5,8.552993627964422E-4,0.8780477285,1.308057E-4,0.0011437031957636562,0.8820066738,0.0023194284,0.004816044435010956
0.1,0.6564695477,1.760076E-4,0.0013266785594106812,0.7864045495,0.0093283306,0.009658328323265885,0.8591873944,8.03432E-5,8.963436840855187E-4,0.8773546702,7.84394E-5,8.856602057222623E-4,0.8800400048,1.350471E-4,0.0011620976723150252,0.8841230151,0.0023311885,0.00482823829155107
0.11,0.6563590348,1.681715E-4,0.0012968095465410486,0.7892667514,0.0093796708,0.009684870055917116,0.8607345146,8.63037E-5,9.289978471449759E-4,0.8791554976,8.22772E-5,9.070678034193474E-4,0.8819292033,1.403677E-4,0.0011847687538081007,0.8859393165,0.0023628184,0.004860883047348496
0.12,0.6560158551,1.550772E-4,0.0012452999638641285,0.7920956406,0.0094139389,0.00970254549074623,0.8622720909,9.34035E-5,9.664548618533614E-4,0.8808528328,8.58841E-5,9.267367479494919E-4,0.8837156373,1.451657E-4,0.001204847293228482,0.8878429866,0.0023839244,0.004882544828263229
0.13,0.656220901,1.574652E-4,0.0012548513856230148,0.7949224016,0.009441198,0.009716582732627762,0.8638554078,9.84193E-5,9.920650180305724E-4,0.8824909496,9.08107E-5,9.52946483282246E-4,0.8856272632,1.503386E-4,0.0012261264208881563,0.8897555616,0.0023961661,0.004895064963818151
0.14,0.6565353811,1.527467E-4,0.0012359073589877196,0.7975938773,0.0094591067,0.009725793900756894,0.8653578478,1.063314E-4,0.0010311711788059245,0.8841004843,9.34506E-5,9.666985052228021E-4,0.8875035965,1.556578E-4,0.001247628951251132,0.8917113698,0.0024069751,0.004906093252273137
0.15,0.6569367111,1.502564E-4,0.0012257911730796565,0.8003891969,0.0095003532,0.009746975530901881,0.866829493,1.131689E-4,0.0010638087234084894,0.8856579316,9.80532E-5,9.902181577814053E-4,0.889352662,1.599422E-4,0.001264682568868568,0.893639133,0.0024233235,0.004922726378745827
0.16,0.6571390271,1.467407E-4,0.0012113657581424365,0.8031395656,0.0095239977,0.009759097140617056,0.8683190459,1.211943E-4,0.0011008828275525058,0.887191264,1.024341E-4,0.0010120973273356668,0.8912670797,1.623691E-4,0.001274241342917424,0.8955116531,0.002445731,0.004945433246946115
0.17,0.6574759483,1.366683E-4,0.0011690521801870095,0.8058750162,0.0095529506,0.009773919684548263,0.8697383803,1.288078E-4,0.0011349352404432598,0.8886891687,1.086211E-4,0.0010422144692912299,0.8931272906,1.671455E-4,0.0012928476321670702,0.8975382969,0.0024491463,0.0049488850259427125
0.18,0.6579308391,1.314298E-4,0.0011464283667111522,0.8087280479,0.0095870426,0.009791344442925088,0.8711786485,1.370473E-4,0.0011706720292208232,0.8902016997,1.143277E-4,0.0010692413198151295,0.8948216283,1.703481E-4,0.0013051747009500299,0.899555431,0.0024562263,0.004956032990204968
0.19,0.6586609304,1.318098E-4,0.0011480844916642678,0.811450201,0.0096393187,0.009818003208392224,0.8725975841,1.454018E-4,0.001205826687380902,0.8916905105,1.201723E-4,0.0010962312712197184,0.8964995134,1.737235E-4,0.0013180421085837888,0.9015877226,0.0024789093,0.004978864629611855
0.2,0.6595780671,1.25372E-4,0.0011196963874193753,0.8143319258,0.0096819688,0.009839699588910223,0.8741392398,1.531616E-4,0.0012375847445730737,0.8932025301,1.279352E-4,0.0011310844353981714,0.8981940901,1.766189E-4,0.0013289804362743645,0.9036315027,0.0024805905,0.004980552680175164
0.21,0.6605184436,1.233596E-4,0.0011106736694457108,0.8172240427,0.0096857337,0.009841612520313936,0.8757869214,1.629169E-4,0.0012763890472735967,0.8946845174,1.359824E-4,0.0011661149171501065,0.8998646915,1.798115E-4,0.001340938104462693,0.9057385001,0.002476705,0.004976650479991538
0.22,0.6612954438,1.234686E-4,0.0011111642542846669,0.8201572409,0.0097299394,0.009864045518954178,0.8773586267,1.720544E-4,0.0013116950865197292,0.8963026565,1.417949E-4,0.0011907766373254055,0.9016084814,1.816961E-4,0.0013479469574133843,0.9078563195,0.0024550392,0.004954835214212477
0.23,0.6618588448,1.170106E-4,0.0010817143800467847,0.8229782242,0.0097720284,0.009885357049697296,0.8788922954,1.825761E-4,0.0013512072379912713,0.8980286419,1.486709E-4,0.0012193067702592321,0.9032909536,1.843907E-4,0.0013579053722553719,0.9101154503,0.0024200531,0.0049194035207533035
0.24,0.6629015625,1.14279E-4,0.001069013563992525,0.8257853433,0.0098166499,0.009907900837210675,0.8803908217,1.920878E-4,0.0013859574308037026,0.8997364885,1.558216E-4,0.0012482852238170571,0.9050333065,1.819782E-4,0.0013489929577280974,0.9121776488,0.0023964533,0.004895358311707122
0.25,0.6633663297,1.035058E-4,0.0010173780025143065,0.8286753669,0.0098276589,0.009913454947696085,0.8819741976,2.03204E-4,0.0014254964047657223,0.9014821476,1.630081E-4,0.0012767462551345119,0.9067611736,1.804745E-4,0.0013434079797291663,0.9142049178,0.0023636015,0.0048616884926946935
0.26,0.6642238081,9.51019E-5,9.752020303506346E-4,0.831567587,0.009876247,0.009937930871162267,0.8833951646,2.144728E-4,0.001464488989374792,0.9031686187,1.694087E-4,0.0013015709738619713,0.908435455,1.798289E-4,0.001341002982845303,0.9162733769,0.0023300632,0.004827072819007395
0.27,0.6650739849,8.48205E-5,9.20980455818689E-4,0.8344189242,0.0099403618,0.009970136307994992,0.8849599284,2.280913E-4,0.0015102691813051077,0.9049568397,1.746424E-4,0.0013215233633954414,0.9101633781,1.780886E-4,0.001334498407642362,0.918349261,0.0022944416,0.004790032985272649
0.28,0.6661040843,8.08315E-5,8.99063401546298E-4,0.8372886416,0.0099847779,0.009992386051389327,0.8866010308,2.402496E-4,0.0015499987096768823,0.9067666835,1.819968E-4,0.0013490618962820054,0.9118674785,1.730073E-4,0.00131532239393998,0.9203594339,0.0022665952,0.0047608772300911095
0.29,0.666893822,7.72076E-5,8.786785532832812E-4,0.8402614906,0.0100327506,0.010016361914387878,0.888242473,2.544032E-4,0.0015950021943558575,0.9085087168,1.885304E-4,0.0013730637275814986,0.9136497676,1.724071E-4,0.0013130388417712554,0.9224484956,0.0022406785,0.004733580568660472
0.3,0.6670149565,7.52569E-5,8.675073486720444E-4,0.8429946959,0.010089204,0.010044502974264083,0.8897572762,2.711232E-4,0.0016465819141482153,0.9103665036,1.938328E-4,0.0013922384853177993,0.9153094381,1.72677E-4,0.0013140662083776448,0.9244783789,0.0021915629,0.004681413141349522
0.31,0.6674221396,7.70408E-5,8.777288875273503E-4,0.8458242285,0.0101447487,0.010072114326197852,0.8914103991,2.842427E-4,0.001685949880631094,0.912290886,1.957855E-4,0.0013992337188618634,0.9169933158,1.699101E-4,0.0013034956846879088,0.9265025282,0.002143835,0.004630156584825183
0.32,0.6680840492,7.24912E-5,8.514176413488271E-4,0.848830246,0.0101713361,0.010085304209591299,0.8930178684,2.981227E-4,0.0017266230045959656,0.9143150216,1.989188E-4,0.0014103857628322827,0.9187855715,1.694838E-4,0.0013018594394173283,0.9285340852,0.002088945,0.004570497784705732
0.33,0.6680100679,6.70827E-5,8.190402920491763E-4,0.8516087314,0.0102326691,0.010115665623180711,0.8945994955,3.145679E-4,0.0017736062133404925,0.916288833,2.028824E-4,0.0014243679299956174,0.9205810225,1.690577E-4,0.0013002219041379052,0.9304164594,0.0020451479,0.004522331146654345
0.34,0.6678656638,6.0674E-5,7.789351706015078E-4,0.854549948,0.0102861426,0.010142062216334506,0.8962666225,3.337532E-4,0.0018268913487123422,0.9182816249,2.056473E-4,0.0014340407943988205,0.9222877592,1.652088E-4,0.001285335753801317,0.9323201495,0.0020005318,0.004472730485955978
0.35,0.6678552806,6.34286E-5,7.964207430749151E-4,0.8575177422,0.0103146605,0.010156111706750768,0.8979366452,3.540678E-4,0.001881668940063581,0.9202042574,2.040042E-4,0.0014283003885737762,0.9239622653,1.668758E-4,0.0012918041647246691,0.9341319019,0.001960661,0.004427935184710814
0.36,0.6677215278,5.96057E-5,7.720472783450506E-4,0.8602865678,0.0103387978,0.010167987903218611,0.8996431094,3.756707E-4,0.001938222639430259,0.9222204655,2.02753E-4,0.0014239136209756545,0.9256592828,1.661118E-4,0.0012888436677890769,0.9359018987,0.0019094773,0.004369756629378803
0.37,0.6672977328,5.62403E-5,7.499353305452411E-4,0.8631773534,0.0103857438,0.010191046953085831,0.9012787998,3.973329E-4,0.0019933210980672433,0.924175747,2.015758E-4,0.001419773925665632,0.9273334521,1.669614E-4,0.0012921354418171495,0.9377656734,0.0018554978,0.004307548955032317
0.38,0.6670235991,5.16837E-5,7.18913763952256E-4,0.8661234105,0.0104339424,0.010214667101770864,0.9028747731,4.141552E-4,0.002035080342394373,0.9262250441,2.006144E-4,0.0014163841286882596,0.9288783985,1.648704E-4,0.0012840186914527373,0.9395317614,0.0018065302,0.004250329634275441
0.39,0.6663223922,4.7462E-5,6.889267014712088E-4,0.8689063108,0.0104951624,0.010244589986915045,0.9046219116,4.302383E-4,0.0020742186480696774,0.9280505377,2.013179E-4,0.001418865391783167,0.9305293244,1.634621E-4,0.0012785229759374682,0.9412320149,0.0017501143,0.004183436745069775
0.4,0.6657978654,3.99038E-5,6.316945464383874E-4,0.8716594806,0.0105393924,0.010266154294573991,0.9063228935,4.480469E-4,0.002116711836788371,0.9299043709,2.000913E-4,0.0014145363197882194,0.9321320087,1.622104E-4,0.0012736184672027962,0.9428408021,0.0016917996,0.004113149158491581
0.41,0.6645880997,3.89053E-5,6.237411322014927E-4,0.8744546178,0.0105859842,0.010288821215280203,0.907946223,4.718559E-4,0.0021722244359181674,0.9319813114,1.982408E-4,0.0014079801134959258,0.9336422592,1.633643E-4,0.001278140446116936,0.9444622439,0.0016319909,0.004039790712400829
0.42,0.6638991237,4.82276E-5,6.944609420262597E-4,0.8772221127,0.0106270201,0.010308743909904834,0.9095596492,4.919314E-4,0.0022179526595488912,0.9338661462,1.96921E-4,0.0014032854306946965,0.9350960261,1.619445E-4,0.0012725741628683178,0.9460116398,0.0015681947,0.003960043812888943
0.43,0.6632451594,5.09137E-5,7.135383661724154E-4,0.8799407801,0.0106446786,0.01031730517140983,0.9111902863,5.181468E-4,0.0022762838135874006,0.9356533748,1.918025E-4,0.0013849277959518324,0.9365495485,1.598674E-4,0.001264386807903341,0.9473114884,0.0015019593,0.0038755119661794363
0.44,0.6625075281,5.13968E-5,7.169156156759316E-4,0.8827004206,0.0106646405,0.010326974629580533,0.9129776961,5.473831E-4,0.0023396219780126874,0.9375125611,1.909397E-4,0.00138180932114384,0.9379626268,1.606578E-4,0.0012675085798526178,0.9486276859,0.0014338878,0.0037866710974152483
0.45,0.6621317506,4.96972E-5,7.049624103454028E-4,0.8852945986,0.0107026342,0.010345353643061217,0.9146153831,5.65595E-4,0.002378224127368991,0.9394046676,1.839809E-4,0.0013563955912638465,0.9393821573,1.582637E-4,0.001258029013973843,0.9498629308,0.0013668921,0.003697150389151082
0.46,0.6620545924,5.28558E-5,7.270199447057832E-4,0.8878745565,0.0107262955,0.01035678304301099,0.9162262982,5.897996E-4,0.002428579008391533,0.9413898736,1.777026E-4,0.0013330513868564857,0.9408710164,1.577994E-4,0.0012561823116092664,0.9512044209,0.001299905,0.003605419531760486
0.47,0.6620250344,5.83733E-5,7.640242142759613E-4,0.8903459981,0.0107533466,0.01036983442490766,0.9177329618,6.150354E-4,0.0024799907257891107,0.9432307351,1.757956E-4,0.0013258793308593359,0.9422627848,1.569973E-4,0.0012529856343949039,0.9524559528,0.0012256111,0.0035008728911515765
0.48,0.6618130684,5.56775E-5,7.461735723007081E-4,0.8927434042,0.0107708441,0.010378267726359731,0.9193639112,6.329089E-4,0.0025157680735711707,0.9450259638,1.721168E-4,0.001311932925114695,0.9437278199,1.506134E-4,0.0012272465115045143,0.9535439199,0.0011561012,0.0034001488202724302
0.49,0.6624089956,5.75674E-5,7.587318366853997E-4,0.8951444945,0.0108125043,0.010398319239184764,0.9208890343,6.490199E-4,0.0025475868974384366,0.9468144709,1.675499E-4,0.001294410676717401,0.9451643538,1.465724E-4,0.0012106708883920518,0.9547628528,0.0010835678,0.0032917591041873038
0.5,0.663771379,7.5129E-5,8.667698656506235E-4,0.8975067478,0.0107966237,0.01039068029534159,0.9224932486,6.682122E-4,0.0025849800772926664,0.9485193503,1.597775E-4,0.001264031249613711,0.9464311451,1.418232E-4,0.0011908954614070876,0.955713324,0.0010065536,0.003172622889660856
0.51,0.6651894391,7.05759E-5,8.400946375260349E-4,0.9000022972,0.0107922201,0.010388561064940611,0.9241056257,6.861026E-4,0.002619356027728953,0.9502663589,1.531831E-4,0.001237671604263425,0.9477313435,1.404209E-4,0.0011849932489259168,0.9566865677,9.37115E-4,0.003061233411551625
0.52,0.6666432261,6.33797E-5,7.96113685349021E-4,0.9024238145,0.0107886433,0.010386839413411569,0.9255954057,7.023302E-4,0.002650151316434592,0.9520909542,1.43627E-4,0.0011984448255969067,0.949071728,1.39403E-4,0.0011806904759504076,0.9576722896,8.667529E-4,0.0029440667451673037
0.53,0.6683026195,5.93309E-5,7.702655386293742E-4,0.9047881219,0.0107654109,0.010375649810975695,0.9270744544,7.148453E-4,0.002673659103176768,0.9538592285,1.361313E-4,0.0011667531872679843,0.9503495353,1.360516E-4,0.0011664115911632566,0.9586234176,7.951343E-4,0.0028198125824245835
0.54,0.6692345321,5.63167E-5,7.504445349257998E-4,0.9070628524,0.0107764286,0.010380957855612362,0.9284519476,7.318316E-4,0.002705238621637655,0.9554781079,1.269004E-4,0.001126500776741854,0.9515945196,1.333003E-4,0.0011545574909895132,0.9595793593,7.239948E-4,0.0026907151465734905
0.55,0.6707500041,4.875E-5,6.98212002188447E-4,0.9093349993,0.010772609,0.01037911797794013,0.9299625003,7.44316E-4,0.0027282155340075313,0.9571425009,1.192301E-4,0.0010919253637497392,0.9528875017,1.30128E-4,0.001140736604129104,0.9605325007,6.564844E-4,0.002562195152598646
0.56,0.6720020533,4.52525E-5,6.726997844506865E-4,0.9114472011,0.0107887947,0.010386912293843633,0.9315034515,7.488876E-4,0.0027365810786453963,0.9588877529,1.063178E-4,0.0010311052322629344,0.9541089267,1.277484E-4,0.0011302583775402862,0.9615213513,5.90094E-4,0.0024291850485296503
0.57,0.6739141703,4.17444E-5,6.460990636117654E-4,0.913566193,0.0108323264,0.010407846270963075,0.9328388286,7.496398E-4,0.002737955076329778,0.9606148612,9.96078E-5,9.980370734596986E-4,0.9554003143,1.268467E-4,0.0011262624028173897,0.9623076928,5.413143E-4,0.0023266162124424387
0.58,0.6751138508,4.21759E-5,6.494297498575192E-4,0.9155665699,0.0108735467,0.01042762998000984,0.934278062,7.552878E-4,0.0027482499886291277,0.9622073382,9.22078E-5,9.602489260603211E-4,0.9566675609,1.268998E-4,0.0011264981136246968,0.9631770688,4.977689E-4,0.0022310735084259325
0.59,0.6770032942,3.70852E-5,6.089761900107426E-4,0.9176619092,0.0108305002,0.010406968915106838,0.9357491785,7.630482E-4,0.002762332709866789,0.9638611424,8.31324E-5,9.117697077661662E-4,0.9578101009,1.220781E-4,0.001104889587243902,0.9639242589,4.675562E-4,0.002162304788876906
0.6,0.6791561186,2.61503E-5,5.113736403061855E-4,0.9198509151,0.0108490761,0.010415889832366701,0.9372658229,7.552708E-4,0.002748219059682106,0.9655133629,7.6858E-5,8.766869452660967E-4,0.9589310807,1.196389E-4,0.0010937956847601842,0.9646694797,4.432831E-4,0.002105428934920388
0.61,0.6817368686,2.29462E-5,4.7902192016649925E-4,0.9219186381,0.0108959527,0.010438368023786093,0.9385804963,7.53644E-4,0.0027452577292487496,0.9668609327,7.23533E-5,8.506074300169262E-4,0.9601240629,1.162922E-4,0.0010783886126995222,0.9653317928,4.188888E-4,0.0020466773072470414
0.62,0.6847838998,1.25572E-5,3.5436139744616656E-4,0.9238069847,0.0109879283,0.010482331944753514,0.939920072,7.497296E-4,0.0027381190624222312,0.9682918882,6.61568E-5,8.133683052590628E-4,0.9613025463,1.130571E-4,0.0010632831231614653,0.9660597956,3.980594E-4,0.0019951426014197583
0.63,0.6886287808,9.233E-6,3.0385851970942003E-4,0.9258558869,0.0110755658,0.010524051406183836,0.9412921888,7.390909E-4,0.0027186226292003086,0.969735474,6.15114E-5,7.842920374452364E-4,0.9623593771,1.147968E-4,0.0010714326857063864,0.9668622601,3.649716E-4,0.0019104229898114188
0.64,0.6918749928,4.7743E-6,2.1850171624039936E-4,0.927781252,0.0111115638,0.010541140260901569,0.9425125009,7.270576E-4,0.0026964005637145237,0.9711562496,5.5961E-5,7.480708522593297E-4,0.9634624994,1.145571E-4,0.0010703135054739802,0.9676718748,3.334957E-4,0.0018261864636449367
0.65,0.6962712884,3.5692E-6,1.8892326484580983E-4,0.9294342679,0.011104826,0.010537943822207442,0.9438187063,7.158589E-4,0.00267555396133212,0.9723561567,5.25114E-5,7.246475005131805E-4,0.9645451653,1.123943E-4,0.0010601617801071683,0.9682352942,3.054945E-4,0.0017478400956609276
0.66,0.7011912644,7.8596E-6,2.80349781523011E-4,0.9312144262,0.0111628533,0.010565440501938384,0.9449900728,7.055314E-4,0.0026561841050650086,0.9735440105,5.05497E-5,7.109831221625447E-4,0.9655592316,1.12779E-4,0.0010619745759668636,0.9687624079,2.848176E-4,0.0016876539929736782
0.67,0.7078417957,9.4404E-6,3.0725233929133883E-4,0.9328435072,0.0112026388,0.010584251886647444,0.9462222964,7.020891E-4,0.0026496963977029517,0.9747221267,4.8027E-5,6.930151513495214E-4,0.9665871096,1.134227E-4,0.0010650009389667223,0.9692840105,2.631609E-4,0.0016222234741243267
0.68,0.7165611744,1.14966E-5,3.390663651853424E-4,0.9342580885,0.0113178549,0.010638540736398014,0.9476019704,6.737399E-4,0.002595650014928823,0.9757208145,4.70671E-5,6.86054662545194E-4,0.9675246155,1.122192E-4,0.001059335640861762,0.9698417717,2.464501E-4,0.001569872924793596
0.69,0.7274773061,7.8992E-6,2.810551547294588E-4,0.9356225058,0.0113580667,0.010657423093787729,0.9487949222,6.562554E-4,0.002561748231189006,0.9769219595,4.22462E-5,6.499707685734799E-4,0.9684537214,1.165807E-4,0.0010797254280603009,0.9703738683,2.300116E-4,0.0015166133323955716
0.7,0.7384327054,2.57499E-5,5.074435929243762E-4,0.9369778767,0.0114196406,0.010686271847562179,0.9498987621,6.387629E-4,0.002527375911889642,0.9779565042,4.07521E-5,6.383737149977276E-4,0.9694488168,1.163558E-4,0.0010786834568120528,0.9708848917,2.128598E-4,0.0014589715555829044
0.71,0.7490302563,4.4504E-5,6.671131838001705E-4,0.9382854944,0.0114025663,0.010678279964488663,0.9511753315,6.15171E-4,0.002480264098841089,0.9788906121,3.97262E-5,6.30287236107475E-4,0.97030644,1.121717E-4,0.0010591114200120778,0.9714623731,2.00991E-4,0.0014177129469677562
0.72,0.7577340364,5.33753E-5,7.305840129649703E-4,0.9393732449,0.0115007302,0.010724145746864876,0.9523302519,5.968672E-4,0.00244308657235064,0.9798674148,3.77583E-5,6.144778271020037E-4,0.9710526323,1.160652E-4,0.0010773356023078416,0.9718200094,1.939748E-4,0.001392748362052528
0.73,0.7660416722,5.40219E-5,7.349959183560137E-4,0.9404416677,0.0115593818,0.010751456552486273,0.9535625017,5.618736E-4,0.0023703873101246554,0.9807416701,3.7246E-5,6.10295010630105E-4,0.9717541683,1.158015E-4,0.001076111053748636,0.9723249996,1.820924E-4,0.001349416170052812
0.74,0.7737343013,6.97139E-5,8.34948501405925E-4,0.9415707457,0.0115369794,0.010741033190526878,0.9549329329,5.229212E-4,0.0022867470345449233,0.9814712232,3.62089E-5,6.017383152168391E-4,0.972535699,1.175359E-4,0.0010841397511391231,0.972648201,1.740328E-4,0.0013192149180478517
0.75,0.7804230332,4.872E-5,6.979971346646059E-4,0.9424797449,0.0115053633,0.010726305654790935,0.9562871295,4.902977E-4,0.0022142666957708597,0.9822772169,3.45251E-5,5.875806327645594E-4,0.9733438283,1.207626E-4,0.001098920379281411,0.973127805,1.711743E-4,0.0013083359660270753
0.76,0.7867322981,4.22714E-5,6.501645945451044E-4,0.9434646037,0.0115146204,0.010730619926173883,0.9575996268,4.659541E-4,0.0021585969980522073,0.9831129861,3.26673E-5,5.715531471350674E-4,0.9740084398,1.246054E-4,0.0011162678889943935,0.9735114861,1.645246E-4,0.0012826714310375826
0.77,0.7925183356,5.39905E-5,7.347822806791138E-4,0.9442053846,0.0115057862,0.01072650278515789,0.9586992645,4.375696E-4,0.0020918164355411303,0.9837701684,3.25477E-5,5.705059158326055E-4,0.9746699226,1.275879E-4,0.0011295481397443847,0.9739706594,1.536583E-4,0.0012395898515234786
0.78,0.8003067374,5.36224E-5,7.322731730713614E-4,0.9448466277,0.0115514682,0.010747775676855188,0.960056237,4.143735E-4,0.002035616614198263,0.9844274062,2.99097E-5,5.468976138181625E-4,0.9750000024,1.297339E-4,0.0011390079016407218,0.9742689168,1.532182E-4,0.001237813394660116
0.79,0.8057846785,5.50313E-5,7.418308432520179E-4,0.9453883252,0.0115611821,0.010752293755287752,0.9613926101,3.813438E-4,0.0019528026013911392,0.9850669545,3.10086E-5,5.568536612073229E-4,0.9756989819,1.344815E-4,0.0011596615885679754,0.974670592,1.483717E-4,0.0012180792256663768
0.8,0.8126546741,7.48258E-5,8.650190749341889E-4,0.945804289,0.0114616811,0.010705924107707843,0.9627334201,3.51172E-4,0.001873958377339262,0.9855286908,3.26478E-5,5.713825338597603E-4,0.9761304945,1.373902E-4,0.0011721356576778986,0.9750281328,1.436125E-4,0.0011983843290030124
0.81,0.8208407342,9.80897E-5,9.90402443454175E-4,0.9462463,0.0113991418,0.010676676355495655,0.9642155153,3.147824E-4,0.0017742108104732088,0.9861278856,3.28962E-5,5.735520900493695E-4,0.9765600902,1.348782E-4,0.0011613707418391423,0.9752042609,1.441139E-4,0.0012004744895248711
0.82,0.8282500029,8.36632E-5,9.146758988844081E-4,0.9465437526,0.0113182169,0.010638710871153517,0.9655499995,2.798159E-4,0.0016727698586476265,0.9865000015,3.36017E-5,5.796697335552375E-4,0.9770749956,1.361418E-4,0.001166798183063378,0.975606249,1.458448E-4,0.0012076622044263868
0.83,0.8347452104,1.292626E-4,0.0011369371134763789,0.946816678,0.0112926893,0.010626706592354943,0.9667902011,2.525374E-4,0.0015891425360866785,0.9871012563,3.4938E-5,5.910837504110564E-4,0.9773792183,1.405163E-4,0.0011853957145189955,0.9760092676,1.426753E-4,0.0011944676638570005
0.84,0.8412095726,1.341631E-4,0.00115828796074206,0.9468846726,0.0112059356,0.010585809180218581,0.9680731392,2.252302E-4,0.0015007671371668559,0.9875668079,3.75638E-5,6.128931391360161E-4,0.9779676509,1.417086E-4,0.0011904142136248206,0.9763291174,1.464558E-4,0.001210189241399873
0.85,0.8478260815,1.31868E-4,0.0011483379293570337,0.9470389786,0.0110371799,0.010505798351386724,0.969167915,2.076975E-4,0.0014411713985504986,0.9878935534,3.85452E-5,6.208478074375394E-4,0.9781484252,1.465736E-4,0.001210675844311763,0.9766042006,1.495355E-4,0.0012228470877423717
0.86,0.8534136474,1.456965E-4,0.0012070480520675222,0.9472530118,0.0109249726,0.01045225937297769,0.9705622464,1.842704E-4,0.001357462338335764,0.988072294,4.16726E-5,6.455431821342396E-4,0.9786586362,1.53054E-4,0.0012371499504910469,0.9768915641,1.53935E-4,0.0012407054444951873
0.87,0.860467124,1.985612E-4,0.0014091174542954182,0.9472664341,0.0106672639,0.01032824472018358,0.9717820072,1.627665E-4,0.0012757997491769622,0.9883996582,4.37362E-5,6.613335013440647E-4,0.9789013851,1.531989E-4,0.0012377354321501828,0.9770155722,1.456456E-4,0.0012068371886878528
0.88,0.8662605464,1.73534E-4,0.001317323043144695,0.9471508896,0.0104979459,0.010245948418765341,0.9733364582,1.32541E-4,0.0011512645221668214,0.9886597967,4.85049E-5,6.964545929204574E-4,0.9790159285,1.503126E-4,0.0012260203913475503,0.977469542,1.40731E-4,0.0011863009736150436
0.89,0.8732106328,1.649559E-4,0.0012843515873778488,0.9468916154,0.0102606608,0.010129491991210614,0.9744069552,1.110433E-4,0.001053770847955095,0.988762784,5.15038E-5,7.176614800865378E-4,0.9793865085,1.527843E-4,0.0012360594645889817,0.9779550117,1.46862E-4,0.0012118663292624314
0.9,0.8798650146,1.441888E-4,0.0012007864089837127,0.9463554707,0.0099311574,0.009965519253907444,0.9756018114,9.50053E-5,9.747066225280302E-4,0.9889988804,5.18541E-5,7.200979100094654E-4,0.9794488281,1.594251E-4,0.0012626365272714074,0.978413958,1.454643E-4,0.0012060858178421633
0.91,0.8834999919,1.534027E-4,0.0012385584362475594,0.9461875001,0.0095055041,0.009749617479675805,0.9770125026,7.18717E-5,8.477717853290471E-4,0.9892499959,5.4356E-5,7.372652168656813E-4,0.979749999,1.648673E-4,0.0012840066199206297,0.9791125017,1.269663E-4,0.0011267932374663951
0.92,0.8876230717,1.922988E-4,0.0013867184285210896,0.9456540072,0.0090436359,0.009509803310268829,0.9782981718,5.42397E-5,7.364760688576378E-4,0.9891701782,6.03638E-5,7.76941439234644E-4,0.9800000018,1.637506E-4,0.0012796507335988208,0.9797890306,1.293057E-4,0.0011371266420236578
0.93,0.8889245689,2.397828E-4,0.0015484921698219853,0.9452969489,0.0086342573,0.00929207043666803,0.9795024115,4.29335E-5,6.552365984894311E-4,0.9893097925,6.78323E-5,8.236036668203949E-4,0.9803049767,1.719649E-4,0.0013113538805372103,0.9807383627,1.319461E-4,0.0011486779357156643
0.94,0.8882022619,2.829255E-4,0.0016820389412852486,0.9442883989,0.0083767988,0.009152485345522274,0.9810299671,4.79379E-5,6.923720098328644E-4,0.9892883921,7.94234E-5,8.911980700158636E-4,0.9808427012,1.766075E-4,0.0013289375455603622,0.980898881,1.376527E-4,0.0011732548742707188
0.95,0.8910112381,3.010282E-4,0.0017350164264352081,0.9423595518,0.0083603747,0.009143508462291703,0.982022475,5.15189E-5,7.177666751807302E-4,0.9894157308,9.76608E-5,9.882347899158378E-4,0.9811910111,1.874731E-4,0.001369208165327683,0.9814831477,1.49774E-4,0.001223821882464928
0.96,0.8946629465,3.055344E-4,0.001747954232810459,0.939494392,0.0084013695,0.009165898482963904,0.9822471952,7.33059E-5,8.561886474370003E-4,0.9894101149,1.141089E-4,0.001068217674446552,0.9818539369,1.97407E-4,0.001405016014143611,0.9817134875,1.868984E-4,0.0013671078962539864
0.97,0.8985018969,4.191076E-4,0.0020472117623733994,0.9343820331,0.0081720233,0.009039924391276731,0.9825093675,7.2278E-5,8.50164689927781E-4,0.9895131111,1.518927E-4,0.0012324475648075256,0.9816104913,2.380677E-4,0.0015429442634132965,0.9813483191,2.176316E-4,0.0014752342186920692
0.98,0.9000000238,3.492823E-4,0.00186890957512663,0.9261797872,0.0072190282,0.008496486450292261,0.9824157345,1.247514E-4,0.001116921662427585,0.9892696655,2.187605E-4,0.0014790554418276551,0.9811797798,2.788743E-4,0.0016699529933504116,0.9813483191,2.71545E-4,0.0016478622515246836
0.99,0.8966292381,3.871563E-4,0.0019676287759635962,0.9019101238,0.0072377742,0.008507510916831081,0.9794382071,2.857892E-4,0.0016905300943786832,0.9884269685,3.684235E-4,0.0019194361151129776,0.9820224762,3.825655E-4,0.0019559281684151902,0.9795505667,5.187079E-4,0.002277515971403933
1.0,0.5,0.2777777778,0.052704627671581177,0.82,0.1490909091,0.03861229196771412,0.86,0.1216161616,0.03487350879966052,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_epistemic_entropy_CoraML.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.7207616031,1.292287E-4,0.0011367880189375678,0.8079290569,2.142139E-4,0.0014636047963845977,0.821126762,1.925572E-4,0.0013876498117320521,0.784256652,4.206995E-4,0.0020510960484579946,0.7140114754,0.0019722116,0.004440958905461747,0.7632863855,6.611596E-4,0.0025713023937296835
0.02,0.7258166432,1.299874E-4,0.001140120169104994,0.8117228687,2.16743E-4,0.0014722194129952234,0.8250421488,1.823881E-4,0.0013505113846243577,0.7869125408,4.384352E-4,0.002093884428520352,0.7143572193,0.0020714922,0.0045513648502399804,0.7672233975,6.893191E-4,0.002625488716410718
0.03,0.7305111825,1.245322E-4,0.0011159399625427883,0.8152449435,2.120592E-4,0.0014562252573005318,0.8287965935,1.795988E-4,0.0013401447682993058,0.7914643252,4.584621E-4,0.002141172809466812,0.7170660293,0.0021598908,0.004647462533469204,0.7716666675,7.108556E-4,0.0026661875402904426
0.04,0.7352339983,1.190757E-4,0.0010912181266822872,0.8185906416,2.196E-4,0.0014818906842274163,0.8323345858,1.771578E-4,0.001331006386160487,0.7956697136,4.582286E-4,0.0021406274781007556,0.720365786,0.0022166267,0.004708106519610618,0.775658955,7.415344E-4,0.002723112924577312
0.05,0.7394565225,9.75505E-5,9.87676566493303E-4,0.8222010869,2.272571E-4,0.0015075048921977003,0.8358641279,1.784833E-4,0.001335976421947633,0.7998641336,4.587785E-4,0.0021419115294521386,0.7239184785,0.0022623893,0.0047564580309301585,0.7796249998,7.699246E-4,0.0027747515204068272
0.06,0.744615382,9.66604E-5,9.831602107489908E-4,0.8258516538,2.378718E-4,0.0015423093074996338,0.8394670361,1.769722E-4,0.0013303089866643764,0.8040989041,4.533647E-4,0.002129236248047642,0.7277747279,0.0023106343,0.004806905761506044,0.7838846189,7.866251E-4,0.0028046837611395694
0.07,0.7493059337,9.94265E-5,9.97128376890358E-4,0.8292393035,2.386511E-4,0.0015448336480022695,0.8426984912,1.820492E-4,0.0013492560913332947,0.8082731718,4.545359E-4,0.002131984756043063,0.7314047688,0.0023479242,0.004845538360182489,0.7877678984,8.159272E-4,0.0028564439430872786
0.08,0.7539842784,9.44167E-5,9.716825613336899E-4,0.8327665573,2.443596E-4,0.001563200562947698,0.8457687998,1.888161E-4,0.0013741037078765198,0.8123288447,4.645842E-4,0.0021554215364981396,0.7352525276,0.0023801598,0.004878688143343454,0.791672281,8.476268E-4,0.0029114030981641824
0.09,0.7572077215,9.10322E-5,9.541079603483036E-4,0.8362656081,2.588791E-4,0.0016089720320751383,0.849052211,1.985781E-4,0.001409177419631751,0.8166572064,4.635831E-4,0.0021530980005564073,0.7390408635,0.0024152848,0.004914554710245884,0.7958456308,8.694314E-4,0.0029486122159415942
0.1,0.7597819865,9.09977E-5,9.539271460651489E-4,0.8393918532,2.672624E-4,0.0016348161976197815,0.8520022953,2.0842E-4,0.0014436758638974331,0.8207687896,4.635816E-4,0.002153094517200766,0.7426907647,0.0024481786,0.004947907234376974,0.7997303498,8.911637E-4,0.002985236506543493
0.11,0.7605568469,8.81361E-5,9.388082871385403E-4,0.8425348008,2.810473E-4,0.0016764465395591951,0.8548375875,2.13316E-4,0.0014605341488647227,0.8247679794,4.580224E-4,0.0021401457894265055,0.7462297004,0.0024691394,0.004969043569943818,0.8035498828,9.120403E-4,0.0030200004966887007
0.12,0.7612089217,1.008281E-4,0.001004131963439069,0.8454929578,2.829706E-4,0.0016821729994266346,0.8577875596,2.205404E-4,0.0014850602681372902,0.8289201891,4.51638E-4,0.0021251776396339203,0.7501115024,0.0025038909,0.005003889387266669,0.807323944,9.160844E-4,0.0030266886195973314
0.13,0.7617210746,9.94989E-5,9.974913533459826E-4,0.8487359035,2.921787E-4,0.0017093235504140227,0.8602017784,2.319833E-4,0.0015230997997504956,0.83269436,4.436557E-4,0.002106313604380886,0.7537507409,0.0025422731,0.005042095893574417,0.8112403595,9.237037E-4,0.003039249413917851
0.14,0.7619219184,1.023005E-4,0.001011437096412822,0.8517057073,3.038954E-4,0.0017432595905372212,0.8624924946,2.339322E-4,0.0015294842267901947,0.8367147148,4.349324E-4,0.00208550329656896,0.7574174166,0.0025827301,0.005082056768671519,0.815177176,9.428728E-4,0.0030706233894764756
0.15,0.7637910128,9.87375E-5,9.936674494014585E-4,0.8543863916,3.111663E-4,0.0017639906462337037,0.8647812891,2.430168E-4,0.0015588996119057826,0.8406075335,4.274702E-4,0.0020675352475834604,0.7609659767,0.0025976392,0.005096704033000151,0.8190279466,9.573946E-4,0.003094179374244486
0.16,0.7657037616,1.147405E-4,0.0010711699211609705,0.8569637364,3.127771E-4,0.0017685505364563377,0.8666687149,2.411094E-4,0.001552769783322692,0.8443331271,4.249535E-4,0.0020614400306581803,0.764351567,0.0026200823,0.005118673949373998,0.822771973,9.859385E-4,0.003139965764144571
0.17,0.7654636025,1.207683E-4,0.0010989463135203648,0.8598942143,3.118045E-4,0.001765798686147433,0.8687865567,2.397304E-4,0.0015483229637255917,0.8483074063,4.249028E-4,0.0020613170547007075,0.7679838216,0.0026187841,0.005117405690386487,0.8265588075,9.927236E-4,0.003150751656351227
0.18,0.765994966,1.28324E-4,0.0011328018361567041,0.862588172,3.169223E-4,0.001780231164764846,0.8708060473,2.382001E-4,0.0015433732536233743,0.8517947251,4.250492E-4,0.002061672136883069,0.7714546663,0.0026377637,0.005135916373929778,0.830195232,0.0010189551,0.003192107610968026
0.19,0.7673040211,1.303898E-4,0.0011418835317141586,0.8652581257,3.183407E-4,0.0017842104696475694,0.872568512,2.370302E-4,0.001539578513749786,0.8556469071,4.144976E-4,0.002035921413021632,0.7753154868,0.0026542754,0.005151966032496721,0.8339005756,0.0010280141,0.003206265896646752
0.2,0.767850244,1.505191E-4,0.0012268622579572656,0.8679922312,3.273415E-4,0.0018092581352587584,0.8742930704,2.349331E-4,0.0015327527524033352,0.8592769343,4.11971E-4,0.002029706875388661,0.7788444316,0.0026561368,0.005153772210720998,0.8374305922,0.0010392682,0.0032237682919217378
0.21,0.7696078479,1.67101E-4,0.001292675519997188,0.870542478,3.351059E-4,0.0018305897956669595,0.8757058728,2.285666E-4,0.0015118419229535871,0.8628235227,4.024722E-4,0.0020061709797522245,0.7820588219,0.0026590253,0.005156573765592809,0.8408823448,0.0010407322,0.0032260381274870262
0.22,0.7707478464,1.505932E-4,0.0012271642106906474,0.8727200502,3.392385E-4,0.0018418428271706575,0.8771939099,2.283364E-4,0.0015110804081848192,0.8663335532,3.970152E-4,0.0019925240274586403,0.7855592287,0.0026482797,0.005146143896161475,0.844209134,0.0010638017,0.0032615973080685483
0.23,0.7720992625,1.507218E-4,0.001227688071132077,0.874842388,3.431754E-4,0.001852499392712451,0.8787189823,2.26522E-4,0.0015050647826588728,0.8699195194,3.779119E-4,0.0019439956275670992,0.789409793,0.0026373491,0.0051355127300007734,0.8474513763,0.0010894552,0.00330068962491174
0.24,0.7743885815,1.499868E-4,0.0012246909814316426,0.8772282606,3.417072E-4,0.0018485323908441528,0.8802921182,2.267317E-4,0.0015057612692588424,0.8732676625,3.708831E-4,0.0019258325472376876,0.7929076111,0.0026672653,0.0051645573866498954,0.8508627707,0.0011141539,0.0033378943961725333
0.25,0.7759641826,1.803503E-4,0.001342945642980385,0.8794696969,3.448844E-4,0.001857106351289554,0.8819834727,2.250507E-4,0.0015001689904807392,0.8768801665,3.577758E-4,0.0018914962331445441,0.7965151525,0.00264005,0.005138141687419684,0.854531678,0.0011232025,0.0033514213402674395
0.26,0.7775296628,2.00504E-4,0.0014159943502712149,0.8815771091,3.444691E-4,0.0018559878771155808,0.883551985,2.195294E-4,0.0014816524558748587,0.8801744628,3.485794E-4,0.0018670281197668127,0.8002023733,0.0026261555,0.00512460291144592,0.858108862,0.0011317723,0.003364182367232787
0.27,0.7790664732,1.681839E-4,0.001296857355301654,0.8834299874,3.469032E-4,0.0018625337580833266,0.8852192366,2.164645E-4,0.0014712732580999357,0.8833097619,3.315647E-4,0.001820891814468943,0.8035360682,0.0026266621,0.005125097169810539,0.8616973132,0.001127667,0.0033580753416205538
0.28,0.7805595398,1.617518E-4,0.0012718168107082087,0.885308466,3.499555E-4,0.0018707097583537645,0.8868436152,2.051417E-4,0.0014322768587113315,0.8863773316,3.207384E-4,0.0017909170835077766,0.8071090424,0.0026217634,0.005120315810572625,0.8649354362,0.0011415206,0.0033786396670849646
0.29,0.7804363668,1.556744E-4,0.0012476954756670394,0.8870618206,3.536566E-4,0.0018805759755989651,0.8880436337,2.011713E-4,0.0014183486877351423,0.8894618183,3.127445E-4,0.0017684583681839955,0.8107054549,0.002640077,0.0051381679614430666,0.8680145425,0.0011514496,0.003393301637049085
0.3,0.7827433705,1.566534E-4,0.0012516125598602788,0.8891887903,3.528074E-4,0.0018783167996906166,0.8895206511,2.00266E-4,0.00141515370189955,0.8924041289,3.067599E-4,0.0017514562512378094,0.8143731582,0.0026632952,0.005160712353929445,0.8711799401,0.0011685439,0.0034183971390112063
0.31,0.783907187,2.028194E-4,0.0014241467621000303,0.8911976063,3.500474E-4,0.0018709553709268427,0.8912050891,1.870508E-4,0.001367665163700531,0.8953218532,3.032899E-4,0.0017415220354620841,0.8179790401,0.0026670413,0.005164340519369342,0.8749026942,0.0011868012,0.0034449981132070305
0.32,0.7842824519,1.892906E-4,0.0013758292045163165,0.8928929383,3.502422E-4,0.0018714758881695484,0.8927031094,1.713624E-4,0.0013090546207091588,0.8980258161,2.996662E-4,0.0017310869417796438,0.8214654529,0.0026354648,0.005133677823938701,0.8778511745,0.0012086774,0.0034766038025636457
0.33,0.7845146418,1.82817E-4,0.0013520983692024778,0.8947688746,3.420245E-4,0.0018493904401180406,0.8944452989,1.621326E-4,0.0012733130015828787,0.9007704145,2.967944E-4,0.0017227721845908704,0.82489214,0.0026395575,0.005137662406192139,0.8809322011,0.0012087654,0.003476730360554295
0.34,0.7850547791,1.436845E-4,0.001198684695822884,0.8968701088,3.372149E-4,0.001836341199232866,0.8961971831,1.639533E-4,0.0012804425016376174,0.9034585309,2.867716E-4,0.0016934331991549003,0.828466354,0.0026076432,0.005106508787811884,0.8838967121,0.0012269115,0.003502729649858807
0.35,0.7849880874,1.427267E-4,0.001194682803090427,0.8985067499,3.305389E-4,0.0018180728808273887,0.897942813,1.587466E-4,0.001259946824274739,0.9062192225,2.778592E-4,0.001666910915436095,0.8315409046,0.0025958093,0.005094908536961189,0.8871088189,0.0012125137,0.003482116741294008
0.36,0.7852419376,1.284906E-4,0.0011335369424945972,0.9006451613,3.363634E-4,0.0018340212648712663,0.8999354786,1.563594E-4,0.0012504375234292995,0.9089435548,2.611457E-4,0.0016160003094059109,0.8348467749,0.0025944841,0.005093607856912426,0.8903387111,0.0012068525,0.0034739782670592514
0.37,0.785409832,1.373286E-4,0.001171872859998046,0.9027540976,3.217817E-4,0.001793827472194581,0.9016803288,1.572345E-4,0.0012539318163281446,0.9115901661,2.566518E-4,0.0016020355801292304,0.8385163951,0.0025511295,0.0050508707170150375,0.8936475408,0.0011856861,0.0034433792994673124
0.38,0.7849292278,1.700946E-4,0.0013042032050259653,0.9047377175,3.188159E-4,0.001785541654512714,0.903547042,1.547464E-4,0.00124397106075664,0.9139134091,2.429297E-4,0.0015586202231461005,0.8416819352,0.0025303632,0.005030271563245865,0.8964363045,0.00118475,0.0034420197558991433
0.39,0.7869602084,1.70352E-4,0.0013051896413931578,0.9070787466,3.094642E-4,0.0017591594583777788,0.9056308222,1.529153E-4,0.0012365892608299652,0.9166553807,2.233068E-4,0.0014943453416128415,0.8448856902,0.0025081697,0.005008163036483537,0.8995596981,0.0011870217,0.0034453181275464245
0.4,0.7888124049,1.810701E-4,0.0013456229040856877,0.9089759052,3.014922E-4,0.0017363530746941993,0.9075645441,1.532248E-4,0.0012378400542881138,0.919018932,2.139157E-4,0.0014625857239833843,0.8479862291,0.002523383,0.005023328577746035,0.9019879538,0.0011792242,0.0034339834012411885
0.41,0.792125982,1.617954E-4,0.0012719882074925066,0.9107524049,2.969805E-4,0.0017233122177945585,0.9097112846,1.555608E-4,0.0012472401532984737,0.9215485537,1.927974E-4,0.001388515034128187,0.8510848629,0.0025296156,0.0050295284073161375,0.9045669252,0.0011510061,0.0033926480807770203
0.42,0.7942119241,1.387557E-4,0.0011779460938430076,0.9125111288,2.920483E-4,0.0017089420704049626,0.9117898446,1.543561E-4,0.0012424013039271974,0.9237934107,1.827315E-4,0.0013517821570060763,0.8542653614,0.0025064319,0.005006427768379366,0.9073820126,0.001125038,0.0033541586128267697
0.43,0.7965579689,1.258418E-4,0.0011217923158945242,0.9144202894,2.877851E-4,0.0016964230014946155,0.9138768095,1.480435E-4,0.001216731276823276,0.9262409437,1.810045E-4,0.0013453791287217146,0.857056163,0.0025021249,0.005002124448671784,0.9099365938,0.0011267144,0.003356656669961943
0.44,0.8002765059,1.387538E-4,0.0011779380289302151,0.91612903,2.92573E-4,0.0017104765417859434,0.9156313384,1.515191E-4,0.0012309309485101104,0.9284423965,1.768329E-4,0.0013297853210199005,0.8601474655,0.0024639971,0.004963866537287238,0.9121843326,0.0011201839,0.003346914848035426
0.45,0.8040375531,1.301035E-4,0.001140629212320989,0.9182722998,2.889334E-4,0.0016998041063604947,0.9176431924,1.546072E-4,0.0012434114363315146,0.9304976535,1.681561E-4,0.0012967501686909472,0.8635211259,0.0023818756,0.004880446291068062,0.9145070422,0.0010883659,0.0032990391025266735
0.46,0.8075525939,1.706199E-4,0.0013062155258608743,0.9199617594,2.812858E-4,0.00167715771470664,0.9194933069,1.554006E-4,0.0012465977699322264,0.9327055436,1.604892E-4,0.001266843321014876,0.8666730398,0.0023154421,0.004811904092976085,0.9166252398,0.0010911495,0.003303255212665228
0.47,0.810321331,2.395141E-4,0.001547624308415967,0.9216845191,2.780025E-4,0.001667340697038251,0.9213339818,1.569515E-4,0.0012528028575957192,0.9345861721,1.541758E-4,0.0012416754809530548,0.8693768251,0.0022770632,0.004771858338215836,0.918909446,0.0010674785,0.0032672289482067215
0.48,0.812313807,2.739295E-4,0.0016550815689868582,0.9234657431,2.764844E-4,0.001662782006157151,0.9231578976,1.590539E-4,0.0012611657305842082,0.93658391,1.451132E-4,0.0012046294035926567,0.8724131072,0.0022406717,0.004733573385931605,0.9208143008,0.0010456655,0.0032336751537530794
0.49,0.8133603156,2.89848E-4,0.001702492290731444,0.9250303715,2.749277E-4,0.0016580943881456206,0.9246862406,1.591524E-4,0.0012615561818642878,0.9383704585,1.391147E-4,0.0011794689482983432,0.8751821858,0.0022060803,0.004696892909147494,0.922884624,0.0010208113,0.0031950137714883173
0.5,0.8145661175,3.04332E-4,0.0017445113929120668,0.9270971084,2.733617E-4,0.0016533653558726818,0.9265495867,1.670341E-4,0.001292416728458743,0.9401239657,1.362561E-4,0.0011672878822295723,0.8781404954,0.0022007332,0.004691197288539462,0.9246384305,0.0010016748,0.003164924643652673
0.51,0.8153846145,3.081404E-4,0.001755392833527584,0.9288935709,2.709857E-4,0.0016461643295855976,0.9282086414,1.636989E-4,0.0012794487094057348,0.9418229699,1.349334E-4,0.001161608367738456,0.8810326678,0.0021658826,0.004653904382343926,0.9267439383,9.915147E-4,0.003148832640836918
0.52,0.8177419364,2.898857E-4,0.001702603007162856,0.9305268836,2.634482E-4,0.0016231087455866905,0.9296236616,1.661514E-4,0.001288997284713975,0.9434623599,1.358052E-4,0.0011653548815704169,0.8838817233,0.0021612006,0.00464887147596059,0.9285268807,9.543566E-4,0.003089266255925507
0.53,0.8193406582,3.169771E-4,0.0017803850707080195,0.9324505395,2.587267E-4,0.0016084983680439344,0.9312087822,1.688666E-4,0.0012994868217877395,0.9448021877,1.330014E-4,0.0011532623292208933,0.8866483438,0.0021478977,0.004634541724917362,0.930395596,9.278929E-4,0.003046133450786423
0.54,0.8193041563,3.196672E-4,0.001787923935742234,0.933872053,2.548197E-4,0.0015963073012424645,0.9325476986,1.708141E-4,0.0013069586833561343,0.9461167228,1.323888E-4,0.001150603320002163,0.88883277,0.0021048465,0.004587860612529548,0.9324579108,8.867415E-4,0.002977820511716581
0.55,0.8211009145,3.398864E-4,0.0018436008244736711,0.9352064198,2.530221E-4,0.001590666841296442,0.9340481657,1.770635E-4,0.0013306520957786074,0.9471903646,1.283077E-4,0.001132729888367037,0.891456421,0.002063348,0.004542409052474249,0.9344151372,8.373676E-4,0.0028937304642969084
0.56,0.8230046928,3.868894E-4,0.0019669504315055833,0.9370305157,2.472535E-4,0.0015724296486647664,0.9353990614,1.850961E-4,0.0013605002756339301,0.9489788723,1.205451E-4,0.001097930325658236,0.8939554012,0.0020177246,0.004491908948320302,0.9360211247,7.963737E-4,0.0028220093904875653
0.57,0.8258103311,4.148754E-4,0.0020368490371159074,0.9387515056,2.490132E-4,0.0015780152090521815,0.9368307322,1.858878E-4,0.0013634067624887299,0.9503481454,1.194707E-4,0.0010930265321573854,0.8959183657,0.0020116015,0.0044850880704842356,0.9376470613,7.470068E-4,0.0027331425136644448
0.58,0.8297297359,3.864262E-4,0.0019657726216426963,0.9403439802,2.468198E-4,0.0015710499673785045,0.9381081074,1.925021E-4,0.0013874512604052079,0.951523338,1.144388E-4,0.00106976072090912,0.897862407,0.0019743591,0.004443376081314747,0.9393611795,7.115727E-4,0.0026675320054312377
0.59,0.8314861655,3.49247E-4,0.001868815132644211,0.9418639666,2.390111E-4,0.0015459983829228282,0.9393828571,1.865522E-4,0.0013658411327822867,0.9527077973,1.07201E-4,0.0010353791576036288,0.8999244195,0.0019761984,0.004445445309527494,0.9410201383,6.508581E-4,0.0025511920743056565
0.6,0.8323870957,3.198338E-4,0.0017883897785438163,0.9434838641,2.391445E-4,0.0015464297591549383,0.940787093,1.843159E-4,0.0013576299201181448,0.9538193411,1.082136E-4,0.0010402576603899634,0.9021806467,0.0019395857,0.0044040727741489465,0.9423354763,5.968425E-4,0.0024430360210197476
0.61,0.8314814746,3.449575E-4,0.0018573031524228888,0.9450132293,2.404386E-4,0.0015506082677452743,0.9417989397,1.900602E-4,0.0013786232262659728,0.9552380967,1.039453E-4,0.0010195356786302282,0.9039947087,0.0018952009,0.00435339051774591,0.9440211648,5.445852E-4,0.0023336349328890323
0.62,0.8339673877,3.785642E-4,0.0019456726343349746,0.9469565225,2.365902E-4,0.0015381488874618087,0.9429483718,1.835796E-4,0.0013549154955199236,0.9564130443,1.046351E-4,0.001022912997277872,0.9064538056,0.001890634,0.004348142131991547,0.9453532606,5.101665E-4,0.002258686565240959
0.63,0.8359832644,3.977697E-4,0.0019944164560091256,0.9484379345,2.294323E-4,0.0015147022809780147,0.9442259455,1.737896E-4,0.001318292835450455,0.9571548128,1.059078E-4,0.0010291151539065003,0.9081032068,0.0018487895,0.004299755225591336,0.9469037688,4.68545E-4,0.0021645900304676636
0.64,0.8387374461,4.06287E-4,0.0020156562206884387,0.9501004303,2.24912E-4,0.001499706637979575,0.9450789088,1.714553E-4,0.0013094094088557636,0.95789096,1.109625E-4,0.0010533873931275236,0.9098852217,0.001845997,0.004296506720581268,0.9484218097,4.371496E-4,0.002090812282343874
0.65,0.8412979364,3.781341E-4,0.0019445670469284417,0.9515781713,2.222017E-4,0.0014906431497846827,0.9459144539,1.727166E-4,0.001314216877079274,0.958893804,1.058108E-4,0.0010286437672975032,0.911902656,0.0018324778,0.004280745028613594,0.9499704999,4.064135E-4,0.0020159699898559995
0.66,0.8433990955,3.232928E-4,0.001798034482427965,0.9530955952,2.200361E-4,0.001483361385502535,0.9469347441,1.706038E-4,0.0013061538959862273,0.9598330736,1.030127E-4,0.0010149517229898178,0.9142033339,0.001806465,0.004250252933649949,0.9509408176,3.840111E-4,0.001959620116247024
0.67,0.8456964076,3.27738E-4,0.0018103535566292017,0.954600938,2.024302E-4,0.001422779673737294,0.9476056319,1.604739E-4,0.0012667829332604697,0.9608763725,1.048888E-4,0.0010241523324193526,0.9161658823,0.0017808952,0.0042200654023367935,0.9523161221,3.573866E-4,0.0018904671380375803
0.68,0.8472580731,4.012316E-4,0.0020030766335814515,0.9554516077,2.039532E-4,0.0014281218435413696,0.9483548307,1.572424E-4,0.0012539633168478256,0.9615967673,1.043577E-4,0.0010215561658567776,0.9177258056,0.0017500969,0.004183415948719419,0.9533225739,3.453273E-4,0.0018582984152175344
0.69,0.8484192967,3.909486E-4,0.0019772420185703112,0.9565390891,2.082995E-4,0.001443258466110627,0.9487853456,1.563012E-4,0.0012502047832255322,0.9625956625,1.033298E-4,0.0010165126659319105,0.9192345971,0.0017075146,0.004132208368415127,0.9539267755,3.269505E-4,0.0018081772590097466
0.7,0.8483648837,4.361016E-4,0.0020883045754870144,0.9576247841,1.992175E-4,0.0014114442957481532,0.9496729773,1.524973E-4,0.0012348979714940016,0.9634939706,9.60123E-5,9.798586632775157E-4,0.9210154903,0.0016663742,0.004082124691873094,0.954922545,3.123832E-4,0.0017674365618035631
0.71,0.8503558755,4.513124E-4,0.002124411447907396,0.9590035599,1.838218E-4,0.0013558089835961407,0.9503024918,1.494316E-4,0.0012224221856625475,0.9645017803,9.38563E-5,9.687946118760157E-4,0.9227224189,0.0016731347,0.004090396924505004,0.9559964418,2.890352E-4,0.001700103526259504
0.72,0.8523020208,5.191357E-4,0.002278454958957934,0.9601841599,1.712077E-4,0.0013084636028564188,0.9508471453,1.505784E-4,0.001227103907580772,0.9650092089,9.59917E-5,9.797535404375939E-4,0.9237937385,0.001619852,0.004024738500822134,0.956795578,2.629266E-4,0.001621501156336313
0.73,0.8548757195,5.422541E-4,0.002328635007896257,0.9611663496,1.673374E-4,0.0012935895794261795,0.9513001895,1.401402E-4,0.0011838082615018364,0.9658699822,9.30136E-5,9.644355862368414E-4,0.9253346103,0.0015848505,0.00398101808586698,0.9578202683,2.444532E-4,0.0015634999200511653
0.74,0.8579365075,4.787103E-4,0.00218794492618073,0.9622619051,1.561167E-4,0.0012494666862305694,0.9515872985,1.367129E-4,0.0011692429174470118,0.9661111104,9.69222E-5,9.844907312920727E-4,0.9270039678,0.0015503115,0.003937399522527527,0.958888886,2.154544E-4,0.001467836503156942
0.75,0.859710741,4.76639E-4,0.002183206357630904,0.963037194,1.485808E-4,0.0012189372420268402,0.9519421524,1.378635E-4,0.0011741528861268452,0.966280995,9.39902E-5,9.694854305248739E-4,0.9283264506,0.0015587449,0.003948094350443008,0.959814052,1.989858E-4,0.001410623266503144
0.76,0.8615053773,5.058517E-4,0.0022491147147266632,0.9638924724,1.330729E-4,0.001153572277752894,0.9520645064,1.445645E-4,0.0012023497827171592,0.9669032234,9.08049E-5,9.529160508670216E-4,0.9298494571,0.00151944,0.0038979994869163337,0.960817197,1.84206E-4,0.0013572251102893728
0.77,0.8641255617,5.431665E-4,0.002330593272109057,0.964843049,1.249072E-4,0.0011176188974780267,0.9521076262,1.504641E-4,0.0012266380884352157,0.9676457387,9.16334E-5,9.572533624908298E-4,0.9313901347,0.0014381992,0.00379235968758239,0.9616816127,1.838342E-4,0.0013558547119806015
0.78,0.8654929578,5.155871E-4,0.0022706543109861526,0.9660093945,1.14491E-4,0.0010700046728869925,0.9525352091,1.680475E-4,0.001296331361959588,0.9681924933,8.40888E-5,9.169994547435674E-4,0.9326525825,0.0013925871,0.0037317383348782645,0.9622769982,1.784755E-4,0.0013359472294967342
0.79,0.8702702761,4.102383E-4,0.002025434027560513,0.966314491,1.063823E-4,0.00103141795601977,0.9528009796,1.60775E-4,0.0012679708198535169,0.9689189166,8.04153E-5,8.967457833745303E-4,0.9339803416,0.0013109933,0.0036207641458675544,0.9629975379,1.744983E-4,0.001320978046751724
0.8,0.8773195863,3.530897E-4,0.0018790681201063468,0.9670876312,1.141792E-4,0.0010685466765658859,0.9536340249,1.718341E-4,0.0013108550644522071,0.969278354,8.50357E-5,9.221480358380643E-4,0.9350257784,0.0012688388,0.0035620763607761134,0.9636082524,1.652298E-4,0.001285417441923051
0.81,0.8807065248,3.650262E-4,0.0019105658847577071,0.9674728268,1.050878E-4,0.0010251234072052007,0.9542391312,1.798646E-4,0.001341136085563281,0.9696195638,8.5087E-5,9.224261488054205E-4,0.9364945656,0.00116024,0.0034062295870947983,0.9638586974,1.625273E-4,0.0012748619533110243
0.82,0.8816618919,3.19373E-4,0.0017871010044202874,0.9675644648,1.125996E-4,0.0010611295868083218,0.9551289344,1.780053E-4,0.0013341862688545404,0.9704870975,8.35109E-5,9.138429843249878E-4,0.9380229169,0.0010979417,0.0033135203334218426,0.9646418285,1.75849E-4,0.0013260806913608237
0.83,0.8836363554,2.289558E-4,0.0015131285470838228,0.9683939421,1.041186E-4,0.0010203852213747512,0.9563636309,1.727097E-4,0.0013141906254421389,0.9707878846,8.67298E-5,9.312883549148459E-4,0.9393333274,0.0011021098,0.0033198039098717865,0.9651818198,1.637118E-4,0.001279499120749991
0.84,0.8835483789,2.39218E-4,0.0015466673850573045,0.9693225819,1.022707E-4,0.0010112897705405707,0.9576774126,1.758018E-4,0.0013259027113630925,0.9711290348,8.47973E-5,9.208544944778193E-4,0.9406451559,0.0010147254,0.003185475474713312,0.9658387095,1.71769E-4,0.0013106067297248248
0.85,0.8855670154,2.940448E-4,0.001714773454424811,0.9697250831,1.118147E-4,0.001057424701810961,0.9589347059,1.737656E-4,0.0013182018054911015,0.9713745677,9.04297E-5,9.509453191430095E-4,0.9423367661,9.854165E-4,0.0031391344348402793,0.9662542909,1.823552E-4,0.0013503895734194632
0.86,0.8875000119,2.52908E-4,0.0015903081462408473,0.9703676438,1.132702E-4,0.0010642847363370386,0.9602941161,1.875915E-4,0.0013696404637714235,0.9715073466,9.53998E-5,9.76728211940251E-4,0.9440073556,9.586719E-4,0.0030962427230435277,0.9663235313,1.850575E-4,0.0013603584086556014
0.87,0.8884920537,4.424919E-4,0.0021035491437092694,0.9714682472,1.128363E-4,0.001062244322178283,0.9615079314,1.802161E-4,0.0013424459020757596,0.9713888836,1.025292E-4,0.0010125670348179424,0.9454365015,9.541671E-4,0.00308895953356466,0.9665872961,1.852043E-4,0.0013608978653815282
0.88,0.8901287556,2.832575E-4,0.0016830255494198535,0.9715450615,1.185779E-4,0.0010889348006193943,0.9640772486,1.546735E-4,0.001243678012992109,0.9721459198,1.092154E-4,0.0010450617206653396,0.9461373353,9.397424E-4,0.0030655218152869177,0.9677682364,1.873605E-4,0.0013687969170041259
0.89,0.8943661988,3.783786E-4,0.0019451956199827308,0.9718309873,1.273508E-4,0.0011284981169678574,0.9666197175,1.42889E-4,0.0011953618698954723,0.9727230054,1.223168E-4,0.0011059692581622692,0.9474178433,8.87448E-4,0.0029790065458135534,0.968544603,1.86796E-4,0.0013667333317073963
0.9,0.8948453724,5.207782E-4,0.0022820565286600595,0.9723711479,1.371565E-4,0.0011711383351252747,0.9682989836,1.290271E-4,0.0011359009639929003,0.9726288795,1.361769E-4,0.0011669485849856453,0.9488144428,8.369674E-4,0.002893038886707194,0.9688144457,2.138373E-4,0.0014623176809435083
0.91,0.8977142811,5.039455E-4,0.0022448730476354335,0.9729142898,1.362985E-4,0.0011674694856826024,0.9698857188,1.50966E-4,0.0012286822209180044,0.9733142883,1.464803E-4,0.0012102904610051257,0.9494285738,8.274584E-4,0.002876557664987789,0.9702285743,2.561417E-4,0.0016004427512410432
0.92,0.8929032147,8.805645E-4,0.002967430706857365,0.9729677415,1.754867E-4,0.0013247139313829232,0.9712258077,1.533927E-4,0.0012385180660773585,0.9734838724,1.571556E-4,0.0012536171664427702,0.9509677398,8.425566E-4,0.002902682552398729,0.9709032267,2.821096E-4,0.0016796118599247862
0.93,0.8845588267,9.617693E-4,0.0031012405582282712,0.9727941138,2.321001E-4,0.0015234831800843749,0.9716176409,2.403138E-4,0.0015502057927901057,0.9745588148,1.806777E-4,0.001344164052487642,0.9518382335,9.157041E-4,0.0030260603100401022,0.9711764675,3.284136E-4,0.0018122185298688456
0.94,0.8794871867,0.0013871639,0.00372446492801315,0.9737606853,2.748723E-4,0.0016579273204818117,0.9715384632,3.055686E-4,0.0017480520587213643,0.974529916,2.316687E-4,0.0015220666871067115,0.9530769259,0.0010470619,0.003235833586573945,0.9719658136,3.203634E-4,0.0017898698276690404
0.95,0.8793814361,0.0025519305,0.005051663587373965,0.974020617,3.746252E-4,0.0019355237017406944,0.9706185549,4.47401E-4,0.0021151855710551735,0.9751546377,2.4712E-4,0.0015720050890502867,0.9536082447,0.0011519168,0.00339398998230696,0.972577318,3.805083E-4,0.0019506621952557546
0.96,0.8910256326,0.0025294031,0.005029317150468839,0.9734615242,4.92283E-4,0.0022187451408397494,0.9707692188,5.946381E-4,0.002438520248019278,0.9756410128,2.905452E-4,0.0017045386472591343,0.952307682,0.0013948823,0.0037348123112145807,0.973076911,4.200452E-4,0.002049500426933354
0.97,0.8864406824,0.0035781549,0.005981768049665583,0.972203384,6.820283E-4,0.0026115671540284007,0.9674576241,9.034904E-4,0.0030058117040160717,0.9761016905,3.603688E-4,0.0018983382206551075,0.9545762664,0.0014733949,0.0038384826429202464,0.972542367,5.21039E-4,0.0022826278715550635
0.98,0.9025641084,0.0020162172,0.00449023072903832,0.971282053,9.467454E-4,0.003076922813461527,0.963846156,0.0015021349,0.0038757385102713006,0.9771794885,5.033238E-4,0.002243487909483802,0.9548717976,0.0019806212,0.004450417059108057,0.9730769247,6.690839E-4,0.0025866656142609543
0.99,0.9399999917,0.0021111109,0.004594682687629256,0.9684999967,0.0019017676,0.004360926048444298,0.955999999,0.0033979793,0.005829218901362343,0.9779999954,0.0011272731,0.003357488793726645,0.9539999968,0.0037717169,0.006141430533678615,0.9744999945,0.0011866166,0.0034447301781126483
1.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_Photos.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.7689683259,5.76348E-5,7.591758689526425E-4,0.8542676181,0.0069559752,0.008340248917148695,0.9135709929,3.50074E-5,5.916705164194005E-4,0.9136547476,8.31065E-5,9.116276652230339E-4,0.9053054148,8.95094E-5,9.460940756605549E-4,0.9160633308,3.58981E-5,5.991502315780242E-4
0.02,0.776227814,5.86714E-5,7.659725843657852E-4,0.8568118039,0.0069732496,0.008350598541422045,0.9154746157,4.09696E-5,6.400749956059836E-4,0.9147193557,8.70621E-5,9.330707368683255E-4,0.9059884483,9.30318E-5,9.645299373269862E-4,0.9198885667,3.7992E-5,6.163765083128979E-4
0.03,0.7780442059,5.55733E-5,7.454750163486366E-4,0.8591034207,0.006987417,0.008359077102168636,0.9176355302,4.63656E-5,6.809229031248692E-4,0.9163365299,9.28282E-5,9.634739228437893E-4,0.9077606338,9.66421E-5,9.830671391110578E-4,0.923796913,4.07081E-5,6.380289962062852E-4
0.04,0.7779228926,5.62686E-5,7.501239897510278E-4,0.8613482213,0.0069935025,0.008362716364913975,0.9198272568,5.2283E-5,7.230698444825369E-4,0.9183568567,9.61342E-5,9.804804944515725E-4,0.910048452,1.010818E-4,0.0010053944499548424,0.9274447018,4.18727E-5,6.470911836827945E-4
0.05,0.7780498207,5.32369E-5,7.296362107242211E-4,0.8636810732,0.0070186361,0.008377730062493061,0.9221183705,5.92044E-5,7.694439550740522E-4,0.9206131566,1.017438E-4,0.0010086813173644093,0.9127634692,1.022438E-4,0.0010111567633161538,0.9309261209,4.56297E-5,6.754975943702538E-4
0.06,0.7779259861,5.33937E-5,7.307099287679072E-4,0.8659294337,0.0070678629,0.008407058284560658,0.9241759896,6.67483E-5,8.16996328021124E-4,0.9229001725,1.055258E-4,0.0010272575139661914,0.9153248721,1.022161E-4,0.001011019782200131,0.9342018074,4.97357E-5,7.052354216855531E-4
0.07,0.7778599381,4.91836E-5,7.01310202406895E-4,0.8681774703,0.0071055875,0.008429464692375193,0.9263440615,7.2136E-5,8.493291470331158E-4,0.9253218776,1.070479E-4,0.0010346395507615201,0.918044802,1.012643E-4,0.0010063016446374318,0.9374249685,5.33498E-5,7.30409474199233E-4
0.08,0.7781490445,4.25127E-5,6.520176377982423E-4,0.8705979314,0.0071452112,0.008452935111545575,0.9283886588,7.56227E-5,8.696131323755409E-4,0.9276478356,1.102715E-4,0.0010501023759615059,0.9206133217,1.040157E-4,0.0010198808753967298,0.9404286665,5.42715E-5,7.36691930185203E-4
0.09,0.7785555542,4.60165E-5,6.783546270204104E-4,0.872831108,0.0071861832,0.00847713583706195,0.930331111,8.0188E-5,8.95477526239492E-4,0.9299422234,1.113282E-4,0.00105512179391765,0.9230711126,1.046209E-4,0.001022843585305202,0.9432577765,5.32487E-5,7.29717068458728E-4
0.1,0.7793033719,4.47469E-5,6.689312371238168E-4,0.8752134836,0.00721303,0.008492955904748358,0.9322988772,8.48356E-5,9.210624300230685E-4,0.9322719091,1.094811E-4,0.001046332165232437,0.9254696614,1.067044E-4,0.001032978218550614,0.9459820187,5.25378E-5,7.248296351557379E-4
0.11,0.7798227727,4.67419E-5,6.836804809265802E-4,0.8775823653,0.0072396705,0.008508625329628754,0.9343171996,8.75773E-5,9.358274413587155E-4,0.9343921852,1.089001E-4,0.0010435521069884338,0.927877754,1.071004E-4,0.0010348932312079348,0.9485594153,5.23897E-5,7.238072947960666E-4
0.12,0.780096525,3.99318E-5,6.319161336759808E-4,0.8799908045,0.0072289044,0.008502296395680405,0.9360629743,9.06031E-5,9.518566068479013E-4,0.9367248899,1.080304E-4,0.0010393767363184535,0.930280394,1.072969E-4,0.001035842169444747,0.9509492069,5.34665E-5,7.312079047712764E-4
0.13,0.7795444012,4.17399E-5,6.460642382921377E-4,0.8823221761,0.0072044458,0.008487900682736573,0.9378033465,9.30397E-5,9.645708890485966E-4,0.9389586228,1.06898E-4,0.0010339148901142687,0.9326057637,1.077094E-4,0.0010378313928572406,0.9532775462,5.43354E-5,7.371254981344764E-4
0.14,0.7790686786,4.081E-5,6.388270501473775E-4,0.8848236099,0.007198948,0.008484661454648618,0.9395649111,9.54454E-5,9.769616164415058E-4,0.9410630292,1.073117E-4,0.001035913606436367,0.9348071522,1.056088E-4,0.0010276614228431464,0.9554045153,5.24784E-5,7.244197678142142E-4
0.15,0.7789911926,3.76314E-5,6.134443740063153E-4,0.8871567944,0.0071832648,0.008475414326155388,0.9411396641,9.62286E-5,9.80961772955501E-4,0.9432667172,1.060675E-4,0.001029890770907284,0.9368855578,1.040862E-4,0.0010202264454521848,0.9575731599,5.1143E-5,7.151433422748197E-4
0.16,0.7784974694,3.79761E-5,6.162475152079722E-4,0.8897110558,0.007154607,0.008458491000172548,0.942819649,9.55417E-5,9.774543467599907E-4,0.9454418516,1.054554E-4,0.0010269147968551236,0.9388466197,1.042832E-4,0.0010211914609905431,0.9594534069,5.00639E-5,7.075584781486262E-4
0.17,0.7781189084,3.45178E-5,5.875185103466953E-4,0.8921003908,0.0071054227,0.008429366939456368,0.9443591595,9.44243E-5,9.717216679687656E-4,0.9475828469,1.016808E-4,0.0010083689800861587,0.9407504898,1.014475E-4,0.001007211497154396,0.961330409,4.93386E-5,7.024144075971107E-4
0.18,0.7775092423,3.38111E-5,5.814731292157876E-4,0.8945450038,0.0070563716,0.00840022118756405,0.945755856,9.30854E-5,9.648077528710059E-4,0.9496522814,9.74085E-5,9.86957445891159E-4,0.9428014803,9.87455E-5,9.93707703502393E-4,0.9629124522,4.95631E-5,7.040106533284848E-4
0.19,0.7768289626,2.63757E-5,5.135727796525046E-4,0.8970586756,0.0069958846,0.00836414048184271,0.9472284645,9.12129E-5,9.55054448709601E-4,0.9516029954,9.88072E-5,9.94018108486963E-4,0.9446716601,9.97935E-5,9.989669664208123E-4,0.9645143551,4.93504E-5,7.024983985746871E-4
0.2,0.7760363936,2.70501E-5,5.200971063176568E-4,0.8995626876,0.0069301994,0.008324781919065508,0.9486071825,9.1042E-5,9.541593158377693E-4,0.9535161781,9.73959E-5,9.868936112874577E-4,0.9465596604,9.85192E-5,9.925683855533582E-4,0.9660262907,4.81856E-5,6.94158483345122E-4
0.21,0.7749871969,2.88023E-5,5.366777431569153E-4,0.9020711732,0.0068704114,0.00828879448412132,0.9499795175,9.02021E-5,9.497478612768759E-4,0.9553891438,9.48677E-5,9.740005133468873E-4,0.9484331799,9.65597E-5,9.826479532365597E-4,0.9674705565,4.79888E-5,6.927394892742869E-4
0.22,0.7743323803,3.19103E-5,5.648920250808998E-4,0.9045216495,0.0068156166,0.008255674775571044,0.9512289363,8.86411E-5,9.414940254722809E-4,0.9571324855,9.29599E-5,9.641571448679929E-4,0.950134818,9.52533E-5,9.759779710628719E-4,0.9687736583,4.63825E-5,6.810469880999401E-4
0.23,0.7731284499,3.31503E-5,5.757629720640257E-4,0.9069634891,0.0067653789,0.008225192338176658,0.9524271053,8.75056E-5,9.354442794736626E-4,0.9589256638,9.23044E-5,9.607517889652873E-4,0.9518728632,9.44119E-5,9.716578615953252E-4,0.970036779,4.52907E-5,6.729836550764068E-4
0.24,0.7719265521,3.46719E-5,5.888284979516532E-4,0.9092788717,0.0067097246,0.008191290862861604,0.9536003196,8.59069E-5,9.268597520660825E-4,0.9606093663,8.91924E-5,9.444172806551139E-4,0.9535364544,9.27649E-5,9.631453680519883E-4,0.9711601919,4.44818E-5,6.669467744880396E-4
0.25,0.7703074515,3.36026E-5,5.796774965444148E-4,0.9116343045,0.0066330664,0.008144363940787519,0.9547276145,8.65746E-5,9.304547275391748E-4,0.9622087359,8.67054E-5,9.311573443838587E-4,0.9551591128,8.86922E-5,9.417653635593104E-4,0.9722330076,4.3715E-5,6.611731996988383E-4
0.26,0.7688166082,3.51127E-5,5.925597016335147E-4,0.9140120268,0.0065475774,0.008091710202423219,0.9558677244,8.65561E-5,9.303553084709089E-4,0.9638289148,8.60369E-5,9.27560779679693E-4,0.9566930836,8.27852E-5,9.098637260601172E-4,0.9731921309,4.06644E-5,6.376864433246171E-4
0.27,0.7672853291,3.5919E-5,5.993246198847499E-4,0.9161385027,0.0064766842,0.008047784912632793,0.9569002753,8.59991E-5,9.273569970620807E-4,0.965382269,8.482E-5,9.209777413162601E-4,0.9580941796,8.1082E-5,9.004554403189533E-4,0.9741191101,3.96926E-5,6.300206345827095E-4
0.28,0.7658988833,3.76145E-5,6.133066117367397E-4,0.9183595502,0.0064146506,0.008009151390752955,0.9580561799,8.5779E-5,9.261695309175314E-4,0.9668483126,8.27823E-5,9.098477894681066E-4,0.9594634825,7.71439E-5,8.783160023590599E-4,0.9750617969,3.89621E-5,6.241962832314847E-4
0.29,0.7641412735,4.42286E-5,6.650458630801337E-4,0.9204699507,0.0063252775,0.007953161321135138,0.9591170597,8.36743E-5,9.147365741020746E-4,0.9682626027,7.88329E-5,8.878789331885288E-4,0.960831672,7.47821E-5,8.647664424571527E-4,0.9759925926,3.7292E-5,6.106717612596803E-4
0.3,0.7622363567,3.85588E-5,6.209573254258298E-4,0.922568621,0.0062339522,0.007895538107057681,0.9600548953,8.40635E-5,9.168614944472257E-4,0.9696330512,7.42651E-5,8.617720116132804E-4,0.9621843368,7.09153E-5,8.421122253001674E-4,0.9768650752,3.53213E-5,5.943172553443152E-4
0.31,0.7601992905,3.89175E-5,6.238389215174058E-4,0.9245896816,0.0061496625,0.007841978385586127,0.9608675241,8.06164E-5,8.978663597663073E-4,0.9709202814,6.99687E-5,8.364729523421544E-4,0.963390975,6.8557E-5,8.2799154585056E-4,0.9776875716,3.45321E-5,5.876401960383581E-4
0.32,0.7581498981,4.65844E-5,6.825276551173586E-4,0.9265347993,0.0060680597,0.007789775157217312,0.9617638278,7.60971E-5,8.723365176352529E-4,0.9720047575,6.35643E-5,7.972722245256008E-4,0.9646430689,6.66768E-5,8.165586323100136E-4,0.9785425383,3.31457E-5,5.757230236841323E-4
0.33,0.7564141154,4.89555E-5,6.996820706578097E-4,0.9285239989,0.0059919425,0.007740763851197115,0.9626773351,7.34817E-5,8.572146755626621E-4,0.9732055563,6.05875E-5,7.783797273824646E-4,0.9657259303,6.31193E-5,7.944765572375311E-4,0.9792453998,3.04818E-5,5.521032512130317E-4
0.34,0.7546262205,5.17182E-5,7.19153669252963E-4,0.9303400734,0.0058965313,0.007678887484525346,0.9635355389,7.18297E-5,8.475240409569513E-4,0.9742463249,5.76265E-5,7.591212024439839E-4,0.9669546556,6.0295E-5,7.764985511898912E-4,0.980006128,2.93532E-5,5.417859355871099E-4
0.35,0.752146858,5.03871E-5,7.098387140752468E-4,0.9321064112,0.0057934853,0.007611494794059837,0.964418174,6.82179E-5,8.259412812058735E-4,0.9754044801,5.46059E-5,7.389580502301873E-4,0.9678438091,5.67846E-5,7.53555571938792E-4,0.9806782842,2.73632E-5,5.230984610950409E-4
0.36,0.7498262227,5.20614E-5,7.215358618946116E-4,0.9340063187,0.0056960381,0.007547210146802592,0.9652669793,6.47819E-5,8.048720395193263E-4,0.9764233786,5.18234E-5,7.198847129922958E-4,0.968846761,5.34493E-5,7.310902817026088E-4,0.98134597,2.62052E-5,5.119101483659022E-4
0.37,0.7478972852,4.55071E-5,6.745895048101475E-4,0.9358555359,0.0056120477,0.007491360156874051,0.966099515,6.1475E-5,7.840599466877517E-4,0.9773739952,4.84884E-5,6.963361257323937E-4,0.9697977549,5.27257E-5,7.261246449474085E-4,0.9820128405,2.55574E-5,5.055432721340479E-4
0.38,0.7453033268,4.31532E-5,6.569109528695651E-4,0.9374624908,0.0055185329,0.007428682857680761,0.9669602078,5.92853E-5,7.699694799146263E-4,0.9782420152,4.33452E-5,6.583707162381996E-4,0.9706784052,4.99498E-5,7.067517244407685E-4,0.9826386166,2.49955E-5,4.999549979748177E-4
0.39,0.7427055776,4.42918E-5,6.655208486591535E-4,0.939197613,0.0053853076,0.007338465507175189,0.9677155167,5.67658E-5,7.534308196510148E-4,0.979011932,3.98888E-5,6.315758070097366E-4,0.9715749341,4.64746E-5,6.817228175732421E-4,0.9833156502,2.32216E-5,4.818879537817894E-4
0.4,0.7401752651,5.1862E-5,7.201527615721542E-4,0.9409167504,0.0052661004,0.007256790199530368,0.9684664649,5.45615E-5,7.386575661292586E-4,0.9798281103,3.6657E-5,6.054502456849778E-4,0.972285136,4.4417E-5,6.66460801547998E-4,0.9837917101,2.21251E-5,4.7037325604247526E-4
0.41,0.737024343,5.95834E-5,7.719028436273571E-4,0.9426054183,0.0051772838,0.007195334460607095,0.9692526591,5.31558E-5,7.290802424973536E-4,0.9806239301,3.33162E-5,5.772018710988383E-4,0.9729619473,4.40838E-5,6.639563238647555E-4,0.9842783648,2.1672E-5,4.6553195379049974E-4
0.42,0.7343444943,6.29876E-5,7.936472768176049E-4,0.9443131104,0.0050806732,0.007127884118025489,0.970017435,5.24672E-5,7.243424604425727E-4,0.9813389134,3.0547E-5,5.526934050628793E-4,0.9735913515,4.19606E-5,6.47770020917918E-4,0.9848535573,1.96222E-5,4.429695249111388E-4
0.43,0.7315714777,6.72265E-5,8.199176787946458E-4,0.9459205413,0.0049848815,0.0070603693246175155,0.9706988311,4.94935E-5,7.035161689684183E-4,0.9818659103,2.86484E-5,5.352420013414492E-4,0.9742958504,4.02208E-5,6.341987070311639E-4,0.985253635,1.86627E-5,4.3200347220826823E-4
0.44,0.7284940481,7.67119E-5,8.758532982183718E-4,0.9474033934,0.0048861151,0.006990075178422619,0.9712964976,4.75069E-5,6.8925249364801E-4,0.9824665946,2.6573E-5,5.15490058100057E-4,0.9749620813,3.92562E-5,6.265476837400327E-4,0.9855687994,1.85067E-5,4.3019414221953325E-4
0.45,0.7256250083,8.62665E-5,9.287976098160459E-4,0.9488897049,0.0048097022,0.006935201655323369,0.9719264698,4.55887E-5,6.751940461822808E-4,0.9830808794,2.46326E-5,4.963124016181743E-4,0.9754926473,3.76282E-5,6.134182912173389E-4,0.9858455867,1.7742E-5,4.212125354260008E-4
0.46,0.7225093603,8.54566E-5,9.244273903341463E-4,0.9503782755,0.0047229703,0.006872386994341922,0.9726367033,4.32918E-5,6.579650446642283E-4,0.9837378281,2.18833E-5,4.6779589566391024E-4,0.9762209719,3.59031E-5,5.991919558872599E-4,0.9861161065,1.63689E-5,4.0458497253358284E-4
0.47,0.7194200635,8.93528E-5,9.452661001009186E-4,0.9519191131,0.0046251045,0.006800812083861751,0.9733842039,4.11417E-5,6.414179604594807E-4,0.9842922533,2.00209E-5,4.474472035894291E-4,0.9767951202,3.43876E-5,5.864094132941592E-4,0.986470812,1.62284E-5,4.0284488329877046E-4
0.48,0.7161415756,8.18553E-5,9.04739188937895E-4,0.9530727369,0.0045607612,0.006753340802891559,0.9740840149,3.91924E-5,6.260383374842151E-4,0.9848269176,1.78806E-5,4.228545849343483E-4,0.977355116,3.36298E-5,5.799120622991042E-4,0.9867094535,1.49942E-5,3.8722344970313976E-4
0.49,0.7129659057,7.93947E-5,8.910370362672922E-4,0.9544091979,0.00445346,0.0066734249077965956,0.9749484527,3.70418E-5,6.086197499260109E-4,0.9853132403,1.71606E-5,4.1425354554909966E-4,0.9778588432,3.26629E-5,5.715146542303181E-4,0.987014277,1.43226E-5,3.784521105767545E-4
0.5,0.7093851149,8.09571E-5,8.997616351012084E-4,0.9556189322,0.0044135927,0.006643487563019893,0.9755177999,3.56299E-5,5.969078655873116E-4,0.9857079327,1.67449E-5,4.092053274335514E-4,0.978394016,3.13871E-5,5.602419120344353E-4,0.9873017824,1.37855E-5,3.712882976879288E-4
0.51,0.706108129,7.8445E-5,8.856918199915814E-4,0.9570037162,0.0043264207,0.006577553268503418,0.9760957491,3.38999E-5,5.82236206363019E-4,0.9861163813,1.5834E-5,3.9791958986709863E-4,0.9789228207,3.10355E-5,5.570951444771351E-4,0.987527858,1.30917E-5,3.6182454311447696E-4
0.52,0.7028222382,8.56123E-5,9.252691500314922E-4,0.9583319303,0.0042240594,0.00649927642126414,0.9766891342,3.32689E-5,5.767919902356481E-4,0.986541701,1.52392E-5,3.903741794740016E-4,0.9794144905,3.03132E-5,5.505742456744594E-4,0.9878011799,1.25851E-5,3.5475484492815596E-4
0.53,0.6998278677,8.32852E-5,9.12607253970732E-4,0.9595266816,0.0041946883,0.006476641336371808,0.9774096411,3.04865E-5,5.52145814074507E-4,0.9869234067,1.4636E-5,3.8257025498593064E-4,0.9797848517,2.85507E-5,5.343285506128228E-4,0.987994836,1.25174E-5,3.5379937817921615E-4
0.54,0.6962637305,8.46705E-5,9.201657459392845E-4,0.9607032973,0.0041116472,0.006412212722609879,0.9780791229,2.95779E-5,5.438556793856252E-4,0.9872351646,1.37666E-5,3.7103369119259236E-4,0.9801934057,2.72951E-5,5.22447126511382E-4,0.9882197797,1.28223E-5,3.580823927533997E-4
0.55,0.6926292121,7.86186E-5,8.866713032460225E-4,0.9619730332,0.0040288268,0.006347303994610626,0.9787640429,2.83747E-5,5.32679077869593E-4,0.9875955069,1.33153E-5,3.6490135653351576E-4,0.9806337082,2.66188E-5,5.159341043195341E-4,0.9884089917,1.23984E-5,3.5211361802690904E-4
0.56,0.6893841863,8.45459E-5,9.194884447343534E-4,0.9628906256,0.0039933362,0.006319284927901257,0.9794393367,2.86397E-5,5.351607235214483E-4,0.9879595602,1.27399E-5,3.5692996511920935E-4,0.9809650737,2.57793E-5,5.077331976540435E-4,0.9886305147,1.22775E-5,3.5039263690893964E-4
0.57,0.6853715956,8.20302E-5,9.057052500675923E-4,0.9640263397,0.0038990899,0.006244269292719525,0.9801458114,2.85755E-5,5.345605671951496E-4,0.9882596421,1.22195E-5,3.4956401416621824E-4,0.9813358402,2.53063E-5,5.030536750685755E-4,0.9889369684,1.20612E-5,3.472923840224545E-4
0.58,0.6826191604,8.94156E-5,9.455982233485848E-4,0.965238325,0.0038295401,0.006188327803211461,0.9807944161,2.84626E-5,5.335035145151342E-4,0.9885219103,1.17342E-5,3.425521858053164E-4,0.9816128993,2.63216E-5,5.130458069217602E-4,0.9889985561,1.19012E-5,3.449811589058162E-4
0.59,0.6786982179,9.66742E-5,9.832303900917628E-4,0.9661390498,0.0037278396,0.006105603655659283,0.9814349109,2.74796E-5,5.242098816313938E-4,0.9888510841,1.09729E-5,3.3125367922485024E-4,0.9819427985,2.65385E-5,5.151553163852626E-4,0.9891765267,1.1658E-5,3.4143813495273194E-4
0.6,0.6749241829,1.004761E-4,0.0010023776733347567,0.9673306376,0.003647298,0.006039286381684512,0.9821183002,2.7251E-5,5.220249036205074E-4,0.9891759354,1.10762E-5,3.328092546790128E-4,0.98245197,2.48688E-5,4.986862741243236E-4,0.9893174928,1.11771E-5,3.3432170135963356E-4
0.61,0.6716433287,1.048215E-4,0.0010238237152947766,0.9683411092,0.0035538347,0.005961404784109195,0.9827371705,2.61548E-5,5.114176375527148E-4,0.9894971502,1.12525E-5,3.3544746235439013E-4,0.9827838296,2.27986E-5,4.774787953406936E-4,0.9895282513,1.09506E-5,3.3091690799957624E-4
0.62,0.6681213498,1.202299E-4,0.0010964939580316894,0.9691112328,0.003501719,0.005917532424921726,0.983443324,2.46608E-5,4.965964156133228E-4,0.9897551894,1.11198E-5,3.334636411964579E-4,0.9830920708,2.23947E-5,4.7323038786620627E-4,0.9897285801,1.04854E-5,3.2381167366233107E-4
0.63,0.6646448076,1.228295E-4,0.0011082847107129106,0.9698032773,0.0033942736,0.005826039478067412,0.9840928948,2.36526E-5,4.8633938767079105E-4,0.9899890703,1.14549E-5,3.384508826993955E-4,0.9834043735,2.14432E-5,4.6306802955937266E-4,0.9898743141,1.05655E-5,3.25046150569423E-4
0.64,0.6612359583,1.236514E-4,0.0011119865107095499,0.9707752866,0.0032854296,0.005731866711639412,0.9848146105,2.20004E-5,4.690458399772884E-4,0.9902809024,1.09573E-5,3.310181263918941E-4,0.9837528157,2.07203E-5,4.551955623685275E-4,0.989983148,1.0081E-5,3.1750590545689066E-4
0.65,0.6583477855,1.143016E-4,0.0010691192636932514,0.9715135729,0.0032028527,0.005659375142186635,0.9853495103,2.16594E-5,4.6539660505852425E-4,0.990554592,1.01563E-5,3.186895040631241E-4,0.9841190076,2.15244E-5,4.639439621333594E-4,0.99009821,1.04101E-5,3.226468657836304E-4
0.66,0.6548483133,1.258894E-4,0.001122004456319136,0.9723617017,0.0030999098,0.005567683360249575,0.9858953094,2.03274E-5,4.508591797889891E-4,0.9908269006,1.02747E-5,3.205417289527215E-4,0.98441405,2.18552E-5,4.6749545452335684E-4,0.9902677095,1.08062E-5,3.2872785096489773E-4
0.67,0.6525735378,1.261535E-4,0.0011231807512595646,0.9732169092,0.0029666247,0.005446673021212123,0.9864093125,1.91398E-5,4.374905713269716E-4,0.9911335742,9.7426E-6,3.121313825939327E-4,0.9846323508,2.2434E-5,4.736454370095842E-4,0.9903125024,1.12614E-5,3.355800947612954E-4
0.68,0.6492103577,1.255753E-4,0.001120603855071006,0.974169296,0.0028448934,0.005333754212559856,0.9869172472,1.88106E-5,4.337118859335077E-4,0.991389764,9.1716E-6,3.028464957697216E-4,0.9849526238,2.26326E-5,4.757373224795381E-4,0.9903916597,1.18533E-5,3.442862181383391E-4
0.69,0.648075676,1.490486E-4,0.0012208546186995403,0.9749510747,0.0027194244,0.005214810063655243,0.9875342387,1.83865E-5,4.287948227299392E-4,0.9916568816,9.1577E-6,3.0261691955341824E-4,0.9851924294,2.25608E-5,4.749821049260698E-4,0.9905740327,1.17802E-5,3.4322295960497747E-4
0.7,0.6493261456,1.285752E-4,0.0011339100493425393,0.9757951528,0.0025940406,0.005093172488734306,0.9880121309,1.77898E-5,4.2177956327920865E-4,0.991886794,9.1359E-6,3.0225651357745795E-4,0.9855053914,2.35433E-5,4.8521438560702215E-4,0.9907210249,1.24194E-5,3.524116910660031E-4
0.71,0.6516039073,9.95503E-5,9.977489664239195E-4,0.9766178507,0.0024652166,0.004965094762439081,0.9884867501,1.76884E-5,4.2057579578477886E-4,0.992078104,8.6111E-6,2.934467583736443E-4,0.9857391942,2.46133E-5,4.961179295288571E-4,0.9907531363,1.22863E-5,3.5051818783053186E-4
0.72,0.6562454879,9.89862E-5,9.949180870805396E-4,0.9773501796,0.0023648193,0.004862940776937346,0.9888880849,1.74497E-5,4.177283806494359E-4,0.9923321235,8.5704E-6,2.9275245515622924E-4,0.986064983,2.36382E-5,4.861913203667873E-4,0.9908592016,1.23243E-5,3.510598239616718E-4
0.73,0.6635206044,7.27929E-5,8.531875526518188E-4,0.9781797767,0.0022282064,0.004720388119635927,0.9892509383,1.68258E-5,4.101926376716189E-4,0.9926441979,8.4718E-6,2.91063566940282E-4,0.986352061,2.29946E-5,4.795268501345884E-4,0.9910262197,1.28426E-5,3.583657349691792E-4
0.74,0.6713063657,4.99928E-5,7.070558676653493E-4,0.9790357661,0.0021049698,0.004587994986919667,0.9896656281,1.56029E-5,3.9500506325868787E-4,0.9928460371,8.9541E-6,2.9923402212983735E-4,0.986625188,2.13161E-5,4.616936213551147E-4,0.9912130654,1.30524E-5,3.612810540285776E-4
0.75,0.6796116531,6.05125E-5,7.778978081984805E-4,0.9798139143,0.0019929712,0.004464270601117276,0.9900485426,1.56504E-5,3.9560586446613755E-4,0.9929207098,9.5129E-6,3.0842989478972364E-4,0.9867961174,2.25054E-5,4.743985666082898E-4,0.9911893189,1.37514E-5,3.7082880147043594E-4
0.76,0.6869418681,5.7757E-5,7.599802629016098E-4,0.9806318462,0.0018619747,0.004315060486250453,0.990362258,1.52174E-5,3.9009486025837355E-4,0.9932181966,9.8844E-6,3.1439465644313993E-4,0.987009269,2.20547E-5,4.6962431793935033E-4,0.9911625952,1.42592E-5,3.776135590785903E-4
0.77,0.6948154688,6.3327E-5,7.957826336381059E-4,0.9813532549,0.0017460126,0.004178531560249366,0.9906766278,1.48491E-5,3.8534529969885454E-4,0.9934622157,1.06906E-5,3.269648299129434E-4,0.9872759235,2.17532E-5,4.664032589937596E-4,0.9911335689,1.48522E-5,3.8538552126409734E-4
0.78,0.7021139741,6.74788E-5,8.214548070344466E-4,0.9823069829,0.00164111,0.004051061589262745,0.990891546,1.45933E-5,3.8201177992308035E-4,0.9936213261,1.08852E-5,3.299272647114815E-4,0.9875367618,2.19868E-5,4.689008423963429E-4,0.9910569841,1.56984E-5,3.962120644301483E-4
0.79,0.7083734334,1.093077E-4,0.001045503228115533,0.9830221355,0.0015530742,0.0039409062409552454,0.9912127012,1.56571E-5,3.956905356462295E-4,0.9939076066,9.8071E-6,3.131628969083023E-4,0.9878440785,2.48456E-5,4.984536086738665E-4,0.9910009617,1.62133E-5,4.02657422631199E-4
0.8,0.7161779702,1.847191E-4,0.0013591140496661787,0.9838725984,0.0014837226,0.003851911992764113,0.991415571,1.62442E-5,4.0304094084844534E-4,0.9940343797,9.7383E-6,3.1206249374123767E-4,0.9879271978,2.4719E-5,4.971820592097024E-4,0.9910717899,1.6483E-5,4.059926107701962E-4
0.81,0.7195744574,1.896786E-4,0.001377238541429915,0.9846595734,0.0013710254,0.003702736015435073,0.9915850997,1.69439E-5,4.116296879477961E-4,0.9942340398,9.7439E-6,3.121522064634495E-4,0.9880638266,2.60774E-5,5.10660356793045E-4,0.9910851014,1.81484E-5,4.2600938956788265E-4
0.82,0.7219101131,2.214225E-4,0.0014880272174930135,0.9854831511,0.0012211672,0.0034945202818126553,0.9917977542,1.84269E-5,4.292656520151595E-4,0.994471913,9.4285E-6,3.070586263240295E-4,0.9882134873,2.73533E-5,5.230038240777977E-4,0.9911123627,2.00489E-5,4.4775998034661383E-4
0.83,0.726872772,2.086392E-4,0.0014444348375748904,0.9858739555,0.0011830848,0.0034395999767414817,0.9919976163,1.94186E-5,4.406654059487765E-4,0.9945778787,1.00062E-5,3.163257814342675E-4,0.9884066564,2.64029E-5,5.138375229583764E-4,0.9912009472,2.07652E-5,4.5568849008944694E-4
0.84,0.7320707023,2.447313E-4,0.0015643890181153792,0.9864646506,0.0010539627,0.003246479169808425,0.9920328343,2.11177E-5,4.5953998737868285E-4,0.9948106122,1.02383E-5,3.1997343639746095E-4,0.9886489886,2.86154E-5,5.349336407443451E-4,0.9911616212,2.18361E-5,4.6729112981095625E-4
0.85,0.7380053937,3.09662E-4,0.0017597215688852598,0.9869811338,9.562726E-4,0.003092365761031512,0.9923450148,2.08741E-5,4.5688182279447276E-4,0.9949191356,1.10394E-5,3.322559254550624E-4,0.9886927247,2.97177E-5,5.451394317053207E-4,0.9910512137,2.19984E-5,4.6902451961491307E-4
0.86,0.7458874404,3.796409E-4,0.0019484375791900546,0.9873593056,8.649182E-4,0.0029409491665107032,0.992467531,2.25295E-5,4.746525044703757E-4,0.9951226509,1.24001E-5,3.521377571349031E-4,0.9888888919,2.97615E-5,5.455410158732339E-4,0.9909090924,2.26524E-5,4.7594537501692357E-4
0.87,0.7503888071,4.41946E-4,0.0021022511743366916,0.9876671898,7.638751E-4,0.002763829046811687,0.9925505513,2.32729E-5,4.824199415447085E-4,0.9952099621,1.40078E-5,3.742699560477704E-4,0.9892379475,2.89597E-5,5.381421745226814E-4,0.9910264409,2.41309E-5,4.912321243567037E-4
0.88,0.7582491517,5.228739E-4,0.002286643610185024,0.9881818259,6.583299E-4,0.0025657940291457537,0.992441085,2.76258E-5,5.256025114095251E-4,0.9954713863,1.31515E-5,3.6264996897835246E-4,0.9892424291,3.02825E-5,5.502953752304302E-4,0.9910942829,2.29766E-5,4.7933912838407004E-4
0.89,0.7639705896,5.843607E-4,0.0024173553731299006,0.9885478014,5.826304E-4,0.0024137738087898794,0.9926838326,3.11274E-5,5.57919349010231E-4,0.9957536823,1.29495E-5,3.5985413711669343E-4,0.9895036817,2.98519E-5,5.463689229815328E-4,0.9910661852,2.44402E-5,4.943703065516779E-4
0.9,0.7658585787,7.858162E-4,0.0028032413381655174,0.9889090914,5.310113E-4,0.0023043682431417075,0.9926666689,3.40229E-5,5.832915223110996E-4,0.9958989936,1.43836E-5,3.7925716868636775E-4,0.9896565664,2.87153E-5,5.358665878742581E-4,0.9911919218,2.32935E-5,4.8263340124777936E-4
0.91,0.7746067345,8.618998E-4,0.002935813004944286,0.9890561801,5.19642E-4,0.0022795657481195844,0.9924719083,4.08452E-5,6.391024956922012E-4,0.9960449427,1.47027E-5,3.8344099937278486E-4,0.9899101144,3.39203E-5,5.824113666473208E-4,0.9911460692,2.66082E-5,5.158313677937781E-4
0.92,0.7823232353,9.279103E-4,0.003046162011449818,0.9888888884,4.811661E-4,0.002193549862665538,0.9925505072,4.66835E-5,6.832532473395206E-4,0.996060605,1.70463E-5,4.1287165075844093E-4,0.9903282809,3.83974E-5,6.196563563782752E-4,0.9913888884,3.06729E-5,5.538312017212464E-4
0.93,0.7896253645,0.0010021392,0.003165658225393259,0.9890489906,3.887425E-4,0.001971655395853951,0.9925072032,5.41925E-5,7.361555542139174E-4,0.9961671484,1.89682E-5,4.3552497058148114E-4,0.9908357328,3.86528E-5,6.217137605039798E-4,0.9914409202,3.69876E-5,6.081743171164004E-4
0.94,0.7966329992,0.0014314487,0.0037834490878033496,0.9885858512,3.991656E-4,0.001997912911014892,0.9922895551,6.14462E-5,7.838762657460678E-4,0.996531983,2.02584E-5,4.5009332365632796E-4,0.9909427518,4.4361E-5,6.660405393067301E-4,0.991279453,4.51396E-5,6.718601044860455E-4
0.95,0.8020161271,0.0018154203,0.004260774929516931,0.988709684,3.481748E-4,0.0018659442649768508,0.9922177488,7.43172E-5,8.620742427424682E-4,0.9969758093,2.04881E-5,4.5263782431431866E-4,0.9913306528,4.64369E-5,6.814462561347006E-4,0.9909274274,5.66194E-5,7.524586367369306E-4
0.96,0.8070707023,0.0019091017,0.004369326836024057,0.9883838445,3.166551E-4,0.0017794805421807792,0.9917171812,9.40536E-5,9.698123529838131E-4,0.9970202053,2.52989E-5,5.029801188913931E-4,0.9922222281,5.07164E-5,7.121544776240616E-4,0.9905050546,7.48636E-5,8.652375396386822E-4
0.97,0.8127516747,0.0020864928,0.004567814356998323,0.9875838822,3.44306E-4,0.0018555484364467557,0.9910067022,1.139452E-4,0.0010674511698433797,0.9971140897,2.84409E-5,5.333001031314358E-4,0.9924832118,5.12126E-5,7.156297925603712E-4,0.9906040174,1.046453E-4,0.001022962853675538
0.98,0.8191919148,0.0018694237,0.004323683267770663,0.9860606021,3.252193E-4,0.0018033837639282438,0.9906060576,1.2626E-4,0.001123654751247019,0.9977777755,2.79914E-5,5.290689936104742E-4,0.993434338,6.67321E-5,8.16897178352331E-4,0.9913131255,1.360818E-4,0.0011665410408554001
0.99,0.8480000019,0.0033955556,0.005827139607045638,0.9814000046,5.273132E-4,0.002296330115641042,0.9890000057,2.858585E-4,0.0016907350472501598,0.9984000015,2.97373E-5,5.453191725952793E-4,0.9928000027,1.900606E-4,0.001378624676987903,0.990200004,3.918788E-4,0.0019795928874392333
1.0,0.9,0.1,0.03162277660168379,0.97,0.0293939394,0.017144660801544018,0.93,0.0657575758,0.02564324000589629,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_PubMed.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.7720266402,2.8922E-5,5.377917812685501E-4,0.8420424998,0.0020867158,0.00456805844971362,0.8399437052,2.00523E-5,4.4779794550667604E-4,0.85502141,1.70424E-5,4.1282441788246973E-4,0.8470337766,7.36938E-5,8.584509304555502E-4,0.8393855053,0.0010106472,0.0031790677878900287
0.02,0.7737444878,2.97556E-5,5.454869384320765E-4,0.8454128945,0.002158439,0.004645900343313447,0.8409082901,2.42705E-5,4.926509920826304E-4,0.856879456,2.21898E-5,4.7106050566779635E-4,0.8475418478,8.17272E-5,9.04030972920729E-4,0.8426920313,0.0010540276,0.003246579122707469
0.03,0.7752286136,2.89905E-5,5.384282682029241E-4,0.848674438,0.0022231921,0.004715073806421274,0.8420579445,2.80635E-5,5.297499410099071E-4,0.8596504009,2.62866E-5,5.127045933088566E-4,0.8494545603,8.83649E-5,9.400260634684552E-4,0.8460030758,0.0010976935,0.0033131457861072158
0.04,0.7768520057,2.6063E-5,5.105193434141355E-4,0.851667214,0.0022852386,0.004780416927423799,0.8432919043,3.30088E-5,5.745328537168262E-4,0.8629035157,2.83712E-5,5.326462240549537E-4,0.8518855298,9.51196E-5,9.752927765548148E-4,0.8491659856,0.0011250699,0.003354206165398901
0.05,0.7776749492,2.74858E-5,5.24269014915053E-4,0.8546162081,0.0023403586,0.004837725291911479,0.8445591992,3.84521E-5,6.200975729673516E-4,0.8661307126,2.8736E-5,5.360596981680305E-4,0.8547343653,1.01268E-4,0.0010063200286191266,0.8523225647,0.0011372024,0.0033722431703541193
0.06,0.7784634769,2.50741E-5,5.007404517312338E-4,0.8576133597,0.0023992772,0.0048982417253541095,0.8458713979,4.39696E-5,6.630957698553053E-4,0.8692651397,2.77418E-5,5.267048509364614E-4,0.8576300615,1.01283E-4,0.001006394554834236,0.8554830909,0.0011139729,0.0033376232561509993
0.07,0.7814905465,2.27272E-5,4.7673053185211457E-4,0.8603772759,0.0024458081,0.004945511197035146,0.8472105026,4.88188E-5,6.98704515514248E-4,0.8721953094,2.6833E-5,5.180057914734159E-4,0.8604355186,1.010508E-4,0.0010052402697862835,0.8585955411,0.0010682878,0.003268467224862443
0.08,0.7837884009,2.2174E-5,4.7089276910991106E-4,0.8630102414,0.0024864636,0.004986445226812383,0.8485469294,5.38358E-5,7.337288327440867E-4,0.8749351573,2.55176E-5,5.051494828266184E-4,0.8630486345,9.96165E-5,9.980806580632648E-4,0.8617013645,0.0010066871,0.0031728332764266076
0.09,0.785611999,1.96534E-5,4.4332155372821654E-4,0.8656128705,0.0025321523,0.005032049582426628,0.8498826885,5.8572E-5,7.653234610280806E-4,0.8774303454,2.49125E-5,4.991242330322181E-4,0.8656490993,9.73906E-5,9.868667589902904E-4,0.8648572379,9.269413E-4,0.0030445710699538615
0.1,0.7872754335,1.70897E-5,4.133969037136103E-4,0.8680830294,0.002573558,0.005073024738753006,0.8512733269,6.28917E-5,7.930428739986256E-4,0.8798935992,2.32046E-5,4.817115319358672E-4,0.8680341864,9.56078E-5,9.77792411506655E-4,0.8679993033,8.511237E-4,0.0029174024405282176
0.11,0.7885782361,1.62659E-5,4.033100544246325E-4,0.8705256659,0.0026213985,0.005119959472495852,0.8526494962,6.87726E-5,8.292924695184443E-4,0.8822499526,2.22535E-5,4.7173615506975933E-4,0.8704365885,9.49357E-5,9.74349526607367E-4,0.8711439389,7.776796E-4,0.002788690732225429
0.12,0.7898581743,1.81271E-5,4.2575932168303725E-4,0.8729702979,0.0026588952,0.005156447614395011,0.8539907235,7.29026E-5,8.538301938910336E-4,0.8845464325,2.15396E-5,4.641077461107496E-4,0.8728819937,9.48176E-5,9.737432926598262E-4,0.8742360175,6.975922E-4,0.0026411970770845554
0.13,0.7917802036,1.75451E-5,4.1886871451565826E-4,0.8752621114,0.002693906,0.005190285155942783,0.8552927911,7.59089E-5,8.712571377039042E-4,0.8868916351,2.17505E-5,4.663743131863075E-4,0.87524948,9.53622E-5,9.765357136326351E-4,0.877485339,6.241526E-4,0.0024983046251408174
0.14,0.7928349733,1.55902E-5,3.948442731001679E-4,0.8774507123,0.0027214835,0.00521678397099209,0.856640197,8.15363E-5,9.029745289873906E-4,0.8891748804,2.18605E-5,4.6755213613029295E-4,0.8776916742,9.61101E-5,9.803575878219132E-4,0.880680905,5.56986E-4,0.002360055084102911
0.15,0.7938960195,1.51476E-5,3.891991777997482E-4,0.8796989524,0.0027539705,0.005247828598572937,0.8580127442,8.64123E-5,9.295821642006692E-4,0.891471048,2.20685E-5,4.697712209150322E-4,0.8800258577,9.69714E-5,9.84740574973937E-4,0.8836993259,4.998028E-4,0.002235626981408124
0.16,0.7951499879,1.18503E-5,3.44242646980295E-4,0.8818708533,0.0027741947,0.005267062464030591,0.859420616,9.10195E-5,9.540414037136962E-4,0.8938379616,2.32339E-5,4.8201555991482265E-4,0.8824567783,9.77455E-5,9.886632389241546E-4,0.8867629218,4.497303E-4,0.0021206845592874014
0.17,0.7958577633,1.13212E-5,3.364699095015779E-4,0.8839909244,0.00279011,0.005282149183807667,0.8607896727,9.55656E-5,9.77576595464519E-4,0.896201061,2.46567E-5,4.965551328905986E-4,0.8847720832,9.78548E-5,9.892158510658835E-4,0.8897399282,4.029829E-4,0.0020074433989530067
0.18,0.7967547417,1.21915E-5,3.491632855842664E-4,0.8861880153,0.0028178633,0.005308355018270726,0.8621137297,9.94663E-5,9.973279300210137E-4,0.8987727344,2.54207E-5,5.041894485210891E-4,0.8871950978,9.9937E-5,9.996849503718659E-4,0.8927398056,3.646772E-4,0.0019096523243773984
0.19,0.7975191414,1.25242E-5,3.5389546479151155E-4,0.8882924682,0.002839549,0.005328741877779407,0.8635022783,1.036781E-4,0.0010182244349847434,0.9012132978,2.58476E-5,5.084053500898668E-4,0.8895648849,1.009278E-4,0.0010046282894682988,0.895582906,3.318627E-4,0.0018217099110451147
0.2,0.7978120089,1.55891E-5,3.948303433121624E-4,0.8903885412,0.0028529028,0.0053412571553895435,0.8649038404,1.08722E-4,0.0010426984223638202,0.9037362641,2.77791E-5,5.270588202468487E-4,0.8920270813,1.026002E-4,0.0010129175682156964,0.8984036511,3.04802E-4,0.0017458579552758582
0.21,0.7986784518,1.25465E-5,3.542103894580169E-4,0.89232512,0.0028634761,0.005351145765160953,0.8663632751,1.133403E-4,0.001064614014561146,0.9062947172,2.73403E-5,5.228795272335684E-4,0.8945508754,1.054209E-4,0.0010267468042316956,0.9011794519,2.79239E-4,0.0016710445834866286
0.22,0.7989332855,1.15517E-5,3.3987791925925404E-4,0.8943936795,0.0028740052,0.0053609749113384215,0.8678051698,1.17045E-4,0.0010818733752154177,0.9089332831,2.76364E-5,5.257033383953348E-4,0.8970403552,1.078058E-4,0.001038295718954865,0.9039659834,2.582158E-4,0.0016069094560677648
0.23,0.7989500523,1.29683E-5,3.6011525932678833E-4,0.8963730913,0.0028767923,0.0053635737153506155,0.8691885817,1.207725E-4,0.0010989654225679714,0.9115433228,2.93868E-5,5.420959324695216E-4,0.8995555556,1.112033E-4,0.0010545297530179033,0.9067003083,2.399282E-4,0.0015489615876450907
0.24,0.7991324127,1.55459E-5,3.9428289336465003E-4,0.8982617229,0.002879709,0.005366292015908191,0.870651722,1.243257E-4,0.0011150143496834468,0.9142449898,2.98798E-5,5.466241853412635E-4,0.9021214628,1.08673E-4,0.001042463428615124,0.9093916523,2.247347E-4,0.001499115405831052
0.25,0.800272125,1.60286E-5,4.0035734038481176E-4,0.9001161665,0.0029016578,0.005386703815878501,0.8721098918,1.283682E-4,0.0011329969108519228,0.9169220251,3.04935E-5,5.522091994887444E-4,0.9045934027,1.065344E-4,0.0010321550271155976,0.9119958097,2.113484E-4,0.0014537826522558316
0.26,0.8032460034,1.93915E-5,4.4035780905985985E-4,0.9018510658,0.0029125239,0.00539678042910771,0.8735387737,1.338697E-4,0.0011570207431156972,0.9195396185,3.07002E-5,5.540776118920526E-4,0.9070860296,1.022183E-4,0.001011030662245216,0.9144383138,2.009097E-4,0.0014174261885544516
0.27,0.8068387151,1.38955E-5,3.727666830605976E-4,0.9036924922,0.0029090051,0.005393519351963058,0.8749774188,1.393522E-4,0.0011804753279929232,0.9221623796,2.95997E-5,5.440560632875991E-4,0.9094279671,9.93232E-5,9.966102548137862E-4,0.9167440975,1.925063E-4,0.0013874663959894669
0.28,0.8094843507,1.25215E-5,3.538573158774593E-4,0.9054464155,0.002920852,0.005404490725313533,0.876392675,1.437007E-4,0.0011987522679853416,0.9247269148,2.85616E-5,5.344305380496141E-4,0.9116897422,9.74248E-5,9.87040019452099E-4,0.9190722793,1.877928E-4,0.0013703751311228615
0.29,0.8111774445,1.37753E-5,3.711509127026364E-4,0.9071509117,0.0029346796,0.005417268315304311,0.8778595901,1.466915E-4,0.0012111626645500595,0.9271763432,2.74311E-5,5.23747076364155E-4,0.9138441151,9.6267E-5,9.81157479714648E-4,0.9212260902,1.844458E-4,0.0013581082431087738
0.3,0.8125476599,1.14143E-5,3.378505586794256E-4,0.9087631768,0.0029401914,0.005422353179201813,0.8794124258,1.533139E-4,0.0012381999030851199,0.929476341,2.59282E-5,5.091974076917516E-4,0.9159654611,9.46494E-5,9.728792319707518E-4,0.9232866132,1.782989E-4,0.0013352861116629649
0.31,0.8152559698,9.6478E-6,3.1060907906885145E-4,0.9104539233,0.0029530141,0.005434164241169014,0.8808680326,1.579299E-4,0.0012567016352340757,0.9317337883,2.39686E-5,4.895773687579932E-4,0.9179681432,9.38436E-5,9.687290642899077E-4,0.9252901006,1.730322E-4,0.001315417044134673
0.32,0.8178344667,9.009E-6,3.0014996251873826E-4,0.9119727564,0.0029619806,0.005442408106711587,0.8823629218,1.637998E-4,0.0012798429591164692,0.9339155036,2.24602E-5,4.7392193449976547E-4,0.9198718697,9.07644E-5,9.527035215637654E-4,0.9270991564,1.71357E-4,0.0013090339949749204
0.33,0.8197984993,1.02164E-5,3.19631037291437E-4,0.9135309303,0.0029570471,0.005437873757269472,0.8836586219,1.703703E-4,0.0013052597442654852,0.9359875828,2.098E-5,4.5803929962395145E-4,0.9217150897,8.97863E-5,9.475563307793369E-4,0.9289034647,1.710002E-4,0.0013076704477810914
0.34,0.8214557528,1.1828E-5,3.4391859501922836E-4,0.9150380576,0.0029538088,0.00543489539917743,0.8850820649,1.767371E-4,0.001329425063702351,0.9380482876,1.97624E-5,4.445492098744525E-4,0.923525213,8.78031E-5,9.370330837275704E-4,0.9305899143,1.699646E-4,0.0013037047211696365
0.35,0.8233908951,1.26683E-5,3.559255540137572E-4,0.9166078997,0.0029642967,0.00544453551737887,0.8865728772,1.830536E-4,0.0013529730226430976,0.9399613577,1.88431E-5,4.340863969303807E-4,0.9251817399,8.62367E-5,9.286371734967322E-4,0.9322533506,1.683907E-4,0.0012976544224099112
0.36,0.8253035784,1.23162E-5,3.509444400471391E-4,0.9181430167,0.0029555055,0.005436456106693036,0.8881123519,1.881704E-4,0.0013717521642045987,0.9417502779,1.7997E-5,4.242287118996073E-4,0.9267717415,8.52841E-5,9.234939090216026E-4,0.9338685125,1.652972E-4,0.0012856795868333602
0.37,0.8270122051,9.9808E-6,3.1592404150365005E-4,0.9196897596,0.0029491765,0.005430632099488972,0.889647398,1.978074E-4,0.0014064401871391476,0.9434575099,1.66933E-5,4.0857435063890147E-4,0.928303017,8.32827E-5,9.12593556847735E-4,0.9354547721,1.616252E-4,0.0012713190000939968
0.38,0.8290036798,1.22235E-5,3.496212236120685E-4,0.9212128127,0.0029446974,0.005426506611071252,0.8911241913,2.057121E-4,0.0014342667115986483,0.9450145596,1.58028E-5,3.9752735754913776E-4,0.9297847837,8.28057E-5,9.099763733196593E-4,0.9369147998,1.558192E-4,0.0012482756105924686
0.39,0.8309483945,1.36305E-5,3.691950703896248E-4,0.9226804793,0.0029408753,0.005422983772795194,0.8926148498,2.129361E-4,0.0014592330177185548,0.9465873128,1.45801E-5,3.8183897129549256E-4,0.9311838889,8.37025E-5,9.148907038548375E-4,0.9383116716,1.486009E-4,0.0012190196881100813
0.4,0.8326268971,1.26691E-5,3.5593679214152615E-4,0.9240633154,0.0029406675,0.00542279217746725,0.8940646237,2.163448E-4,0.001470866411337209,0.9480520666,1.4265E-5,3.7769034936042516E-4,0.9324620599,8.45568E-5,9.195477149120648E-4,0.9397906888,1.39238E-4,0.001179991525393297
0.41,0.8340428472,1.28807E-5,3.588969211347459E-4,0.9254569656,0.0029347229,0.005417308279948632,0.8955274707,2.23552E-4,0.0014951655426741213,0.9494040155,1.35291E-5,3.6781924908846196E-4,0.9336863142,8.65222E-5,9.301731021696983E-4,0.9413303161,1.27165E-4,0.0011276745984547137
0.42,0.8352009833,1.7266E-5,4.155237658666469E-4,0.9269305772,0.0029400598,0.005422231828315717,0.8970171857,2.306591E-4,0.001518746522629764,0.9508174342,1.28312E-5,3.582066442711525E-4,0.9348518038,8.80998E-5,9.386149370215668E-4,0.9426566511,1.176837E-4,0.001084821183421489
0.43,0.8360093772,1.70931E-5,4.134380243760847E-4,0.9281685472,0.0029360189,0.0054185043139228,0.8983640885,2.398293E-4,0.0015486423086045402,0.952204622,1.23833E-5,3.518991332754316E-4,0.9359487748,8.96733E-5,9.469598724338852E-4,0.9440952903,1.07569E-4,0.0010371547618364388
0.44,0.8376086354,1.90035E-5,4.3593004025875527E-4,0.9295752728,0.0029346887,0.005417276714364885,0.8997603029,2.48267E-4,0.0015756490726046837,0.9535463977,1.16253E-5,3.409589418097141E-4,0.9370549476,9.30798E-5,9.647787311088486E-4,0.9455102307,9.74642E-5,9.87239585916205E-4
0.45,0.8385471642,1.95347E-5,4.4198076881239983E-4,0.9309861565,0.0029412486,0.005423327945090542,0.90125018,2.560055E-4,0.0016000171874076853,0.9547423977,1.1029E-5,3.320993827154757E-4,0.9381461412,9.65374E-5,9.825344777665565E-4,0.9467703712,8.74617E-5,9.35209602174828E-4
0.46,0.8385465086,1.67358E-5,4.0909412119951075E-4,0.9323008752,0.0029373622,0.005419743720878322,0.902741279,2.653347E-4,0.0016289097580897477,0.9558226734,1.09024E-5,3.301878253358231E-4,0.9391453475,1.012777E-4,0.001006368222868747,0.9480930221,7.76847E-5,8.813892443183092E-4
0.47,0.839810431,1.41417E-5,3.7605451732428374E-4,0.9336492914,0.0029430467,0.0054249854377684745,0.9042550361,2.689613E-4,0.001640003963409845,0.9570231032,1.07265E-5,3.275133585061837E-4,0.9400503558,1.077196E-4,0.001037880532624059,0.9493438947,6.96999E-5,8.348646596904195E-4
0.48,0.8414943278,1.17385E-5,3.4261494421580617E-4,0.9349298126,0.0029268774,0.005410062291693138,0.9057479256,2.732863E-4,0.0016531373203699687,0.9580996233,1.06146E-5,3.258005524857194E-4,0.9409962249,1.137528E-4,0.0010665495769067654,0.95053132,6.5346E-5,8.083687277474308E-4
0.49,0.8440357089,1.21297E-5,3.482771884576996E-4,0.9363044477,0.0029153677,0.005399414505295921,0.9070817298,2.803154E-4,0.001674262225578777,0.9591996312,1.04538E-5,3.233233675440116E-4,0.9417838979,1.197203E-4,0.0010941677202330547,0.9516392195,6.073E-5,7.792945527847606E-4
0.5,0.8462637365,1.02634E-5,3.2036541636075515E-4,0.9377064377,0.0029186579,0.005402460457976532,0.9084160101,2.83984E-4,0.0016851824827003156,0.9602339089,9.7835E-6,3.127858692460387E-4,0.942547884,1.286867E-4,0.001134401604371221,0.9526232356,5.79896E-5,7.615090281802311E-4
0.51,0.8478295684,8.1818E-6,2.8603845895263806E-4,0.9390068841,0.0029263842,0.00540960645518692,0.9098061824,2.888212E-4,0.0016994740362829908,0.9612542033,9.6907E-6,3.112988917423254E-4,0.9433077037,1.39487E-4,0.001181046146431205,0.9536777174,5.5238E-5,7.432227122471433E-4
0.52,0.8495175838,1.08742E-5,3.2976051916504495E-4,0.9403156155,0.0029244771,0.005407843470367832,0.9111545378,2.893498E-4,0.0017010285124006593,0.9622551101,9.7299E-6,3.119278762791168E-4,0.9439542121,1.471909E-4,0.0012132225682042021,0.954685201,5.30645E-5,7.284538420517803E-4
0.53,0.8506178916,1.41321E-5,3.759268545874317E-4,0.9416215771,0.0029036129,0.00538851825644119,0.9124248505,2.885453E-4,0.0016986621206113947,0.9632214421,9.8524E-6,3.1388532938001417E-4,0.9444472271,1.588584E-4,0.0012603904157045943,0.9556362724,5.08008E-5,7.127467993614564E-4
0.54,0.8516553044,1.34542E-5,3.6679967284609184E-4,0.9429880416,0.0028991455,0.005384371365349905,0.9137491399,2.897707E-4,0.0017022652554757732,0.9641211766,9.5766E-6,3.0946082142978943E-4,0.9450358319,1.708302E-4,0.0013070202752826752,0.9564590454,5.03783E-5,7.097767254566748E-4
0.55,0.8532007754,1.79117E-5,4.2322216388086294E-4,0.9443275797,0.0028930982,0.00537875282942059,0.915102036,2.885089E-4,0.001698554974088269,0.964979943,9.8166E-6,3.133145384433988E-4,0.9455136949,1.783092E-4,0.0013353246796191554,0.9572597271,4.97325E-5,7.052127338612087E-4
0.56,0.8539243758,1.56654E-5,3.957954016913284E-4,0.9456225497,0.0029060861,0.005390812647458637,0.9164056373,2.919276E-4,0.0017085888914539977,0.9658455217,9.8373E-6,3.1364470344643155E-4,0.9459864426,1.841174E-4,0.0013568986697613053,0.9580984682,4.87356E-5,6.981088740304051E-4
0.57,0.8551843703,1.35003E-5,3.6742754387770115E-4,0.9468528694,0.0029296209,0.005412597250858408,0.9177838618,2.903049E-4,0.0017038336186376885,0.9667104775,9.9746E-6,3.158259014077218E-4,0.9465425324,1.899549E-4,0.0013782412706054045,0.9587458944,4.97889E-5,7.056124998892806E-4
0.58,0.8563819826,1.40649E-5,3.7503199863478316E-4,0.948142404,0.0029361484,0.005418623810526064,0.9191777229,2.852191E-4,0.0016888430951393916,0.9675705481,1.03316E-5,3.2142806349166214E-4,0.9470005631,1.99016E-4,0.0014107303073231253,0.9595271921,5.04311E-5,7.101485760036417E-4
0.59,0.8572659433,1.17405E-5,3.426441302576188E-4,0.9493681812,0.0029395131,0.005421727676672815,0.9205628943,2.79248E-4,0.001671071512533201,0.9683515251,1.00948E-5,3.177231499277319E-4,0.947367413,2.097287E-4,0.0014482012981626552,0.9601569974,5.21988E-5,7.224873701318246E-4
0.6,0.857849282,1.57212E-5,3.964996847413627E-4,0.9506063604,0.002939569,0.005421779228260775,0.9219976449,2.720015E-4,0.0016492467977837642,0.9691542399,1.0991E-5,3.3152677116637204E-4,0.9477335173,2.218209E-4,0.0014893653010594815,0.9606770033,5.35155E-5,7.3154289006182E-4
0.61,0.8584423482,1.74171E-5,4.173379925192529E-4,0.9518112302,0.0029470546,0.005428678107974353,0.9232199627,2.608352E-4,0.0016150393184068306,0.9698651624,1.12523E-5,3.3544448124838783E-4,0.9481485224,2.334763E-4,0.0015279931282567996,0.9613040853,5.50859E-5,7.421987604408943E-4
0.62,0.8598843277,1.54283E-5,3.9278874729299466E-4,0.9529353422,0.0029544899,0.005435521962056634,0.9245816988,2.506766E-4,0.00158327698145334,0.9706548238,1.13313E-5,3.3661996375735053E-4,0.948638711,2.344265E-4,0.0015310992782964794,0.9618405306,5.77519E-5,7.599467086579164E-4
0.63,0.8602460742,2.09184E-5,4.573663739279485E-4,0.9540135801,0.0029518597,0.005433101968489088,0.9259164202,2.413191E-4,0.0015534448815455282,0.9713131094,1.14192E-5,3.3792306816788937E-4,0.949238438,2.275501E-4,0.0015084763836401285,0.9623737794,6.12109E-5,7.823739515091233E-4
0.64,0.8609330714,1.95015E-5,4.416050271452987E-4,0.9552866787,0.0029582702,0.005438998253355116,0.9273860919,2.316436E-4,0.0015219842311929516,0.9720056683,1.14297E-5,3.380783932758791E-4,0.9497100478,2.257494E-4,0.0015024959234553683,0.9628340989,6.42477E-5,8.015466299598546E-4
0.65,0.8615608871,2.52821E-5,5.028130865440954E-4,0.9563893229,0.0029561272,0.005437027864559828,0.9287844801,2.164032E-4,0.0014710649203893075,0.9727136147,1.08597E-5,3.2954058930577884E-4,0.9502825725,2.265519E-4,0.0015051641106537186,0.9633415574,6.73988E-5,8.209677216553644E-4
0.66,0.8615881801,2.66815E-5,5.165413826597052E-4,0.9574976879,0.0029690802,0.005448926683301951,0.9301985216,2.033513E-4,0.0014260129732930201,0.9732433033,1.13788E-5,3.373247693247562E-4,0.9509025818,2.220588E-4,0.0014901637493913212,0.9637626916,7.16676E-5,8.465671857566888E-4
0.67,0.8628686965,2.83945E-5,5.328648984498791E-4,0.9584990489,0.0029732177,0.0054527219808092175,0.9317863935,1.906247E-4,0.0013806690407190275,0.9738106602,1.19318E-5,3.4542437667310047E-4,0.9514319694,2.124189E-4,0.0014574597764604005,0.9641365331,7.52224E-5,8.673084802998298E-4
0.68,0.8637969077,2.48274E-5,4.982710105956396E-4,0.9597203833,0.0029563619,0.0054372436951087635,0.9332401264,1.737784E-4,0.001318250355585008,0.9743095404,1.26942E-5,3.5628920836870714E-4,0.9518395901,2.091424E-4,0.0014461756463168642,0.9645033139,7.82525E-5,8.84604431370316E-4
0.69,0.8669113874,2.53956E-5,5.039404726750968E-4,0.960792402,0.0029657674,0.005445885970161329,0.9347569615,1.579303E-4,0.0012567032267007195,0.9748860729,1.33001E-5,3.6469302159487506E-4,0.952422784,2.028673E-4,0.0014243149230419513,0.9648455703,8.09893E-5,8.999405535922915E-4
0.7,0.8708267927,4.58974E-5,6.774761988439151E-4,0.9619099945,0.0029644511,0.005444677309079024,0.9362061763,1.474572E-4,0.001214319562553449,0.9754971206,1.44471E-5,3.8009340957191037E-4,0.9528806883,1.980749E-4,0.0014073908483431318,0.9652825749,7.9508E-5,8.916725856501365E-4
0.71,0.874614346,3.47998E-5,5.899135529889104E-4,0.9627469522,0.0029691997,0.0054490363368214015,0.9377293628,1.327935E-4,0.0011523606206392165,0.9760622478,1.56481E-5,3.9557679406153237E-4,0.9533450615,1.93476E-4,0.0013909565054307054,0.9656995946,8.15724E-5,9.03174401763026E-4
0.72,0.8769834638,3.45957E-5,5.881810945618704E-4,0.9637005889,0.0030003897,0.005477581309300666,0.9392262393,1.222293E-4,0.0011055736067761388,0.9765909737,1.66423E-5,4.079497518077441E-4,0.9538884223,1.820851E-4,0.0013493891210470017,0.9660807401,8.34446E-5,9.134801585146773E-4
0.73,0.879331398,4.09467E-5,6.398960853138578E-4,0.96464535,0.0030256778,0.005500616147305681,0.9409215117,1.169122E-4,0.001081259450825749,0.9770843029,1.75482E-5,4.189057173159612E-4,0.9542122108,1.789998E-4,0.0013379080685906636,0.9664273256,8.6208E-5,9.284826331170658E-4
0.74,0.8810141861,4.01848E-5,6.339148207764194E-4,0.9655448276,0.0030457289,0.005518812281641767,0.9425958323,1.107164E-4,0.0010522186084649901,0.9776486623,1.86604E-5,4.319768512316372E-4,0.9545819491,1.745105E-4,0.0013210242238505697,0.9668457609,8.4003E-5,9.165315051868103E-4
0.75,0.883830452,3.79416E-5,6.159675316118537E-4,0.9665714288,0.0030613336,0.005532931953313722,0.9438273168,1.074505E-4,0.0010365833299836535,0.9782009423,2.06681E-5,4.5462182085773226E-4,0.9549356401,1.74325E-4,0.001320321930439694,0.9672715855,8.28398E-5,9.101637215358564E-4
0.76,0.8856769085,3.79314E-5,6.15884729474599E-4,0.9674493092,0.0030732801,0.005543717254694724,0.9453073925,1.013764E-4,0.0010068584806217802,0.9786821443,2.0799E-5,4.5605920668264114E-4,0.9553760618,1.699864E-4,0.001303788326378174,0.9676487875,8.20801E-5,9.05980684120804E-4
0.77,0.8889078498,5.00424E-5,7.074065309282916E-4,0.9684095466,0.0030948825,0.0055631668139648665,0.9468327606,9.59296E-5,9.794365727294444E-4,0.9791638088,2.23915E-5,4.731965764880384E-4,0.9556348133,1.653796E-4,0.001286,0.9681740618,8.04662E-5,8.970295424343616E-4
0.78,0.8916518033,3.75061E-5,6.1242223996194E-4,0.969236536,0.0031333638,0.0055976457551367076,0.9481519824,9.24118E-5,9.613105637617845E-4,0.979621833,2.31422E-5,4.81063405384363E-4,0.9559900111,1.651827E-4,0.001285234219899237,0.9686193365,8.19978E-5,9.055263662643955E-4
0.79,0.8936472356,5.66714E-5,7.528040913810179E-4,0.9701382619,0.0032185106,0.005673191870543425,0.9495067281,9.82014E-5,9.909661951852848E-4,0.9801195771,2.36636E-5,4.8645246427580157E-4,0.9563901365,1.657229E-4,0.0012873340669771775,0.9690582961,8.35674E-5,9.141520661246683E-4
0.8,0.8970172703,4.091E-5,6.396092557178953E-4,0.9707535315,0.0032423392,0.005694154195312944,0.9508908969,9.66075E-5,9.828911435148858E-4,0.9805808449,2.56636E-5,5.065925384369573E-4,0.9568838304,1.63009E-4,0.0012767497797140988,0.9693367326,8.52623E-5,9.233758714629704E-4
0.81,0.900082612,3.91062E-5,6.253495022785258E-4,0.9715861225,0.0032708359,0.005719122222859029,0.952044611,9.80539E-5,9.902216923497486E-4,0.9809376281,2.62273E-5,5.121259610681732E-4,0.9573151636,1.620101E-4,0.0012728318820645563,0.969917388,8.60543E-5,9.276545693306318E-4
0.82,0.9025719225,6.31837E-5,7.948817522122394E-4,0.9723670447,0.0032885868,0.005734620126913377,0.9533958167,9.87142E-5,9.935502000402395E-4,0.9815170014,2.70413E-5,5.200124998497633E-4,0.9578639936,1.60951E-4,0.0012686646523017815,0.9705448955,8.79197E-5,9.376550538444295E-4
0.83,0.9049399853,6.17871E-5,7.860477084757642E-4,0.9731717438,0.0033001858,0.00574472436240417,0.9547322243,1.017963E-4,0.0010089415245691893,0.98187904,2.73837E-5,5.232943722227481E-4,0.9582594621,1.643274E-4,0.0012819024923916794,0.9710064602,9.08058E-5,9.529207732020537E-4
0.84,0.9063756764,4.4495E-5,6.670457255690947E-4,0.9738989711,0.0033623407,0.0057985693925312306,0.9559195673,1.103137E-4,0.0010503032895311717,0.9823491925,2.91573E-5,5.399749994212695E-4,0.9586709154,1.722222E-4,0.001312334561001881,0.9713487005,9.43948E-5,9.715698636742497E-4
0.85,0.908424902,4.77678E-5,6.911425323332373E-4,0.9744374669,0.0033741885,0.005808776549326028,0.9571690243,1.144513E-4,0.0010698191435939068,0.9827891165,2.9252E-5,5.408511810100816E-4,0.9591993749,1.742126E-4,0.0013198962080406172,0.9719466263,1.008623E-4,0.0010043022453425064
0.86,0.9097533584,5.06914E-5,7.119789322725779E-4,0.9750280261,0.0033959084,0.005827442320606871,0.9587387913,1.150294E-4,0.0010725175989232064,0.9832511228,3.07048E-5,5.541191207673671E-4,0.959439463,1.871286E-4,0.0013679495604736309,0.9722701818,1.073333E-4,0.0010360178569889613
0.87,0.9105009079,4.84848E-5,6.963102756673925E-4,0.9754315037,0.0034738769,0.005893960383307645,0.9599577552,1.197956E-4,0.001094511763299052,0.9836391044,3.09168E-5,5.560287762337486E-4,0.9598249847,1.981851E-4,0.0014077822985106754,0.9725467688,1.091571E-4,0.001044782752537579
0.88,0.9134074628,4.98277E-5,7.058873847859869E-4,0.9759123671,0.0035042439,0.0059196654466278755,0.9610987586,1.279129E-4,0.001130985853138756,0.9840287799,3.30805E-5,5.751565004414016E-4,0.9601831287,2.156983E-4,0.0014686670827658663,0.973028124,1.176958E-4,0.0010848769515479624
0.89,0.9159058452,5.09257E-5,7.13622449198454E-4,0.9762196827,0.0034460245,0.0058702849164244154,0.9623252487,1.353518E-4,0.0011634079250202828,0.9843366641,3.40494E-5,5.835186372344931E-4,0.9605848777,2.363847E-4,0.0015374807315865783,0.9734094125,1.232415E-4,0.0011101418828239928
0.9,0.91813187,4.88852E-5,6.991795191508401E-4,0.9767111391,0.0034508871,0.005874425163367051,0.9633437991,1.476122E-4,0.001214957612429339,0.9847566766,3.66704E-5,6.055608970202749E-4,0.9607064366,2.607448E-4,0.0016147594248060607,0.9736499232,1.316151E-4,0.0011472362441973319
0.91,0.9204010427,5.62561E-5,7.500406655642079E-4,0.9771752298,0.0035077257,0.005922605592135948,0.9644551003,1.537845E-4,0.0012400987863876007,0.9851177007,3.78556E-5,6.152690468404858E-4,0.9611246723,2.716888E-4,0.0016482985166528545,0.9741499573,1.363178E-4,0.001167552140163342
0.92,0.9232352912,4.82827E-5,6.948575393560899E-4,0.9776764661,0.0034867872,0.005904902370065064,0.9657156825,1.573881E-4,0.0012545441403155172,0.9855588156,4.11235E-5,6.41276071594754E-4,0.9618921524,2.861497E-4,0.001691595991955526,0.9743333238,1.441244E-4,0.0012005182214360596
0.93,0.9252242029,5.97822E-5,7.731894981180228E-4,0.9779820681,0.0035450862,0.00595406264663045,0.9659865463,1.680122E-4,0.0012961952013489325,0.9860650206,4.36522E-5,6.606981156322455E-4,0.9625,3.048436E-4,0.0017459770903422531,0.9746973103,1.494274E-4,0.0012224050065342501
0.94,0.9279738605,3.73835E-5,6.114204772494948E-4,0.9785882366,0.0033991508,0.005830223666378503,0.9664183027,1.906784E-4,0.0013808634979606059,0.9864444453,4.4519E-5,6.672255990292939E-4,0.9629934663,2.900618E-4,0.001703120077974539,0.9748627466,1.627917E-4,0.0012758985069354068
0.95,0.9329670429,3.01486E-5,5.490774080218562E-4,0.9793563575,0.0032524538,0.00570302884439488,0.9670486647,2.238173E-4,0.0014960524723417958,0.9868602854,4.84753E-5,6.962420556099725E-4,0.9633594972,2.997287E-4,0.001731267454785655,0.9753689152,1.575606E-4,0.0012552314527608046
0.96,0.935490185,4.82293E-5,6.944731816276278E-4,0.9800784194,0.0031189803,0.005584783164993964,0.9665686142,2.68768E-4,0.0016394145296416034,0.9871960664,5.57248E-5,7.4649045539779E-4,0.9639411652,3.309446E-4,0.0018191882805251357,0.9758235157,1.547233E-4,0.001243878209472294
0.97,0.9368146181,9.81668E-5,9.907916027096716E-4,0.9805222011,0.0032629216,0.0057121988760896625,0.9658485639,3.782731E-4,0.0019449244201253683,0.9873629272,6.20732E-5,7.878654707499244E-4,0.9643080962,3.301226E-4,0.0018169276265168077,0.9768407327,1.645281E-4,0.001282685074365489
0.98,0.9447058856,3.672091E-4,0.001916270074911154,0.9811764717,0.003521256,0.005934017189054982,0.9653725511,5.19786E-4,0.00227988157587187,0.9884313732,6.62915E-5,8.141959223675834E-4,0.9643137276,4.18021E-4,0.0020445561865598118,0.9779215699,2.133305E-4,0.0014605837873946158
0.99,0.95,2.604167E-4,0.0016137431641993095,0.98234375,0.003299129,0.005743804488316085,0.9684375,6.632734E-4,0.002575409482004755,0.988203125,1.288458E-4,0.0011351026385309831,0.961171875,7.120213E-4,0.002668372725089207,0.978203125,2.888936E-4,0.0016996870300146436
1.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,0.97,0.0293939394,0.017144660801544018,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.94,0.056969697,0.02386832566394216

==> tables/acc_rej_sample_epistemic_entropy_diff_Arxiv.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.5705883503,0,0,0.4905896038,0.0022414482,0.014971466862001199,0.580688715,5.951E-6,0.001724963767735427,0.6982729614,2.13788E-5,0.0014621491032039105,0.6873246372,9.29871E-5,0.003049378625228425,0.6859238982,4.40479E-5,0.002098759157216473
0.02,0.5712246299,0,0,0.4925741643,0.0022640991,0.015046923605840498,0.5834330618,5.7126E-6,0.0016900591705617883,0.700621438,2.16408E-5,0.0014710812350104939,0.6900694966,9.588E-5,0.003096449579760665,0.688383615,4.57694E-5,0.0021393784143998464
0.03,0.5722134113,0,0,0.4944490433,0.0022791967,0.015097008644099004,0.58603248,5.4046E-6,0.001643867391245413,0.7030077398,2.22766E-5,0.0014925347567142282,0.692590946,9.56655E-5,0.0030929839960788675,0.6906225502,4.68874E-5,0.0021653498562587987
0.04,0.5730941296,0,0,0.4963243932,0.002297221,0.015156586027202828,0.5886752903,6.3288E-6,0.0017788760496448312,0.7054501832,2.11615E-5,0.0014546992816386484,0.6949934661,9.56569E-5,0.0030928449686332487,0.6930645704,4.57944E-5,0.002139962616495905
0.05,0.5737985373,0,0,0.4982024133,0.0023136628,0.01521072910809998,0.5912221372,6.8576E-6,0.001851701919856433,0.7076321602,2.03744E-5,0.0014273892251239675,0.6975223601,9.61607E-5,0.003100978877709424,0.6954432249,4.58966E-5,0.002142349177888609
0.06,0.5742114782,0,0,0.500118193,0.0023225857,0.015240031824113754,0.5938669741,5.247E-6,0.0016197221984031705,0.7098737001,1.98577E-5,0.0014091735166401618,0.6998248875,9.59692E-5,0.0030978896042305965,0.6977652371,4.49224E-5,0.0021194905048147776
0.07,0.5747439265,0,0,0.5021481782,0.0023198463,0.01523104165840275,0.595916003,4.5264E-6,0.0015043935655273191,0.7122851253,1.92516E-5,0.0013875013513506933,0.7022167742,9.54127E-5,0.003088894624295235,0.7002345145,4.3684E-5,0.0020900717691026784
0.08,0.5748406649,0,0,0.5042603135,0.002332917,0.01527388948500021,0.5982556045,4.3573E-6,0.001476025067537811,0.7145566404,1.82102E-5,0.0013494517405227948,0.7045286834,9.56748E-5,0.003093134332679394,0.7025338173,4.50014E-5,0.0021213533416194483
0.09,0.5750299692,0,0,0.5062560797,0.0023450594,0.01531358677776046,0.6001831293,3.2637E-6,0.0012774388439373526,0.7167921484,1.82032E-5,0.001349192351001146,0.7068710566,9.51385E-5,0.0030844529498762012,0.7048316658,4.37391E-5,0.0020913894902671766
0.1,0.5751777291,0,0,0.5082984686,0.0023532612,0.015340342890561475,0.602347821,2.7723E-6,0.0011773487163962936,0.7190796196,1.87954E-5,0.0013709631650777492,0.7090940237,9.45605E-5,0.0030750691049145546,0.7071279943,4.2812E-5,0.0020691060871787124
0.11,0.5755369067,0,0,0.5103358984,0.0023763203,0.015415318031101402,0.6045611203,1.8408E-6,9.593747964169165E-4,0.7212335587,1.9782E-5,0.001406484980367725,0.7112698615,9.32641E-5,0.0030539171567021918,0.7094366133,4.18804E-5,0.0020464701317146066
0.12,0.5756704211,0,0,0.5123424768,0.002372909,0.015404249413716983,0.6068247259,2.2633E-6,0.0010637903928876215,0.7235393167,1.86095E-5,0.0013641664121359974,0.7134974599,9.21367E-5,0.003035402773932975,0.7117603123,4.46651E-5,0.002113411933343805
0.13,0.5756887794,0,0,0.5144306511,0.002381818,0.015433139667611383,0.6086200774,2.1166E-6,0.001028737089833938,0.7255788147,2.01906E-5,0.0014209363110287527,0.7157431662,9.17672E-5,0.0030293101524934683,0.71403808,4.74275E-5,0.0021777855725484086
0.14,0.5756596923,0,0,0.5165219277,0.0023784556,0.015422242379109465,0.6109835207,1.9716E-6,9.928746144403128E-4,0.7276131034,2.3016E-5,0.0015171025014810305,0.7180219591,9.28148E-5,0.0030465521495618617,0.7164190531,4.87409E-5,0.0022077341325440433
0.15,0.5755573511,0,0,0.5186527252,0.0024000537,0.015492106699864934,0.6131726205,1.5186E-6,8.713782186857783E-4,0.7294894993,2.48894E-5,0.0015776374741999506,0.7203132153,9.34648E-5,0.0030572013345542028,0.7187616467,5.02786E-5,0.0022422890090262673
0.16,0.5754035115,0,0,0.5207730144,0.0023988988,0.015488378869332967,0.6151811481,1.0091E-6,7.103168307171103E-4,0.7314375281,2.67817E-5,0.0016365115337204318,0.7227300465,9.35834E-5,0.0030591404021391372,0.7210865378,5.05154E-5,0.002247563124808734
0.17,0.5751220584,0,0,0.5229642272,0.0024022312,0.015499132878971004,0.6171512902,2.0158E-6,0.001003942229413625,0.7335390747,3.08635E-5,0.0017568010701271787,0.725167948,9.48254E-5,0.003079373312867409,0.7233608484,5.6145E-5,0.0023694936167881946
0.18,0.5746079683,0,0,0.525058338,0.0023993703,0.015489900903491926,0.6191820204,2.6067E-6,0.0011416435520774425,0.7356893599,2.95775E-5,0.0017198110361315861,0.7275523722,9.39581E-5,0.0030652585535318223,0.7259390295,5.7453E-5,0.0023969355435639063
0.19,0.5743605494,0,0,0.5271254003,0.0023965783,0.015480885956559463,0.6209200025,2.7305E-6,0.0011684391297795533,0.737661612,3.05825E-5,0.001748785292710343,0.7299093246,9.61674E-5,0.0031010869062314266,0.7281795323,6.01295E-5,0.0024521317256623876
0.2,0.5744670033,0,0,0.5293495834,0.0023927364,0.015468472452055505,0.6232029498,2.4459E-6,0.0011058706976857647,0.7397474408,2.97966E-5,0.0017261691689982185,0.7323791921,9.71706E-5,0.0031172199152449927,0.7306303442,6.1349E-5,0.0024768730286391346
0.21,0.5741333961,0,0,0.5316535145,0.0023916057,0.015464817166717491,0.625257194,1.5682E-6,8.854942122905153E-4,0.741945982,3.33733E-5,0.001826836062705135,0.7349063635,9.95989E-5,0.0031559293401468924,0.7329999745,6.62595E-5,0.0025740920729453325
0.22,0.5736329556,0,0,0.534116745,0.0023888549,0.015455920871950659,0.6271266937,1.0909E-6,7.385458685823109E-4,0.7437102735,4.07723E-5,0.0020192151940791256,0.7373031616,9.79512E-5,0.0031297156420352313,0.735169208,6.60038E-5,0.0025691204720682133
0.23,0.5728523731,0,0,0.5364569128,0.0023987462,0.015487886234086302,0.6295390725,1.0028E-6,7.080960386840192E-4,0.7455818355,5.26392E-5,0.002294323429684664,0.7396686673,9.84838E-5,0.0031382128672223625,0.7375551105,6.45586E-5,0.0025408384442935365
0.24,0.5722136497,0,0,0.538855955,0.002410679,0.015526361453991725,0.6318254471,3.752E-7,4.331281565541543E-4,0.7477706432,5.83304E-5,0.0024151687311655887,0.7420801759,1.01024E-4,0.003178427284051029,0.7402095318,6.5595E-5,0.0025611520845119683
0.25,0.5715853572,0,0,0.5414149672,0.0024341026,0.015601610814271711,0.6336378455,1.0174E-6,7.132320800412724E-4,0.7499327838,6.53324E-5,0.0025560203442069863,0.7444929123,9.94534E-5,0.003153623312952896,0.7426796019,6.68556E-5,0.0025856449872323924
0.26,0.5708010197,0,0,0.5438457549,0.0024456234,0.015638489057450532,0.6355965137,4.735E-7,4.8656962502811456E-4,0.7518975794,7.36072E-5,0.00271306468776548,0.7469068944,9.73623E-5,0.003120293255448917,0.7452136636,6.76555E-5,0.002601067088715706
0.27,0.5698824525,0,0,0.5464051276,0.002442447,0.015628330045145578,0.6378343403,5.736E-7,5.355371135598354E-4,0.7536709845,9.27438E-5,0.003045386674956072,0.7494856298,9.64293E-5,0.0031053067481329444,0.7476170242,7.4396E-5,0.0027275630148541024
0.28,0.5694813728,0,0,0.5488555461,0.0024401727,0.015621052141261162,0.6395342052,1.1468E-6,7.57231800705702E-4,0.7554536402,1.189873E-4,0.00344945357991668,0.752081722,1.013699E-4,0.003183864004633364,0.7502271712,7.8171E-5,0.0027959077237991957
0.29,0.5685763359,0,0,0.5516097277,0.0024182866,0.015550841134806825,0.6416152418,1.7739E-6,9.417802291405358E-4,0.7575849891,1.243756E-4,0.0035266925014806718,0.7547972918,1.020628E-4,0.003194726905386437,0.7528123021,7.62379E-5,0.0027611211490986775
0.3,0.5680862665,0,0,0.554422015,0.0024240382,0.015569323042444717,0.6439908147,1.6073E-6,8.964652809785776E-4,0.7596155524,1.325842E-4,0.003641211336904245,0.7576110303,9.91566E-5,0.0031489140985425435,0.7554566026,7.73597E-5,0.002781361177553178
0.31,0.5677013397,0,0,0.557241261,0.0024185116,0.015551564551516996,0.6460625827,1.9364E-6,9.839715443040007E-4,0.7615916789,1.420475E-4,0.0037689189431453682,0.7602796853,9.68493E-5,0.003112062017376903,0.7581447303,7.49918E-5,0.002738463072601126
0.32,0.5672143102,0,0,0.5600284398,0.0024073382,0.01551559924720924,0.6484372616,5.607E-7,5.294808778416837E-4,0.7640252948,1.449649E-4,0.0038074256394577165,0.7630722284,9.58139E-5,0.0030953820442717567,0.760721308,7.68969E-5,0.0027730290297795297
0.33,0.5664363503,0,0,0.5630892038,0.0024051974,0.015508698849355481,0.6508982182,2.947E-7,3.838619543533847E-4,0.7666513085,1.516485E-4,0.003894207236396132,0.7660248697,9.09474E-5,0.003015748663267547,0.7632058978,8.3929E-5,0.0028970502239346837
0.34,0.56555897,0,0,0.5659766883,0.0023984916,0.015487064279585077,0.6533761621,3.11E-8,1.2469963913339926E-4,0.7689163923,1.868528E-4,0.004322647336991534,0.7689319789,9.3978E-5,0.0030655831419160694,0.7659486234,8.65296E-5,0.002941591406024977
0.35,0.5657445192,0,0,0.5690396309,0.0024081279,0.01551814389674229,0.6553716063,1.127E-7,2.3738154940938438E-4,0.7711730778,2.261347E-4,0.004755362236465273,0.7717555165,9.26087E-5,0.00304316775745275,0.7685679853,8.92084E-5,0.0029867775277043988
0.36,0.5644891858,0,0,0.5723043799,0.0023989021,0.015488389522477797,0.6575419605,2.734E-7,3.69729630946723E-4,0.7732238114,2.593436E-4,0.005092578914459745,0.7746640563,9.12829E-5,0.0030213060089967717,0.7714781702,8.25572E-5,0.002873276874928694
0.37,0.5640431046,0,0,0.5752873927,0.002359946,0.015362115739702002,0.6596342325,1.3332E-6,8.164557550780079E-4,0.7754898846,2.956437E-4,0.005437312755396732,0.7777400374,9.42918E-5,0.0030706969892843545,0.7741672099,8.18183E-5,0.002860389833571641
0.38,0.5630185008,0,0,0.5783566833,0.0023802926,0.015428196913443904,0.6617442071,3.722E-7,4.3139309220245983E-4,0.7780580103,3.158246E-4,0.0056198273994847925,0.780716145,9.64001E-5,0.003104836549643153,0.7770757198,7.8648E-5,0.002804425074770228
0.39,0.5623987913,0,0,0.5815501839,0.0023566823,0.01535148950427938,0.6639908254,3.845E-7,4.3846322536787507E-4,0.7805754185,3.602343E-4,0.006001952182415318,0.7839955509,9.69328E-5,0.003113403282583225,0.7799008429,7.86419E-5,0.002804316315967227
0.4,0.5620670915,0,0,0.58479186,0.0023424723,0.015305137372790876,0.6662608683,9.94E-8,2.2293496809607953E-4,0.7831218719,4.211504E-4,0.0064896101577829775,0.7871408105,9.747E-5,0.003122018577779447,0.7826109409,7.85776E-5,0.0028031696345387305
0.41,0.560747683,0,0,0.5883735538,0.0023288387,0.01526053308374252,0.6680499315,6.08E-8,1.7435595774162695E-4,0.785538435,4.826084E-4,0.0069470022311785675,0.7901764512,9.74754E-5,0.003122105059090741,0.7853954554,7.5674E-5,0.002750890764825096
0.42,0.5609790683,0,0,0.5917736799,0.0023163122,0.015219435600573367,0.6697410345,4.933E-7,4.966387016735607E-4,0.7879815519,5.207293E-4,0.007216157564798596,0.7932954967,1.031395E-4,0.0032115339014246757,0.7882369578,6.9726E-5,0.0026405681206891824
0.43,0.560749352,0,0,0.5954122156,0.002313979,0.015211768470496781,0.6711666286,6.671E-7,5.775378775457069E-4,0.7913261652,5.290427E-4,0.0072735321543250225,0.7964012325,1.020036E-4,0.003193800244223173,0.7912720203,7.05283E-5,0.0026557164758309573
0.44,0.5590417981,0,0,0.5991623253,0.0023263541,0.015252390304473592,0.6731758416,2.5115E-6,0.0011206025165061875,0.7943677008,5.354724E-4,0.007317597966546126,0.7997354686,1.000537E-4,0.003163126617762874,0.794117862,6.50638E-5,0.002550760670858793
0.45,0.5577585101,0,0,0.602756986,0.0023554036,0.015347324196745178,0.6754264534,4.3668E-6,0.00147763324272297,0.7973664522,5.50071E-4,0.007416677153550638,0.8029851794,9.41786E-5,0.0030688532060038323,0.7970447481,5.85044E-5,0.0024187682815846583
0.46,0.5555132031,0,0,0.6063742876,0.0023663315,0.015382884969991812,0.677398473,4.8806E-6,0.0015621459598897922,0.7998209238,6.135338E-4,0.007832839842611364,0.8064924181,9.47151E-5,0.0030775818429409803,0.7999123693,5.67602E-5,0.002382439925790365
0.47,0.5547360182,0,0,0.6103027999,0.0023605545,0.015364096133518561,0.6798913181,6.6578E-6,0.0018245273360517238,0.801933229,7.22842E-4,0.008502011526691786,0.8097748458,9.60718E-5,0.003099545127917966,0.8028804302,5.54003E-5,0.002353726832068666
0.48,0.5528606176,0,0,0.6138759255,0.0023454691,0.01531492442031628,0.6820052266,7.8276E-6,0.001978332631283223,0.8043483377,7.975576E-4,0.008930608042009234,0.8133140802,9.69103E-5,0.0031130419206942908,0.8057054579,5.789E-5,0.002406034081221627
0.49,0.5513958335,0,0,0.6178070068,0.0023534402,0.015340926308407847,0.6845651269,8.8014E-6,0.0020977845456576325,0.8073140204,8.177304E-4,0.009042844685164067,0.8167298675,9.39331E-5,0.003064850730459805,0.8087945819,5.12393E-5,0.002263609948732334
0.5,0.549872458,0,0,0.6216113985,0.0023694114,0.015392892515703473,0.6872685552,5.6927E-6,0.001687112918568286,0.8103489399,8.374197E-4,0.009151063872577875,0.8201629519,8.99131E-5,0.002998551316886206,0.8118632197,5.25589E-5,0.0022925727905564962
0.51,0.5479929447,0,0,0.6254744709,0.0023562738,0.015350158956831686,0.6893475056,1.4818E-6,8.607554821202128E-4,0.8130206645,9.354418E-4,0.009671824026521574,0.8236353695,8.63917E-5,0.0029392465020817837,0.8151243031,5.29155E-5,0.0023003369318428117
0.52,0.5461637378,0,0,0.6295156479,0.0023809612,0.015430363573163143,0.6916416585,1.4698E-6,8.572630868059117E-4,0.8148949802,0.001067367,0.010331345507725506,0.8271967471,8.37632E-5,0.0028941872779763237,0.8183068991,5.52114E-5,0.0023497106204807433
0.53,0.545351088,0,0,0.63365435,0.0024193267,0.01555418496739704,0.6937489212,2.3953E-6,0.0010943719660152118,0.8175801039,0.0011184902,0.010575869704189817,0.830379957,7.73218E-5,0.002780679773005155,0.8211521506,5.25645E-5,0.00229269492083007
0.54,0.544011116,0,0,0.6380132377,0.002407192,0.01551512810130809,0.6960819364,1.6004E-6,8.945389874119517E-4,0.8204580009,0.0011355903,0.010656407931381005,0.8335584581,7.25916E-5,0.002694282835932412,0.8243402839,5.22378E-5,0.0022855590125831363
0.55,0.5427029729,0,0,0.6423875332,0.0024124463,0.015532051699630671,0.698541522,2.3088E-6,0.0010744300814850634,0.8239164174,0.0011296477,0.010628488603747948,0.8372393906,6.93466E-5,0.002633374261285319,0.8274734795,4.94933E-5,0.002224708969730648
0.56,0.5430655479,0,0,0.6465865552,0.0024174111,0.015548025919710837,0.7012531459,5.291E-7,5.143442427013255E-4,0.8273964286,0.0010983605,0.010480269557602038,0.8406808078,6.76665E-5,0.002601278531799315,0.8304404795,5.00823E-5,0.002237907504791027
0.57,0.5414354205,0,0,0.6508803904,0.0024340383,0.01560140474444529,0.7034449577,0.0,0.0,0.8302488029,0.0011409038,0.010681309844770911,0.8440717697,6.039E-5,0.0024574376899526872,0.8336602926,4.81422E-5,0.0021941330862096766
0.58,0.5388948917,0,0,0.6554227352,0.0024576893,0.015677019168196485,0.7058636248,4.331E-7,4.6534933114811717E-4,0.8326932549,0.0013113733,0.011451520859693701,0.8478936076,5.12079E-5,0.002262916260050292,0.8368619561,4.1947E-5,0.0020480966774056347
0.59,0.5377358198,0,0,0.6599056661,0.0024533816,0.015663274242635222,0.7079235017,1.0589E-6,7.276331493273242E-4,0.8352268159,0.0014519826,0.012049824065105682,0.8514502287,4.53651E-5,0.0021299084487367056,0.8403803825,3.65955E-5,0.0019129950339715992
0.6,0.5366731882,0,0,0.6647772849,0.0024661706,0.015704045975480332,0.7097520828,1.7144E-6,9.258509599282165E-4,0.8382419586,0.0014867737,0.012193333014397664,0.8549737632,4.38376E-5,0.00209374305968999,0.8435911894,3.81816E-5,0.001954011258923551
0.61,0.5349229574,0,0,0.6696718633,0.0024636163,0.015695911251023306,0.7119645476,8.015E-7,6.330481814206562E-4,0.8416754603,0.0015183549,0.012322154438246585,0.8589153886,4.1489E-5,0.002036884876471913,0.8471724033,3.66614E-5,0.00191471668922585
0.62,0.5338386297,0,0,0.674320519,0.0024679352,0.015709663268192606,0.7138332427,2.2292E-6,0.0010557461816175326,0.844520849,0.0015852702,0.012590751367571358,0.8630698442,3.86881E-5,0.0019669290785384206,0.8505738974,3.89832E-5,0.0019744163694621255
0.63,0.5336410403,0,0,0.6788589954,0.0024841991,0.01576134226517526,0.7155527174,8.178E-7,6.394528911499267E-4,0.8471808255,0.0017561942,0.01325214775045917,0.8670373559,4.04408E-5,0.0020109898060407965,0.8538756609,3.87819E-5,0.001969312062624916
0.64,0.5321751237,0,0,0.6837524295,0.0025539747,0.015981159845267802,0.7180820704,2.6128E-6,0.001142978564978364,0.8494227946,0.0019125792,0.013829603031179166,0.870945245,3.8924E-5,0.001972916622668074,0.857498008,3.64275E-5,0.0019085989625900986
0.65,0.5302139521,0,0,0.6887373686,0.0025962929,0.016113016167061955,0.7204326391,8.4656E-6,0.002057376970805302,0.8528097749,0.0019274415,0.013883232692712457,0.8745062411,4.21899E-5,0.002054018013552948,0.8613214195,3.44232E-5,0.0018553490237688433
0.66,0.5297107697,0,0,0.6936221719,0.002668848,0.016336609195301208,0.7217112482,5.7412E-6,0.001694284509756257,0.8563959777,0.0018881015,0.013740820572294801,0.8781314254,4.1395E-5,0.002034576122930769,0.8649219394,3.58255E-5,0.001892762531328217
0.67,0.5277760625,0,0,0.6983041346,0.0027214098,0.016496696032842456,0.7237047255,5.8794E-6,0.0017145553359399048,0.8598852873,0.0018693474,0.01367240798103977,0.8818130791,4.12331E-5,0.0020305935092972205,0.8685142517,3.99857E-5,0.0019996424680427246
0.68,0.5267150998,0,0,0.7028676152,0.0027919195,0.01670903797350404,0.724619031,5.1676E-6,0.001607420293513803,0.862978214,0.0019698811,0.014035245277514747,0.8856169283,4.29082E-5,0.002071429458127889,0.8721725702,3.83034E-5,0.0019571254430924964
0.69,0.5259839296,0,0,0.7076126575,0.002838183,0.01684690772812625,0.7263556123,4.6606E-6,0.0015265320173517489,0.8657396972,0.0022365196,0.014954997826813617,0.8889692783,3.93313E-5,0.001983212041109069,0.875854516,3.50926E-5,0.0018733018977196388
0.7,0.5243124366,0,0,0.7122008085,0.002874225,0.016953539453459267,0.7279679179,6.117E-6,0.0017488567694353932,0.8686029732,0.0024649549,0.015700174839790797,0.8928743005,3.52107E-5,0.0018764514382205578,0.8794938564,4.01049E-5,0.0020026207828742816
0.71,0.5243703723,0,0,0.7165519655,0.0029547491,0.017189383642236856,0.7298687398,5.0964E-6,0.0015963082409108837,0.8723660886,0.0024856338,0.01576589293379858,0.8961688519,3.08433E-5,0.001756226067452593,0.883150059,3.84795E-5,0.0019616192291064035
0.72,0.5261958838,0,0,0.7211624682,0.0030281169,0.01740148528143503,0.7317951322,3.121E-6,0.0012491997438360287,0.8759570777,0.0024932074,0.015789893603188086,0.8998530328,2.24045E-5,0.0014968132816086314,0.8858843386,3.63393E-5,0.0019062869668546758
0.73,0.5292996764,0,0,0.7260230064,0.0031079299,0.017629321881456474,0.7340547144,8.4663E-6,0.0020574620288112246,0.8788310587,0.0026402534,0.016248856575156297,0.903398627,2.20774E-5,0.0014858465600458212,0.8897889256,3.46972E-5,0.0018627184435657473
0.74,0.535174489,0,0,0.7308063626,0.0031887683,0.017857122668560016,0.7365276515,9.4711E-6,0.002176131889385384,0.8811505914,0.0029374155,0.017138889987394167,0.9073118627,2.04669E-5,0.0014306257372213042,0.893843478,3.15956E-5,0.0017775151194856262
0.75,0.5413545966,0,0,0.7357089818,0.0032514504,0.018031778614435126,0.7387046218,1.639E-6,9.052623929005336E-4,0.8841659188,0.0031345138,0.017704558170143644,0.9105588078,1.95869E-5,0.0013995320646558978,0.8974569857,3.01078E-5,0.0017351599349915846
0.76,0.5474496484,0,0,0.740265739,0.0032926364,0.01814562316372739,0.7413630486,9.407E-7,6.858206762704082E-4,0.8876896739,0.0030149735,0.017363679045640068,0.9142648935,2.12198E-5,0.0014567017539633843,0.9008572757,3.04532E-5,0.0017450845251734944
0.77,0.5538957119,0,0,0.7449682474,0.0032889074,0.018135345047723794,0.744520992,1.44E-7,2.6832815729997477E-4,0.8910278201,0.0028805916,0.01697230567719071,0.9174702466,1.79033E-5,0.001338032137132737,0.9034081817,2.79779E-5,0.0016726595589061151
0.78,0.5613952875,0,0,0.7489759743,0.0033240631,0.018232013328209257,0.7467502356,1.75E-8,9.354143466934853E-5,0.8940615296,0.0028765564,0.016960413910043586,0.9214532852,2.0194E-5,0.0014210559454152394,0.9062470794,3.57573E-5,0.0018909600736134013
0.79,0.5690212846,0,0,0.7525913537,0.003372301,0.01836382585410785,0.7494366467,1.2E-7,2.449489742783178E-4,0.8956892312,0.0030762134,0.017539137379016106,0.9253453434,2.19486E-5,0.0014815059905380064,0.9092975378,3.12993E-5,0.00176916081801514
0.8,0.5754551888,0,0,0.756835711,0.003388183,0.01840701768348148,0.7514659166,0.0,0.0,0.8983437896,0.0032469908,0.018019408425361805,0.9286081612,2.04426E-5,0.0014297762062644628,0.9121592343,3.58608E-5,0.0018936948011757334
0.81,0.5835408568,0,0,0.7607471526,0.0033738404,0.01836801676828503,0.7529507279,4.2737E-6,0.0014617968395095127,0.9016134262,0.0031833411,0.017841920019997848,0.9324959457,1.63353E-5,0.0012780962405077327,0.9146507859,3.47455E-5,0.0018640144849222605
0.82,0.5912675858,0,0,0.7651160181,0.0034941657,0.018692687607725113,0.7560292482,1.633E-7,2.85744641244591E-4,0.9050177157,0.003026644,0.017397252656669675,0.9356726408,1.92502E-5,0.0013874509000321416,0.917567718,3.58157E-5,0.0018925036327574116
0.83,0.5984508991,0,0,0.76870386,0.0034887788,0.018678272939434203,0.7575940788,4.687E-7,4.840970976983853E-4,0.9080963254,0.0030980664,0.017601324950128044,0.938872087,1.89374E-5,0.0013761322610853944,0.920658356,3.54412E-5,0.001882583331488941
0.84,0.6039603949,0,0,0.7726629794,0.0035049272,0.01872145079848247,0.7610261142,1.0127E-5,0.002250222211249369,0.9096181095,0.0033489793,0.018300216665384048,0.9420084774,1.73423E-5,0.0013169016667921717,0.9227208436,3.71132E-5,0.0019264786528793928
0.85,0.6106158495,0,0,0.7766835868,0.0034872975,0.018674307216065607,0.7627897561,4.148E-6,0.0014401388821915753,0.9120971024,0.0034064867,0.018456670068026898,0.9458647668,2.09981E-5,0.0014490721169079198,0.9244136512,3.19858E-5,0.0017884574358927304
0.86,0.6161645651,0,0,0.7809551775,0.0034808569,0.01865705469788841,0.7637031674,0.0,0.0,0.9156355619,0.0031137796,0.017645904907371567,0.948802352,1.93784E-5,0.001392063216955322,0.9266421735,4.03378E-5,0.00200842724538381
0.87,0.6241493821,0,0,0.7842854917,0.0034542638,0.018585649840670085,0.7664187551,0.0,0.0,0.9178825796,0.0030173002,0.017370377658531205,0.9515271366,1.91727E-5,0.001384655191735473,0.9280898809,4.88758E-5,0.002210787190120297
0.88,0.630378902,0,0,0.7879478872,0.0033449077,0.018289088823667515,0.77070117,3.3065E-6,0.0012857876963169308,0.9200754344,0.0029422641,0.01715302917854453,0.9538145065,2.10257E-5,0.0014500241377301275,0.9295216978,5.78185E-5,0.002404547774530587
0.89,0.6356835365,0,0,0.7927622914,0.0033287895,0.018244970539850153,0.7725827396,1.7489E-6,9.35120313114842E-4,0.92238639,0.0028432527,0.016861947396430817,0.9566298842,2.28239E-5,0.0015107580878486139,0.9304843783,5.97331E-5,0.002444035597122104
0.9,0.6414318085,0,0,0.7976136625,0.0032800291,0.018110850615031863,0.7741205394,1.02416E-5,0.0022629184695874484,0.9249125719,0.0028006159,0.016735040782740865,0.9583007693,1.88283E-5,0.0013721625268167032,0.9323390245,6.47166E-5,0.002543945754138637
0.91,0.6466285586,0,0,0.8024228632,0.0030365104,0.017425585786423364,0.7749714255,4.4146E-6,0.0014856984889270097,0.9267657161,0.0027674264,0.016635583548526334,0.9602285683,1.96905E-5,0.001403228420464751,0.9335314155,7.34541E-5,0.0027102416866397728
0.92,0.6500386,0,0,0.8095397294,0.002773651,0.016654281731734936,0.7782206237,1.62E-6,9.0E-4,0.9299048603,0.0025636298,0.016011339107020375,0.9627410591,1.82701E-5,0.0013516693382628756,0.9348932862,7.3521E-5,0.002711475613019597
0.93,0.6538348794,0,0,0.8161034405,0.0026978279,0.016425065905499435,0.7800470293,1.0794E-6,7.346427703312678E-4,0.9334998548,0.002388997,0.015456380559497104,0.9651484013,2.16881E-5,0.001472688018556544,0.9348222017,7.06134E-5,0.0026573181969798045
0.94,0.6623243093,0,0,0.8224202931,0.0026572468,0.016301063768969188,0.7860815823,1.90387E-5,0.0030853443892051987,0.934830308,0.0027038777,0.016443471956980375,0.9678436816,2.39696E-5,0.0015482118718056646,0.9361330092,7.728E-5,0.002779928056623049
0.95,0.6655697227,0,0,0.8315508068,0.0028855939,0.01698703593920964,0.7897984385,8.4607E-6,0.0020567814662720003,0.9381324649,0.0024371443,0.015611355802748203,0.9696009874,3.05126E-5,0.0017467856193591703,0.9375565588,9.40365E-5,0.00306653713494554
0.96,0.6719794273,0,0,0.841131103,0.0033823016,0.01839103477241017,0.7928020358,1.32169E-5,0.0025706905686993914,0.943084842,0.0018441483,0.013579942194280504,0.9713110507,5.84954E-5,0.0024185822293236177,0.9403598905,1.298785E-4,0.0036038659797500796
0.97,0.6682659388,0,0,0.850445503,0.0040222931,0.02005565531215572,0.7950651348,1.50328E-5,0.0027416053691222595,0.9453049958,0.0020547733,0.014334480457972656,0.9724468827,7.25332E-5,0.0026931988415265593,0.9394791007,1.991893E-4,0.004463062849658293
0.98,0.6803699732,0,0,0.8591983616,0.0044790483,0.0211637621891761,0.8001027703,1.32034E-5,0.002569377356481527,0.9514902294,0.0015230925,0.012341363376872102,0.9752312422,9.7517E-5,0.003122771205195795,0.9449126422,1.901751E-4,0.004360907015747985
0.99,0.6837782264,0,0,0.8665297747,0.0046483498,0.02156003200368682,0.7751539946,5.27046E-5,0.00513344913289301,0.9589322507,0.0010316135,0.010156837598386616,0.9751540065,1.381577E-4,0.003716957088802613,0.9542094409,3.308001E-4,0.005751522407154474
1.0,1.0,0,0,0.9,0.1,0.1,1.0,0.0,0.0,0.9,0.1,0.1,1.0,0.0,0.0,1.0,0.0,0.0

==> tables/acc_rej_sample_epistemic_entropy_diff_CiteSeer.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.6585888445,1.797648E-4,0.0013407639613295102,0.8565866292,1.14211E-4,0.001068695466444955,0.850188399,9.97479E-5,9.987387045669153E-4,0.8398042107,1.554369E-4,0.0012467433577124042,0.7990432245,3.405232E-4,0.001845327071280319,0.8160029542,2.614481E-4,0.0016169356820850975
0.02,0.6613059759,1.705727E-4,0.0013060348387389977,0.8614067167,1.083435E-4,0.0010408818376741907,0.8522462714,9.78795E-5,9.89340689550369E-4,0.838884328,1.620608E-4,0.0012730310286870467,0.797824623,3.432945E-4,0.0018528208224218553,0.817667914,2.739338E-4,0.001655094559232191
0.03,0.6630090415,1.628189E-4,0.001276005094033719,0.8659125221,1.043147E-4,0.0010213456809523404,0.8543778294,9.33097E-5,9.659694612150014E-4,0.8387820542,1.706974E-4,0.0013065121507280367,0.7969984972,3.329235E-4,0.0018246191383409307,0.8204524916,2.993713E-4,0.0017302349551433758
0.04,0.6642285764,1.617722E-4,0.001271897008409093,0.8701142853,1.037784E-4,0.0010187168399511221,0.856559999,9.40568E-5,9.698288508804015E-4,0.8400038111,1.866524E-4,0.0013662078904764091,0.7969561923,3.32557E-4,0.0018236145426048784,0.8238400006,3.2817E-4,0.0018115463008159633
0.05,0.6651270151,1.635321E-4,0.0012787967000270216,0.8740415698,9.91428E-5,9.957047755233476E-4,0.8590223247,9.19129E-5,9.587121570106431E-4,0.8424287945,2.019442E-4,0.001421070723081719,0.7978598934,3.444414E-4,0.001855913252283091,0.8275365657,3.553185E-4,0.0018849893898905637
0.06,0.6670038939,1.703044E-4,0.0013050072796731826,0.8776926088,9.79562E-5,9.897282455300545E-4,0.8614280182,8.5959E-5,9.271407660112891E-4,0.8458482528,2.133251E-4,0.0014605653015185593,0.7995019466,3.842113E-4,0.001960130862978286,0.8319260675,3.824627E-4,0.001955665359922295
0.07,0.6685017765,1.776582E-4,0.0013328848412372317,0.8810460079,9.60844E-5,9.802265044366021E-4,0.8637160838,8.34754E-5,9.136487289981856E-4,0.8496460885,2.209852E-4,0.0014865570961116832,0.8016437292,4.255181E-4,0.002062809007155049,0.8360243797,4.045074E-4,0.0020112369328351147
0.08,0.6703895032,1.893922E-4,0.0013761983868614293,0.8841971409,9.27389E-5,9.630103841600048E-4,0.8660651833,7.77219E-5,8.816002495462442E-4,0.8536486489,2.261851E-4,0.0015039451452762498,0.8042766315,4.804515E-4,0.0021919203908901436,0.8403259146,4.066462E-4,0.0020165470487940517
0.09,0.6724276543,1.80143E-4,0.0013421736102308078,0.8872909963,9.1358E-5,9.558137893962401E-4,0.8684807068,7.60825E-5,8.722528303192831E-4,0.8578175235,2.343686E-4,0.0015309101867843195,0.8074115759,5.351216E-4,0.0023132695476316633,0.8445056283,4.042192E-4,0.002010520330660697
0.1,0.6741974831,1.770286E-4,0.0013305209506054385,0.8901422209,9.19103E-5,9.586985970574903E-4,0.8706460774,7.49246E-5,8.655899722154826E-4,0.8618082112,2.261394E-4,0.0015037932038681383,0.8106054437,5.824474E-4,0.0024133947045603624,0.8488703787,4.030659E-4,0.002007650118920127
0.11,0.6760887444,1.733037E-4,0.001316448631736157,0.8928923613,9.08849E-5,9.533357226077286E-4,0.8728882486,7.44331E-5,8.627461967461809E-4,0.86582991,2.268576E-4,0.0015061792721983661,0.8142481524,6.319682E-4,0.002513897770395606,0.853032046,3.921596E-4,0.0019803019971711385
0.12,0.6782626808,1.585984E-4,0.001259358566890304,0.8956275982,9.3298E-5,9.659088983957027E-4,0.8750041568,7.41156E-5,8.609041758523419E-4,0.8696758121,2.2335E-4,0.0014944898795241138,0.8177140492,6.926054E-4,0.0026317397287725854,0.8573025799,3.880756E-4,0.0019699634514376146
0.13,0.6795292139,1.541989E-4,0.0012417684969429688,0.8979865479,9.0796E-5,9.528693509605606E-4,0.8770912123,7.12862E-5,8.443115538709629E-4,0.8736359817,2.171133E-4,0.001473476501339604,0.8212568307,7.286534E-4,0.0026993580718385622,0.8611853701,3.848342E-4,0.0019617191440162887
0.14,0.6815901399,1.421432E-4,0.0011922382312272997,0.9003146237,9.41953E-5,9.705426317272209E-4,0.8792091829,6.64995E-5,8.154722558125445E-4,0.877563777,2.19675E-4,0.0014821437177278054,0.8248426908,7.622722E-4,0.002760927742625656,0.8651360542,3.759533E-4,0.0019389515207967423
0.15,0.6830894947,1.325789E-4,0.0011514291120168884,0.9027882975,9.35696E-5,9.673138063730921E-4,0.8811144572,6.56869E-5,8.104745523457229E-4,0.881488812,2.134487E-4,0.0014609883640878184,0.8286230671,8.001027E-4,0.002828608668586024,0.8689931178,3.741726E-4,0.0019343541557843022
0.16,0.6848498106,1.236347E-4,0.0011119114173350321,0.9048410994,9.36285E-5,9.676182098327832E-4,0.8831867641,6.28584E-5,7.928328953821228E-4,0.8851719612,2.050987E-4,0.001432126740201439,0.8320896798,8.32495E-4,0.0028852989446502765,0.8725990427,3.76956E-4,0.0019415354748239858
0.17,0.6871365666,1.129807E-4,0.0010629237978331278,0.9069779742,9.26132E-5,9.623575219220766E-4,0.8851938331,5.96895E-5,7.725898006057289E-4,0.8886211437,2.013736E-4,0.00141906166180332,0.835704847,8.389211E-4,0.0028964134718648163,0.8763788545,3.753689E-4,0.0019374439346726913
0.18,0.6879571855,1.165895E-4,0.0010797661783923406,0.9089027685,9.59112E-5,9.793426366701287E-4,0.8872792143,5.80194E-5,7.617046671775092E-4,0.8922167671,1.972043E-4,0.0014042944847858657,0.8394112408,8.537307E-4,0.00292186704009611,0.880066902,3.70946E-4,0.0019259958463091244
0.19,0.6889841974,1.223591E-4,0.0011061604766036436,0.9106681722,1.014406E-4,0.0010071772435872447,0.8890790051,5.61921E-5,7.496139006181782E-4,0.8953814894,1.928734E-4,0.0013887886808294485,0.8431151247,8.793468E-4,0.002965378222082303,0.8834130919,3.745978E-4,0.0019354529185697078
0.2,0.6903107882,1.245506E-4,0.0011160224012088647,0.9122349155,1.02296E-4,0.00101141485059297,0.8910511893,5.37097E-5,7.328690196754124E-4,0.8988254118,1.917625E-4,0.001384783376561114,0.8468053007,8.924192E-4,0.0029873386148878403,0.8867550308,3.727065E-4,0.00193056079935339
0.21,0.6913425922,1.233164E-4,0.001110479175851578,0.9139166677,1.108947E-4,0.0010530655250268143,0.8930787039,5.34208E-5,7.308953413451203E-4,0.9023009247,1.853041E-4,0.001361264485689684,0.8505879623,8.89077E-4,0.002981739425234875,0.8902037042,3.566994E-4,0.0018886487232939852
0.22,0.692592597,1.228434E-4,0.0011083474184568664,0.9155086732,1.124667E-4,0.001060503182456328,0.8948335654,5.48994E-5,7.409412932209946E-4,0.9051711208,1.80218E-4,0.0013424529786923638,0.8541068864,8.951425E-4,0.002991893213334995,0.8935911888,3.506532E-4,0.0018725736300610452
0.23,0.6937796772,1.168645E-4,0.001081038852215775,0.9167521363,1.131885E-4,0.0010639008412441453,0.8968613487,5.75478E-5,7.586026627952211E-4,0.9083855647,1.734494E-4,0.0013170018982522386,0.8574169046,8.937656E-4,0.0029895912764122123,0.8967426395,3.392274E-4,0.0018418126940598493
0.24,0.6948026896,1.306033E-4,0.0011428180082585328,0.9182338762,1.189224E-4,0.0010905154744431645,0.8984696835,5.7662E-5,7.593549894482816E-4,0.9114821911,1.697995E-4,0.0013030713717981837,0.8609384,9.032926E-4,0.0030054826567458342,0.9001539928,3.328379E-4,0.0018243845537605277
0.25,0.6969283283,1.193469E-4,0.0010924600679201048,0.919561187,1.220255E-4,0.0011046515287637094,0.8998781043,5.90385E-5,7.683651475698257E-4,0.9144466132,1.68919E-4,0.0012996884242002004,0.8642467093,8.984111E-4,0.0029973506635026874,0.9033593392,3.207814E-4,0.001791037129710046
0.26,0.698616606,1.164656E-4,0.0010791922905580822,0.9210622519,1.244491E-4,0.0011155675685497494,0.9014772725,5.8507E-5,7.648986861016301E-4,0.9172776681,1.598983E-4,0.0012645089956184574,0.8676976281,8.836874E-4,0.002972688009193027,0.9063784552,3.125078E-4,0.0017677890145602784
0.27,0.7013527095,1.205623E-4,0.0010980086520606292,0.9223897779,1.277433E-4,0.001130235816102109,0.9029358709,6.17651E-5,7.859077554013575E-4,0.9201853698,1.601535E-4,0.001265517680635083,0.8713126236,8.812084E-4,0.0029685154538927365,0.9094438845,3.068442E-4,0.0017516968915882677
0.28,0.7040629685,1.102842E-4,0.001050162844515078,0.9236922318,1.326998E-4,0.0011519539921368389,0.9043727791,6.46309E-5,8.039334549575606E-4,0.9227171159,1.53682E-4,0.0012396854439735913,0.8746317935,8.777018E-4,0.0029626032471459962,0.9122447962,2.867563E-4,0.001693388024051192
0.29,0.7055097818,1.076209E-4,0.0010374049354037217,0.9248918664,1.307783E-4,0.0011435834031674297,0.9058753878,6.83958E-5,8.270175330668631E-4,0.9252059782,1.504821E-4,0.0012267114575155804,0.8779042238,8.571713E-4,0.0029277487938687637,0.9147682828,2.815768E-4,0.0016780250296107029
0.3,0.707889241,9.82363E-5,9.911422703123907E-4,0.9257314515,1.324619E-4,0.0011509209355989663,0.9072988474,6.54813E-5,8.092051655791626E-4,0.9276332289,1.498002E-4,0.0012239289195047234,0.8807784736,8.371308E-4,0.00289332127493647,0.9177951956,2.628031E-4,0.001621120291650191
0.31,0.709485966,1.118236E-4,0.0010574667843483313,0.9268256515,1.34114E-4,0.0011580759905981991,0.9084154761,6.81125E-5,8.253029746705145E-4,0.9298622143,1.411702E-4,0.001188150663846972,0.8838420784,8.313191E-4,0.0028832604807751934,0.9200158983,2.493063E-4,0.0015789436342061108
0.32,0.7119892359,1.197989E-4,0.0010945268384100959,0.9279139835,1.376038E-4,0.0011730464611429507,0.909521513,6.8469E-5,8.274599688202445E-4,0.9320322621,1.336066E-4,0.0011558832120936785,0.8867741919,8.17599E-4,0.002859368811468713,0.9225483942,2.386556E-4,0.0015448482126086045
0.33,0.7146834016,9.51498E-5,9.754475895710645E-4,0.9292521858,1.4265E-4,0.001194361754243663,0.9108024019,7.00348E-5,8.368679704708503E-4,0.9341812211,1.309262E-4,0.0011442298720099908,0.8898253268,7.943555E-4,0.0028184313012738133,0.9254421377,2.278721E-4,0.0015095433084214578
0.34,0.7163434923,1.027889E-4,0.0010138486080278457,0.9303601122,1.419059E-4,0.0011912426285186407,0.9119224423,7.19837E-5,8.484320833160425E-4,0.9360055441,1.271917E-4,0.0011277929774564123,0.8926703614,7.7131E-4,0.0027772468381474483,0.9277950162,2.269705E-4,0.0015065540149626232
0.35,0.7179415226,9.40721E-5,9.699077275699994E-4,0.9314285654,1.443138E-4,0.001201306788459967,0.9133183169,7.49808E-5,8.659145454373659E-4,0.9378233963,1.223863E-4,0.0011062834175743575,0.895174343,7.677018E-4,0.002770743221592358,0.9299999946,2.191634E-4,0.0014804168331925978
0.36,0.719485724,9.42185E-5,9.706621451359891E-4,0.9323142844,1.474426E-4,0.0012142594450940047,0.9146171457,7.21613E-5,8.494780750555013E-4,0.9395428562,1.183428E-4,0.001087854769718826,0.8978971457,7.334728E-4,0.002708270296702307,0.9320342845,2.134642E-4,0.001461041409406318
0.37,0.7214741766,9.59968E-5,9.797795670455677E-4,0.933267557,1.457003E-4,0.0012070637928460947,0.9156993598,6.98348E-5,8.356721845317098E-4,0.9412942517,1.121888E-4,0.0010591921449859794,0.9002901906,7.227595E-4,0.002688418680191015,0.9338653505,2.023474E-4,0.001422488664278208
0.38,0.7240566075,1.03833E-4,0.0010189847888953003,0.9341745275,1.496709E-4,0.0012234005885236447,0.9169221693,7.37063E-5,8.585237329276343E-4,0.9427594364,1.101798E-4,0.0010496656610559385,0.9027771211,6.9842E-4,0.0026427637049119624,0.9357959902,1.979027E-4,0.0014067789449661238
0.39,0.7264987946,1.110064E-4,0.0010535957479033409,0.9352338094,1.489504E-4,0.0012204523751461996,0.9177098322,7.41985E-5,8.613855118354383E-4,0.9443405265,1.085079E-4,0.0010416712533232353,0.9049280578,6.718205E-4,0.0025919500380987286,0.9376738632,1.851576E-4,0.001360726276662577
0.4,0.7290676475,1.178582E-4,0.0010856251655152437,0.9360572803,1.476865E-4,0.0012152633459460546,0.9186837274,7.56001E-5,8.69483179825809E-4,0.9459049338,1.117938E-4,0.0010573258721888914,0.9070140177,6.485569E-4,0.002546678032260851,0.9394454569,1.804808E-4,0.0013434314273531047
0.41,0.7322180986,1.136961E-4,0.0010662837333468048,0.937019828,1.487226E-4,0.0012195187575433188,0.9193556392,7.56645E-5,8.698534359304445E-4,0.947317223,1.088077E-4,0.0010431092943694827,0.9092626995,6.42436E-4,0.0025346321232084155,0.9412825263,1.770325E-4,0.0013305356064382493
0.42,0.7348675847,1.094813E-4,0.0010463331209514491,0.9379823452,1.474517E-4,0.0012142969159147196,0.9201513249,7.59727E-5,8.716231984062838E-4,0.9485371995,1.083732E-4,0.0010410244953890373,0.9118852448,6.173405E-4,0.0024846337758309576,0.9431967193,1.671009E-4,0.0012926751332024609
0.43,0.7376523435,1.157522E-4,0.0010758819637859908,0.9386465681,1.490114E-4,0.0012207022568996913,0.9208980113,7.70507E-5,8.777852812618813E-4,0.9496151358,1.059222E-4,0.0010291851145445118,0.91379089,5.877623E-4,0.002424380951913292,0.9449069905,1.617746E-4,0.0012719064431002776
0.44,0.7392950416,1.133539E-4,0.0010646778855597594,0.9395561349,1.480921E-4,0.001216930975856889,0.9213250649,7.92274E-5,8.900977474412572E-4,0.9508159256,1.047308E-4,0.0010233806720863943,0.9156723213,5.639439E-4,0.0023747503026634188,0.9463642287,1.576642E-4,0.0012556440578444196
0.45,0.7417553186,1.13095E-4,0.0010634613298094106,0.9402393627,1.452739E-4,0.0012052962291486686,0.9217220747,8.186E-5,9.047651629014018E-4,0.9520944148,1.024238E-4,0.0010120464416221223,0.9175731355,5.349072E-4,0.00231280608785086,0.9477526599,1.521676E-4,0.0012335623210847516
0.46,0.7445497692,1.045193E-4,0.0010223468100405068,0.9410561913,1.43545E-4,0.0011981026667193424,0.9221394718,8.75302E-5,9.35575758557264E-4,0.9531211847,1.025055E-4,0.001012449998765371,0.9197698057,5.111744E-4,0.002260916628272701,0.9492146188,1.508949E-4,0.001228392852470251
0.47,0.746137929,1.230759E-4,0.001109395781495495,0.9417655152,1.467738E-4,0.001211502373088885,0.9225931048,9.4636E-5,9.72810361786921E-4,0.9541310287,9.96456E-5,9.982264272197967E-4,0.9213103473,4.855165E-4,0.0022034438953601704,0.9504551703,1.484112E-4,0.0012182413553971972
0.48,0.7491561174,1.468286E-4,0.00121172851744935,0.9425035155,1.425484E-4,0.0011939363467120012,0.9230661064,9.51913E-5,9.756602892400612E-4,0.9551336199,9.661E-5,9.829038610159185E-4,0.9231082994,4.573262E-4,0.0021385186461660793,0.9516596353,1.463299E-4,0.0012096689629811951
0.49,0.7519713223,1.282389E-4,0.0011324261565329547,0.9433118266,1.424679E-4,0.0011935991789541413,0.9233046609,9.75675E-5,9.877626233058224E-4,0.9560430127,9.73327E-5,9.865733627054806E-4,0.9247455192,4.398188E-4,0.0020971857333102377,0.9527526885,1.484621E-4,0.0012184502451885347
0.5,0.755157274,1.411626E-4,0.0011881186809405868,0.9441477704,1.423608E-4,0.001193150451535765,0.9235040194,1.016457E-4,0.0010081949216297413,0.9567739576,9.96224E-5,9.981102143551083E-4,0.926393562,4.374242E-4,0.0020914688618289302,0.9538917357,1.468695E-4,0.0012118972728742316
0.51,0.7579104483,1.136359E-4,0.001066001407128527,0.9447164202,1.405644E-4,0.0011855985829951046,0.9235298508,1.070457E-4,0.0010346289189849664,0.9575597012,9.93073E-5,9.965304812197167E-4,0.9278582072,4.211311E-4,0.00205214789915347,0.9549626839,1.430363E-4,0.0011959778426041177
0.52,0.7612338126,1.317696E-4,0.0011479094040907584,0.9453008384,1.404251E-4,0.0011850109704133545,0.9237776101,1.101133E-4,0.0010493488457133785,0.9583092141,9.84294E-5,9.92115920646373E-4,0.9294211745,4.088996E-4,0.002022126603355982,0.9562376219,1.46191E-4,0.001209094702659804
0.53,0.7642023265,1.592083E-4,0.0012617777141794826,0.9460855997,1.409065E-4,0.0011870404373904033,0.9239143914,1.108923E-4,0.0010530541296628585,0.9589805424,9.89812E-5,9.948929590664515E-4,0.9309883201,3.839069E-4,0.0019593542303524393,0.9572684795,1.375666E-4,0.0011728878889305662
0.54,0.7674880743,1.415775E-4,0.0011898634375423088,0.9467647046,1.418674E-4,0.0011910810215934094,0.9239586657,1.159763E-4,0.0010769229313186714,0.95974563,9.59512E-5,9.795468340002941E-4,0.9326788586,3.667708E-4,0.0019151261055084597,0.9581081086,1.354725E-4,0.0011639265440739806
0.55,0.7709991813,1.584439E-4,0.0012587450099205955,0.9474411064,1.418404E-4,0.0011909676737846414,0.9239886266,1.166273E-4,0.0010799412021031515,0.9602437049,9.84107E-5,9.9202167315034E-4,0.9339967495,3.422509E-4,0.0018500024324308332,0.9591795272,1.243878E-4,0.0011152927866708365
0.56,0.7741479576,1.520244E-4,0.0012329817516897807,0.9484788036,1.399138E-4,0.0011828516390486171,0.9238985872,1.229448E-4,0.0011088047618945365,0.9608478761,9.74847E-5,9.87343405305368E-4,0.9353699094,3.264574E-4,0.0018068132166884324,0.9600831276,1.239025E-4,0.0011131149985513626
0.57,0.7762754977,1.3344E-4,0.001155162326255492,0.949226191,1.430424E-4,0.0011960033444769291,0.9239625829,1.263149E-4,0.0011238990168160126,0.9613860542,9.7449E-5,9.871626005881705E-4,0.9364200699,3.16078E-4,0.00177785826206703,0.9607823116,1.262871E-4,0.0011237753334185619
0.58,0.779895556,1.327155E-4,0.0011520221352040072,0.9498868579,1.443487E-4,0.001201452038160492,0.9238033062,1.362262E-4,0.0011671598005414683,0.9620191461,9.52643E-5,9.760343231669672E-4,0.9375195801,3.116038E-4,0.001765230296590221,0.9616536123,1.189109E-4,0.0010904627458102362
0.59,0.7821587861,1.241052E-4,0.0011140251343663662,0.9504014289,1.463417E-4,0.0012097177356722518,0.9239785928,1.325255E-4,0.0011511972029152953,0.9626940244,9.61579E-5,9.806013461136998E-4,0.9389473695,2.944729E-4,0.001716021270264445,0.9622301501,1.233402E-4,0.0011105863316284781
0.6,0.7853747666,1.420037E-4,0.0011916530535352981,0.9510420454,1.446796E-4,0.0012028283335538783,0.923775143,1.402839E-4,0.0011844150454971435,0.9633180952,9.63087E-5,9.813699608200773E-4,0.9401279742,2.804279E-4,0.001674598160753797,0.9629067606,1.207591E-4,0.0010989044544454263
0.61,0.7884723485,1.916865E-4,0.0013845089382160014,0.9519681346,1.397098E-4,0.0011819890016408782,0.9237207115,1.420791E-4,0.0011919693788013182,0.963805061,9.67041E-5,9.833824281529542E-4,0.9416213691,2.67363E-4,0.00163512384852035,0.9638238055,1.15677E-4,0.0010755324262894169
0.62,0.7921077967,1.91031E-4,0.001382139645621961,0.9528970164,1.336885E-4,0.0011562374323641318,0.9235707408,1.519398E-4,0.0012326386331768123,0.9644465852,9.84503E-5,9.922212454891298E-4,0.9426178998,2.550847E-4,0.0015971371262355654,0.9642637151,1.165248E-4,0.001079466534914353
0.63,0.7958497941,1.851301E-4,0.001360625223931998,0.9537450582,1.399088E-4,0.001182830503495746,0.9235177886,1.64E-4,0.0012806248474865698,0.9650296438,9.91987E-5,9.9598544166067E-4,0.9435968387,2.456779E-4,0.0015674115605034946,0.9648122519,1.16163E-4,0.001077789404290096
0.64,0.7997969508,1.813554E-4,0.0013466825906649272,0.9547005051,1.39711E-4,0.0011819940778193434,0.9232690352,1.710563E-4,0.0013078849337766682,0.9655634552,9.87938E-5,9.939507030029206E-4,0.9446091366,2.283198E-4,0.0015110254795998642,0.965390864,1.152101E-4,0.001073359678765697
0.65,0.8033437848,1.722264E-4,0.001312350562921356,0.9554022968,1.396261E-4,0.0011816348843868819,0.9229258096,1.881154E-4,0.001371551676022453,0.9660606056,9.36259E-5,9.676047746885088E-4,0.9454858929,2.241129E-4,0.001497040079623789,0.9662382436,1.137919E-4,0.0010667328625293213
0.66,0.8072043061,2.11983E-4,0.00145596359844606,0.9562580562,1.430394E-4,0.0011959908026402209,0.9222795779,1.970235E-4,0.0014036505975491196,0.9669354832,9.08235E-5,9.53013641035636E-4,0.9462795621,2.202136E-4,0.0014839595681823679,0.9671182787,1.181007E-4,0.001086741459593771
0.67,0.8102990091,2.055004E-4,0.001433528513842679,0.9570764118,1.373078E-4,0.0011717841098086285,0.9219601333,2.06786E-4,0.001438005563271575,0.9674750841,9.19079E-5,9.586860800074235E-4,0.9472978967,2.127976E-4,0.001458758376154187,0.9676965684,1.199882E-4,0.0010953912543014027
0.68,0.8146285772,2.263366E-4,0.0015044487362485968,0.9576914257,1.408232E-4,0.0011866895128886915,0.9215314311,2.189858E-4,0.0014798168805632676,0.968182857,9.15268E-5,9.566963990733947E-4,0.9482514286,2.04364E-4,0.001429559372673972,0.9683771461,1.168665E-4,0.0010810481025375328
0.69,0.8169811308,2.610658E-4,0.0016157530751943502,0.958278299,1.341676E-4,0.001158307385800505,0.9209905648,2.225553E-4,0.0014918287435225265,0.968773582,9.69635E-5,9.847004620695573E-4,0.9491037744,1.933585E-4,0.0013905340700608526,0.9686910361,1.221041E-4,0.0011050072397952874
0.7,0.8218026876,2.575016E-4,0.0016046856389959998,0.9589524955,1.372544E-4,0.0011715562299778872,0.9205602902,2.318768E-4,0.0015227501436545655,0.9692935437,9.80457E-5,9.901802866145134E-4,0.949683311,1.886315E-4,0.001373431833037228,0.9692448252,1.21306E-4,0.0011013900308246847
0.71,0.8274905384,2.829861E-4,0.0016822190701570351,0.9596973509,1.370765E-4,0.001170796737269113,0.920063051,2.424469E-4,0.0015570706470806005,0.9696721321,1.031667E-4,0.0010157100964350014,0.9500126123,1.878539E-4,0.0013705980446505825,0.9695586401,1.156842E-4,0.0010755658975627666
0.72,0.8326370716,3.1427E-4,0.001772766200038798,0.9603002626,1.32008E-4,0.0011489473443113047,0.9195300233,2.560395E-4,0.0016001234327388623,0.9699608386,1.024463E-4,0.0010121575964245884,0.9508616191,1.758864E-4,0.0013262217009233411,0.9698825067,1.152805E-4,0.0010736875709441737
0.73,0.838971591,3.247143E-4,0.0018019830742823308,0.9612855232,1.299854E-4,0.001140111398065996,0.9189851141,2.680301E-4,0.001637162484300199,0.9702571064,1.020968E-4,0.001010429611600927,0.9514614308,1.789538E-4,0.0013377361473773518,0.9701082528,1.130136E-4,0.0010630785483678993
0.74,0.8448663771,4.207102E-4,0.0020511221319073126,0.9620393807,1.288998E-4,0.0011353404775660911,0.9181434596,2.947255E-4,0.0017167571173581893,0.9707032335,9.85904E-5,9.929269862381624E-4,0.9521518981,1.80391E-4,0.0013430971669987247,0.970464136,1.193288E-4,0.0010923772242224753
0.75,0.8533625722,3.733578E-4,0.0019322468786363714,0.962719301,1.234732E-4,0.0011111849531018677,0.9172807032,3.087015E-4,0.001756990324389978,0.9710672528,9.56565E-5,9.780414101662567E-4,0.9526461995,1.838559E-4,0.0013559347329425557,0.9709064317,1.130669E-4,0.0010633292058436089
0.76,0.8578386545,3.110549E-4,0.0017636748566558407,0.963196348,1.199713E-4,0.001095314110198531,0.9165296799,3.283026E-4,0.001811912249530865,0.9716438377,9.48982E-5,9.741570715238893E-4,0.9531963462,1.786606E-4,0.001336639816854189,0.9713394183,1.179436E-4,0.0010860184160501147
0.77,0.8662957013,2.524457E-4,0.0015888539895157138,0.9640540504,1.219295E-4,0.0011042169170955496,0.9162321156,3.453133E-4,0.0018582607459665073,0.9723847389,9.01569E-5,9.495098735663575E-4,0.9541176444,1.766738E-4,0.0013291869695419075,0.9717647064,1.179071E-4,0.0010858503580143998
0.78,0.8705980003,2.541362E-4,0.0015941649851881705,0.9649169445,1.194759E-4,0.0010930503190612955,0.9153488362,3.582096E-4,0.001892642597005573,0.972790696,9.29695E-5,9.642069279983421E-4,0.9547009987,1.780955E-4,0.0013345242598019715,0.9722757506,1.140361E-4,0.0010678768655608191
0.79,0.8773912966,2.280194E-4,0.0015100311255070208,0.965426085,1.177616E-4,0.0010851801693728097,0.9147304374,3.733032E-4,0.0019321055871768498,0.9735304368,9.05894E-5,9.517846395062277E-4,0.9553217381,1.846331E-4,0.0013587976302599294,0.9727478236,1.134096E-4,0.0010649394348975908
0.8,0.8822669089,2.786608E-4,0.001669313631406633,0.9661425948,1.250759E-4,0.0011183733723582657,0.9143327272,3.897834E-4,0.001974293291281718,0.9739305252,8.8018E-5,9.381790873815084E-4,0.9561974382,1.874922E-4,0.0013692779118937104,0.9728519118,1.158864E-4,0.0010765054574873273
0.81,0.8890384674,2.194692E-4,0.0014814492903910009,0.9668269211,1.216585E-4,0.0011029891205265807,0.9133846164,3.990287E-4,0.0019975702741080225,0.9747884601,8.33703E-5,9.130733814978947E-4,0.956788463,1.963014E-4,0.0014010760150684187,0.9729423082,1.170174E-4,0.0010817458111774688
0.82,0.8959432006,2.057654E-4,0.001434452508799089,0.9677281916,1.188682E-4,0.001090266939790435,0.9132251519,4.101579E-4,0.0020252355418567984,0.9750507087,8.88959E-5,9.428462228804865E-4,0.9577281946,1.876597E-4,0.0013698894115949651,0.9732048631,1.193004E-4,0.0010922472247618669
0.83,0.9015053689,1.539552E-4,0.0012407868471256457,0.9681290323,1.287831E-4,0.0011348264184446889,0.9128387094,4.261794E-4,0.0020644112962295087,0.9755053836,8.6694E-5,9.310961282273705E-4,0.9581935459,1.924036E-4,0.0013870962475617905,0.9732688236,1.23259E-4,0.001110220698780202
0.84,0.9059360683,1.654122E-4,0.0012861267433655207,0.9692465782,1.169358E-4,0.0010813685773130271,0.9130136973,4.569684E-4,0.0021376819220828903,0.9760958934,8.22906E-5,9.071416647911174E-4,0.9589041102,2.061861E-4,0.0014359181731561168,0.9734018314,1.251411E-4,0.0011186648291601914
0.85,0.9109489083,1.173462E-4,0.0010832645106344065,0.969902674,1.246958E-4,0.0011166727363019122,0.9127980524,4.848026E-4,0.0022018233353291537,0.9765450132,8.72466E-5,9.340588846534248E-4,0.9594403929,2.083402E-4,0.0014433994596091547,0.973503648,1.232895E-4,0.0011103580503603332
0.86,0.9130548239,1.530825E-4,0.0012372651292265535,0.9706527454,1.202462E-4,0.001096568283327582,0.9126109672,4.902082E-4,0.002214064588037124,0.9776240242,9.23075E-5,9.607679220290403E-4,0.9600261074,2.196216E-4,0.0014819635623050924,0.9730809397,1.358877E-4,0.001165708797255987
0.87,0.9182584465,1.866521E-4,0.0013662067925464285,0.9712921417,1.328746E-4,0.0011527124533030775,0.9116573203,5.278412E-4,0.0022974794884829766,0.9788202298,9.74618E-5,9.872274307372137E-4,0.960589897,2.240328E-4,0.0014967725278077493,0.9734831524,1.404844E-4,0.001185261152657928
0.88,0.9206686914,2.719241E-4,0.001649012128518162,0.9732522804,1.265415E-4,0.0011249066627947405,0.9112765974,5.01816E-4,0.002240124996512471,0.9793921,1.029465E-4,0.0010146255466919802,0.9613069892,2.334587E-4,0.0015279355352893656,0.9740425533,1.600282E-4,0.001265022529443646
0.89,0.9275747597,2.472379E-4,0.0015723800431193472,0.9748172748,1.362796E-4,0.0011673885385765958,0.9108305645,5.000771E-4,0.0022362403716953147,0.9802325529,1.097887E-4,0.0010478010307305486,0.9618936878,2.587558E-4,0.0016085888225398062,0.9741528189,1.75167E-4,0.0013235067056875836
0.9,0.9339416027,2.29249E-4,0.0015140970906781374,0.9759489065,1.254204E-4,0.0011199124965817642,0.9108759123,4.957078E-4,0.0022264496401221386,0.9803649622,1.26412E-4,0.0011243309121428619,0.9622262764,2.812974E-4,0.0016771922966672605,0.9747080314,2.083424E-4,0.0014434070804869984
0.91,0.9384615421,2.251031E-4,0.001500343627306758,0.9766801482,1.43751E-4,0.0011989620511092085,0.9115789485,5.095194E-4,0.0022572536410425835,0.9807692194,1.345637E-4,0.001160015948166231,0.9625910884,3.268664E-4,0.0018079446894194524,0.9752226627,2.404943E-4,0.001550787864280605
0.92,0.9442922354,1.658759E-4,0.0012879281812275092,0.9771232891,1.615348E-4,0.0012709634141075815,0.9102283102,5.312479E-4,0.0023048815587791054,0.9814611876,1.507201E-4,0.0012276811475297647,0.963150683,4.120583E-4,0.002029921919680656,0.9752968067,2.729891E-4,0.0016522381789560486
0.93,0.9473958373,1.956137E-4,0.0013986196766812627,0.9772916657,1.674295E-4,0.0012939455166273424,0.9094791663,5.117253E-4,0.002262134611379261,0.9829687494,1.544608E-4,0.001242822593936882,0.9645312476,4.683856E-4,0.002164221800093512,0.9755729151,3.248057E-4,0.0018022366659237628
0.94,0.9509090841,2.240586E-4,0.001496858710767319,0.9783030403,2.019684E-4,0.0014211558675951066,0.9074545479,5.534539E-4,0.0023525600948753676,0.9843030411,1.581248E-4,0.0012574768387529052,0.9645454597,5.308365E-4,0.0023039889322650836,0.9752727365,3.485212E-4,0.0018668722505838474
0.95,0.9540145874,3.439475E-4,0.001854582163183934,0.9789781052,2.521675E-4,0.001587978274410579,0.9010219032,6.795215E-4,0.0026067633187537376,0.985547452,2.055615E-4,0.001433741608519471,0.9661313885,5.60262E-4,0.00236698542454321,0.9754014623,4.172528E-4,0.0020426766753453666
0.96,0.9536363661,4.123048E-4,0.0020305289951143275,0.9792727327,3.190251E-4,0.0017861273750771527,0.8930909139,7.431672E-4,0.0027261093154897515,0.9870909137,2.590868E-4,0.0016096173458309897,0.9665454572,6.058604E-4,0.0024614231655690575,0.975181821,4.655734E-4,0.0021577149950816024
0.97,0.9554216921,5.499916E-4,0.002345189970983161,0.9801204872,3.735278E-4,0.001932686730952536,0.8777108479,9.600286E-4,0.0030984328296737368,0.9884337378,2.724883E-4,0.0016507219632633473,0.9679518121,6.164713E-4,0.002482884008567456,0.9750602448,6.341688E-4,0.002518270835315376
0.98,0.9527272582,0.0010431586,0.0032297965880222243,0.9814545476,5.274565E-4,0.0022966421140438926,0.849636367,0.0019491109,0.004414873610874948,0.9889090949,3.465731E-4,0.001861647388739339,0.9678181791,8.738961E-4,0.002956173371099875,0.9758181822,0.0011089742,0.0033301264240265713
0.99,0.9428571403,0.0014739234,0.003839171004266416,0.985000003,7.519068E-4,0.002742091902179794,0.8453571427,0.0101024269,0.010051082976475719,0.9900000024,4.658833E-4,0.0021584329964119803,0.9664285684,0.0020310251,0.0045066895832750675,0.9750000006,0.0017393323,0.004170530302011964
1.0,1.0,0.0,0.0,0.99,0.01,0.01,0.93,0.0657575758,0.02564324000589629,0.97,0.0293939394,0.017144660801544018,0.93,0.0657575758,0.02564324000589629,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_epistemic_entropy_diff_Computers.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.6447550893,1.313107E-4,0.0011459088096353917,0.7592646864,0.0086615473,0.009306743415395096,0.8493203747,4.86224E-5,6.97297640896626E-4,0.8575599486,4.76246E-5,6.901057889918037E-4,0.8628207731,8.77401E-5,9.366968559784964E-4,0.8591783148,0.0023690121,0.004867249839488415
0.02,0.6484844983,1.300454E-4,0.0011403744998902772,0.7625901273,0.0088176384,0.009390228112245196,0.8514420187,4.81485E-5,6.938912018465142E-4,0.8581836963,4.91478E-5,7.010549193893443E-4,0.8629288173,9.27163E-5,9.62893036634911E-4,0.8609609669,0.0023420557,0.004839479000884289
0.03,0.6521401286,1.339478E-4,0.0011573581986576154,0.7655909944,0.008956327,0.009463787296848974,0.8535088742,4.9357E-5,7.025453722002587E-4,0.8586103684,4.81377E-5,6.938133754836383E-4,0.8630762076,9.69076E-5,9.844165784869737E-4,0.863101728,0.0023177118,0.0048142619372028355
0.04,0.6547585607,1.38444E-4,0.0011766222843376712,0.7681586993,0.009051155,0.009513755830375299,0.855465306,5.05266E-5,7.108206524855619E-4,0.8590553194,4.74554E-5,6.888787992092658E-4,0.8634153765,1.02305E-4,0.001011459341743404,0.8652660576,0.0022977419,0.004793476713200973
0.05,0.6563069999,1.435093E-4,0.001197953671892198,0.7704785016,0.0091304299,0.009555328304145285,0.8574250847,5.06835E-5,7.119234509411809E-4,0.8594670135,4.84841E-5,6.963052491544208E-4,0.8638576335,1.090228E-4,0.0010441398373781169,0.8673907384,0.0022806871,0.004775653986628429
0.06,0.6564160943,1.527584E-4,0.0012359546917261976,0.7725915736,0.0092124777,0.009598165293429783,0.8595187956,4.88884E-5,6.99202402741867E-4,0.8597953081,4.83307E-5,6.952028480954318E-4,0.8643607855,1.189156E-4,0.001090484296081333,0.8696145552,0.002267002,0.004761304443112202
0.07,0.6554748893,1.567693E-4,0.0012520754769581586,0.7746485183,0.0092746964,0.009630522519572861,0.8615680587,4.83705E-5,6.954890365778601E-4,0.8599612802,4.85643E-5,6.968809080467049E-4,0.8650248039,1.279638E-4,0.0011312108556763413,0.8717689055,0.0022612099,0.004755218081224036
0.08,0.6546043754,1.581206E-4,0.001257460138533226,0.77657087,0.0093212427,0.009654658305709218,0.8634939456,4.77257E-5,6.908378970496624E-4,0.8601039475,4.90336E-5,7.002399588712429E-4,0.8657209224,1.373678E-4,0.0011720401017030091,0.8737556526,0.0022553959,0.004749100862268562
0.09,0.6536844671,1.601074E-4,0.0012653355286247202,0.7782912973,0.0093476273,0.009668312831099332,0.8654166698,4.83683E-5,6.954732201889588E-4,0.8601026237,5.13263E-5,7.164237572833553E-4,0.8666271043,1.472404E-4,0.0012134265531955363,0.8759371907,0.0022646425,0.00475882601068793
0.1,0.6526315808,1.632985E-4,0.0012778830149900264,0.7800862586,0.0093869966,0.00968865140254308,0.8672284019,4.80309E-5,6.93043288691262E-4,0.8602775335,5.34949E-5,7.314020782032275E-4,0.867625953,1.554034E-4,0.0012466090004488175,0.8778122288,0.0022849155,0.004780078974242999
0.11,0.6515170753,1.674168E-4,0.0012938964409874541,0.7817774984,0.0094147097,0.009702942697965396,0.8689418465,4.8393E-5,6.956507744551141E-4,0.8606118852,5.47558E-5,7.399716210774573E-4,0.8686447549,1.660543E-4,0.0012886205803105894,0.879662452,0.002330866,0.004827904307253821
0.12,0.6507479906,1.70188E-4,0.0013045612289195167,0.7834023783,0.0094404064,0.009716175379232304,0.8706098962,4.88232E-5,6.987360016486913E-4,0.8607543784,5.37965E-5,7.334609737402529E-4,0.8696419913,1.744479E-4,0.001320787265232369,0.8815432829,0.0023605288,0.0048585273488990464
0.13,0.6502327979,1.594566E-4,0.0012627612600963017,0.785135797,0.0094371962,0.009714523251297513,0.8722128838,4.93152E-5,7.022478195053367E-4,0.8608147967,5.27579E-5,7.263463361234777E-4,0.8707863414,1.824036E-4,0.0013505687690747183,0.8834053269,0.0023781681,0.004876646491186336
0.14,0.649300009,1.619631E-4,0.0012726472409902124,0.7867133337,0.0094748617,0.009733890126768435,0.8737406754,4.99076E-5,7.064531123860946E-4,0.860889703,5.42442E-5,7.36506619114859E-4,0.8719573444,1.931209E-4,0.0013896794594437955,0.8853656915,0.0023991659,0.004898128111840277
0.15,0.6488615274,1.621884E-4,0.0012735320961797547,0.7883108297,0.0095025663,0.009748110740035733,0.8752581418,4.99539E-5,7.06780729788242E-4,0.8607201493,5.65158E-5,7.517699116085985E-4,0.8733426005,2.050701E-4,0.0014320268852224807,0.8872636983,0.0024150128,0.0049142779734158305
0.16,0.6483257413,1.567332E-4,0.0012519313080197332,0.7898151603,0.0095218346,0.00975798882967182,0.876863113,4.90442E-5,7.003156431210144E-4,0.8606388938,5.68455E-5,7.539595479864952E-4,0.8748111451,2.123927E-4,0.0014573698912767477,0.8892191249,0.0024425266,0.00494219242846735
0.17,0.6479869902,1.531044E-4,0.001237353627707132,0.7913894534,0.0095447641,0.009769730856067632,0.8782797867,4.90395E-5,7.002820860196267E-4,0.8609217846,5.89966E-5,7.680924423531324E-4,0.8763481092,2.218688E-4,0.0014895260991335466,0.8912579647,0.0024526756,0.00495244949494692
0.18,0.6477908969,1.438824E-4,0.001199509899917462,0.7929418248,0.0095429923,0.009768824033628613,0.8796953869,4.88674E-5,6.990522155032484E-4,0.8609220606,5.73713E-5,7.574384463439916E-4,0.8778636086,2.257569E-4,0.001502520881718454,0.8932738739,0.002463599,0.004963465523200499
0.19,0.6473954737,1.368104E-4,0.0011696597795940492,0.7944867355,0.0095567484,0.009775862314906037,0.8811821091,4.85091E-5,6.964847449872825E-4,0.8609848601,5.74709E-5,7.580956404042962E-4,0.879469372,2.312961E-4,0.00152084220088739,0.895184055,0.0024745944,0.004974529525492838
0.2,0.6471870482,1.254777E-4,0.0011201682909277517,0.7959001419,0.0095723503,0.009783838868256163,0.8825077361,4.80051E-5,6.928571281296022E-4,0.8610323501,5.96444E-5,7.722978699957678E-4,0.8809732813,2.357105E-4,0.0015352866181921863,0.897067515,0.002466366,0.004966252107978409
0.21,0.6470873177,1.239482E-4,0.001113320259404274,0.7973935324,0.0095685138,0.009781878040540067,0.8839011538,4.79668E-5,6.92580681220607E-4,0.8607733947,6.10688E-5,7.814652903360455E-4,0.88256374,2.393002E-4,0.0015469330948686825,0.8991155115,0.002458355,0.0049581801096773405
0.22,0.647201395,1.210024E-4,0.001100010909036815,0.7987853441,0.0095864358,0.009791034572505604,0.8852394694,4.85665E-5,6.968966924874877E-4,0.8605986744,6.03568E-5,7.768963894883281E-4,0.8841734004,2.437514E-4,0.0015612539831814682,0.9012276393,0.0024365447,0.004936136849804713
0.23,0.6470553815,1.211503E-4,0.0011006829697964805,0.8003317264,0.0096069275,0.009801493508644486,0.8864401603,4.79927E-5,6.927676378122754E-4,0.8608738822,6.1817E-5,7.862378774900126E-4,0.8856671047,2.486885E-4,0.0015769860493992963,0.9033011851,0.0023976839,0.00489661505532138
0.24,0.6472982883,1.17385E-4,0.0010834435841334796,0.8017897844,0.0096213683,0.009808857374842394,0.8876402664,4.78732E-5,6.919046177039144E-4,0.8610407114,6.31013E-5,7.943632670258615E-4,0.8871576601,2.573042E-4,0.0016040704473307898,0.9053811982,0.0023674221,0.004865616199414007
0.25,0.6476297736,1.132499E-4,0.0010641893628485486,0.8033153319,0.0096411075,0.009818914145668043,0.8887938786,4.83317E-5,6.952100402036782E-4,0.8610050958,6.16153E-5,7.849541387877384E-4,0.8884863484,2.624018E-4,0.00161988209447478,0.9075187498,0.0023367589,0.004834003413321095
0.26,0.6483655214,1.061206E-4,0.0010301485329795893,0.8048867264,0.0096415626,0.009819145889536422,0.889867723,4.75637E-5,6.896644111450148E-4,0.8613167089,6.22745E-5,7.891419390705325E-4,0.889975673,2.65778E-4,0.0016302699163022055,0.9097719333,0.0023063343,0.004802430946926775
0.27,0.6481966674,1.01562E-4,0.0010077797378395738,0.806364058,0.0096654683,0.009831311357087619,0.8910095537,4.70118E-5,6.856515149841063E-4,0.861120528,6.26251E-5,7.913602213909921E-4,0.8912499988,2.734441E-4,0.001653614525819122,0.911704686,0.0022651895,0.004759400697566869
0.28,0.648726362,1.015932E-4,0.0010079345216828324,0.8078934219,0.009697344,0.009847509329774712,0.8920909536,4.83162E-5,6.950985541633646E-4,0.8608110625,6.53367E-5,8.083112024461865E-4,0.892601971,2.736809E-4,0.0016543303781288668,0.9137474638,0.0022452073,0.004738361847727546
0.29,0.6490966797,9.67435E-5,9.835827367334178E-4,0.8093882698,0.0097205362,0.0098592779654496,0.8932107759,4.90465E-5,7.003320640953119E-4,0.8611521405,6.38164E-5,7.988516758447716E-4,0.8937543565,2.813928E-4,0.0016774766764399438,0.9158256742,0.002210219,0.004701296629654419
0.3,0.6493650556,9.79883E-5,9.898903979734322E-4,0.8108760652,0.0097343942,0.009866303360428362,0.8942951274,4.84917E-5,6.963598207823309E-4,0.8613840216,6.37321E-5,7.983238691157868E-4,0.8950265241,2.920876E-4,0.0017090570499547404,0.9178476137,0.0021587722,0.004646258925199928
0.31,0.6501385987,9.84396E-5,9.921673245980236E-4,0.8123104525,0.0097437144,0.009871025478642024,0.8952943087,5.17885E-5,7.196422722436474E-4,0.8612440902,6.47735E-5,8.048198556198773E-4,0.8962758827,3.058213E-4,0.0017487747139068542,0.9197374839,0.0021113211,0.0045949114246087485
0.32,0.6501819968,9.44799E-5,9.720077160187568E-4,0.8136730626,0.009758489,0.009878506466060545,0.8962508297,5.14391E-5,7.172105688011018E-4,0.8615188611,6.41732E-5,8.010817686104209E-4,0.8977547985,3.166108E-4,0.001779356063299305,0.9217107874,0.0020629205,0.004541938462815189
0.33,0.650243485,8.63634E-5,9.293191055821461E-4,0.814999162,0.0097676305,0.009883132347591021,0.8973585182,5.21445E-5,7.221114872372548E-4,0.8612544137,6.68092E-5,8.173689497405685E-4,0.8991704458,3.281407E-4,0.0018114654288724364,0.9236809468,0.0020152928,0.004489201265258665
0.34,0.6503409445,8.43648E-5,9.18503130098096E-4,0.8165496084,0.0097954133,0.009897178032146335,0.8984435731,5.1597E-5,7.18310517812457E-4,0.8608165699,6.60892E-5,8.129526431471885E-4,0.9003477681,3.447965E-4,0.0018568696777103125,0.9255267674,0.0019622374,0.00442971488924513
0.35,0.6500605822,7.47574E-5,8.646236175353991E-4,0.8180907041,0.0098458773,0.009922639417009972,0.8994374239,5.12284E-5,7.157401763209887E-4,0.8611216867,6.7855E-5,8.237414642956854E-4,0.9013640308,3.667389E-4,0.001915042819364622,0.9272269344,0.0019246645,0.004387099839301586
0.36,0.6496483803,7.19952E-5,8.484998526811894E-4,0.8195024598,0.0098764443,0.009938030136802766,0.9004272169,5.0996E-5,7.141148367034534E-4,0.861538325,6.88929E-5,8.300174696956685E-4,0.9025070351,3.810834E-4,0.0019521357534761767,0.9290594232,0.0018700821,0.00432444458861482
0.37,0.6493302345,6.68053E-5,8.173450923569554E-4,0.8210412586,0.009880497,0.009940068913242001,0.9015199113,5.15934E-5,7.182854585747925E-4,0.8614859766,6.70361E-5,8.18755763338494E-4,0.9035131252,3.984964E-4,0.0019962374608247387,0.9308090764,0.0018179378,0.004263728180829543
0.38,0.6485481024,7.4288E-5,8.619048671402198E-4,0.8225426516,0.0099264109,0.009963137507833564,0.9025244999,5.30548E-5,7.283872596359714E-4,0.8618039894,6.88526E-5,8.297746682081829E-4,0.9046370238,4.140125E-4,0.002034729711779921,0.9323756796,0.0017695772,0.004206634284080326
0.39,0.6480634391,6.8718E-5,8.289632078687208E-4,0.824033564,0.0099422626,0.009971089509176015,0.9035392892,5.5743E-5,7.466123492147715E-4,0.8616875684,7.02961E-5,8.384276951532553E-4,0.9055754369,4.325092E-4,0.002079685553154611,0.9338583547,0.0017141972,0.0041402864635191605
0.4,0.6474217176,5.96718E-5,7.7247524232172E-4,0.8254940957,0.0099978776,0.009998938743686752,0.9045171577,5.73966E-5,7.576054382064585E-4,0.8612169504,6.81475E-5,8.255149907784837E-4,0.9065816581,4.621239E-4,0.0021497067241835572,0.9353347087,0.0016586071,0.004072600029465206
0.41,0.6465293646,6.42775E-5,8.017324990294457E-4,0.8269965699,0.0100252135,0.010012598813494925,0.9055453849,5.68222E-5,7.538050145760507E-4,0.861561783,6.86054E-5,8.282837677994179E-4,0.9074866509,4.819183E-4,0.0021952637654732974,0.9366971761,0.0016025651,0.004003205090924021
0.42,0.6464597464,6.82392E-5,8.260702149333312E-4,0.8283646941,0.0100548885,0.010027406693657138,0.9064558667,5.87789E-5,7.666739854723127E-4,0.8619883621,6.95913E-5,8.34214001321004E-4,0.9085179412,4.997969E-4,0.0022356137859657244,0.938137731,0.0015417701,0.003926538042601905
0.43,0.6461902857,7.50908E-5,8.665494792566666E-4,0.8299940756,0.010102318,0.0100510288030629,0.907455588,5.98126E-5,7.733860614208147E-4,0.8618634039,7.09265E-5,8.421787221249418E-4,0.9096229756,5.139931E-4,0.0022671415924022035,0.9394591385,0.0014780123,0.0038444925542911383
0.44,0.6457303584,6.32095E-5,7.950440239382974E-4,0.8314205337,0.0101330779,0.010066319039251637,0.9084388191,6.09518E-5,7.807163377309328E-4,0.8619288719,7.00868E-5,8.371785950440921E-4,0.9105525374,5.367029E-4,0.0023166849159952673,0.9407434225,0.001415119,0.003761806746764113
0.45,0.6458265185,5.51246E-5,7.424594265008695E-4,0.8331055644,0.0101852682,0.01009220897524422,0.9094619483,5.99962E-5,7.74572139958571E-4,0.8619660401,7.12697E-5,8.442138354706111E-4,0.9114729923,5.590808E-4,0.002364488951126649,0.9419005716,0.001353777,0.0036793708701352737
0.46,0.6455928326,5.12925E-5,7.161878245264995E-4,0.8346176323,0.0102338505,0.010116249552082037,0.9105042744,6.08826E-5,7.802730291378781E-4,0.8614252979,7.14461E-5,8.45257948794331E-4,0.912440092,5.814458E-4,0.002411318726340423,0.9429547834,0.001292749,0.0035954818870354496
0.47,0.6452557862,4.84704E-5,6.962068658092938E-4,0.8362194857,0.0102910454,0.010144478991057155,0.9115601832,6.22782E-5,7.891653819067332E-4,0.8616748047,7.17658E-5,8.471469766221207E-4,0.913311398,6.105147E-4,0.0024708595670333024,0.9439588177,0.0012242906,0.0034989864246664348
0.48,0.6453267038,4.81317E-5,6.937701348429464E-4,0.8377845085,0.0103370696,0.010167138043717121,0.9126027691,6.20933E-5,7.87993020273657E-4,0.8622544354,7.42572E-5,8.617261746053673E-4,0.9141237557,6.287812E-4,0.0025075509964904005,0.9449372536,0.0011538084,0.003396775529822364
0.49,0.6454445183,4.87615E-5,6.982943505428065E-4,0.839485994,0.01039723,0.010196680832506234,0.9134303999,6.30491E-5,7.940346340053437E-4,0.862570042,7.14642E-5,8.453650099217498E-4,0.9150496352,6.455874E-4,0.0025408411992881414,0.9459695584,0.0010894421,0.0033006697805142518
0.5,0.6457470715,4.89592E-5,6.997085107385789E-4,0.8409630945,0.0104857022,0.010239971777304858,0.9144644535,6.3959E-5,7.9974370894681E-4,0.8628892934,7.07581E-5,8.411783401871448E-4,0.9156795692,6.77502E-4,0.0026028868588549906,0.9469036913,0.0010242085,0.0032003257646683408
0.51,0.64640643,4.95912E-5,7.042101958932432E-4,0.8425120565,0.0105220483,0.010257703592910061,0.9153708369,6.4834E-5,8.051956284034333E-4,0.8628771526,7.15773E-5,8.460336872725577E-4,0.9164936876,6.936339E-4,0.0026336930345049704,0.9479127449,9.574865E-4,0.0030943278753228463
0.52,0.6479840517,5.08712E-5,7.132404924007049E-4,0.844027189,0.0105934289,0.010292438437999034,0.9163689649,6.62681E-5,8.140522096278592E-4,0.8622784829,7.20535E-5,8.488433306564881E-4,0.9171706492,7.250262E-4,0.002692631055306315,0.9489217079,8.888005E-4,0.0029812757336415566
0.53,0.6491740465,5.28472E-5,7.269607967421627E-4,0.845606893,0.0106270217,0.010308744685945035,0.91720613,6.71563E-5,8.194894752222263E-4,0.8621953565,7.34874E-5,8.572479221322149E-4,0.917981807,7.516303E-4,0.002741587678700063,0.9498946613,8.222094E-4,0.002867419397297856
0.54,0.6505991697,6.20023E-5,7.874153922803389E-4,0.847297627,0.0107001883,0.01034417145062861,0.9182807511,6.85753E-5,8.281020468517149E-4,0.8625849843,7.50293E-5,8.661945508948899E-4,0.9189655173,7.638312E-4,0.0027637496268656464,0.9508755213,7.550307E-4,0.0027477821966087486
0.55,0.6528499961,6.80722E-5,8.250587857843827E-4,0.8486124957,0.010758912,0.010372517534330805,0.9193399996,6.80334E-5,8.248236175086162E-4,0.8628750008,7.51547E-5,8.669181045519814E-4,0.9196699983,7.906803E-4,0.002811903803475503,0.951682502,6.919582E-4,0.0026305098365145873
0.56,0.6554078162,6.86901E-5,8.287949082855179E-4,0.8502250069,0.0108307779,0.01040710233446371,0.9201252848,6.86364E-5,8.284708805987087E-4,0.8631398636,7.41831E-5,8.612961163270156E-4,0.9205318338,8.247567E-4,0.002871857761101688,0.952467401,6.318532E-4,0.0025136690315154856
0.57,0.6584249079,6.65441E-5,8.15745671150022E-4,0.8519204611,0.0109245382,0.01045205156895047,0.9208922035,6.60568E-5,8.127533451176931E-4,0.8633124024,7.80676E-5,8.835587133858168E-4,0.9214599675,8.537481E-4,0.002921896815426582,0.9532312918,5.86024E-4,0.002420793258417579
0.58,0.6609429419,6.33252E-5,7.957713239367199E-4,0.8534556648,0.0109777145,0.010477458899943249,0.9217385465,6.52604E-5,8.078390928891718E-4,0.8627511406,7.72146E-5,8.787183849220409E-4,0.9219742835,8.951316E-4,0.0029918749973887613,0.9538976687,5.48681E-4,0.0023423940744460568
0.59,0.6627607048,5.37609E-5,7.332182485454109E-4,0.8551180029,0.0110739889,0.010523302190852452,0.9225329304,6.60817E-5,8.129065136902275E-4,0.8623765123,7.89437E-5,8.88502673040436E-4,0.9229253578,9.023207E-4,0.0030038653431870076,0.9546075743,5.219815E-4,0.0022846914452503207
0.6,0.6652602077,5.02188E-5,7.086522419353516E-4,0.8566216591,0.0111146796,0.010542618080913299,0.923341772,6.46174E-5,8.038494883994143E-4,0.8631476772,8.46211E-5,9.198972768738909E-4,0.9235893083,9.297828E-4,0.003049234002171693,0.9551898748,5.02854E-4,0.0022424406346657206
0.61,0.6675129771,3.50209E-5,5.917845891876537E-4,0.8579948044,0.0112194313,0.01059218169217277,0.9237651485,6.49975E-5,8.062102703389482E-4,0.8638199645,8.13266E-5,9.018126191177411E-4,0.9241027105,9.44528E-4,0.0030733174258445873,0.9558944041,4.905811E-4,0.002214906544303845
0.62,0.6699230373,2.30969E-5,4.8059234284370363E-4,0.859221431,0.0113534882,0.010655274843944663,0.9243339276,6.11573E-5,7.820313292957004E-4,0.8641888684,8.0752E-5,8.986211660093479E-4,0.9247957343,9.657675E-4,0.0031076800028316943,0.9565689754,4.739464E-4,0.002177031005750722
0.63,0.67263605,1.93112E-5,4.394451046490335E-4,0.8609182131,0.0114542014,0.010702430284753086,0.9248312563,6.01508E-5,7.755694681974014E-4,0.8642778879,8.11234E-5,9.006852946506898E-4,0.9252325946,0.0010046612,0.0031696390961748313,0.9572848856,4.436748E-4,0.002106358943770031
0.64,0.6743125021,1.63152E-5,4.03920784312964E-4,0.8621000028,0.0115437125,0.010744167022156722,0.9253687507,6.15617E-5,7.846126432832955E-4,0.863984372,7.56262E-5,8.696332560338294E-4,0.9257843763,0.0010078352,0.003174642027063839,0.9579437476,4.136743E-4,0.002033898473375699
0.65,0.6769848883,7.4267E-6,2.7251972405681026E-4,0.8637351349,0.011601154,0.010770865331996312,0.9257602012,6.18229E-5,7.862753970460986E-4,0.8635519099,7.70617E-5,8.778479367179716E-4,0.9263966596,0.0010275176,0.0032054915379704247,0.9587946004,3.829964E-4,0.0019570293814861342
0.66,0.6791197896,1.13891E-5,3.3747740665117127E-4,0.8653805409,0.0117415945,0.01083586383266235,0.9260787559,5.89502E-5,7.677903359641875E-4,0.8640006644,8.38886E-5,9.159072005394433E-4,0.927008602,0.0010302755,0.003209790491605332,0.9594043684,3.616016E-4,0.0019015824988677195
0.67,0.6804636896,1.60883E-5,4.0110223135754306E-4,0.8667848609,0.0118500965,0.010885814852366359,0.926338222,5.48311E-5,7.404802495678058E-4,0.8644664162,8.07106E-5,8.983907835680417E-4,0.9275247186,0.0010497342,0.0032399601849405495,0.9600034094,3.456638E-4,0.0018592035929397297
0.68,0.6825949311,1.7008E-5,4.124075654010241E-4,0.8682841033,0.0119436383,0.010928695393321199,0.9265436,5.3845E-5,7.337915235269484E-4,0.8644936693,7.93531E-5,8.908035698177236E-4,0.9280450034,0.0010644922,0.0032626556667843453,0.9604395223,3.299163E-4,0.0018163598211808143
0.69,0.6855172515,1.99736E-5,4.469183370594677E-4,0.8695753159,0.0120102367,0.010959122546992528,0.9265372014,5.19659E-5,7.208737753587656E-4,0.8647295797,8.44624E-5,9.1903427574819E-4,0.9289655209,0.0010504869,0.003241121565137599,0.9609183335,3.202185E-4,0.0017894650038489156
0.7,0.6896887958,2.46563E-5,4.965511051241352E-4,0.8712598415,0.0120407124,0.01097301799870938,0.9264004457,5.03263E-5,7.094103185040375E-4,0.864169482,8.0476E-5,8.970841655051103E-4,0.9295988005,0.0010640918,0.0032620419985033913,0.9613648272,3.064203E-4,0.001750486503804014
0.71,0.6946858108,3.08436E-5,5.553701468390248E-4,0.8730294791,0.0120663204,0.010984680423207587,0.9264313424,4.89701E-5,6.99786395980945E-4,0.863436771,8.36729E-5,9.147289215937146E-4,0.9303103167,0.0010510669,0.0032420161936671443,0.9620287007,2.957674E-4,0.0017197889405389255
0.72,0.6997187555,3.31157E-5,5.754624227523462E-4,0.874736843,0.0121779429,0.011035371720064531,0.9261108899,4.76527E-5,6.903093509434737E-4,0.8641582972,1.015621E-4,0.0010077802339796113,0.9309521902,0.0010727179,0.0032752372433153603,0.9624306935,2.894572E-4,0.0017013441744691167
0.73,0.705249989,4.04399E-5,6.359237375660701E-4,0.8759416679,0.0121793374,0.011036003533888524,0.9256249946,4.57649E-5,6.764975979262602E-4,0.8651458299,9.88965E-5,9.944671940290439E-4,0.9312708282,0.0010957821,0.003310259959580214,0.9629125023,2.838472E-4,0.0016847765430465845
0.74,0.7106880128,5.49322E-5,7.411626002436982E-4,0.8771094765,0.0121404827,0.011018385861822048,0.9249848533,4.4603E-5,6.678547746329287E-4,0.8658113372,9.31698E-5,9.652450466073369E-4,0.9321462595,0.0010825636,0.0032902334263696245,0.9634660321,2.731454E-4,0.001652711106031541
0.75,0.7152115285,4.28395E-5,6.54518907289927E-4,0.8788343868,0.0121331416,0.01101505406250918,0.9239018965,4.60814E-5,6.788328218346547E-4,0.8663501298,9.0875E-5,9.532837982468809E-4,0.9325427508,0.0011024336,0.00332029155346334,0.9642574215,2.640316E-4,0.0016249049202953383
0.76,0.7203469276,5.06139E-5,7.114344664127541E-4,0.8807407424,0.012159507,0.011027015462036861,0.9227660584,4.47477E-5,6.689372167849536E-4,0.8658602899,8.65739E-5,9.304509659299623E-4,0.933089543,0.0011084877,0.0033293958911490232,0.9649742162,2.66069E-4,0.00163116216238607
0.77,0.7228850901,6.36081E-5,7.975468638268224E-4,0.8823863041,0.0122042343,0.011047277628447653,0.9213936347,4.41686E-5,6.645946132794036E-4,0.8649242043,9.76225E-5,9.88040991052497E-4,0.933545233,0.0011160247,0.003340695586251462,0.9654523236,2.551534E-4,0.0015973521840846495
0.78,0.7271472394,7.13291E-5,8.445655687985391E-4,0.8835940692,0.0122299969,0.011058931639177448,0.9195654398,4.24379E-5,6.514437811507605E-4,0.8650817972,1.125254E-4,0.0010607799017703908,0.9342024523,0.001124507,0.003353366964708754,0.9658895701,2.486384E-4,0.0015768271940831055
0.79,0.7302088857,8.5177E-5,9.229138638031179E-4,0.8851098013,0.0122730605,0.011078384584405796,0.9175522244,4.48196E-5,6.694744207212102E-4,0.8657364744,1.214145E-4,0.0011018824801220864,0.9345474041,0.0011417769,0.0033790189404618613,0.9662453121,2.401854E-4,0.0015497915988932189
0.8,0.734308219,9.70913E-5,9.853491766881424E-4,0.88697974,0.0121845472,0.011038363646845488,0.9151968312,4.5951E-5,6.778716692708141E-4,0.8671034908,1.150426E-4,0.0010725791346096567,0.9352024794,0.001129559,0.0033608912508440378,0.966557942,2.362321E-4,0.0015369843850865888
0.81,0.7373001814,7.8837E-5,8.879020216217554E-4,0.8890230933,0.0120755192,0.010988866729558604,0.9123682636,4.7394E-5,6.884330032762811E-4,0.8671462411,1.071944E-4,0.0010353472847310704,0.9357608044,0.0011291966,0.0033603520648884397,0.967252813,2.306053E-4,0.0015185693925533993
0.82,0.740625,7.89062E-5,8.88291618782931E-4,0.8906999996,0.0121312836,0.011014210638988163,0.9094062495,4.62467E-5,6.800492629214446E-4,0.8662249988,1.141881E-4,0.0010685883211040631,0.9360375023,0.0011458586,0.0033850533230659753,0.9677124995,2.201958E-4,0.0014838995922905297
0.83,0.742686969,8.45624E-5,9.195781641600675E-4,0.892223691,0.0120777113,0.010989864102890445,0.9056518865,5.06601E-5,7.117590884561995E-4,0.8655658501,1.474471E-4,0.001214277974765251,0.9365122408,0.0011497931,0.0033908599204331633,0.9681866294,2.15771E-4,0.0014689145652487757
0.84,0.7443741322,8.42091E-5,9.176551639913546E-4,0.8941490877,0.0119904253,0.010950080045369532,0.9015049243,5.2879E-5,7.271794826588549E-4,0.8653445864,1.625434E-4,0.0012749250958389673,0.936898737,0.0011752638,0.0034282120704530517,0.9688326299,2.146189E-4,0.0014649877132590567
0.85,0.7452773571,1.193556E-4,0.001092499885583518,0.8959145457,0.0119633446,0.010937707529459727,0.8968290848,5.80176E-5,7.616928514828007E-4,0.8675412267,1.763066E-4,0.0013278049555563497,0.9378260875,0.0011279151,0.0033584447293352917,0.9694752645,2.010272E-4,0.0014178406116344673
0.86,0.7434538126,1.357971E-4,0.0011653201276902413,0.8978554228,0.0117845487,0.010855666124195236,0.8914377493,6.33254E-5,7.957725805781447E-4,0.8704096377,1.710917E-4,0.0013080202597819347,0.9385461831,0.0011296852,0.003361078993418631,0.9700562221,2.018746E-4,0.0014208258162068986
0.87,0.7412629783,1.384301E-4,0.0011765632154712299,0.8997837389,0.0116435419,0.010790524500690409,0.8850519049,7.05574E-5,8.399845236669542E-4,0.8705968851,1.551068E-4,0.001245418805061173,0.9392214501,0.0011197907,0.003346327389840988,0.970553633,2.006681E-4,0.0014165736832230083
0.88,0.7384254873,1.658047E-4,0.0012876517386312186,0.90125586,0.0115053525,0.010726300620437598,0.8774601674,8.17028E-5,9.038960117181622E-4,0.869943769,1.508974E-4,0.0012284030283258016,0.9395970029,0.0011328036,0.003365714782925018,0.9708622313,1.976942E-4,0.0014060376950850216
0.89,0.7348670781,2.204949E-4,0.001484907067799194,0.9027709609,0.011451455,0.010701147134770179,0.8687730044,9.65071E-5,9.823802726032318E-4,0.8679141116,1.910275E-4,0.0013821269840358374,0.9405010217,0.0010859575,0.003295386927205969,0.9713394696,2.027091E-4,0.0014237594600212495
0.9,0.7329583883,2.756121E-4,0.0016601569202939822,0.9046569103,0.0110826498,0.010527416492188385,0.85814399,1.155876E-4,0.0010751167378475698,0.8662879682,2.340347E-4,0.0015298192703715038,0.9416985404,0.0010473965,0.003236350568155434,0.9714398319,2.005807E-4,0.0014162651587891302
0.91,0.7306249976,3.535591E-4,0.0018803167286390876,0.9062625012,0.0108392199,0.010411157428451459,0.8454250014,1.36781E-4,0.00116953409527042,0.8708999985,2.606401E-4,0.0016144351953547098,0.9425375026,0.0010509613,0.0032418533279591783,0.9718750006,2.035195E-4,0.001426602607596103
0.92,0.7278481007,4.414587E-4,0.002101091859010453,0.9077918452,0.0105051464,0.010249461644398696,0.8298452896,1.528169E-4,0.0012361913282336193,0.8754008448,2.768259E-4,0.0016638085827402143,0.9434317869,0.0010533617,0.0032455534196805325,0.9721237683,2.011878E-4,0.0014184068527753242
0.93,0.7218298554,4.162707E-4,0.0020402713054885617,0.9101444623,0.0103268274,0.010162099881422146,0.8101765639,1.885565E-4,0.001373158767222494,0.8736918169,2.45607E-4,0.0015671853751231856,0.9443499196,0.0010306923,0.003210439689512949,0.9727126813,2.058048E-4,0.0014345898368523318
0.94,0.7213483214,4.775551E-4,0.002185303411428262,0.9116666818,0.0100680002,0.01003394249535047,0.7843632877,2.59321E-4,0.0016103446836003776,0.8753370804,2.904853E-4,0.0017043629308336882,0.9447940195,0.0010681714,0.0032682891548943467,0.9730898941,2.180379E-4,0.0014766106460404515
0.95,0.7114606738,4.80523E-4,0.002192083483811691,0.9141797763,0.0101761152,0.010087673269887363,0.7490561789,3.293181E-4,0.0018147123739039198,0.8696629238,4.107226E-4,0.002026629221145299,0.947865169,9.105063E-4,0.003017459693185644,0.9733483148,2.134228E-4,0.0014608997227736065
0.96,0.7061797857,2.773919E-4,0.0016655086310193652,0.9151685536,0.0101882034,0.0100936630615451,0.6955337209,4.455127E-4,0.0021107171766961107,0.8688764006,6.948168E-4,0.0026359377837877735,0.9498595619,9.268249E-4,0.0030443799040198644,0.9742415792,2.23172E-4,0.0014938942398978583
0.97,0.7044943929,4.09756E-4,0.0020242430684085347,0.9172284776,0.0097280797,0.009863102807940309,0.605992499,6.812511E-4,0.0026100787344446146,0.888913871,5.464235E-4,0.002337570319797888,0.9519475758,9.085381E-4,0.003014196576204014,0.9745318413,2.774309E-4,0.001665625708255009
0.98,0.7123595595,0.001015584,0.0031868228692539533,0.9170786637,0.0096624116,0.009829756660263773,0.4361797759,0.0011658821,0.0034145015741686223,0.8924719197,8.0914E-4,0.002844538626912983,0.9540449542,0.0010867286,0.00329655668842506,0.9746629274,3.675785E-4,0.0019172336842440464
0.99,0.7224719167,0.0015444171,0.003929907250813942,0.9104494494,0.0095551021,0.009775020255733489,0.4221348321,0.0024847771,0.004984753855507813,0.8951685506,0.0015635596,0.003954187147821913,0.958426975,0.0010597068,0.0032553138097578243,0.9750561857,4.96264E-4,0.002227698363782673
1.0,0.2,0.1777777778,0.042163702138213625,0.83,0.1425252525,0.0377525168035192,0.4,0.2424242424,0.04923659638927126,0.87,0.1142424242,0.033799766892687294,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_diff_CoraML.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.7183620334,1.284664E-4,0.0011334301919394946,0.8078090805,2.105595E-4,0.0014510668489080716,0.8192488289,2.062235E-4,0.00143604839751312,0.7835837233,4.132642E-4,0.0020328900609723095,0.7137715191,0.0019691299,0.004437487915476503,0.7611632758,6.679313E-4,0.0025844366891065447
0.02,0.7186512053,1.363288E-4,0.0011675992463169886,0.8107850337,1.98586E-4,0.0014092054498901145,0.8209536344,2.065178E-4,0.001437072719106448,0.7828556377,4.163606E-4,0.0020404916074318953,0.7122655451,0.0020130232,0.004486672709257942,0.7633614343,7.312908E-4,0.0027042388947724275
0.03,0.7202342868,1.174597E-4,0.0010837882634537061,0.8131735873,1.971238E-4,0.0014040078347359747,0.8221246004,2.133763E-4,0.0014607405656036257,0.7841214067,4.25764E-4,0.0020634049529842657,0.7119169319,0.0021081933,0.004591506615480369,0.7662140614,8.030401E-4,0.00283379621709113
0.04,0.7195804179,1.190915E-4,0.0010912905204389892,0.8154706842,1.909608E-4,0.001381885668208481,0.8231091982,2.141495E-4,0.0014633847751018868,0.7867778361,4.477613E-4,0.0021160370979734734,0.7131307137,0.0022387798,0.004731574579355164,0.7690801513,8.736334E-4,0.002955729013289276
0.05,0.7202717483,1.198573E-4,0.001094793587851153,0.8176086944,1.900861E-4,0.001378717157360421,0.8240326083,2.187016E-4,0.0014788563148595607,0.790336954,4.738702E-4,0.0021768559897246305,0.7153695667,0.0023381746,0.004835467505836431,0.7719945657,9.480942E-4,0.0030791138335566613
0.06,0.72181319,1.181453E-4,0.0010869466408246543,0.8198681355,1.992251E-4,0.0014114712182683713,0.8248956084,2.188757E-4,0.0014794448283055371,0.7943351716,4.897708E-4,0.002213076591534961,0.7181098896,0.0024350007,0.004934572625871464,0.7753241801,0.0010261542,0.003203364169119708
0.07,0.7228206515,1.183048E-4,0.001087680100029416,0.8221543509,2.048571E-4,0.001431282990886149,0.8260244226,2.250277E-4,0.0015000923304916934,0.7978900474,4.943812E-4,0.002223468461660745,0.7209661251,0.002527266,0.005027192059191691,0.7782898301,0.0010956367,0.003310040332080562
0.08,0.7251402915,1.245498E-4,0.0011160188170456626,0.8244051659,2.128916E-4,0.0014590805323901762,0.8271268237,2.27064E-4,0.001506864293823435,0.8017115587,4.946189E-4,0.0022240029226599503,0.7240404058,0.0026240547,0.005122552781572875,0.7813692516,0.0011611159,0.0034075150770025947
0.09,0.7266174734,1.196093E-4,0.0010936603677559134,0.8267763919,2.210477E-4,0.0014867672985373335,0.8284279209,2.313685E-4,0.001521080208273055,0.8058059025,4.998121E-4,0.0022356477808456324,0.7272077191,0.0026758817,0.005172892517731255,0.7847502804,0.0012388341,0.0035197075162575657
0.1,0.7277682185,1.144922E-4,0.0010700102803244463,0.8289386094,2.227753E-4,0.0014925659114424395,0.8295926553,2.44229E-4,0.0015627827744123621,0.8097532988,5.100494E-4,0.0022584273289171825,0.7302294898,0.0027318718,0.005226731100793306,0.7876936322,0.0012947596,0.0035982768098077166
0.11,0.7284802794,1.222037E-4,0.001105457823709254,0.8309570789,2.359884E-4,0.0015361913943255899,0.8308932704,2.527851E-4,0.0015899216961850668,0.8137180984,5.159255E-4,0.0022713993484193835,0.7333758712,0.0027969387,0.005288609174442747,0.7908874673,0.0013672431,0.0036976250485953816
0.12,0.7294601023,1.232179E-4,0.001110035585015183,0.8331338,2.435781E-4,0.0015606988819115621,0.8320481217,2.586096E-4,0.0016081343227479475,0.8180105627,5.245281E-4,0.002290257845745758,0.7369190109,0.0028481196,0.005336777679461643,0.7940668994,0.0014513013,0.003809594860349326
0.13,0.7314540088,1.150743E-4,0.0010727268990754356,0.8353768557,2.508359E-4,0.0015837799720920833,0.8332937682,2.714676E-4,0.0016476273850601051,0.8215252185,5.248681E-4,0.002291,0.7403026688,0.0028951712,0.005380679510991153,0.796902076,0.0015215176,0.003900663533297893
0.14,0.7327927887,1.161082E-4,0.001077535150238729,0.8376456451,2.691992E-4,0.001640729106220768,0.8346546537,2.794277E-4,0.0016716091050242576,0.8255435419,5.262844E-4,0.0022940889259137278,0.7438978976,0.0029451823,0.005426953381041705,0.8004024017,0.0016155427,0.004019381420069511
0.15,0.7341433704,1.154206E-4,0.0010743397972708636,0.8396111786,2.775012E-4,0.0016658367266932255,0.8361786157,2.866232E-4,0.0016929949793191947,0.8292466593,5.313863E-4,0.002305181771574641,0.7475091153,0.0029602238,0.005440793875897156,0.8034021866,0.001699777,0.0041228351895267416
0.16,0.7354640424,1.119198E-4,0.0010579215471858015,0.8416902232,2.845717E-4,0.0016869253095498924,0.8373509479,2.94351E-4,0.0017156660514214296,0.8330854285,5.273734E-4,0.0022964611906148118,0.7507068235,0.0029972782,0.005474740359140331,0.8065949595,0.0017827663,0.004222281729112827
0.17,0.7366521478,9.9974E-5,9.998699915489014E-4,0.843777225,2.916688E-4,0.001707831373408979,0.8387492234,2.916554E-4,0.0017077921419189164,0.8370877379,5.296593E-4,0.002301432814574434,0.7542190427,0.003043102,0.005516431817760462,0.809701308,0.0018478873,0.004298705968079231
0.18,0.7380982339,9.51238E-5,9.753143083129664E-4,0.8455478805,3.070575E-4,0.0017523056240279548,0.8398677796,2.97648E-4,0.0017252478082872616,0.8406171489,5.28907E-4,0.0022997978172004598,0.7575503814,0.0030859884,0.0055551673242126565,0.8128211731,0.0019426929,0.004407599006261799
0.19,0.738878262,9.60515E-5,9.800586717130765E-4,0.8472020417,3.181563E-4,0.0017836936396141575,0.8409623927,2.927808E-4,0.0017110838670269788,0.844263863,5.215318E-4,0.0022837070740355475,0.7609496492,0.0031171761,0.005583167649282976,0.8158699811,0.0020286988,0.004504107902792738
0.2,0.7403486252,8.60215E-5,9.274777625366551E-4,0.8491930127,3.222769E-4,0.0017952072303775964,0.8421626759,2.932164E-4,0.001712356271340751,0.8481342667,5.245757E-4,0.002290361761818425,0.764364121,0.0031233139,0.00558866164658409,0.8189864403,0.0020944599,0.0045765269582949035
0.21,0.7409803867,8.95241E-5,9.461717603057068E-4,0.851124177,3.311906E-4,0.0018198642806539175,0.8431503206,2.826158E-4,0.0016811180803263047,0.8516339797,5.419739E-4,0.0023280332901399843,0.7678235304,0.0031244809,0.0055897056273116925,0.8219803846,0.0021433666,0.004629650742766673
0.22,0.7422898769,1.035814E-4,0.001017749478015096,0.8529119796,3.380574E-4,0.001838633731878103,0.8441760445,2.817902E-4,0.0016786607757376115,0.8552349442,5.360872E-4,0.0023153556962160265,0.771204499,0.0031493949,0.005611946988345488,0.8251489073,0.0022098051,0.00470085641133613
0.23,0.7431254208,1.043597E-4,0.0010215659547968502,0.8544466788,3.468656E-4,0.0018624328175802746,0.8452984565,2.808026E-4,0.0016757165631454505,0.8588195831,5.323624E-4,0.0023072979868235485,0.7747887331,0.0031686509,0.005629077100200352,0.8284574103,0.0022641963,0.004758357174487851
0.24,0.7442255437,1.020714E-4,0.0010103039146712241,0.8561480963,3.52059E-4,0.0018763235328695315,0.8463179344,2.80531E-4,0.0016749059675098181,0.8621739119,5.197225E-4,0.0022797423099990928,0.7782404888,0.0031511323,0.005613494722541387,0.8315896761,0.0023227976,0.0048195410569887255
0.25,0.7467630804,9.66602E-5,9.831591936202398E-4,0.8577203846,3.509269E-4,0.0018733042998936398,0.8472933865,2.718432E-4,0.0016487668118930583,0.8656404942,5.123473E-4,0.0022635090015283793,0.7816115683,0.0031763621,0.005635922373489543,0.8350688702,0.002387102,0.004885797785418467
0.26,0.7480111659,9.96082E-5,9.980390773912612E-4,0.8593510115,3.572573E-4,0.0018901251281330555,0.8485554802,2.726277E-4,0.0016511441487647286,0.869099791,5.088772E-4,0.0022558306674039168,0.7852547091,0.0032059932,0.005662149061972848,0.8382484287,0.0024387496,0.004938369771493423
0.27,0.7491513491,1.01925E-4,0.0010095791202278303,0.8610113186,3.671761E-4,0.0019161839682034709,0.8498656303,2.641333E-4,0.001625217831553666,0.872369166,4.989532E-4,0.0022337260351260623,0.78855021,0.0032090345,0.0056648340664135965,0.8413790637,0.0024710319,0.004970947495196464
0.28,0.7505021513,1.211953E-4,0.00110088736935256,0.8627187961,3.765525E-4,0.0019404960705963824,0.8512984216,2.568484E-4,0.0016026490570302655,0.8758823502,4.885008E-4,0.002210205420317306,0.7924533701,0.0032060121,0.005662165751724335,0.8446987081,0.0025228091,0.005022757310481962
0.29,0.7516363502,1.142774E-4,0.0010690060804317252,0.8642545474,3.808518E-4,0.001951542466870757,0.852123633,2.638116E-4,0.0016242278165331365,0.8789745456,4.748372E-4,0.002179075950948016,0.7956945461,0.0032344889,0.005687256720071638,0.8474690902,0.0025563872,0.005056072784286238
0.3,0.752359885,1.087461E-4,0.0010428139814943028,0.8656637168,3.887028E-4,0.001971554716461098,0.8535988212,2.686351E-4,0.0016390091518963523,0.8820943946,4.681661E-4,0.002163714629982429,0.7990855455,0.0032455247,0.005696950675580753,0.8507300884,0.0025927351,0.005091890709746233
0.31,0.7530688643,1.22192E-4,0.0011054049031915861,0.867185632,3.984312E-4,0.0019960741469193972,0.8552395225,2.605477E-4,0.0016141490017963025,0.8852619779,4.395164E-4,0.002096464643155233,0.8025673652,0.003272837,0.005720871437115154,0.8541691583,0.0026590019,0.0051565510760584925
0.32,0.7542900562,1.328859E-4,0.0011527614670867516,0.86839028,4.015744E-4,0.0020039321345794122,0.8567350048,2.611067E-4,0.0016158796366066378,0.8881473064,4.247947E-4,0.0020610548270242595,0.8062414575,0.0032727291,0.005720777132523168,0.8572892952,0.0026754933,0.005172517085520356
0.33,0.755701077,1.351227E-4,0.0011624229006691154,0.8699691826,4.05797E-4,0.0020144403689362463,0.8581972253,2.669713E-4,0.0016339256409029146,0.8913174129,4.050497E-4,0.0020125846566045364,0.8096224952,0.0032740302,0.005721914190198941,0.8604083246,0.0027110272,0.005206752538771168
0.34,0.7571987391,1.495351E-4,0.001222845452213811,0.8714475709,4.062744E-4,0.0020156249651162787,0.8596478879,2.676846E-4,0.0016361069647183829,0.8943192494,3.983895E-4,0.0019959696891486104,0.813051641,0.00324023,0.005692301819123789,0.8634741807,0.0027061733,0.0052020892918134345
0.35,0.7591739535,1.705906E-4,0.001306103364975376,0.8729070693,4.172555E-4,0.0020426832843101254,0.8609610814,2.723803E-4,0.0016503948012521125,0.8971803004,3.888324E-4,0.001971883363690662,0.8166560751,0.0032190696,0.00567368451713699,0.8664813352,0.0027072956,0.00520316788120468
0.36,0.7614516079,1.830847E-4,0.0013530879498391817,0.8745161271,4.221846E-4,0.002054713118661581,0.862395165,2.823322E-4,0.0016802743823554533,0.9000483876,3.705741E-4,0.001925030129634339,0.8201854855,0.0032068138,0.005662873652131045,0.8693629062,0.0027138517,0.0052094641759013955
0.37,0.7631147563,2.054409E-4,0.0014333209689389183,0.8762622964,4.168386E-4,0.0020416625578189946,0.8638196743,2.830918E-4,0.001682533209181917,0.9030245888,3.622314E-4,0.0019032377675950003,0.8237459016,0.0032000804,0.005656925313277523,0.8725327861,0.0027375268,0.00523213799512207
0.38,0.7647793591,1.961622E-4,0.001400579165916729,0.8777268928,4.134852E-4,0.002033433549442912,0.8651540363,2.860603E-4,0.0016913317238200197,0.9056952536,3.471993E-4,0.0018633284734581822,0.8271190637,0.0032102853,0.005665937962950176,0.8755203986,0.0027061569,0.005202073528892109
0.39,0.7657070398,1.88491E-4,0.0013729202453165296,0.8792209983,4.128221E-4,0.002031802401809782,0.8664690959,2.817833E-4,0.0016786402235142587,0.9081795096,3.347204E-4,0.0018295365533380304,0.8305588478,0.0031715492,0.0056316509124767315,0.8787129539,0.0026787996,0.005175712124915759
0.4,0.7673838198,1.971746E-4,0.0014041887337534083,0.880352841,4.294241E-4,0.0020722550518698225,0.8679001743,2.79523E-4,0.0016718941354045118,0.9110327029,3.24143E-4,0.0018003971784025879,0.8337521511,0.0031479442,0.005610654329042202,0.8817986238,0.0026202877,0.005118874583343491
0.41,0.7681539893,2.010538E-4,0.0014179344131517507,0.8818810141,4.333049E-4,0.002081597703688203,0.8693875778,2.83215E-4,0.0016828992839739401,0.9135870504,3.066041E-4,0.0017510114220072924,0.8368503916,0.0031424761,0.005605779250024032,0.8843394572,0.0025587439,0.005058402811164805
0.42,0.7691006243,1.919006E-4,0.0013852819207655891,0.8831789833,4.298968E-4,0.0020733952831045025,0.8704541409,2.848253E-4,0.0016876768055525324,0.9159216386,2.923977E-4,0.0017099640347095022,0.8403829044,0.0031534415,0.005615551175085131,0.8875066745,0.0024994928,0.004999492774272206
0.43,0.7696557939,2.007502E-4,0.0014168634373149728,0.8846105081,4.235589E-4,0.0020580546639970476,0.8715126806,2.870707E-4,0.0016943160862129593,0.9184239119,2.82321E-4,0.0016802410541347929,0.8435597831,0.0031306638,0.005595233507191635,0.8903804314,0.0024263484,0.004925797803402004
0.44,0.7703225851,2.008113E-4,0.0014170790380215212,0.8856774175,4.281241E-4,0.002069115994815177,0.8723963135,2.802923E-4,0.0016741932385480477,0.9209585243,2.749338E-4,0.0016581127826538217,0.8465437782,0.0031207872,0.00558640063010164,0.8928847927,0.002366318,0.004864481472880743
0.45,0.7719248831,2.295152E-4,0.0015149759073991903,0.8874741781,4.21072E-4,0.002052003898631774,0.8732300484,2.848292E-4,0.001687688359857945,0.9233145517,2.568932E-4,0.0016027888195267648,0.8496525842,0.0031045139,0.005571816490158304,0.8951737106,0.0023034201,0.004799395899485684
0.46,0.7733269632,2.403665E-4,0.001550375760904433,0.8894933069,4.219281E-4,0.0020540888491007393,0.8741013372,2.88018E-4,0.0016971093070276882,0.9256692153,2.413715E-4,0.001553613529807204,0.8528298295,0.0030695288,0.005540332841987023,0.8977533484,0.0022288621,0.004721082608893854
0.47,0.7740993142,2.330247E-4,0.001526514657643352,0.890925023,4.300974E-4,0.0020738789742894836,0.8749659228,2.893385E-4,0.001700995296877684,0.9280915302,2.291244E-4,0.0015136855684058034,0.8558714706,0.0030351225,0.005509194587233237,0.9001071054,0.0021830319,0.004672292692030327
0.48,0.7754717052,2.159552E-4,0.0014695414250711003,0.892601788,4.323776E-4,0.0020793691350984318,0.875789476,2.894821E-4,0.001701417350328837,0.9306256199,2.124102E-4,0.001457429929705027,0.8592552119,0.0029696698,0.005449467680425309,0.9028997046,0.0021182122,0.004602403937074624
0.49,0.7769230843,2.27243E-4,0.0015074581254548997,0.894271248,4.242092E-4,0.002059633948059703,0.8764777297,2.906488E-4,0.0017048425147209345,0.932601226,2.007509E-4,0.0014168659075579455,0.8624190253,0.002945795,0.005427517848888201,0.9056983858,0.0020184776,0.00449274704384745
0.5,0.7775826454,2.14402E-4,0.0014642472468814822,0.8961260355,4.21286E-4,0.0020525252739004214,0.8771797514,2.932106E-4,0.00171233933552903,0.9345867765,1.916637E-4,0.001384426596103961,0.8657334727,0.0028509444,0.0053394235643934446,0.908409093,0.001891702,0.00434937006933188
0.51,0.7789251804,2.353493E-4,0.0015341098396138395,0.8978292924,4.074478E-4,0.0020185336261751997,0.8777449942,2.840971E-4,0.0016855180212623062,0.9364805043,1.904919E-4,0.0013801880306682855,0.8683245498,0.0027609605,0.005254484275359476,0.910495258,0.0017922445,0.00423349087633362
0.52,0.7799999952,2.446528E-4,0.0015641381013197012,0.899591397,4.136355E-4,0.002033803087813567,0.8783870935,2.809802E-4,0.00167624640193499,0.938645159,1.772099E-4,0.0013312020883397082,0.8715483886,0.0027047779,0.0052007479269812725,0.9130215079,0.0017023254,0.004125924623644983
0.53,0.7814285755,2.349286E-4,0.001532738072861766,0.9010439467,4.10807E-4,0.0020268374379806588,0.8788681233,2.788384E-4,0.0016698455018354242,0.940472514,1.671846E-4,0.001292998839906672,0.8745494437,0.0026803164,0.005177177223159354,0.9152747124,0.0016142951,0.004017829140219878
0.54,0.7827160537,2.489036E-4,0.0015776678991473458,0.9024691373,3.981844E-4,0.0019954558376471276,0.8792929304,2.818114E-4,0.0016787239201250454,0.9421099854,1.506772E-4,0.00122750641546185,0.8772053868,0.0026395347,0.0051376402170646394,0.9174635243,0.0015434068,0.003928621641237548
0.55,0.7829128504,2.528111E-4,0.0015900034591157341,0.9039449573,3.930262E-4,0.0019824888398172636,0.8802522945,2.904746E-4,0.0017043315405166919,0.9439105541,1.413718E-4,0.001188998738434991,0.8800573415,0.0026442008,0.005142179304536161,0.9196674323,0.0014645278,0.0038269149454880757
0.56,0.7835680723,2.290479E-4,0.0015134328528216903,0.9057042253,3.879028E-4,0.0019695248157867926,0.8812323946,3.054831E-4,0.0017478074836777648,0.9456455392,1.407287E-4,0.0011862912795768162,0.8830751145,0.002604173,0.00510310983616853,0.9215023494,0.0013778788,0.00371197898700949
0.57,0.7841536582,2.513372E-4,0.0015853617883625176,0.9072629035,3.897336E-4,0.001974167166174131,0.8819207662,3.157586E-4,0.001776959763191052,0.9473829544,1.377991E-4,0.00117387861382683,0.8856542599,0.0025914075,0.00509058690133073,0.9234453809,0.0013175297,0.0036297791943863474
0.58,0.7858722329,2.787183E-4,0.0016694858489966304,0.9086117971,3.987039E-4,0.0019967571209338407,0.8821867323,3.235667E-4,0.0017987959862085527,0.9490049136,1.317589E-4,0.0011478627966791154,0.8883292401,0.002559004,0.005058659901594493,0.9253316927,0.001268277,0.0035612876884632614
0.59,0.7865239382,2.672755E-4,0.0016348562627949896,0.910302248,3.932048E-4,0.0019829392325535346,0.8828715312,3.348004E-4,0.0018297551748799618,0.9506045222,1.261138E-4,0.0011230040071166264,0.8909571689,0.0025320668,0.005031964626266763,0.927481097,0.001188056,0.0034468188232049564
0.6,0.7887742043,2.678877E-4,0.0016367275277210927,0.9120129055,3.89416E-4,0.0019733626123954007,0.8835612899,3.567366E-4,0.0018887472038364478,0.9516903096,1.195157E-4,0.0010932323632238483,0.8930451649,0.0025108831,0.005010871281523803,0.9296516085,0.0011482139,0.0033885305074618996
0.61,0.7899470866,3.327487E-4,0.001824140071376099,0.9137433857,3.87978E-4,0.0019697157155285127,0.884285714,3.64302E-4,0.0019086696937919876,0.9530555558,1.193486E-4,0.0010924678484971536,0.8949338627,0.0024780379,0.004977989453584649,0.93123016,0.0010837529,0.0032920402488426535
0.62,0.7919836938,3.427305E-4,0.0018512981931606803,0.9153668445,3.953276E-4,0.0019882846878653973,0.8849048924,3.929035E-4,0.0019821793561633117,0.9543478233,1.157233E-4,0.0010757476469878983,0.8973777187,0.002488796,0.004988783418830687,0.9330978239,0.0010125743,0.0031820972643839783
0.63,0.7937238514,3.537863E-4,0.0018809207851475298,0.916750347,4.043515E-4,0.0020108493230473535,0.8858856338,4.077579E-4,0.00201930161194409,0.9554672271,1.149923E-4,0.0010723446274402647,0.8991352892,0.0024334851,0.0049330366915319,0.9347280329,9.477588E-4,0.0030785691481595794
0.64,0.795121944,3.98785E-4,0.0019969601898886216,0.9182783347,4.066078E-4,0.002016451834287147,0.8866427535,4.059665E-4,0.002014861037391909,0.9565710181,1.138934E-4,0.0010672085082119615,0.9015494967,0.0024000277,0.004899007756678897,0.9362840736,8.90989E-4,0.0029849438855697103
0.65,0.7969026566,4.244701E-4,0.0020602672156785876,0.9197197628,4.059554E-4,0.002014833491879664,0.8877876109,4.131814E-4,0.002032686399816755,0.957728613,1.141416E-4,0.0010683707221746579,0.9035545689,0.0024062156,0.004905319153735056,0.938008849,8.610859E-4,0.002934426519782017
0.66,0.7980273128,3.901468E-4,0.0019752134061918475,0.9210773927,3.868692E-4,0.0019668990823120537,0.8887556922,4.210697E-4,0.0020519982943462698,0.9588770819,1.13807E-4,0.0010668036370391695,0.9054021239,0.0023346249,0.004831795628956175,0.9396206361,8.317145E-4,0.0028839460813267644
0.67,0.7974960983,3.663787E-4,0.0019141021393854613,0.9230672932,3.904494E-4,0.001975979250903207,0.8892331737,4.416994E-4,0.0021016645783759123,0.959843508,1.140527E-4,0.0010679545870494681,0.9071205002,0.0023324083,0.004829501320012243,0.9414866984,7.787444E-4,0.002790599218805882
0.68,0.7975806415,3.192567E-4,0.0017867755874759427,0.9248387128,3.905338E-4,0.001976192804358927,0.8898709679,4.392563E-4,0.0020958442213103528,0.9607096684,1.193265E-4,0.0010923666966728709,0.9090967721,0.0022829507,0.004778023336066914,0.942419349,7.298529E-4,0.00270157898274324
0.69,0.8008319378,4.11005E-4,0.002027325824824416,0.9262895048,3.946709E-4,0.0019866325780073173,0.8911314356,4.543348E-4,0.0021315130776047328,0.961697157,1.249468E-4,0.0011177960457972643,0.9110482413,0.0022567484,0.004750524602609695,0.9439434147,6.907201E-4,0.0026281554368035387
0.7,0.8017211676,3.955168E-4,0.0019887604179488288,0.9281927717,4.073236E-4,0.0020182259536533566,0.8924612719,4.554647E-4,0.0021341618963893064,0.9622719425,1.229664E-4,0.0011089021597958948,0.9130292612,0.002243213,0.004736256960934447,0.944578312,6.844704E-4,0.0026162385212361657
0.71,0.8019572973,4.580674E-4,0.002140250919868977,0.9301067585,3.838412E-4,0.0019591865658992254,0.8937722403,4.586397E-4,0.002141587495294087,0.9632740206,1.167E-4,0.0010802777420645118,0.9147330946,0.0022318702,0.0047242673506058055,0.9454626322,6.432262E-4,0.0025361904502619673
0.72,0.8033149064,5.131064E-4,0.002265185202141317,0.9321178633,3.697163E-4,0.0019228008217181518,0.8948802948,4.745919E-4,0.0021785130249782764,0.9639410704,1.180662E-4,0.0010865827165936334,0.9169060785,0.0021883676,0.004677999144933654,0.9465930027,6.036303E-4,0.002456888886376427
0.73,0.8047801197,4.618243E-4,0.0021490097719647533,0.9336520076,3.762643E-4,0.0019397533348340969,0.8966730386,4.971255E-4,0.002229631135412313,0.9647992331,1.096846E-4,0.0010473041583035942,0.9189866138,0.0021397585,0.004625752371236489,0.9480688322,5.590026E-4,0.0023643235819151317
0.74,0.8053571403,4.938004E-4,0.002222162010295379,0.9353968233,3.516298E-4,0.0018751794580786128,0.8982539713,5.076497E-4,0.002253108297441559,0.9649801594,1.073164E-4,0.0010359362914774248,0.9208333325,0.0021426712,0.004628899653265342,0.9496825373,5.280444E-4,0.0022979216696832816
0.75,0.8070248008,4.76402E-4,0.0021826635104843805,0.937376036,3.645924E-4,0.0019094302815237847,0.8997520673,5.247201E-4,0.0022906769741716094,0.9654958671,1.080144E-4,0.001039299764264382,0.9226859564,0.0021405558,0.004626614096723434,0.9510537207,4.928301E-4,0.0022199777025907266
0.76,0.8081720352,5.11607E-4,0.002261873117573132,0.9389247292,3.599877E-4,0.001897334182478142,0.9008817214,5.524638E-4,0.0023504548495982642,0.9659139758,1.015009E-4,0.0010074765505955958,0.9246881706,0.0020237034,0.0044985591026460905,0.9519354808,4.849396E-4,0.0022021344191488403
0.77,0.8109865487,5.027807E-4,0.0022422771907148324,0.9410313904,3.482003E-4,0.0018660125937409963,0.9018609846,5.899506E-4,0.00242888986987883,0.9661883402,1.021373E-4,0.0010106300015336968,0.9265919292,0.0019986733,0.0044706524132390344,0.9532511193,4.704665E-4,0.0021690239740491573
0.78,0.8136150241,4.765861E-4,0.0021830852021852013,0.9428169018,3.514971E-4,0.0018748255918884828,0.9034037584,5.912655E-4,0.0024315951554483733,0.9668544638,9.94405E-5,9.971985760118193E-4,0.9279107964,0.0019587191,0.0044257418587170215,0.9542957759,4.251842E-4,0.0020619995150338907
0.79,0.8167076111,4.362638E-4,0.002088692892696291,0.9439557701,3.299779E-4,0.0018165293831920253,0.904594596,5.984486E-4,0.0024463209110825996,0.967125302,9.59532E-5,9.795570427494256E-4,0.9285503638,0.0019363906,0.004400443841250562,0.9551842654,4.28327E-4,0.002069606242742807
0.8,0.8195876241,4.694088E-4,0.0021665844086949395,0.9454381514,3.140202E-4,0.0017720615113477297,0.9062371123,6.483934E-4,0.0025463570056062446,0.9677061939,8.68842E-5,9.321169454526616E-4,0.9299742293,0.0018549636,0.004306928836189426,0.9558762968,4.502566E-4,0.0021219250693650803
0.81,0.820652169,5.726866E-4,0.002393087127540491,0.9475271761,2.968148E-4,0.0017228313904732524,0.9078532624,6.657871E-4,0.0025802850617712763,0.968586961,8.43322E-5,9.183256503005892E-4,0.9318749988,0.0017004962,0.004123707312601126,0.9569836962,4.405251E-4,0.0020988689811419865
0.82,0.8263610303,4.546576E-4,0.0021322701517396897,0.9492836618,3.070914E-4,0.0017524023510598243,0.9086819434,6.962266E-4,0.0026386106192464245,0.9687392521,9.73761E-5,9.867932914242982E-4,0.9333524281,0.0016240464,0.00402994590534414,0.9581375277,4.385187E-4,0.002094083809211083
0.83,0.8263636351,5.327006E-4,0.002308030762359982,0.9511515117,3.104099E-4,0.0017618453394097906,0.9097878796,6.748578E-4,0.0025978025329112297,0.9689393967,9.20827E-5,9.59597311375975E-4,0.9347878754,0.0015967719,0.003995962837665035,0.959030301,4.19898E-4,0.0020491412835624587
0.84,0.8270967782,4.46757E-4,0.0021136626977831634,0.9528387052,2.997257E-4,0.0017312587905914008,0.9105161303,6.963748E-4,0.0026388914339169015,0.9695161301,9.42571E-5,9.708609581191325E-4,0.9362258023,0.0015368784,0.003920304069839481,0.9598387063,4.089545E-4,0.0020222623469767715
0.85,0.8281786978,4.907298E-4,0.0022152421989480066,0.9549828154,3.140724E-4,0.0017722087913110013,0.9115463912,6.872186E-4,0.0026214854567592014,0.9704467332,9.70964E-5,9.853750554991738E-4,0.9373539478,0.0015275044,0.00390833007817917,0.9601374549,3.840916E-4,0.0019598255024363778
0.86,0.8286764681,4.391338E-4,0.002095551955929511,0.9565441221,3.119374E-4,0.0017661749630203684,0.9112132382,6.876656E-4,0.0026223378882211192,0.9709191126,1.048804E-4,0.0010241113220739238,0.9381985325,0.0014255595,0.003775658220760984,0.9615073556,3.477286E-4,0.0018647482403799179
0.87,0.8309523821,3.541334E-4,0.0018818432453315552,0.958253963,3.141391E-4,0.0017723969645652184,0.9116666657,6.911581E-4,0.0026289885887922754,0.9708730108,1.171389E-4,0.0010823072576676182,0.9399206305,0.0013558423,0.0036821763944710744,0.9629365033,3.188282E-4,0.0017855760975102686
0.88,0.8330472171,3.334009E-4,0.0018259268879119996,0.9595278949,3.268163E-4,0.0018078061289861808,0.9117167383,7.171699E-4,0.0026780028005959963,0.9715879804,1.242062E-4,0.0011144783533115392,0.9419742447,0.0012382217,0.003518837450067849,0.9633047181,3.305821E-4,0.0018181916840641417
0.89,0.8305164278,3.597663E-4,0.0018967506425463523,0.9620187807,3.010532E-4,0.001735088470366857,0.9123004681,7.827533E-4,0.002797772864261858,0.9718779343,1.338051E-4,0.001156741544166198,0.9430516428,0.0012029999,0.0034684288950474393,0.964366197,3.259889E-4,0.0018055162696580722
0.9,0.829896903,4.841701E-4,0.002200386556948574,0.9642783648,2.975097E-4,0.0017248469497320625,0.91329898,9.121829E-4,0.0030202365801373903,0.9718041348,1.489306E-4,0.001220371254987596,0.9452061987,0.0011141575,0.0033378997887893516,0.9641752684,3.30854E-4,0.0018189392513220447
0.91,0.8251428604,5.021312E-4,0.0022408284182417896,0.965600003,3.047486E-4,0.001745705015172953,0.9137714261,9.895497E-4,0.003145710889449315,0.9719428611,1.629982E-4,0.001276707484116859,0.9464000016,0.0010652022,0.0032637435561024093,0.9637142879,3.511852E-4,0.001873993596573905
0.92,0.8187096834,5.591396E-4,0.0023646132876223125,0.9665806437,3.408741E-4,0.0018462776064286758,0.9158064467,0.0010379548,0.0032217305908470995,0.9720000017,1.927457E-4,0.0013883288515333823,0.9477419329,9.548134E-4,0.003090005501613225,0.963999998,3.919993E-4,0.001979897219554591
0.93,0.8132352889,6.39177E-4,0.002528195008301377,0.9679411727,3.282388E-4,0.0018117361838855016,0.9153676486,0.0010611031,0.0032574577510690755,0.9730882269,1.760902E-4,0.0013269898266377177,0.948897059,9.309955E-4,0.0030512218863924007,0.9647058785,4.379868E-4,0.002092813417388182
0.94,0.8034188151,7.467471E-4,0.002732667378222238,0.9700854719,3.859177E-4,0.001964478811288124,0.9164957315,9.442883E-4,0.0030729274316195626,0.9731623948,2.22873E-4,0.0014928931642954227,0.951111114,9.564266E-4,0.003092614751306732,0.9651282072,4.762062E-4,0.002182214929836197
0.95,0.7989690602,0.0013285154,0.0036448805193037537,0.9711340189,3.993598E-4,0.001998398859086944,0.9184536034,0.0011209879,0.003348115738740225,0.9739175242,2.178336E-4,0.001475918696947769,0.95195876,0.0010740202,0.0032772247405388603,0.9654639155,6.213158E-4,0.0024926207092134975
0.96,0.787179482,0.0015779091,0.003972290397239356,0.97205127,4.428905E-4,0.002104496376808475,0.9249999905,0.0013161696,0.0036279051806793407,0.9744871664,2.606439E-4,0.001614446964133539,0.9521794766,0.001238071,0.0035186233103303346,0.965769217,6.576448E-4,0.0025644586173303716
0.97,0.7881356001,0.0028886969,0.00537465989621669,0.9737288082,5.302956E-4,0.002302814799327119,0.9359322,0.001721205,0.0041487407728128785,0.9744067734,3.278691E-4,0.0018107156043951243,0.9518644023,0.001489877,0.003859892485549306,0.9684745711,6.849301E-4,0.002617116925167846
0.98,0.7615384758,0.0083351586,0.009129708976741811,0.9730769247,8.94879E-4,0.0029914528242979198,0.9487179518,0.002324361,0.004821162722829422,0.9725641042,6.409259E-4,0.0025316514373033266,0.9510256439,0.001940443,0.0044050459702482106,0.9700000018,8.906287E-4,0.002984340295609735
0.99,0.775,0.0129166659,0.01136515107686651,0.9669999957,0.0020818183,0.004562694708174107,0.9559999961,0.0023373734,0.004834638973077514,0.9719999939,0.0014303036,0.0037819354833206766,0.951499995,0.003305808,0.005749615639327554,0.972499994,0.0014330813,0.0037856060281017093
1.0,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.88,0.1066666667,0.032659863242212143,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_epistemic_entropy_diff_Photos.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.7662308455,5.5062E-5,7.420377348895405E-4,0.853953014,0.0069835947,0.008356790472424207,0.9155607766,3.16381E-5,5.624775551077571E-4,0.9132563847,8.1162E-5,9.008995504494383E-4,0.9051419818,8.91718E-5,9.443082123967789E-4,0.9144657797,3.49117E-5,5.908612358244531E-4
0.02,0.7693974376,5.39122E-5,7.342492764722346E-4,0.8552331823,0.0070113121,0.008373357809146819,0.9181778806,3.07985E-5,5.549639627939818E-4,0.9136628163,8.20349E-5,9.057311963270338E-4,0.9051630229,9.14291E-5,9.561856514296792E-4,0.9169603807,3.82488E-5,6.184561423415568E-4
0.03,0.7718306899,5.2702E-5,7.25961431482417E-4,0.8560967484,0.0070315294,0.008385421515940626,0.9205921578,3.04851E-5,5.521331361184547E-4,0.9139866543,8.46374E-5,9.199858694566999E-4,0.905195998,9.25432E-5,9.619937629735444E-4,0.9197143471,4.37188E-5,6.612019358713342E-4
0.04,0.7734147906,5.11347E-5,7.15085309595995E-4,0.8568569624,0.0070191324,0.008378026259209265,0.9231177568,3.01479E-5,5.490710336559378E-4,0.9142974484,8.59719E-5,9.27210332125349E-4,0.905388667,9.3519E-5,9.670522219611514E-4,0.9224162632,4.91596E-5,7.011390732229948E-4
0.05,0.7738556504,5.64254E-5,7.51168423191497E-4,0.8575963375,0.0070545604,0.00839914305152615,0.9254949945,2.89127E-5,5.377053096260069E-4,0.9146476465,8.63676E-5,9.293417024969879E-4,0.9056844795,9.62209E-5,9.809225249733029E-4,0.9251905435,5.82457E-5,7.631887053671588E-4
0.06,0.7740318358,5.69759E-5,7.548238205038312E-4,0.8581863156,0.0070685778,0.00840748345225847,0.9278055054,2.84042E-5,5.32955908119987E-4,0.9150473362,8.93638E-5,9.45324282984416E-4,0.9064716029,1.027873E-4,0.0010138407172726887,0.9279173875,6.74073E-5,8.210194881974483E-4
0.07,0.7742279291,5.79212E-5,7.61059787401752E-4,0.8589103943,0.0070802653,0.008414431234492323,0.9299608541,2.72037E-5,5.215716633407148E-4,0.9154523712,9.07897E-5,9.528362923398751E-4,0.9074662912,1.11665E-4,0.0010567166129100082,0.9305719882,7.49327E-5,8.656367598479168E-4
0.08,0.7736865282,5.47168E-5,7.397080505172293E-4,0.8596944383,0.0070860636,0.008417875979129177,0.9319894475,2.67911E-5,5.176011978347809E-4,0.9157836884,8.80537E-5,9.383693302745993E-4,0.9086678386,1.174653E-4,0.0010838140984504676,0.9332644546,8.33158E-5,9.127748901016067E-4
0.09,0.7728000045,5.92725E-5,7.698863552499161E-4,0.8604399976,0.0071026865,0.008427743766869044,0.933942222,2.66743E-5,5.164716836381255E-4,0.9161333323,8.90007E-5,9.434018231909455E-4,0.9100400001,1.268681E-4,0.0011263574033138861,0.9359488881,8.85945E-5,9.412465139377675E-4
0.1,0.7717528105,5.8321E-5,7.636818709384163E-4,0.8613190997,0.0071157612,0.008435497140062346,0.9358247197,2.73348E-5,5.22826931211467E-4,0.9162674171,8.9506E-5,9.460761068751288E-4,0.91140899,1.33599E-4,0.0011558503363325201,0.9385011226,9.70809E-5,9.85296402104463E-4
0.11,0.7711429179,5.57576E-5,7.467101177833337E-4,0.8622426721,0.0071155034,0.008435344332035296,0.9376846147,2.69405E-5,5.19042387479096E-4,0.9165189755,9.0315E-5,9.503420436874295E-4,0.913062939,1.416157E-4,0.0011900239493388357,0.9408157253,1.014069E-4,0.0010070099304376298
0.12,0.7700988293,5.46783E-5,7.394477669179886E-4,0.86313721,0.0071056548,0.008429504611778797,0.9395334387,2.64457E-5,5.142538283766101E-4,0.9168444031,9.20491E-5,9.594222219648657E-4,0.9146609974,1.491864E-4,0.0012214188470790845,0.9431693882,1.045325E-4,0.00102241136535154
0.13,0.7692236125,5.71165E-5,7.557545897975083E-4,0.8640376538,0.0070814275,0.008415121805416722,0.9411204094,2.57475E-5,5.074199444247339E-4,0.9172245443,9.07968E-5,9.528735487985801E-4,0.9163528597,1.603803E-4,0.0012664134396001964,0.945302186,1.097641E-4,0.001047683635454902
0.14,0.7679680228,5.75875E-5,7.58864282991366E-4,0.8651787376,0.0070711743,0.00840902747052238,0.9428857017,2.56045E-5,5.060088932024811E-4,0.9175423318,9.04779E-5,9.511987174087232E-4,0.9179985875,1.68381E-4,0.001297617046743761,0.947452963,1.118508E-4,0.0010575953857690568
0.15,0.7672138989,5.75669E-5,7.587285417064526E-4,0.866269334,0.0070564582,0.008400272733667639,0.9443968606,2.52525E-5,5.025186563700893E-4,0.9177040225,8.97775E-5,9.475098944074409E-4,0.9197287649,1.768262E-4,0.0013297601287450304,0.9494194645,1.140359E-4,0.0010678759291228546
0.16,0.7664098263,5.51252E-5,7.424634671147126E-4,0.867375392,0.0070317318,0.00838554220071666,0.9459041631,2.47523E-5,4.975168338860505E-4,0.9177558345,9.04183E-5,9.508853768988142E-4,0.9215338308,1.835635E-4,0.0013548560809178221,0.9512593311,1.19182E-4,0.001091705088382389
0.17,0.7653265119,5.80459E-5,7.618785992531881E-4,0.868323589,0.0070254826,0.008381815197199232,0.9474439609,2.33504E-5,4.832225160316932E-4,0.9178581893,9.16434E-5,9.573055938413814E-4,0.9232139343,1.870301E-4,0.0013675894851891777,0.9530823576,1.234689E-4,0.001111165604219281
0.18,0.7639704108,5.82949E-5,7.635109691418978E-4,0.8694821194,0.0069963366,0.008364410678583399,0.9488335389,2.39265E-5,4.891472171033992E-4,0.918130703,9.42686E-5,9.709201820953152E-4,0.9248606652,1.94724E-4,0.00139543541591863,0.9547422975,1.289909E-4,0.0011357416079372984
0.19,0.7624968767,6.42946E-5,8.018391359867639E-4,0.870541822,0.0069644989,0.008345357332073923,0.9502147323,2.46327E-5,4.963134090471463E-4,0.9184793985,9.25456E-5,9.620062369860188E-4,0.9264769012,1.96718E-4,0.0014025619415911725,0.9566092384,1.323804E-4,0.0011505668168342073
0.2,0.7614762306,6.87996E-5,8.294552429154933E-4,0.8716860443,0.0069256332,0.00832203893285774,0.9516708809,2.3234E-5,4.8201659722461843E-4,0.9185945374,9.5097E-5,9.751769070276429E-4,0.9278387266,2.029963E-4,0.0014247677003638172,0.9583139533,1.344648E-4,0.0011595895825679014
0.21,0.7597286284,6.44412E-5,8.027527639317102E-4,0.8728084996,0.0068929067,0.008302353100175876,0.9530542755,2.25773E-5,4.751557639343124E-4,0.9187455219,9.81071E-5,9.90490282637846E-4,0.9292396325,2.09101E-4,0.0014460325030925135,0.9598771119,1.395303E-4,0.0011812294442655924
0.22,0.758387351,6.12671E-5,7.827330323935486E-4,0.8739564389,0.0068516425,0.008277464889686939,0.9542727494,2.13485E-5,4.6204437016373224E-4,0.918729583,9.71523E-5,9.856586630269122E-4,0.930609284,2.165018E-4,0.001471400013592497,0.9612756056,1.411051E-4,0.001187876677100784
0.23,0.7564486504,6.22175E-5,7.887807046321557E-4,0.875066981,0.0068369297,0.008268572851465966,0.9554793805,2.07892E-5,4.5595175183345884E-4,0.9188836342,9.95932E-5,9.979639272037842E-4,0.9318045717,2.185787E-4,0.001478440732663978,0.9625637013,1.425135E-4,0.0011937901825697847
0.24,0.7549228251,6.13519E-5,7.832745368004759E-4,0.8761176181,0.0068099267,0.0082522280021822,0.9565912741,1.969E-5,4.437341546466758E-4,0.9191059148,1.065448E-4,0.0010322054059149273,0.9332676977,2.243313E-4,0.0014977693413873846,0.963783927,1.43665E-4,0.0011986033539082058
0.25,0.7534250259,6.07395E-5,7.793555029638272E-4,0.8770550144,0.006816484,0.008256200094474454,0.9577804732,1.85242E-5,4.303974906990049E-4,0.9195550108,1.02522E-4,0.0010125314809920727,0.9346682811,2.317646E-4,0.001522381686700152,0.9649784219,1.421653E-4,0.0011923309104439085
0.26,0.7513528287,6.31033E-5,7.94375855625031E-4,0.8783356148,0.0068090287,0.008251683888758706,0.9587728888,1.71421E-5,4.14030192135791E-4,0.9196556455,1.006609E-4,0.0010032990581078007,0.9358294606,2.42478E-4,0.0015571705108946804,0.9661820155,1.41308E-4,0.0011887304151909296
0.27,0.7498060882,6.27646E-5,7.922411249108443E-4,0.8795484763,0.0067844941,0.008236804052543682,0.959706369,1.67828E-5,4.0966815839164265E-4,0.9197756261,1.026756E-4,0.0010132896920427052,0.9367312974,2.573133E-4,0.0016040988124177388,0.9671024913,1.430161E-4,0.0011958933898972767
0.28,0.747977531,6.34005E-5,7.962443092418306E-4,0.8807134852,0.0067704002,0.008228244162638832,0.9605646092,1.60947E-5,4.0118200358440803E-4,0.919853934,1.012187E-4,0.0010060750469025658,0.9378988779,2.618848E-4,0.0016182855125100762,0.9680393267,1.429004E-4,0.0011954095532494293
0.29,0.7457704365,5.72937E-5,7.569260201631333E-4,0.8818114498,0.0067336928,0.008205908115498248,0.9615323263,1.46279E-5,3.824643774261859E-4,0.919820562,1.036452E-4,0.0010180628664281986,0.9389319283,2.639234E-4,0.0016245719436208418,0.9689461696,1.413922E-4,0.001189084521806587
0.3,0.7436001122,5.45086E-5,7.382993972637388E-4,0.8827651009,0.0066844097,0.008175823934014234,0.9624992752,1.38704E-5,3.724298591681392E-4,0.9199913317,1.080455E-4,0.0010394493734665483,0.9400520104,2.681643E-4,0.0016375722884807253,0.9699566609,1.39369E-4,0.0011805464836252744
0.31,0.7413540423,5.50749E-5,7.42124652602243E-4,0.8840914434,0.0066593153,0.008160462793248922,0.9632971883,1.29851E-5,3.603484424831055E-4,0.9202491176,1.075976E-4,0.001037292629878377,0.9412104332,2.728549E-4,0.001651832013250742,0.9709144193,1.383825E-4,0.0011763609140055616
0.32,0.7386377096,5.22583E-5,7.2289902476072E-4,0.8853658566,0.0066330807,0.008144372719860014,0.9641701353,1.2578E-5,3.5465476170495723E-4,0.9203896517,1.061401E-4,0.0010302431751775887,0.9419422936,2.846818E-4,0.0016872516113490602,0.971775732,1.375671E-4,0.001172890020419647
0.33,0.7361605823,4.66969E-5,6.83351300576797E-4,0.8866314527,0.006603584,0.008126243904781593,0.9649562365,1.16094E-5,3.407256961251969E-4,0.9204557782,1.11716E-4,0.0010569578988777178,0.9427739209,2.933647E-4,0.0017127892456458265,0.9726380932,1.35415E-4,0.0011636795091433036
0.34,0.7335784197,4.71657E-5,6.867728882243387E-4,0.8878431362,0.0065559295,0.008096869456771549,0.9656617677,1.12858E-5,3.359434476217686E-4,0.9203799033,1.110731E-4,0.0010539122354351904,0.9437775749,3.000362E-4,0.0017321553048153622,0.9734865183,1.312608E-4,0.0011456910578336553
0.35,0.730771631,5.06637E-5,7.117843774627257E-4,0.8890603605,0.0065106417,0.008068854751450171,0.9663845694,1.09381E-5,3.307279849060251E-4,0.9203671438,1.167297E-4,0.0010804151979678922,0.9447044152,3.116591E-4,0.0017653869264271785,0.9742501569,1.247331E-4,0.0011168397378317088
0.36,0.7279620945,4.78288E-5,6.915836898018923E-4,0.8900947863,0.0064874445,0.008054467393937354,0.9670805627,1.00629E-5,3.172207433318319E-4,0.9205782002,1.195812E-4,0.0010935318925390334,0.9456050521,3.193404E-4,0.0017870097929222437,0.9750584537,1.200978E-4,0.0010958914179789894
0.37,0.7249117196,5.03256E-5,7.094053848118154E-4,0.8912295321,0.0064913403,0.008056885440416786,0.967736758,1.05984E-5,3.255518391900129E-4,0.9208539337,1.210352E-4,0.0011001599883653287,0.9462118757,3.282808E-4,0.0018118520910935308,0.9758619589,1.132929E-4,0.0010643913753878317
0.38,0.7217873454,4.85796E-5,6.969906742561194E-4,0.892775605,0.0064132951,0.008008305126554557,0.96832681,1.02379E-5,3.1996718581754597E-4,0.9210795832,1.174992E-4,0.0010839704793028267,0.9470613182,3.406096E-4,0.0018455611612731777,0.976630792,1.037042E-4,0.0010183525911981565
0.39,0.7186007917,5.14509E-5,7.172928272330624E-4,0.8941147232,0.006403801,0.00800237527238007,0.9689655179,9.45E-6,3.0740852297878794E-4,0.9212698901,1.173275E-4,0.0010831781940198021,0.9477818298,3.557473E-4,0.0018861264538731226,0.9774336863,9.79864E-5,9.898808009048362E-4
0.4,0.7155038774,5.41338E-5,7.357567532819525E-4,0.8953454673,0.0064063776,0.008003985007482211,0.9694876969,8.9832E-6,2.997198692112353E-4,0.9212874973,1.21921E-4,0.0011041784276103206,0.9486046523,3.539172E-4,0.0018812687208370844,0.9781260532,9.20533E-5,9.594441098886375E-4
0.41,0.7116558135,6.01579E-5,7.756152396646162E-4,0.8965169677,0.0063698662,0.007981144153565952,0.9699760032,9.0225E-6,3.0037476591751177E-4,0.9211312997,1.284736E-4,0.001133461953485868,0.94916695,3.599731E-4,0.0018972957070525407,0.9788721275,8.53929E-5,9.240827884989526E-4
0.42,0.7084728003,6.11504E-5,7.819872121716569E-4,0.8976987433,0.0063586345,0.007974104651934285,0.9703905153,8.4554E-6,2.907817050641254E-4,0.9212622029,1.334772E-4,0.001155323331366592,0.9498919129,3.625107E-4,0.0019039713758352565,0.9794456071,8.17086E-5,9.039280944853965E-4
0.43,0.7048598826,6.48482E-5,8.052838009049978E-4,0.8988329205,0.0063715396,0.007982192430654626,0.970744946,8.22E-6,2.86705423736629E-4,0.9215856695,1.350004E-4,0.0011618967251868816,0.9504043972,3.656803E-4,0.0019122769150936275,0.9801347977,7.731E-5,8.792610533851707E-4
0.44,0.7013001084,6.80939E-5,8.251902810867321E-4,0.8998663774,0.0063517958,0.007969815430736148,0.9711339831,7.5942E-6,2.7557576090795797E-4,0.9217623705,1.353409E-4,0.0011633610789432488,0.9509461915,3.701986E-4,0.0019240545730306092,0.980682559,7.48694E-5,8.652710557969682E-4
0.45,0.6977205932,7.02494E-5,8.381491514044502E-4,0.9010147086,0.006332208,0.007957517200735415,0.9714632338,7.3474E-6,2.710608787708031E-4,0.9216764736,1.401284E-4,0.0011837584213005624,0.9513235283,3.758225E-4,0.0019386141957594347,0.9812500012,6.86389E-5,8.284859684991653E-4
0.46,0.6940074861,6.77367E-5,8.230230859459532E-4,0.9023632973,0.0063197753,0.007949701440934747,0.9719325805,6.897E-6,2.626214004988931E-4,0.9215730327,1.440006E-4,0.0012000024999973958,0.9518951309,3.726256E-4,0.001930351263371514,0.9817715365,6.53934E-5,8.086618576389021E-4
0.47,0.6900038064,6.68398E-5,8.175561142820719E-4,0.9039870292,0.0062965969,0.007935109892118698,0.972182374,6.4876E-6,2.547076755812435E-4,0.9214574623,1.491558E-4,0.001221293576499934,0.9524418145,3.819305E-4,0.0019543042240142655,0.9822815722,6.2851E-5,7.927862259146535E-4
0.48,0.6858420968,7.26858E-5,8.525596753307066E-4,0.9053870106,0.0062591198,0.007911459915843598,0.9724504054,6.5711E-6,2.563415690051069E-4,0.9215285873,1.513197E-4,0.0012301207257826364,0.9529366016,3.838238E-4,0.001959142159211526,0.982714901,5.74312E-5,7.578337548565648E-4
0.49,0.6819984078,7.31251E-5,8.551321535294998E-4,0.9066455179,0.0062775041,0.007923070175127821,0.972716096,6.5197E-6,2.553370321751234E-4,0.9220578897,1.45241E-4,0.001205159740449373,0.9533941317,3.826798E-4,0.001956220335238339,0.9831046802,5.20858E-5,7.217049258526646E-4
0.5,0.6777103662,7.00055E-5,8.366928946752207E-4,0.907864078,0.0062525267,0.007907292014337146,0.972924757,6.6028E-6,2.569591407208547E-4,0.9225202256,1.430968E-4,0.001196230746971503,0.9537257308,3.961233E-4,0.001990284653008207,0.9835760546,4.75761E-5,6.89754304082258E-4
0.51,0.673421371,6.88913E-5,8.30007831288356E-4,0.9090961626,0.0062142132,0.007883028098389604,0.9731159699,7.0507E-6,2.655315423824446E-4,0.9225464302,1.51777E-4,0.0012319780842206568,0.9541848958,3.951519E-4,0.0019878428006258443,0.9839991736,4.42752E-5,6.653961226217057E-4
0.52,0.6695029497,6.69205E-5,8.18049509504162E-4,0.9102527386,0.0062173616,0.00788502479387351,0.973315078,6.8442E-6,2.6161421979701335E-4,0.9224557704,1.532573E-4,0.0012379713243851815,0.954566133,3.999881E-4,0.001999970249778731,0.9843976432,3.97558E-5,6.305220059601409E-4
0.53,0.6648450911,6.03368E-5,7.767676615307823E-4,0.9113683325,0.0062342791,0.00789574511999976,0.9734896761,6.8596E-6,2.61908380927377E-4,0.92225043,1.5746E-4,0.0012548306658669128,0.9548838204,3.993231E-4,0.001998307033466079,0.9847891563,3.78471E-5,6.151999674902462E-4
0.54,0.6606153727,6.63559E-5,8.145913085713596E-4,0.9127824214,0.0061872201,0.007865888443144868,0.973547253,6.8362E-6,2.614612782038671E-4,0.9222901165,1.655128E-4,0.0012865177806777488,0.9552747256,3.962527E-4,0.001990609705592736,0.9851516491,3.6178E-5,6.014815042875383E-4
0.55,0.6553708017,7.2754E-5,8.529595535545633E-4,0.914179776,0.0061734821,0.007857150946749082,0.9738516867,6.7633E-6,2.600634537954151E-4,0.9227460712,1.620972E-4,0.0012731739865391534,0.9555460644,4.012476E-4,0.0020031165717451396,0.9854337084,3.45598E-5,5.878758372309581E-4
0.56,0.6511948526,7.90806E-5,8.892727365662347E-4,0.9156663615,0.0062025743,0.007875642386497751,0.9739246345,6.7481E-6,2.597710530447917E-4,0.9229871368,1.605084E-4,0.0012669190976538319,0.9557031256,4.131853E-4,0.002032695993010268,0.9856939334,3.33246E-5,5.77274631349759E-4
0.57,0.6462370634,6.99848E-5,8.365691842280589E-4,0.9171825004,0.0061601369,0.007848653961030516,0.973974601,7.1471E-6,2.673406067173485E-4,0.9230103475,1.631889E-4,0.0012774541087647727,0.956124177,4.114223E-4,0.002028354752009618,0.9860112894,3.03111E-5,5.505551743467679E-4
0.58,0.642561388,6.46073E-5,8.037866632384491E-4,0.9182089552,0.0061794627,0.007860955857909392,0.9739576304,6.7908E-6,2.605916345549105E-4,0.9229032278,1.662018E-4,0.0012891927706902486,0.9562782854,4.192794E-4,0.0020476313144704543,0.9863071716,2.84271E-5,5.331707043714986E-4
0.59,0.6380177438,6.1675E-5,7.853343237118825E-4,0.9193540424,0.0061784311,0.007860299676221004,0.9740483207,6.8604E-6,2.619236529983499E-4,0.9227465498,1.697542E-4,0.0013028975401005254,0.95672584,4.157234E-4,0.002038929621149293,0.9866765285,2.62251E-5,5.121044815269634E-4
0.6,0.634074825,7.79159E-5,8.826998357312637E-4,0.9206268924,0.0061465669,0.007840004400508969,0.9739636028,6.9939E-6,2.6445982681685325E-4,0.9226137477,1.757144E-4,0.0013255730836132726,0.9569716924,4.164648E-4,0.002040746922085147,0.9868149638,2.52219E-5,5.022140977710602E-4
0.61,0.630015558,7.48327E-5,8.650589575283293E-4,0.9216744411,0.0061238979,0.00782553378371086,0.9739035767,7.26E-6,2.694438717061496E-4,0.9232452035,1.7359E-4,0.0013175355782672437,0.9572317255,4.246042E-4,0.0020605926332004586,0.986982891,2.54077E-5,5.04060512240346E-4
0.62,0.6255455017,7.25838E-5,8.519612667251957E-4,0.9230654624,0.0061280389,0.007828179162487276,0.9739063352,7.876E-6,2.8064212085857673E-4,0.9236987776,1.681936E-4,0.001296894752861619,0.957573179,4.202979E-4,0.002050116825939439,0.9872272515,2.50734E-5,5.007334620334454E-4
0.63,0.6224590123,6.91737E-5,8.317072802374643E-4,0.9245956302,0.0060572429,0.007782829112861209,0.9737595642,7.8059E-6,2.793904078525245E-4,0.9237158459,1.756463E-4,0.001325316188688571,0.9577923506,4.201538E-4,0.002049765352424516,0.9873989099,2.44484E-5,4.94453233380064E-4
0.64,0.6196629226,7.75014E-5,8.803487945127205E-4,0.9258089891,0.0060252303,0.007762235695983471,0.973629213,7.9754E-6,2.824075069823747E-4,0.9237640446,1.847379E-4,0.001359183210608489,0.9579213488,4.316266E-4,0.0020775625141015615,0.9876011258,2.40267E-5,4.901703785419923E-4
0.65,0.6169843972,1.036814E-4,0.001018240639534683,0.9268284228,0.0060008899,0.007746541099097067,0.9734950888,8.2948E-6,2.88006944360722E-4,0.9235355294,1.919063E-4,0.0013853024940423662,0.9582495689,4.264826E-4,0.002065145515454056,0.9878278464,2.43882E-5,4.938441049562099E-4
0.66,0.6149315834,1.145847E-4,0.0010704424318944013,0.9278881609,0.0059221061,0.007695522139530234,0.9732956666,8.4211E-6,2.9019131620363833E-4,0.9234681678,1.96671E-4,0.0014023943810497815,0.95832838,4.277773E-4,0.0020682777859852386,0.9880725861,2.42815E-5,4.927626203355932E-4
0.67,0.6132352889,1.199623E-4,0.0010952730253229101,0.9291727948,0.0058516164,0.007649585871143613,0.9731188685,9.0235E-6,3.003914113286197E-4,0.9240073532,1.928329E-4,0.0013886428626540374,0.958382352,4.382425E-4,0.0020934242283875476,0.9882352912,2.41733E-5,4.916635028146791E-4
0.68,0.6123183846,9.82617E-5,9.912703970158697E-4,0.9302590013,0.0058317818,0.007636610373719481,0.9728237534,9.1661E-6,3.027556770731145E-4,0.9243209106,1.883805E-4,0.0013725177594479424,0.9586607683,4.272951E-4,0.0020671117531473717,0.9883322781,2.3125E-5,4.808846015417836E-4
0.69,0.6125896752,1.062325E-4,0.0010306915154399982,0.9315264195,0.0057949362,0.007612447832333565,0.972524451,9.9912E-6,3.160885951754666E-4,0.9244553143,1.960699E-4,0.0014002496206034123,0.9588780171,4.155949E-4,0.0020386144804744226,0.9884931475,2.25009E-5,4.7435113576337095E-4
0.7,0.6120619893,8.37579E-5,9.151934221791588E-4,0.9329110539,0.0057066028,0.007554205980776537,0.9722911078,1.01574E-5,3.187067617732639E-4,0.9242048508,2.052025E-4,0.00143248909245411,0.9592183316,4.213355E-4,0.0020526458535266136,0.9887938017,2.07561E-5,4.5558863023565456E-4
0.71,0.6129009783,9.39579E-5,9.693188329956248E-4,0.9343096203,0.0055637696,0.007459068038300764,0.971903764,1.09372E-5,3.307143782782962E-4,0.9238145036,2.041209E-4,0.0014287088576753488,0.9594839627,4.195172E-4,0.002048211903099872,0.9888563448,2.00608E-5,4.4789284432774766E-4
0.72,0.6152346492,8.62429E-5,9.286705551485952E-4,0.9354801443,0.005523641,0.007432120155110519,0.9715090221,1.13997E-5,3.3763441767687135E-4,0.9241083044,2.160763E-4,0.001469953400621938,0.9597906125,4.229782E-4,0.0020566433818238884,0.9890830278,2.0845E-5,4.5656324863046084E-4
0.73,0.6179775298,7.98005E-5,8.933112559461007E-4,0.9362397006,0.0053872196,0.0073397681162281955,0.9709812731,1.19431E-5,3.455879048809434E-4,0.9247715318,2.095129E-4,0.0014474560442376135,0.9601498091,4.258552E-4,0.0020636259350957963,0.9891910112,2.07805E-5,4.5585633701858305E-4
0.74,0.622861582,7.6054E-5,8.720894449538992E-4,0.9374494576,0.0052891883,0.007272680592463827,0.9704198992,1.19336E-5,3.4545043059750266E-4,0.9252566123,2.048093E-4,0.0014311159980937953,0.960575428,4.257912E-4,0.0020634708624063486,0.9892690498,2.09741E-5,4.579748901413701E-4
0.75,0.6275889933,5.93559E-5,7.704278032366174E-4,0.938608413,0.0052383799,0.007237665300357568,0.9697896421,1.2235E-5,3.4978564864785404E-4,0.925550158,2.122425E-4,0.0014568544882725934,0.9609142369,4.221541E-4,0.0020546388977141458,0.9894255686,2.10293E-5,4.5857714727186305E-4
0.76,0.6340353727,7.52637E-5,8.67546540538316E-4,0.9399073294,0.0051639599,0.007186069788138715,0.9689553493,1.34259E-5,3.6641370061721214E-4,0.9254759878,2.136445E-4,0.0014616583048031439,0.9612468392,4.129245E-4,0.0020320543791936276,0.9895029503,2.13699E-5,4.6227589164913197E-4
0.77,0.6390158117,1.115019E-4,0.0010559446008195695,0.9410720566,0.005027571,0.007090536651058225,0.9680404246,1.38314E-5,3.7190590207739375E-4,0.9252899832,2.232283E-4,0.0014940826617024909,0.961423552,4.188229E-4,0.0020465163082663182,0.9894200355,2.24932E-5,4.742699653151146E-4
0.78,0.645588237,1.487183E-4,0.001219501127510754,0.9426378697,0.0049424436,0.007030251489100514,0.9668841922,1.47188E-5,3.836508829652292E-4,0.9252665442,2.490933E-4,0.0015782689884807342,0.9617463249,4.17504E-4,0.002043291462322495,0.9894852924,2.34545E-5,4.84298461694852E-4
0.79,0.6480269551,1.467834E-4,0.0012115419926688469,0.9439942253,0.0048686148,0.006977545986949853,0.9657555348,1.5723E-5,3.965223827225898E-4,0.9261597699,2.511417E-4,0.001584745089911939,0.9620981717,4.10073E-4,0.002025025925759964,0.9897305089,2.21208E-5,4.70327545440409E-4
0.8,0.6504550099,1.640449E-4,0.0012808001405371567,0.9451870584,0.0047482359,0.006890744444542984,0.9644590509,1.77908E-5,4.217914176462105E-4,0.9268756324,2.481749E-4,0.0015753567849855475,0.9622446918,4.178124E-4,0.0020440459877409806,0.9898584425,2.14068E-5,4.626748318203617E-4
0.81,0.6538297832,1.509482E-4,0.0012286097834544537,0.9466382977,0.0046171244,0.006794942531029972,0.9629468107,1.93436E-5,4.398135968794053E-4,0.9270106393,2.593818E-4,0.0016105334519965736,0.9627234054,4.105546E-4,0.0020262146974099264,0.9900851011,2.078E-5,4.5585085280165925E-4
0.82,0.6546067476,1.958788E-4,0.0013995670759202646,0.9477415723,0.0045477244,0.006743681783714294,0.9612359518,2.1819E-5,4.6710812452792984E-4,0.9268089885,2.671334E-4,0.00163442161023403,0.963011238,4.225229E-4,0.002055536183091896,0.9901123607,2.10921E-5,4.592613634957768E-4
0.83,0.6567181945,1.470576E-4,0.001212673080430171,0.9493460178,0.004417315,0.0066462884379178125,0.9593935758,2.36608E-5,4.864236836339283E-4,0.9266825217,2.767811E-4,0.0016636739464209926,0.9635671824,4.211753E-4,0.002052255588371,0.9902140278,2.13038E-5,4.6156039691464E-4
0.84,0.6597222209,1.740365E-4,0.0013192289414654303,0.9507828274,0.0043468874,0.006593092900907737,0.95715909,2.67074E-5,5.167920278022872E-4,0.9259595984,3.171871E-4,0.0017809747331166716,0.9639772731,4.060107E-4,0.002014970719390235,0.9902651566,2.23287E-5,4.725325385621608E-4
0.85,0.6607816815,2.80137E-4,0.0016737293688048854,0.9515902975,0.0042346543,0.00650742214705639,0.9546630692,3.10983E-5,5.576584976488747E-4,0.9274528283,3.242243E-4,0.0018006229477600245,0.9641239887,4.010867E-4,0.0020027149073195616,0.9903234512,2.29473E-5,4.790334017581655E-4
0.86,0.6633477628,3.637239E-4,0.0019071546869617053,0.9537806684,0.0039694248,0.00630033713383657,0.9520346326,3.5172E-5,5.930598620712752E-4,0.9296681082,2.827497E-4,0.001681516280028237,0.964487735,4.107252E-4,0.00202663563572735,0.9905916297,2.28198E-5,4.7770074314365475E-4
0.87,0.6648522556,4.575332E-4,0.0021390025712934523,0.9557231733,0.0037953922,0.006160675449981113,0.948849144,4.24072E-5,6.512081080576317E-4,0.929720062,2.853892E-4,0.0016893466192584635,0.9647278404,3.886928E-4,0.001971529355601889,0.9907620573,2.22724E-5,4.719364363979539E-4
0.88,0.6654882193,4.427931E-4,0.0021042649548001315,0.9573905724,0.003710179,0.006091123870025958,0.9451851869,4.87432E-5,6.981633046787836E-4,0.9301346821,2.986766E-4,0.0017282262583354067,0.964848485,3.969725E-4,0.0019924168740502075,0.990791254,2.4818E-5,4.98176675487723E-4
0.89,0.6683823526,4.889949E-4,0.002211322907220924,0.9589522034,0.0036626847,0.006052011814264741,0.940735293,5.9535E-5,7.715892689767011E-4,0.9298345578,3.403039E-4,0.0018447327719753883,0.9654779434,3.843706E-4,0.001960537171287502,0.9906801558,2.45245E-5,4.952221723630718E-4
0.9,0.6664646447,6.307294E-4,0.0025114326588622678,0.9607474756,0.0035078056,0.005922673045171412,0.9354141372,6.82227E-5,8.259703384504798E-4,0.9287474746,3.940109E-4,0.0019849707806413675,0.9655959582,3.925764E-4,0.0019813540824395823,0.9905858612,2.54124E-5,5.041071314710793E-4
0.91,0.6640449464,5.490326E-4,0.0023431444684440606,0.96242697,0.0034539134,0.005877000425387087,0.9286966294,8.31295E-5,9.117538044889091E-4,0.930426966,4.096943E-4,0.002024090660024891,0.9657303381,4.053539E-4,0.0020133402593699853,0.9904719132,2.58227E-5,5.081604077454284E-4
0.92,0.6616161644,6.773688E-4,0.0026026309765312485,0.9640404043,0.0033715277,0.005806485770240033,0.9205808073,1.020787E-4,0.001010340041768117,0.9338383853,3.34433E-4,0.0018287509398493824,0.9656818205,4.233353E-4,0.0020575113608434824,0.9904040402,3.25931E-5,5.709036696326272E-4
0.93,0.6570605218,9.892208E-4,0.0031451880706883013,0.9659654152,0.0033488042,0.005786885345330422,0.9106628293,1.228138E-4,0.001108213878274406,0.9331412113,4.558534E-4,0.0021350723641132166,0.966887604,3.923488E-4,0.0019807796444834547,0.9906340051,3.4793E-5,5.898559146096613E-4
0.94,0.6542087555,0.0013428971,0.003664556044052267,0.9675420836,0.0033564723,0.0057935069690128104,0.8963973117,1.682998E-4,0.0012973041277973335,0.9331986529,4.86155E-4,0.002204892287618604,0.9685185134,3.711053E-4,0.0019264093542131692,0.9909427524,3.68031E-5,6.066555859793924E-4
0.95,0.6495967746,0.0012951274,0.0035987878514855526,0.969556458,0.0033271635,0.00576815698468757,0.8768548363,2.369622E-4,0.0015393576582458021,0.9314516115,6.056926E-4,0.002461082282249011,0.9697580659,3.608211E-4,0.001899529152184825,0.9908871043,4.29043E-5,6.55013740313896E-4
0.96,0.6429292977,0.0016271013,0.004033734374001342,0.9721212149,0.0033574598,0.005794359153521638,0.8476262653,3.530122E-4,0.0018788618895490962,0.9280303055,8.190131E-4,0.002861840491711584,0.970808084,3.321554E-4,0.0018225131000900927,0.9911616218,5.5331E-5,7.438481027736779E-4
0.97,0.642281878,0.0023727664,0.004871105008106477,0.974832207,0.0033717426,0.005806670818980528,0.7999328911,5.666274E-4,0.002380393664921834,0.9412751698,6.536923E-4,0.0025567406986239335,0.9719463062,3.825288E-4,0.0019558343488138255,0.9906711322,7.9071E-5,8.892187582366895E-4
0.98,0.649494946,0.003198085,0.005655161359324772,0.9780808032,0.0031640862,0.005625021066627218,0.7053535283,0.0010204176,0.0031943975957917327,0.9443434381,6.977127E-4,0.0026414251834946984,0.9731313145,4.271259E-4,0.002066702445926844,0.9905050445,1.233022E-4,0.0011104152376476108
0.99,0.6860000014,0.0028488882,0.005337497728336753,0.9810000032,0.0029606062,0.005441145283853391,0.6362000036,0.0047490499,0.0068913350665890565,0.9453999978,0.0012998387,0.003605327585670961,0.9758000016,6.165255E-4,0.002482993153433976,0.9914000046,1.879191E-4,0.0013708358763907516
1.0,0.7,0.2333333333,0.048304589150514464,0.99,0.01,0.01,0.71,0.207979798,0.04560480215942176,0.91,0.0827272727,0.02876234912172509,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_epistemic_entropy_diff_PubMed.csv <==
p,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.7703536272,2.91054E-5,5.394942075685336E-4,0.8408452243,0.0020847092,0.004565861583534919,0.8432809997,1.82312E-5,4.269800932127867E-4,0.8544560701,1.62367E-5,4.029478874494815E-4,0.8469045341,7.22956E-5,8.502681929838373E-4,0.8372684741,0.0010522506,0.0032438412414913277
0.02,0.7712695241,2.79284E-5,5.284732727395019E-4,0.8429707652,0.0021646334,0.004652562089859737,0.8467408913,1.85626E-5,4.308433590064955E-4,0.8544333214,1.77606E-5,4.214332687389547E-4,0.8461289543,7.50697E-5,8.664277234714965E-4,0.8386135346,0.0011132819,0.003336587927808887
0.03,0.7723881245,2.79717E-5,5.288827847453536E-4,0.8449639857,0.0022455069,0.004738677980196586,0.850060693,1.8546E-5,4.3065067049756234E-4,0.8550999409,2.06725E-5,4.5467021015236964E-4,0.8458153278,8.04861E-5,8.97140457230639E-4,0.8405956101,0.001171733,0.0034230585738488323
0.04,0.7732379317,2.74649E-5,5.240696518593687E-4,0.8469681078,0.0023252339,0.004822067917398095,0.8532943583,1.84677E-5,4.297406194438687E-4,0.8563843012,2.63374E-5,5.131997661729787E-4,0.846390841,8.67349E-5,9.313157359349191E-4,0.8429002434,0.0011827998,0.003439185659425789
0.05,0.7741551697,2.55399E-5,5.053701613668935E-4,0.8488407815,0.0024085902,0.004907738990614721,0.8564463359,1.849E-5,4.3000000000000004E-4,0.8581781381,3.38847E-5,5.821056605119039E-4,0.847755928,9.28682E-5,9.636814826487017E-4,0.8456209177,0.0011383544,0.003373950799878386
0.06,0.7749561489,2.63109E-5,5.129415171342635E-4,0.8506647187,0.0024918337,0.004991827020240184,0.8595615852,1.78776E-5,4.228191102587488E-4,0.860413363,4.20222E-5,6.482453239322286E-4,0.8494597059,1.006174E-4,0.0010030822498678761,0.8484693116,0.0010642852,0.0032623384251177865
0.07,0.7758102596,2.4947E-5,4.994697188018509E-4,0.8524350131,0.0025721432,0.005071630112695523,0.8624687725,1.8262E-5,4.2734061356253044E-4,0.8630494583,4.68711E-5,6.84624714716026E-4,0.8513597208,1.125065E-4,0.0010606908126310891,0.8513090789,9.912856E-4,0.0031484688342113217
0.08,0.7768771291,2.80789E-5,5.298952726718743E-4,0.8542269629,0.002650344,0.005148149181987639,0.8653182602,1.78419E-5,4.223967329419109E-4,0.8659172368,4.98061E-5,7.057343692920162E-4,0.8533489752,1.247495E-4,0.001116913156874786,0.8541791779,9.2178E-4,0.00303608300281794
0.09,0.7776675582,2.73902E-5,5.233564750722016E-4,0.8559234035,0.0027288336,0.00522382388677107,0.868012597,1.766E-5,4.202380277890139E-4,0.8687777108,5.06365E-5,7.115932827114096E-4,0.8554610533,1.366612E-4,0.0011690218133123095,0.8570861703,8.502328E-4,0.002915875168795811
0.1,0.7786586344,2.60652E-5,5.105408896454818E-4,0.8576417255,0.0027923006,0.0052842223647382594,0.8707020777,1.71927E-5,4.1464080841132847E-4,0.8717041701,4.92587E-5,7.018454245772356E-4,0.8576931798,1.49744E-4,0.0012236993094710807,0.8602346092,7.709846E-4,0.002776660944371855
0.11,0.7792644203,2.49934E-5,4.99933995643425E-4,0.8593049899,0.0028574328,0.005345496048076361,0.8733824331,1.70112E-5,4.124463601488077E-4,0.8745228428,4.63459E-5,6.80778231144328E-4,0.8599938262,1.614783E-4,0.0012707411223376694,0.8633938938,6.930898E-4,0.002632659871688707
0.12,0.7800909817,2.53279E-5,5.03268318096818E-4,0.8609990194,0.0029158397,0.005399851572034179,0.875918296,1.73318E-5,4.1631478474827194E-4,0.8771724176,4.38706E-5,6.623488506821764E-4,0.8624012125,1.716682E-4,0.0013102221185737936,0.8664588344,6.181393E-4,0.0024862407365337734
0.13,0.7808445334,2.873E-5,5.360037313302959E-4,0.8626012835,0.0029587293,0.0054394202816109,0.8785265714,1.76043E-5,4.1957478475237287E-4,0.8798718745,4.22893E-5,6.5030223742503E-4,0.8648750347,1.78702E-4,0.0013367946738373849,0.8695741266,5.518742E-4,0.002349200289460224
0.14,0.7816082418,3.01268E-5,5.488788573082406E-4,0.8642424223,0.002989319,0.005467466506527498,0.8809684139,1.69975E-5,4.122802444939607E-4,0.8824087268,4.07373E-5,6.382577849113946E-4,0.8672124833,1.846083E-4,0.0013587063700446834,0.8726432973,4.897701E-4,0.002213075010025643
0.15,0.7822421253,3.12421E-5,5.589463301605978E-4,0.8658537275,0.0030084121,0.0054848993609728156,0.8833881223,1.77123E-5,4.2085983414909056E-4,0.8849709076,4.01287E-5,6.334721777631595E-4,0.8695881444,1.90433E-4,0.0013799746374480945,0.8755323696,4.363173E-4,0.0020888209592973737
0.16,0.7832445562,2.98006E-5,5.45899258105376E-4,0.86748061,0.0030290035,0.005503638342042471,0.8857461905,1.82308E-5,4.269754091279731E-4,0.8875282657,4.05484E-5,6.367762558387365E-4,0.8718680483,1.921533E-4,0.0013861937094071664,0.8784496766,3.893424E-4,0.0019731761198636074
0.17,0.7843483984,3.00591E-5,5.482617987786492E-4,0.8690098336,0.0030476841,0.005520583393084467,0.8880262929,1.81509E-5,4.2603873063373006E-4,0.8901049733,4.11401E-5,6.414054879715327E-4,0.8741460186,1.956743E-4,0.0013988363020739775,0.8813202202,3.472494E-4,0.0018634629054531781
0.18,0.7854681253,2.62895E-5,5.127328739216942E-4,0.8704872653,0.0030632902,0.0055346998111912085,0.8902182657,1.87886E-5,4.3345818714150505E-4,0.892780968,4.12958E-5,6.42618082534253E-4,0.8764886063,1.947671E-4,0.001395589839458571,0.884038868,3.110542E-4,0.001763672872161955
0.19,0.7863746464,2.52525E-5,5.025186563700893E-4,0.8720350817,0.0030789171,0.005548799059255976,0.8924488825,1.88299E-5,4.339343268283808E-4,0.8953861815,4.32649E-5,6.57760594745535E-4,0.8787692624,1.921798E-4,0.0013862892915982579,0.8867787606,2.808808E-4,0.0016759498799188476
0.2,0.7872056603,2.73718E-5,5.231806571347989E-4,0.873573392,0.0030882485,0.005557201184049395,0.8945859504,1.99469E-5,4.466195248754806E-4,0.8980219823,4.46542E-5,6.682379815604617E-4,0.8810233533,1.932398E-4,0.0013901071901116114,0.8893494886,2.564646E-4,0.0016014512168655028
0.21,0.7881558061,2.63726E-5,5.135425980383711E-4,0.875,0.0031089015,0.005575752415593792,0.8966891879,1.96543E-5,4.433317042576585E-4,0.9006667304,4.46684E-5,6.683442226876807E-4,0.883150835,1.930547E-4,0.0013894412546056059,0.891892885,2.351749E-4,0.0015335413264728147
0.22,0.7890409529,2.33355E-5,4.8306831814972094E-4,0.8765512705,0.0031155952,0.005581751696376327,0.8987028289,2.03191E-5,4.50767123912115E-4,0.9033340043,4.4632E-5,6.680718524230758E-4,0.8853537279,1.891121E-4,0.0013751803518084456,0.8944208515,2.195634E-4,0.0014817671881911815
0.23,0.7900917292,2.39938E-5,4.898346659843503E-4,0.8779663616,0.0031206514,0.005586279083611917,0.9007227302,2.06701E-5,4.546438166301176E-4,0.9059571844,4.55618E-5,6.74994814794899E-4,0.8875759417,1.885933E-4,0.0013732927583002832,0.89683792,2.073879E-4,0.00144009687174162
0.24,0.7910555661,2.44053E-5,4.940172061780844E-4,0.8793193573,0.0031281189,0.005592958877016708,0.9027690578,2.13386E-5,4.6193722517242535E-4,0.9086665958,4.58915E-5,6.77432653479296E-4,0.8897335261,1.883796E-4,0.001372514480797926,0.8992274314,1.973858E-4,0.0014049405681380263
0.25,0.7918471992,2.56461E-5,5.064197863433064E-4,0.8807221329,0.0031452388,0.005608242862073646,0.9047158533,2.09721E-5,4.5795305436256234E-4,0.9113553089,4.58766E-5,6.773226705197457E-4,0.8917980075,1.890923E-4,0.0013751083593666355,0.9016274202,1.921898E-4,0.0013863253586369976
0.26,0.7929458022,2.09109E-5,4.57284375416436E-4,0.8820462513,0.0031581316,0.0056197256160777104,0.9066924804,2.05904E-5,4.53766459756558E-4,0.9139556611,4.57513E-5,6.763970727316906E-4,0.8938601875,1.869664E-4,0.0013673565738314202,0.9039174694,1.873647E-4,0.0013688122588580217
0.27,0.7942043185,2.36185E-5,4.8598868299580805E-4,0.8833376175,0.0031739514,0.005633783275916815,0.908613987,2.00847E-5,4.481595697962948E-4,0.9165204459,4.58563E-5,6.771727992174523E-4,0.8958806413,1.905206E-4,0.001380291998093157,0.9061860281,1.854739E-4,0.0013618880277027183
0.28,0.7950943112,1.81704E-5,4.2626752163400864E-4,0.8845568484,0.0031818427,0.005640782481181135,0.9104513258,2.00898E-5,4.482164655610054E-4,0.9190897185,4.63553E-5,6.808472662793029E-4,0.8979744911,1.917841E-4,0.001384861364902639,0.9082895434,1.872255E-4,0.0013683036943602834
0.29,0.7961193979,1.86374E-5,4.3171055117983856E-4,0.8857180792,0.003193091,0.0056507441987759454,0.9122918707,2.0344E-5,4.510432351781811E-4,0.9215843004,4.59205E-5,6.776466630922047E-4,0.9001094538,1.936127E-4,0.0013914478071418992,0.9102962983,1.894396E-4,0.001376370589630569
0.3,0.7972078919,1.9613E-5,4.428656681207068E-4,0.8870654839,0.0032088341,0.005664657182919369,0.9140950906,2.09449E-5,4.576559843375808E-4,0.9240524757,4.37964E-5,6.617884858472531E-4,0.9021776175,1.914309E-4,0.0013835855593348754,0.9122886306,1.941806E-4,0.0013934869931219308
0.31,0.7982821345,2.2556E-5,4.749315740188264E-4,0.8884050047,0.0032276806,0.00568126799227074,0.9157724714,2.04024E-5,4.516901592906359E-4,0.9264414078,4.24743E-5,6.517231007107236E-4,0.9043026155,1.917203E-4,0.0013846309977752194,0.9141558629,1.959717E-4,0.001399898924922796
0.32,0.7993651152,2.3998E-5,4.898775357168361E-4,0.8896513903,0.0032557224,0.005705893795015817,0.9173819673,2.01499E-5,4.4888639988308846E-4,0.9287879467,4.01235E-5,6.334311327997702E-4,0.906471197,1.893991E-4,0.0013762234556931516,0.9160487121,1.98251E-4,0.0014080163351325155
0.33,0.8004334629,2.23135E-5,4.7237167569616197E-4,0.8908481759,0.0032791299,0.005726368744675809,0.9190370178,1.98857E-5,4.4593385159684835E-4,0.9309618086,3.84901E-5,6.204039006969573E-4,0.9084911007,1.876597E-4,0.0013698894115949651,0.9178549635,2.002748E-4,0.0014151847935870425
0.34,0.8014034271,2.0045E-5,4.477164281104726E-4,0.8920980012,0.0033009431,0.005745383451084879,0.9207683164,2.01929E-5,4.4936510767971293E-4,0.9331505716,3.76142E-5,6.133041659731328E-4,0.9105613673,1.861946E-4,0.0013645314214044322,0.919630115,2.036362E-4,0.001427011562672146
0.35,0.8023064733,1.75167E-5,4.185295688478892E-4,0.8932725519,0.0032984255,0.005743192056687639,0.9224356961,2.03024E-5,4.5058184606128996E-4,0.9352698922,3.55286E-5,5.960587219393741E-4,0.9126373637,1.816725E-4,0.001347859414033971,0.9212872845,2.055909E-4,0.0014338441337886068
0.36,0.8036918879,1.67833E-5,4.0967426084634605E-4,0.8944781071,0.0032965948,0.005741598035390496,0.9239519179,1.96141E-5,4.428780870623427E-4,0.9372243345,3.46611E-5,5.88736783291141E-4,0.9146093488,1.76719E-4,0.0013293569874191055,0.9228713363,2.081658E-4,0.0014427952037624743
0.37,0.8048841298,1.81043E-5,4.2549148052575624E-4,0.8955519563,0.0033087883,0.005752206793918313,0.925523296,1.94273E-5,4.407641092466581E-4,0.9390991759,3.35211E-5,5.789740926846382E-4,0.9165262854,1.722629E-4,0.0013124896190065656,0.9243857485,2.102378E-4,0.00144995793042419
0.38,0.8062792778,1.95951E-5,4.4266352910534655E-4,0.8966058999,0.0033037978,0.005747867256643981,0.9271452105,1.90197E-5,4.3611581030730817E-4,0.9408127594,3.17067E-5,5.630870270215786E-4,0.9184099263,1.701192E-4,0.00130429751207307,0.9259830374,2.110935E-4,0.0014529057092598954
0.39,0.807823962,1.67553E-5,4.09332383277942E-4,0.8977686274,0.0033019479,0.005746257825750599,0.9286951494,1.86436E-5,4.3178235258055646E-4,0.9425324953,3.02416E-5,5.499236310616229E-4,0.9201441276,1.682579E-4,0.0012971426290119372,0.927436623,2.119779E-4,0.0014559460841665807
0.4,0.809235996,1.47822E-5,3.8447626714792165E-4,0.8986787021,0.0032954887,0.00574063472100429,0.9301818419,1.86379E-5,4.3171634205806943E-4,0.9441967541,2.90754E-5,5.392160976825525E-4,0.921717689,1.654543E-4,0.0012862904026696305,0.9289743572,2.103842E-4,0.0014504626848009568
0.41,0.8104030848,1.66742E-5,4.083405441540186E-4,0.8997299469,0.0032875244,0.005733693748361522,0.9316948235,1.76926E-5,4.206257243678755E-4,0.9456844485,2.88352E-5,5.369841710888692E-4,0.9233151525,1.648368E-4,0.0012838878455690747,0.9304376757,2.054784E-4,0.0014334517780518463
0.42,0.8115441859,1.5818E-5,3.9771849340959744E-4,0.9007362282,0.0032912055,0.005736902910107508,0.932996347,1.71222E-5,4.137898017109653E-4,0.9472580874,2.69019E-5,5.186704155819955E-4,0.9248071456,1.622257E-4,0.0012736785308703291,0.9319312483,1.988838E-4,0.00141026167784564
0.43,0.8127926111,1.56679E-5,3.9582698240519176E-4,0.901718536,0.003298292,0.005743075830946341,0.9343927276,1.72997E-5,4.1592908049329757E-4,0.9486711651,2.55906E-5,5.058715251919206E-4,0.9262778854,1.570191E-4,0.0012530726235937006,0.9334632331,1.946596E-4,0.0013952046444876823
0.44,0.8141295135,1.72691E-5,4.1556106651128904E-4,0.9026997471,0.0033030472,0.005747214281719449,0.9358158123,1.6389E-5,4.048332990256607E-4,0.9500154197,2.50722E-5,5.007214794673782E-4,0.9277319884,1.555905E-4,0.0012473592104923104,0.9349929941,1.907896E-4,0.0013812660858791835
0.45,0.8155701458,1.72311E-5,4.151036015261732E-4,0.9036335075,0.0033130112,0.005755876301659027,0.9371942347,1.61235E-5,4.01540782486661E-4,0.9514628249,2.37309E-5,4.871437159607009E-4,0.9290381038,1.554445E-4,0.0012467738367482693,0.9363607812,1.865424E-4,0.0013658052569821219
0.46,0.8170639455,1.64372E-5,4.054281687302943E-4,0.9045421517,0.0033182695,0.005760442257327123,0.9385668617,1.68444E-5,4.104192977919045E-4,0.9526918614,2.37466E-5,4.873048327279343E-4,0.9303662783,1.567718E-4,0.0012520854603420646,0.9376758713,1.788079E-4,0.00133719071190313
0.47,0.8182168245,1.73831E-5,4.169304498354612E-4,0.9054531997,0.0033312563,0.005771703647970848,0.9398667079,1.6717E-5,4.088642806604656E-4,0.953887735,2.33531E-5,4.8325045266404043E-4,0.9316113746,1.598792E-4,0.0012644334699777604,0.9390047365,1.756977E-4,0.0013255100904934673
0.48,0.8198188663,1.80146E-5,4.2443609648567827E-4,0.9062279254,0.0033259697,0.005767122072576581,0.9412498116,1.72194E-5,4.1496264892156254E-4,0.9550626385,2.39366E-5,4.892504471127237E-4,0.9327713209,1.612525E-4,0.0012698523536222627,0.9403773564,1.722924E-4,0.0013126019960368793
0.49,0.8204248071,1.61151E-5,4.0143617176333275E-4,0.9071340626,0.0033444378,0.005783111446271808,0.9425565636,1.71339E-5,4.139311536958773E-4,0.9561690003,2.36349E-5,4.861573819248248E-4,0.9338417751,1.679968E-4,0.0012961357953547924,0.941593045,1.662693E-4,0.0012894545358406399
0.5,0.8211930871,1.62107E-5,4.026251358273599E-4,0.9080879128,0.0033333614,0.005773526998291425,0.9438712728,1.72783E-5,4.156717454915597E-4,0.9571930915,2.33087E-5,4.827908449836223E-4,0.9347912073,1.752167E-4,0.0013236944511479981,0.9427786523,1.621709E-4,0.001273463387773673
0.51,0.8218644857,1.68624E-5,4.1063852717444815E-4,0.9090389228,0.0033430457,0.005781907730152739,0.9451369524,1.68077E-5,4.099719502600147E-4,0.9582588482,2.31767E-5,4.81421852432978E-4,0.9357071906,1.824783E-4,0.0013508452909197263,0.9439852673,1.590395E-4,0.0012611086392535736
0.52,0.8233524084,1.46717E-5,3.830365517806362E-4,0.909847914,0.0033711361,0.005806148551320401,0.9464186412,1.69876E-5,4.12160163043446E-4,0.9592837274,2.31571E-5,4.812182457056257E-4,0.9366835642,1.93791E-4,0.0013920883592645978,0.9450433338,1.582617E-4,0.0012580210650064648
0.53,0.8246993959,1.25814E-5,3.547026924059077E-4,0.9107999337,0.0033914909,0.0058236508308792,0.9477621931,1.66981E-5,4.086330872555476E-4,0.9603390104,2.34661E-5,4.844182077502868E-4,0.9374515694,2.033245E-4,0.001425919001907191,0.9460905153,1.584421E-4,0.0012587378599215962
0.54,0.8256826043,1.46592E-5,3.828733472050516E-4,0.9115750748,0.003408193,0.005837973107166562,0.9488702995,1.73229E-5,4.1620788075191463E-4,0.9613669062,2.39256E-5,4.891380173325316E-4,0.9383429998,2.093249E-4,0.001446806483258905,0.9470494848,1.599897E-4,0.0012648703490872098
0.55,0.827019006,1.69372E-5,4.1154829607228363E-4,0.9124472308,0.0034262333,0.005853403539821939,0.9502494341,1.72998E-5,4.1593028261957554E-4,0.9622728091,2.36803E-5,4.866240848951067E-4,0.9392220509,2.168399E-4,0.0014725484711886397,0.9480219835,1.586537E-4,0.001259578103969738
0.56,0.8282019258,1.59412E-5,3.9926432347506334E-4,0.9133250099,0.0034467959,0.005870941917614243,0.9513217944,1.7482E-5,4.1811481676687806E-4,0.9631056041,2.38923E-5,4.887975040852807E-4,0.9399732441,2.233895E-4,0.001494622025797827,0.9488583672,1.581556E-4,0.0012575993002542584
0.57,0.8295180619,1.85462E-5,4.306529925589743E-4,0.9142314714,0.0034389844,0.005864285463720196,0.9523512232,1.76125E-5,4.196724913548659E-4,0.9639083594,2.48854E-5,4.98852683665228E-4,0.9405841577,2.337747E-4,0.001528969260645877,0.9496549839,1.566643E-4,0.001251656102929235
0.58,0.8309101164,1.64596E-5,4.0570432583348184E-4,0.9151373583,0.0034548341,0.005877783680946417,0.9535021514,1.7764E-5,4.2147360534201903E-4,0.9648308748,2.56231E-5,5.061926510726919E-4,0.9413063031,2.423902E-4,0.0015568885637707022,0.950427959,1.567071E-4,0.0012518270647337835
0.59,0.8323951662,1.36137E-5,3.6896747824164664E-4,0.9160061282,0.0034708863,0.0058914228332381646,0.9545012444,1.87711E-5,4.332562751997944E-4,0.9656959593,2.55816E-5,5.057825619769823E-4,0.9418992925,2.554963E-4,0.0015984251624646055,0.9512636417,1.555285E-4,0.0012471106606873345
0.6,0.8331436515,1.21174E-5,3.481005601834045E-4,0.9168838328,0.0034728001,0.005893046835042125,0.9555631882,2.0059E-5,4.4787274978502545E-4,0.966495294,2.54455E-5,5.044353278667147E-4,0.9426079273,2.616832E-4,0.0016176625111561434,0.9519819468,1.532821E-4,0.0012380714842043653
0.61,0.8345341146,1.26794E-5,3.560814513562873E-4,0.9177581018,0.0034968449,0.00591341263569523,0.9565626878,2.16811E-5,4.6562968118452243E-4,0.9672791308,2.64793E-5,5.145804115976433E-4,0.9433125383,2.594554E-4,0.001610761931509433,0.9526121974,1.504107E-4,0.0012264204010044844
0.62,0.8351373672,1.18099E-5,3.436553506058068E-4,0.9186304486,0.0035136351,0.005927592344282795,0.9573683155,2.23877E-5,4.731564223383214E-4,0.9680190051,2.68243E-5,5.179218087703973E-4,0.943999176,2.616158E-4,0.0016174541724574454,0.9533670759,1.476668E-4,0.0012151822908518706
0.63,0.8362537146,1.54448E-5,3.929987277333096E-4,0.9193890548,0.003530604,0.005941888588655967,0.9582604986,2.19724E-5,4.6874726665869745E-4,0.9688014418,2.76299E-5,5.256415128202871E-4,0.9446499771,2.628984E-4,0.0016214141975448469,0.9539775139,1.450404E-4,0.0012043271980653762
0.64,0.8381513,1.24015E-5,3.521576351578934E-4,0.920159142,0.0035079973,0.005922834878670855,0.9592456919,2.24346E-5,4.7365177081902694E-4,0.9694375443,2.85093E-5,5.339410079774731E-4,0.9452605182,2.594902E-4,0.0016108699512996075,0.9545825166,1.430887E-4,0.0011961968901481061
0.65,0.8394034564,1.35958E-5,3.6872482964942844E-4,0.9209239715,0.0035246014,0.005936835352273128,0.960190627,2.37885E-5,4.877345589559961E-4,0.9701412857,2.8781E-5,5.364792633457513E-4,0.9458466029,2.518881E-4,0.0015870982956326305,0.9552635139,1.403307E-4,0.0011846125949018101
0.66,0.8408125579,1.12756E-5,3.357916020391219E-4,0.9217566991,0.0035439271,0.005953089198055073,0.960927974,2.40758E-5,4.906709691840348E-4,0.9707548422,3.0874E-5,5.556437707740455E-4,0.946507383,2.439681E-4,0.0015619478224319788,0.95588642,1.365934E-4,0.001168731791302008
0.67,0.8421265423,1.18576E-5,3.443486605172147E-4,0.9224809712,0.0035429552,0.005952272843208718,0.961841107,2.53407E-5,5.033954707781944E-4,0.9713843966,3.22955E-5,5.682912985432735E-4,0.947067076,2.372656E-4,0.001540342818985436,0.9565865803,1.273547E-4,0.0011285153964390561
0.68,0.8430954158,1.24474E-5,3.5280873005071744E-4,0.9231739014,0.0035594643,0.005966124621561303,0.9625827813,2.6559E-5,5.153542470961116E-4,0.9720358086,3.26653E-5,5.715356506815651E-4,0.9476404196,2.313025E-4,0.0015208632417150465,0.9572062832,1.225623E-4,0.0011070785879963535
0.69,0.8444556892,1.31917E-5,3.6320379953959733E-4,0.9239291126,0.0035782838,0.005981875792759325,0.9634354413,2.74137E-5,5.235809393016518E-4,0.9726759505,3.21591E-5,5.670899399566175E-4,0.9482582271,2.272114E-4,0.0015073533096125805,0.957908861,1.164701E-4,0.001079213139282505
0.7,0.8453165889,1.49206E-5,3.862719249440736E-4,0.9245395088,0.0035862354,0.0059885185146244645,0.9643144917,2.84338E-5,5.332335323289412E-4,0.9732155931,3.2426E-5,5.694383197502606E-4,0.9488356894,2.201572E-4,0.0014837695238816573,0.9586551577,1.125061E-4,0.001060688927065801
0.71,0.8475778043,1.83077E-5,4.2787498174116234E-4,0.925255751,0.0035879648,0.005989962270331926,0.9650013494,2.87883E-5,5.365472952126401E-4,0.9737537187,3.19787E-5,5.654971264294806E-4,0.9493234086,2.130439E-4,0.00145960234310582,0.9593044686,1.115181E-4,0.0010560213066032333
0.72,0.8497056305,2.17698E-5,4.6658118264670726E-4,0.9259405684,0.0036126175,0.006010505386404707,0.9658648694,2.90803E-5,5.392615320973674E-4,0.9744042605,3.21199E-5,5.667442103806619E-4,0.9497925431,2.119457E-4,0.0014558354989489713,0.9600672823,1.108224E-4,0.001052722185574143
0.73,0.8511627972,2.94266E-5,5.424629019573597E-4,0.9265029067,0.0036241079,0.006020056395084684,0.9666395396,2.89129E-5,5.377071693775339E-4,0.9749215096,3.30012E-5,5.744667092182105E-4,0.9502645355,2.074167E-4,0.0014401968615435877,0.9608052343,1.116851E-4,0.0010568117145452163
0.74,0.8536070049,3.3285E-5,5.76931538399488E-4,0.9272351348,0.0036671856,0.006055729188132508,0.9674222767,2.93281E-5,5.415542447437745E-4,0.9754603088,3.34145E-5,5.780527657575907E-4,0.950709331,2.038936E-4,0.001427913162625795,0.9615393925,1.101841E-4,0.0010496861435686383
0.75,0.8551648259,3.91258E-5,6.255061950132868E-4,0.9278806895,0.0037303872,0.00610768957953824,0.9680941951,2.74083E-5,5.235293688036995E-4,0.9758963913,3.29268E-5,5.738187867262625E-4,0.9511459994,2.00078E-4,0.0014144893071352642,0.9622668779,1.084866E-4,0.001041569008755541
0.76,0.8566056132,3.16592E-5,5.626650868856179E-4,0.9286625224,0.0037461147,0.006120551200668123,0.9689633739,2.71728E-5,5.212753590953633E-4,0.9764748174,3.26314E-5,5.712390042705418E-4,0.9515827352,1.99035E-4,0.0014107976467232996,0.9629856068,1.113599E-4,0.00105527200285045
0.77,0.8584641635,3.593E-5,5.994163828258284E-4,0.9292593896,0.0038118607,0.006174026805902288,0.9696757716,2.76298E-5,5.256405616007958E-4,0.9770545977,3.29185E-5,5.737464596840664E-4,0.9519761103,1.964273E-4,0.0014015252405861266,0.9637508523,1.12458E-4,0.0010604621633985816
0.78,0.8602211833,2.75431E-5,5.248152055723996E-4,0.9300249743,0.0038383252,0.006195421858114264,0.9703924388,2.67271E-5,5.16982591583121E-4,0.9776346791,3.35492E-5,5.792167124660683E-4,0.9524224061,1.934357E-4,0.001390811633543522,0.9645629692,1.146636E-4,0.001070810907676981
0.79,0.8614723504,3.27717E-5,5.724657194976832E-4,0.930769805,0.0038732789,0.006223567224671073,0.9711920804,2.58869E-5,5.087917059072406E-4,0.9780455887,3.37333E-5,5.808037534313979E-4,0.9527578497,1.920177E-4,0.0013857045139567092,0.9652429003,1.181671E-4,0.0010870469171107566
0.8,0.8624803782,2.89642E-5,5.381839834108778E-4,0.9314835128,0.0039567628,0.006290280438899366,0.9719113016,2.46142E-5,4.96126999869993E-4,0.9785792762,3.37126E-5,5.806255247575669E-4,0.9532025117,1.99531E-4,0.0014125544237302858,0.9657770842,1.231606E-4,0.0011097774551683773
0.81,0.8639818251,2.69208E-5,5.18852580219083E-4,0.9324411416,0.0040030318,0.006326951714688519,0.9727096242,2.61821E-5,5.116844730886408E-4,0.9791697639,3.47679E-5,5.896431123993564E-4,0.9536596465,2.06102E-4,0.001435625299303408,0.9664270967,1.257502E-4,0.0011213839663558598
0.82,0.8657802939,2.86073E-5,5.348579250604781E-4,0.9332083666,0.0040939695,0.006398413475229621,0.97323452,2.60124E-5,5.10023528869012E-4,0.979816916,3.5554E-5,5.962717501274063E-4,0.9539363551,2.154897E-4,0.0014679567432318978,0.9671403664,1.277197E-4,0.0011301314082884345
0.83,0.8691135764,2.64423E-5,5.142207697088868E-4,0.9337811628,0.0041289448,0.0064256865781019855,0.9740027672,2.55249E-5,5.052217334992627E-4,0.9803924286,3.46742E-5,5.888480279325048E-4,0.9541920584,2.3342E-4,0.0015278088885721276,0.9677562273,1.290896E-4,0.0011361760426976094
0.84,0.8706228554,1.96056E-5,4.4278211345988224E-4,0.9346591467,0.0041439461,0.006437348910848316,0.9746395296,2.55703E-5,5.056708415560463E-4,0.980863167,3.50246E-5,5.918158497370613E-4,0.9547523344,2.419304E-4,0.001555411199651076,0.9682148093,1.31837E-4,0.0011482029437342512
0.85,0.8735740423,2.10057E-5,4.583197573746958E-4,0.9354788119,0.0042075516,0.006486564267776895,0.975217163,2.79776E-5,5.289385597590708E-4,0.9814024073,3.51022E-5,5.924710963414164E-4,0.9553061235,2.576206E-4,0.0016050563853023982,0.9690005249,1.369038E-4,0.0011700589728727351
0.86,0.8757287025,2.48604E-5,4.986020457238417E-4,0.9362107623,0.0043092782,0.006564509273357758,0.9757959664,3.04134E-5,5.514834539675692E-4,0.9820852035,3.69929E-5,6.082178885892785E-4,0.9554316127,2.771746E-4,0.0016648561499420901,0.9695123339,1.446787E-4,0.0012028245923658195
0.87,0.8782136381,2.29697E-5,4.7926714888462784E-4,0.9375920331,0.0043149416,0.006568821507698318,0.9762824363,2.92878E-5,5.411820396132895E-4,0.9826252252,3.6806E-5,6.066794870440239E-4,0.9557815349,3.014787E-4,0.0017363141996770055,0.9698068792,1.520088E-4,0.001232918488789912
0.88,0.8803793311,3.94904E-5,6.284138763585667E-4,0.9386788779,0.0044397706,0.006663160361270018,0.9769914967,2.91245E-5,5.396711961926446E-4,0.9830804461,3.77164E-5,6.141367925796337E-4,0.9561805087,3.246023E-4,0.0018016722787454992,0.9700784838,1.650523E-4,0.0012847268192109948
0.89,0.8825249672,5.77769E-5,7.601111760788681E-4,0.9394864491,0.0046038204,0.006785145834836566,0.9777960038,2.86714E-5,5.354568143183912E-4,0.983480739,3.9176E-5,6.259073413852884E-4,0.9565763211,3.307003E-4,0.0018185167032502066,0.9702068472,1.798901E-4,0.001341231150846117
0.9,0.8852433264,7.596E-5,8.71550342780037E-4,0.9405808479,0.0047096072,0.006862657794178579,0.9786499232,3.0507E-5,5.523314222457382E-4,0.9839717448,4.0143E-5,6.335850377021224E-4,0.9571821052,3.45987E-4,0.001860072579229101,0.9709105158,1.881802E-4,0.0013717878844777716
0.91,0.8877942502,8.36198E-5,9.144386256058959E-4,0.9417785528,0.0046603231,0.006826655916332681,0.9792589313,2.90113E-5,5.386213883610639E-4,0.9844463819,4.26537E-5,6.530980018343342E-4,0.958430692,3.27795E-4,0.0018105109775972085,0.971281606,1.947222E-4,0.0013954289663039104
0.92,0.8894117594,1.039771E-4,0.0010196916200499052,0.9427843112,0.0047919901,0.0069224201692760605,0.9796862662,3.05648E-5,5.528544112151047E-4,0.9849019516,4.44468E-5,6.666843330992563E-4,0.9592352891,3.113056E-4,0.0017643854454171854,0.9717548943,1.941307E-4,0.0013933079343777526
0.93,0.8927130044,1.044688E-4,0.001022099799432521,0.9441816139,0.0048401807,0.006957140720152209,0.9803138977,3.05017E-5,5.522834417217304E-4,0.9854260063,4.66671E-5,6.831332227318476E-4,0.9605381167,2.947796E-4,0.0017169146746416957,0.9727130049,1.913711E-4,0.0013833694372798614
0.94,0.8934640586,1.348959E-4,0.001161446942395562,0.9461176497,0.0048168845,0.006940377871557139,0.9803529423,3.55714E-5,5.964176389075024E-4,0.9856732035,5.40902E-5,7.354604000216463E-4,0.9612026167,2.821976E-4,0.0016798738047841572,0.973320263,1.863427E-4,0.0013650739906686377
0.95,0.8937205613,1.084636E-4,0.0010414585925518113,0.9479591855,0.0048113345,0.006936378377799182,0.9809105211,3.90689E-5,6.250511979030198E-4,0.98615385,5.67761E-5,7.534991705370352E-4,0.9617268467,3.106599E-4,0.0017625546800028645,0.973720566,1.811559E-4,0.0013459416777854827
0.96,0.8937254786,2.125677E-4,0.001457970164303783,0.9492744991,0.0049472543,0.007033672085049175,0.9812156731,4.66937E-5,6.833278861571508E-4,0.9866078293,5.65482E-5,7.519853721981566E-4,0.9620195931,3.211394E-4,0.0017920362719543374,0.9739999843,1.796993E-4,0.001340519675349825
0.97,0.8926892936,2.400393E-4,0.0015493201734954592,0.9513054827,0.0053145315,0.007290083332857039,0.9810966092,6.1302E-5,7.829559374575302E-4,0.9875456977,5.42418E-5,7.364903258020433E-4,0.9618798971,3.142773E-4,0.0017727867892107048,0.9748825115,1.829998E-4,0.0013527741866253952
0.98,0.8988235354,3.000555E-4,0.001732211014859333,0.9529803944,0.0060876337,0.00780232894717981,0.9803137267,8.51203E-5,9.226066334034241E-4,0.9873725498,7.44329E-5,8.627450376559694E-4,0.9617254925,3.886989E-4,0.001971544825764811,0.9752156878,2.059441E-4,0.0014350752593505333
0.99,0.89921875,7.385254E-4,0.0027175823814559884,0.9546875,0.0067015369,0.008186291529135767,0.98,1.323292E-4,0.0011503442962869856,0.988359375,1.078843E-4,0.001038673673489417,0.9609375,7.102273E-4,0.002665009005613302,0.9753125,3.38739E-4,0.0018404863487676295
1.0,1.0,0.0,0.0,0.98,0.0197979798,0.014070529414346854,0.98,0.0197979798,0.014070529414346854,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_total_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6920984268,5.3259E-6,7.297876403447787E-4,0.5750982165,0,0,0.4918324113,0.0022655952,0.015051894232952875,0.5815719962,5.3232E-6,0.001631441080762649,0.7009954929,1.82101E-5,0.0013494480353092519,0.6894735754,8.91056E-5,0.002985056113375425,0.6888563275,4.02317E-5,0.0020057841359428486
0.02,0.6959186196,5.5379E-6,7.441706793471509E-4,0.5764732957,0,0,0.494715628,0.0023151638,0.015215662325380385,0.5851126313,5.0252E-6,0.0015851182921157651,0.7052255988,1.9418E-5,0.0013934848402476433,0.6938527524,9.07755E-5,0.003012897276708916,0.6932334006,4.17419E-5,0.0020430834539979024
0.03,0.6994336665,5.3874E-6,7.339891007365165E-4,0.5780040026,0,0,0.4974652618,0.0023525706,0.015338091797873685,0.5886308253,6.3491E-6,0.0017817266906010024,0.7091610968,2.01548E-5,0.0014196760193790695,0.6980782807,9.19631E-5,0.003032541838128536,0.6973995268,4.15378E-5,0.002038082432091499
0.04,0.7027475953,5.5337E-6,7.438884324950886E-4,0.578130722,0,0,0.5001907408,0.0023810321,0.015430593313285139,0.5918150842,6.5594E-6,0.0018109942020890072,0.7131314397,1.9678E-5,0.0014027829482853005,0.7020724773,9.32045E-5,0.0030529412048056217,0.7012880683,4.14377E-5,0.0020356252110838085
0.05,0.7059255421,5.6519E-6,7.517911944150451E-4,0.5804691315,0,0,0.5029194593,0.002418045,0.015550064308548696,0.5948281288,7.1006E-6,0.0018842239781936753,0.717061919,1.88834E-5,0.0013741688396991106,0.706027329,9.571E-5,0.0030937032824755514,0.7052866399,4.13357E-5,0.002033118294640034
0.06,0.7091951668,5.5925E-6,7.478301946297702E-4,0.5813469887,0,0,0.5056230366,0.0024583334,0.01567907331445325,0.5979490876,1.04637E-5,0.0022873237637029,0.7209206104,1.81713E-5,0.0013480096438824166,0.709823364,9.52399E-5,0.0030860962395881306,0.7091295063,3.95475E-5,0.0019886553245849316
0.07,0.7125461876,5.6747E-6,7.53306046703463E-4,0.5833499432,0,0,0.5084113181,0.0024856175,0.015765841239845084,0.6009269655,1.21699E-5,0.002466769142015523,0.724621135,1.81328E-5,0.0013465808553518054,0.7135306776,9.68238E-5,0.0031116522941999803,0.7127917588,4.1776E-5,0.002043917806566595
0.08,0.7158962309,5.7014E-6,7.550761550996032E-4,0.5834060311,0,0,0.511253491,0.0025155392,0.015860451443764138,0.6039696038,1.40462E-5,0.0026501132051291697,0.728335017,1.86981E-5,0.0013674099604727178,0.717175436,9.6732E-5,0.0031101768438466645,0.7165582061,4.29959E-5,0.0020735452731975735
0.09,0.7192611158,5.8336E-6,7.637800730576833E-4,0.5841190219,0,0,0.5139976025,0.0025253142,0.015891237207970938,0.607124269,1.41155E-5,0.002656642618042555,0.7319450974,1.8668E-5,0.0013663088962602857,0.7206177056,9.68349E-5,0.0031118306509191657,0.720081836,4.33708E-5,0.002082565725253347
0.1,0.7226367652,5.9903E-6,7.739702836672736E-4,0.585259378,0,0,0.5168712676,0.0025454578,0.015954490903817644,0.6101890504,1.32288E-5,0.002571847584908561,0.7355485559,1.86166E-5,0.0013644266194999274,0.7241112888,9.92951E-5,0.0031511125019586337,0.7236289203,4.33946E-5,0.0020831370574208507
0.11,0.7257854223,6.5535E-6,8.095369046559891E-4,0.5853850245,0,0,0.519853428,0.0025827602,0.016070968234677088,0.6130106151,1.20099E-5,0.0024504999489900017,0.7390040874,1.87938E-5,0.001370904810699853,0.7277319252,1.002712E-4,0.0031665628053143048,0.7271817327,4.45684E-5,0.0021111229239435584
0.12,0.7291880012,6.0845E-6,7.800320506235625E-4,0.5857239962,0,0,0.5226929545,0.0026067848,0.016145540560786438,0.6159079671,1.11526E-5,0.0023614190648845027,0.7425638795,1.80463E-5,0.0013433651774554826,0.7313156128,1.010901E-4,0.003179466936453342,0.7306516171,4.47906E-5,0.0021163789830746286
0.13,0.732569474,6.0086E-6,7.75151598076144E-4,0.5859287977,0,0,0.5255622596,0.0026257879,0.016204283075779688,0.6187418699,1.06335E-5,0.0023058078844517813,0.7460612535,1.77651E-5,0.0013328578318785541,0.7346789598,1.007381E-4,0.0031739265902033715,0.7340569913,4.62783E-5,0.002151239177776381
0.14,0.7358070791,6.4702E-6,8.043755341878568E-4,0.5858513117,0,0,0.5286561877,0.0026568143,0.016299737114444515,0.6216416657,1.23813E-5,0.00248810168602491,0.7496088445,1.81999E-5,0.0013490700500715298,0.7380918205,1.041994E-4,0.0032279931846272538,0.737553525,4.67796E-5,0.0021628592187195174
0.15,0.7389659345,6.9098E-6,8.312520676666014E-4,0.5865949988,0,0,0.5317648202,0.0026697727,0.016339439096860087,0.624512881,1.50956E-5,0.002747325972650497,0.7531721234,1.76321E-5,0.0013278591792806947,0.7415389895,1.044133E-4,0.0032313046900594193,0.7409338415,4.51931E-5,0.0021258668820036686
0.16,0.7422294021,7.211E-6,8.491760712596651E-4,0.5861317515,0,0,0.535045442,0.0026904126,0.016402477251927526,0.6274646819,1.33548E-5,0.002584066562610182,0.7566634774,1.79672E-5,0.001340417845300487,0.7450339198,1.061137E-4,0.003257509785096585,0.744286865,4.49174E-5,0.0021193725486567954
0.17,0.7455070496,6.6974E-6,8.18376441498654E-4,0.5858556032,0,0,0.5382092655,0.0027243272,0.016505536040977282,0.6306363344,1.14444E-5,0.002392112037509949,0.7601051092,1.84345E-5,0.0013577370879518612,0.7484370768,1.071879E-4,0.003273956322249886,0.7477380276,4.5088E-5,0.0021233935103979196
0.18,0.7486162305,5.9898E-6,7.739379820114787E-4,0.5859239697,0,0,0.5414577872,0.0027484409,0.016578422421931464,0.6334838867,1.53743E-5,0.0027725710090095077,0.7634098589,1.93703E-5,0.0013917722514836973,0.7518454432,1.086509E-4,0.00329622359678466,0.7512031078,4.40793E-5,0.002099507085008288
0.19,0.7518631399,5.4616E-6,7.390263865383969E-4,0.5860702395,0,0,0.5447687298,0.0027666335,0.016633200233268402,0.63602072,1.3033E-5,0.0025527436220662662,0.7669282973,1.95343E-5,0.001397651601794954,0.7552719176,1.089687E-4,0.0033010407449772564,0.7545581579,4.36077E-5,0.0020882456752020343
0.2,0.7550034642,5.3598E-6,7.321065496223893E-4,0.5856801271,0,0,0.5481058449,0.0027871897,0.01669487855601232,0.6391353607,1.44461E-5,0.002687573254815578,0.7702440619,1.84681E-5,0.0013589738776003018,0.7587377489,1.109149E-4,0.0033303888661836475,0.7578890502,4.3784E-5,0.0020924626639440905
0.21,0.7580383897,5.8069E-6,7.620301831292512E-4,0.585826993,0,0,0.5514623553,0.0028110393,0.016766154299659778,0.642172575,1.56765E-5,0.0027996874825594376,0.7737114847,1.85818E-5,0.0013631507620215748,0.7621168315,1.119906E-4,0.003346499663827863,0.7611688495,4.50932E-5,0.0021235159523770946
0.22,0.7609559238,5.5438E-6,7.445669882555901E-4,0.5859776735,0,0,0.5549075425,0.0028362122,0.016841057567742,0.6449447274,1.26914E-5,0.002519067287707893,0.7773179233,1.91713E-5,0.0013846046367104222,0.7653847158,1.13806E-4,0.0033735144878894474,0.7643955588,4.8687E-5,0.00220651308629702
0.23,0.7640374064,5.8432E-6,7.644082678778403E-4,0.5859452486,0,0,0.5583567142,0.0028562924,0.016900569221183055,0.6475884914,1.42793E-5,0.0026720123502708593,0.7807481647,2.02036E-5,0.0014213936822710306,0.7686706781,1.146324E-4,0.0033857406870580033,0.7677434921,4.90803E-5,0.0022154074117416867
0.24,0.767124182,5.6199E-6,7.496599228983766E-4,0.5860201716,0,0,0.5620320082,0.0028663814,0.016930391017339202,0.6504507363,1.64689E-5,0.0028695731389877487,0.7840818644,2.07696E-5,0.0014411661944411546,0.7722975731,1.139311E-4,0.0033753681280713666,0.7710197866,5.29937E-5,0.0023020360553214626
0.25,0.770232904,5.4468E-6,7.380243898408779E-4,0.5859051347,0,0,0.5655172318,0.0028845829,0.016984059879781393,0.6535539031,1.59676E-5,0.0028255618910227394,0.7875867605,2.13485E-5,0.0014611125897753395,0.7757358849,1.141382E-4,0.0033784345487222335,0.7742517769,5.37261E-5,0.0023178891259074495
0.26,0.7733867168,6.3238E-6,7.952232390970476E-4,0.5853143334,0,0,0.5690132588,0.0029134186,0.01706873926217165,0.6565879881,1.1837E-5,0.002432796744489765,0.7911335349,2.3035E-5,0.001517728565982732,0.7792337358,1.156898E-4,0.0034013203318711397,0.7776489556,5.55442E-5,0.0023567817039344143
0.27,0.7766184807,6.9366E-6,8.328625336752758E-4,0.5853555202,0,0,0.5726304322,0.0029418508,0.017151824392757756,0.6596769989,9.4193E-6,0.0021701728041794276,0.7947605789,2.28296E-5,0.0015109467230845699,0.7827062368,1.200301E-4,0.0034645360439747195,0.7807869077,5.63294E-5,0.0023733815538172533
0.28,0.7797085285,7.1338E-6,8.446182569658319E-4,0.5855979323,0,0,0.5762223125,0.0029462609,0.017164675645056623,0.6621517539,7.7754E-6,0.001971725132973661,0.7980454385,2.29756E-5,0.0015157704311669364,0.7860580027,1.212614E-4,0.003482260759908712,0.7839234233,5.68819E-5,0.0023849926624625074
0.29,0.7828711331,6.5715E-6,8.10647889036911E-4,0.5852676034,0,0,0.579842937,0.0029530469,0.017184431617018936,0.6650004387,5.9456E-6,0.0017241809649801846,0.8012431562,2.25895E-5,0.00150298037246,0.7897331238,1.200129E-4,0.003464287805595834,0.7871743619,5.78171E-5,0.0024045186628512574
0.3,0.7860653102,5.7955E-6,7.612818137851449E-4,0.5853393078,0,0,0.583599329,0.0029628148,0.017212828936580993,0.6681803465,7.188E-6,0.0018957847979135184,0.8046880007,2.24331E-5,0.0014977683398977293,0.7933515608,1.201059E-4,0.0034656298128911576,0.7906945229,5.69002E-5,0.00238537628058971
0.31,0.789119482,5.7371E-6,7.574364659824611E-4,0.5850552917,0,0,0.5874198735,0.0029622212,0.017211104554908728,0.671333164,9.0906E-6,0.002131970919126244,0.8081044853,2.28156E-5,0.0015104833663433703,0.7968273938,1.194229E-4,0.0034557618552209296,0.7941199362,5.76276E-5,0.002400574931136289
0.32,0.7923058271,6.8925E-6,8.302108166002175E-4,0.5850352645,0,0,0.5912438393,0.002980767,0.01726489791455484,0.6742912233,8.7168E-6,0.0020876781361119823,0.8113703072,2.27703E-5,0.0015089831012970291,0.8003721535,1.175821E-4,0.0034290246426644413,0.7972587883,6.02112E-5,0.0024537970576231443
0.33,0.7956057131,6.6325E-6,8.144016208235345E-4,0.5846154094,0,0,0.5950437605,0.0029910393,0.017294621418232896,0.6777061224,9.9128E-6,0.0022262973745661202,0.8148073077,2.17856E-5,0.0014759945799358478,0.8037494242,1.158595E-4,0.003403814037223538,0.8006847858,5.99265E-5,0.0024479889705633887
0.34,0.7988808572,6.4866E-6,8.05394313364578E-4,0.5843257308,0,0,0.5990585387,0.002998074,0.017314947299948678,0.6807624996,8.3388E-6,0.0020419108697492163,0.8181308031,2.19118E-5,0.0014802634900584423,0.8072417259,1.155811E-4,0.0033997220474621154,0.8039185703,5.54502E-5,0.0023547866145364423
0.35,0.8021967649,6.8573E-6,8.28088159557906E-4,0.5839452744,0,0,0.602937454,0.0030057965,0.01733723305490239,0.6838281751,6.1726E-6,0.0017567868396592683,0.8214421332,2.14034E-5,0.001462990088824938,0.8109394789,1.20184E-4,0.0034667564090948184,0.8067991853,5.43973E-5,0.002332322876447427
0.36,0.8055262685,6.9996E-6,8.366361216203852E-4,0.5832636952,0,0,0.6070340097,0.0030085928,0.01734529561581468,0.686861068,8.0741E-6,0.0020092411502853507,0.824876225,1.90686E-5,0.0013808910166990007,0.8143123567,1.188953E-4,0.003448119777501936,0.8099144816,5.58E-5,0.002362202362203543
0.37,0.8088406265,7.5594E-6,8.694481008087832E-4,0.5824950933,0,0,0.6111495674,0.0029932674,0.01730106181712556,0.6896309555,9.7192E-6,0.0022044500447957536,0.8281711161,1.83538E-5,0.0013547619717131124,0.8175767541,1.178112E-4,0.003432363617101195,0.8131417453,5.46675E-5,0.002338108209643001
0.38,0.8122585833,7.0782E-6,8.413203908143437E-4,0.581900835,0,0,0.6151722252,0.0029986312,0.017316556239622242,0.6926561296,1.0035E-5,0.002239977678460212,0.8314296126,1.9154E-5,0.0013839797686382557,0.820986259,1.199494E-4,0.003463371190040132,0.8162441134,5.58781E-5,0.002363854902484499
0.39,0.8155693471,6.771E-6,8.228608630868284E-4,0.5811184645,0,0,0.6195358932,0.0030190706,0.017375472943203588,0.6957636178,4.8145E-6,0.0015515315014526776,0.8343969226,1.88213E-5,0.0013719074312795307,0.824419868,1.199205E-4,0.003462953941362778,0.8192491949,5.82495E-5,0.002413493318822325
0.4,0.8190144718,6.3905E-6,7.994060294994028E-4,0.580550015,0,0,0.6237500727,0.0030141018,0.01736116873945991,0.6994890571,4.0502E-6,0.0014230600830604447,0.8377134562,1.86951E-5,0.0013673002596357538,0.8278684556,1.178477E-4,0.003432895279498051,0.8224950194,5.36673E-5,0.00231662038323071
0.41,0.8224473476,6.4662E-6,8.041268556639555E-4,0.5800669789,0,0,0.6282082617,0.0030123241,0.01735604822533056,0.7029920518,4.925E-6,0.0015692354826475215,0.8409785151,1.84221E-5,0.0013572803689731905,0.8311654389,1.161919E-4,0.003408693298024919,0.8258299589,5.14528E-5,0.0022683209649430125
0.42,0.8257644534,8.0463E-6,8.970117056092411E-4,0.5799574256,0,0,0.632359004,0.003001139,0.01732379577344411,0.7065803707,5.6784E-6,0.0016849925815860436,0.8442355394,1.75351E-5,0.001324201646275974,0.8345725358,1.176765E-4,0.003430400851212581,0.8288364708,5.26998E-5,0.0022956437005772477
0.43,0.8292268276,8.4587E-6,9.197119114157433E-4,0.5791943669,0,0,0.6369152427,0.0029834803,0.017272753978448255,0.7096989751,5.6345E-6,0.0016784665620738473,0.8473686099,1.8639E-5,0.0013652472303579304,0.8378356934,1.161342E-4,0.0034078468275437496,0.8317679703,4.90143E-5,0.002213917342630479
0.44,0.8323756278,7.5847E-6,8.709018314368159E-4,0.5782570243,0,0,0.64155339,0.0030009817,0.017323341767684432,0.7130391896,4.0017E-6,0.0014145140508315922,0.8505951941,1.89743E-5,0.0013774723227709513,0.841185981,1.067919E-4,0.0032679029973363654,0.8349437833,4.51163E-5,0.002124059792002099
0.45,0.8354331851,6.9651E-6,8.345717464664137E-4,0.5770238042,0,0,0.6460160136,0.0029857672,0.017279372673798084,0.7169497311,3.3312E-6,0.0012905812643921343,0.8538792372,1.95082E-5,0.0013967175806153512,0.8443962336,1.044199E-4,0.0032314068143766733,0.8381041408,4.64097E-5,0.0021542910666852797
0.46,0.838664943,7.9792E-6,8.932636788765118E-4,0.5768117309,0,0,0.6506667674,0.0029410788,0.017149573755636027,0.7212908566,5.8794E-6,0.0017145553359399048,0.8570906043,2.00987E-5,0.001417698839669413,0.8477939427,9.88922E-5,0.003144713023472889,0.841324389,4.48223E-5,0.002117127771297708
0.47,0.8417158365,7.8454E-6,8.857426262746984E-4,0.5766692758,0,0,0.6553183198,0.002931347,0.017121176945525677,0.7254270315,6.9442E-6,0.0018633571852975479,0.860380441,1.78785E-5,0.001337105081883993,0.8509860158,8.96605E-5,0.00299433632045567,0.8444953382,3.95941E-5,0.0019898266256133976
0.48,0.8448365867,6.8848E-6,8.297469493767361E-4,0.5768774152,0,0,0.6602595508,0.0029154417,0.01707466456478721,0.7293463647,2.9127E-6,0.0012067932714429593,0.8636424839,1.78616E-5,0.0013364729701718623,0.8544353962,8.5522E-5,0.002924414471308744,0.8474914968,3.57909E-5,0.001891848302586653
0.49,0.8480030596,6.6315E-6,8.143402237394393E-4,0.5771744251,0,0,0.665132314,0.0028884385,0.01699540673240861,0.7336211205,2.5518E-6,0.0011295574354586843,0.8668751001,1.73155E-5,0.001315883733465841,0.8577941,8.19559E-5,0.0028627940896962883,0.8506616056,3.14658E-5,0.001773860197422559
0.5,0.8511645079,5.663E-6,7.525290692059676E-4,0.5768249631,0,0,0.6701012254,0.0028509302,0.016884697806001738,0.7381079495,1.8702E-6,9.670056876771718E-4,0.8699407518,1.69331E-5,0.0013012724541770642,0.8611390054,7.81072E-5,0.002794766537655695,0.8537527859,2.79178E-5,0.0016708620529535046
0.51,0.854194665,5.31E-6,7.286974680894672E-4,0.577049017,0,0,0.6750923753,0.0028451855,0.016867677670621996,0.7422321141,1.7065E-6,9.237153241123588E-4,0.8730307281,1.63752E-5,0.001279656203829763,0.8644020855,7.12993E-5,0.0026701928769285563,0.8568609476,2.94702E-5,0.0017166886729981065
0.52,0.8571581602,4.8725E-6,6.980329505116503E-4,0.5760822892,0,0,0.6800643086,0.002819241,0.01679059558205128,0.7468709648,8.828E-7,6.643794096749236E-4,0.8763480484,1.74253E-5,0.0013200492415057856,0.8678225458,6.54097E-5,0.002557532013484875,0.8597599566,3.17557E-5,0.001782012906799499
0.53,0.8602521479,4.2474E-6,6.51720799115695E-4,0.5743740201,0,0,0.6850464046,0.0028211875,0.016796390981398353,0.7515758872,3.105E-7,3.940177660969109E-4,0.8797758758,1.60947E-5,0.0012686488875965642,0.871099633,5.98003E-5,0.0024454099860759543,0.862686044,3.01646E-5,0.0017367959005018408
0.54,0.8632883132,5.4583E-6,7.388030860790986E-4,0.5721889138,0,0,0.6899856865,0.0028228819,0.016801434164975322,0.7560380995,3.611E-7,4.2491175554460717E-4,0.8828965068,1.61263E-5,0.0012698936963383982,0.8742105722,5.62714E-5,0.0023721593538377646,0.8657795906,3.07648E-5,0.001753989737712282
0.55,0.8662810862,4.9022E-6,7.001571252226174E-4,0.5702267885,0,0,0.6954050899,0.0028095131,0.016761602250381674,0.7614758611,8.194E-7,6.400781202322105E-4,0.8863021195,1.68046E-5,0.0012963255763888946,0.8773591876,5.20546E-5,0.002281547720298657,0.8684208214,3.24002E-5,0.0018000055555469823
0.56,0.8695454955,3.894E-6,6.240192304729078E-4,0.5687365532,0,0,0.7006359398,0.0028063724,0.016752230896212004,0.7665762603,5.291E-7,5.143442427013255E-4,0.8895352066,1.46056E-5,0.0012085363047918752,0.8807584345,4.88583E-5,0.0022103913680613214,0.871200788,3.05119E-5,0.0017467655824408724
0.57,0.8724306166,3.3698E-6,5.804997846683493E-4,0.5664593577,0,0,0.7061578929,0.0027686608,0.016639293254222066,0.7713397145,1.4834E-6,8.612200647918045E-4,0.892770344,1.53865E-5,0.0012404233148405426,0.8840095758,4.68064E-5,0.0021634786802739703,0.8741435468,2.7791E-5,0.001667063286141231
0.58,0.8756833553,3.2431E-6,5.694822209691888E-4,0.567257762,0,0,0.7118546069,0.0027743337,0.016656331228694993,0.7766728699,9.406E-7,6.857842226239971E-4,0.8956451535,1.44015E-5,0.0012000624983724807,0.8872636437,4.46956E-5,0.002114133392196434,0.8774321496,2.52193E-5,0.0015880585631518757
0.59,0.8787786007,3.2612E-6,5.710691726927658E-4,0.57281214,0,0,0.7178191364,0.0027519965,0.016589142533597088,0.7823665142,3.223E-7,4.0143492623338095E-4,0.8987906456,1.36394E-5,0.0011678784183295793,0.8904907703,4.34841E-5,0.0020852841532990173,0.8804747045,2.68197E-5,0.0016376721283578102
0.6,0.8820234537,4.3387E-6,6.58688090069951E-4,0.5791071057,0,0,0.7232434988,0.0027849358,0.01668812691706292,0.7876761854,4.286E-7,4.6292547996410827E-4,0.9016561985,1.49986E-5,0.0012246877152972508,0.8933906078,4.21209E-5,0.002052337691511804,0.8833864927,3.02822E-5,0.001740178151799407
0.61,0.8854663432,4.9911E-6,7.06477175852129E-4,0.5872019529,0,0,0.7288879514,0.0028097491,0.01676230622557648,0.7931261957,1.1703E-6,7.64950978821519E-4,0.9044893444,1.25246E-5,0.001119133593455223,0.8966448665,3.71932E-5,0.0019285538623538623,0.8867588162,2.4662E-5,0.001570413958165171
0.62,0.8886843562,4.0811E-6,6.388348769439565E-4,0.5956686735,0,0,0.7342501462,0.0028349878,0.016837422011697634,0.7983216047,2.3451E-6,0.0010828434789940788,0.9073741257,1.28125E-5,0.0011319231422671772,0.900000006,3.53011E-5,0.0018788586961237931,0.8899350286,2.43246E-5,0.001559634572584232
0.63,0.8918371856,3.2732E-6,5.721188687676713E-4,0.6042037606,0,0,0.7394628644,0.0028291762,0.01682015517169803,0.8029915392,3.958E-7,4.448595283907045E-4,0.9102368832,1.07557E-5,0.0010370969096473097,0.9034363866,2.78323E-5,0.001668301531498428,0.8930716217,2.42832E-5,0.001558306773392197
0.64,0.8949365556,3.4643E-6,5.885830442681814E-4,0.6153846383,0,0,0.7456623554,0.0028763095,0.0169596860230371,0.80834952,7.202E-7,6.000833275471E-4,0.9134129524,1.05323E-5,0.0010262699449949805,0.906629324,2.30138E-5,0.0015170299931115403,0.896130985,2.13842E-5,0.001462333751234649
0.65,0.8981189787,3.1043E-6,5.571624538678105E-4,0.6232071519,0,0,0.7513049603,0.0029049404,0.01704388570719717,0.8130731285,8.362E-7,6.466065264130884E-4,0.9162355959,9.3033E-6,9.64536157953656E-4,0.9095873535,2.11608E-5,0.0014546752214841634,0.8991946876,1.98723E-5,0.0014096914556029627
0.66,0.9011315465,3.6456E-6,6.03788042279739E-4,0.6281616688,0,0,0.7569889903,0.0029539584,0.0171870835222268,0.8181048036,1.4354E-6,8.471717653463198E-4,0.9191455901,9.6916E-6,9.844592424270292E-4,0.9123865366,1.92886E-5,0.0013888340433615529,0.9021481276,1.77068E-5,0.0013306690046739648
0.67,0.9040650904,3.8277E-6,6.186840873984072E-4,0.6325207353,0,0,0.7624664843,0.0030157239,0.01736583974358856,0.822993964,5.2555E-6,0.0016210336208728059,0.9220275581,9.9274E-6,9.963633875248528E-4,0.9153126836,1.91238E-5,0.001382888281821782,0.9050439537,1.43433E-5,0.0011976351698242667
0.68,0.9071690381,2.3131E-6,4.809469825251012E-4,0.6359544992,0,0,0.7683340907,0.0030956938,0.01759458382571182,0.8293255568,1.9864E-6,9.965942002640794E-4,0.9248376489,8.8799E-6,9.423322131817419E-4,0.9182987273,1.71085E-5,0.0013079946483070947,0.9077412724,1.59026E-5,0.0012610551137836917
0.69,0.9102608263,2.1109E-6,4.594453177473898E-4,0.6398088336,0,0,0.7742881894,0.0031916852,0.017865288130897862,0.8351032138,5.51E-8,1.6598192672697833E-4,0.9269861281,9.0846E-6,9.531316803044582E-4,0.920992893,1.81145E-5,0.0013459011850800934,0.9102542043,1.56601E-5,0.0012514032123979865
0.7,0.9134901524,1.6841E-6,4.103778746472573E-4,0.6437144279,0,0,0.780255127,0.0032524927,0.018034668558085564,0.841266036,2.881E-6,0.0012002083152519816,0.9295384407,8.7342E-6,9.345694195724574E-4,0.9238461077,1.62683E-5,0.001275472461482411,0.9131952524,1.59388E-5,0.0012624896039175927
0.71,0.9163320303,2.2237E-6,4.715612367444975E-4,0.6483150125,0,0,0.7855693519,0.0033209477,0.018223467562459128,0.8460447192,4.0268E-6,0.001418943268774337,0.9321816266,7.1212E-6,8.43872028212809E-4,0.9267328799,1.60916E-5,0.001268526704488321,0.9158354044,1.43701E-5,0.001198753519285762
0.72,0.9189947844,2.1816E-6,4.670760109446855E-4,0.6503049731,0,0,0.7911308706,0.0033611259,0.0183333736666223,0.8506503105,4.9917E-6,0.0015798259397794428,0.9348078549,6.3543E-6,7.971386328613111E-4,0.9292820871,1.65969E-5,0.0012882895637239323,0.9184951246,1.12209E-5,0.0010592874963861322
0.73,0.9217633069,2.3266E-6,4.8234842178657535E-4,0.6541949511,0,0,0.7964108884,0.0034405345,0.01854867785045608,0.856549561,5.3684E-6,0.00163835283135227,0.9368056118,6.3217E-6,7.950911897386362E-4,0.9317076921,1.51877E-5,0.0012323838687681693,0.9215118527,8.8972E-6,9.432497018287364E-4
0.74,0.924270004,2.1096E-6,4.593038210161113E-4,0.65537709,0,0,0.8015035152,0.0034860772,0.018671039606834965,0.8616760373,6.136E-7,5.538952969650492E-4,0.9392814755,6.9439E-6,8.333006660263749E-4,0.9345730782,1.14564E-5,0.0010703457385349837,0.9241275489,9.7128E-6,9.85535387492504E-4
0.75,0.9268537521,2.5237E-6,5.023644095673976E-4,0.6568183899,0,0,0.8063616157,0.003535502,0.01880293062264497,0.8658546507,1.9505E-6,9.875474672136019E-4,0.9414780796,8.0334E-6,8.962923630155509E-4,0.9373384833,1.17069E-5,0.001081984288240823,0.9267961383,7.7306E-6,8.79238306717809E-4
0.76,0.9296185255,1.54E-6,3.9242833740697167E-4,0.6576939821,0,0,0.8114616394,0.0035697175,0.01889369603862622,0.8717102408,4.446E-7,4.714870093650513E-4,0.9435576558,7.7315E-6,8.792894858918762E-4,0.9397685349,9.7844E-6,9.891612608670035E-4,0.9295585036,7.4439E-6,8.627803892068943E-4
0.77,0.9322926939,1.8501E-6,4.3012788795891856E-4,0.6566777229,0,0,0.8160837412,0.0035921352,0.01895292906122956,0.8767778873,9.002E-7,6.708949247087803E-4,0.9457643688,6.8266E-6,8.262324128234138E-4,0.9421504617,1.04133E-5,0.0010204557805216256,0.9321406245,5.7848E-6,7.605787270230479E-4
0.78,0.9350322723,2.1204E-6,4.604780125043974E-4,0.6592162848,0,0,0.81999439,0.0035912701,0.018950646690812426,0.8817918301,4.373E-7,4.676002566295275E-4,0.9480875313,7.4115E-6,8.609006911369046E-4,0.9445618629,9.6686E-6,9.832903945427311E-4,0.9344430923,8.085E-6,8.99166280506559E-4
0.79,0.9378269792,2.1718E-6,4.6602575036150097E-4,0.6660135388,0,0,0.8241990745,0.0036235887,0.019035726148481966,0.8864504695,0.0,0.0,0.9501322627,7.7471E-6,8.801761187398804E-4,0.947153914,6.762E-6,8.223138087129512E-4,0.9370138109,3.9215E-6,6.262188115986297E-4
0.8,0.9405308127,1.2215E-6,3.494996423460259E-4,0.6747248173,0,0,0.8284744322,0.0035362648,0.018804958920455,0.8905462623,1.3545E-6,8.229520034607121E-4,0.952072835,8.6127E-6,9.280463350501417E-4,0.9496245205,5.3265E-6,7.298287470359056E-4,0.9391317844,3.0807E-6,5.550405390599861E-4
0.81,0.9423497498,8.421E-7,2.901895931972751E-4,0.6747157574,0,0,0.8322685421,0.0034879628,0.018676088455562637,0.8946399391,5.863E-7,5.414332830552625E-4,0.9543800771,9.4038E-6,9.697319217185748E-4,0.9518787265,5.389E-6,7.340980860893182E-4,0.9410395205,2.7861E-6,5.278352015544246E-4
0.82,0.9447479725,9.673E-7,3.1101446911679204E-4,0.6737912893,0,0,0.8363470137,0.0032932628,0.018147349117708624,0.8985026777,2.61E-8,1.1423659658795862E-4,0.9565664709,7.4756E-6,8.646155214891762E-4,0.953994745,5.5341E-6,7.4391531776137E-4,0.9432963669,4.2254E-6,6.500307685025379E-4
0.83,0.9470168173,7.252E-7,2.692953768633988E-4,0.678325057,0,0,0.8405300796,0.0031954258,0.0178757539701127,0.9025777578,4.687E-7,4.840970976983853E-4,0.958465451,6.9384E-6,8.32970587716037E-4,0.9564564884,4.9302E-6,7.021538292995346E-4,0.9456250787,7.9677E-6,8.926197398668708E-4
0.84,0.9488363087,1.1296E-6,3.360952246016001E-4,0.6885688305,0,0,0.8447859049,0.0029869568,0.0172828145855934,0.9060048759,1.1904E-6,7.714920608794364E-4,0.960280323,7.6807E-6,8.763960292014107E-4,0.9587373137,3.8045E-6,6.168062904996997E-4,0.9475633144,7.5498E-6,8.688958510661678E-4
0.85,0.9508435011,1.1964E-6,3.458901559744076E-4,0.7041558027,0,0,0.8482512712,0.0029231942,0.017097351256846777,0.9092716873,9.4E-9,6.855654600401044E-5,0.9618570924,7.7355E-6,8.795169128561429E-4,0.9611438811,3.6037E-6,6.003082541494827E-4,0.9493622243,9.9191E-6,9.959467857270287E-4
0.86,0.9537398934,1.4818E-6,3.849415540052801E-4,0.7187362313,0,0,0.8520646513,0.0027902004,0.016703892959427154,0.9132255614,1.08E-8,7.348469228349534E-5,0.9638795018,6.7558E-6,8.219367372249521E-4,0.963776648,2.7461E-6,5.240324417438295E-4,0.9511241734,1.42005E-5,0.00119165850813058
0.87,0.9561639428,1.6418E-6,4.051913128387626E-4,0.7339769006,0,0,0.8555309355,0.0025829552,0.01607157490727029,0.9179458916,6.136E-7,5.538952969650492E-4,0.965833205,3.6812E-6,6.067289345333713E-4,0.9661022305,2.9875E-6,5.465802777268862E-4,0.9532204509,1.58233E-5,0.0012579069917923185
0.88,0.9578090072,1.2374E-6,3.5176696831851624E-4,0.7490142584,0,0,0.8589233637,0.0023441211,0.015310522851947284,0.9226813018,7.1125E-6,0.001885802216564611,0.9674952865,3.4368E-6,5.862422707379603E-4,0.9686610579,2.252E-6,4.745524207081869E-4,0.9556145966,1.97668E-5,0.0014059445223763276
0.89,0.9601832747,2.0011E-6,4.473365623331051E-4,0.7516364455,0,0,0.8630821049,0.0020831882,0.01443325396436992,0.9276229739,6.9954E-6,0.001870213891510808,0.9693472862,4.2473E-6,6.517131270735615E-4,0.9707125485,4.1755E-6,6.461810891692823E-4,0.9579016268,2.00879E-5,0.0014173178895364302
0.9,0.961592263,1.7121E-6,4.1377530134119897E-4,0.7521086335,0,0,0.8662826538,0.0018601656,0.013638788802529351,0.9322156012,2.8968E-5,0.003805785070126793,0.9714256346,4.8475E-6,6.962399011834929E-4,0.9727216661,3.1618E-6,5.622988529243146E-4,0.9591030598,2.39609E-5,0.001547930877009694
0.91,0.9632228494,6.786E-7,2.604995201531089E-4,0.754514277,0,0,0.8701485634,0.0014923983,0.012216375485388455,0.9352000058,1.3819E-5,0.0026285927794163933,0.9734399974,4.8275E-6,6.948021301061187E-4,0.9745599926,4.0408E-6,6.356728718452598E-4,0.9609599948,2.58994E-5,0.0016093290527421668
0.92,0.9648238659,1.0109E-6,3.1794653638622954E-4,0.7606068254,0,0,0.8747235835,0.0011004471,0.010490219730777807,0.9382874966,1.1901E-6,7.713948405323955E-4,0.9755464017,8.411E-6,9.171150418568E-4,0.9762663782,4.967E-6,7.047694658539061E-4,0.9631524861,2.28925E-5,0.0015130267677737892
0.93,0.9662650526,1.4929E-6,3.863806413370111E-4,0.7660887241,0,0,0.8799294829,8.366078E-4,0.009146626700592957,0.9422568381,3.886E-7,4.407947368106838E-4,0.9774022818,7.3774E-6,8.589179239019291E-4,0.9779312313,6.8401E-6,8.270489707387344E-4,0.9651483893,2.93255E-5,0.0017124689778212042
0.94,0.9687007189,1.0982E-6,3.313910077235048E-4,0.7898525596,0,0,0.8865958154,5.352262E-4,0.007315915527123041,0.9415495396,9.9308E-6,0.002228317751129762,0.9791223824,7.7944E-6,8.828589921386087E-4,0.980390805,4.748E-6,6.890573270780887E-4,0.9675351322,2.00066E-5,0.0014144468883630801
0.95,0.9714109421,1.2503E-6,3.5359581445486597E-4,0.8091320395,0,0,0.8967914462,4.266936E-4,0.006532178809555048,0.9434389174,1.42981E-5,0.002673770745595067,0.9802138984,1.43059E-5,0.001196072740262899,0.9828054368,4.8808E-6,6.986272253498285E-4,0.970012337,1.62237E-5,0.0012737228897998182
0.96,0.9725964069,1.7064E-6,4.1308594747340414E-4,0.8426735401,0,0,0.9042159319,4.963727E-4,0.00704537223998846,0.9452441931,1.322E-7,2.570992026436488E-4,0.9823650301,5.8184E-6,7.627843732012344E-4,0.9852442265,6.4058E-6,8.003624179082873E-4,0.9718252003,1.49088E-5,0.0012210159704115259
0.97,0.9745716214,1.9261E-6,4.3887355810073587E-4,0.8834818602,0,0,0.9106922567,7.261722E-4,0.008521573798307447,0.9482522309,5.8721E-6,0.0017134905894109836,0.9851953387,8.2681E-6,9.092909325402953E-4,0.9879369378,5.5538E-6,7.452382169481111E-4,0.9758053362,9.0875E-6,9.53283798246881E-4
0.98,0.975847888,1.467E-6,3.8301436004411116E-4,0.9249743223,0,0,0.9195272386,0.001250633,0.011183170391262041,0.949640274,0.0,0.0,0.9858170629,2.10784E-5,0.0014518402115935487,0.990030843,4.2368E-6,6.509070594178558E-4,0.9783144951,1.44238E-5,0.0012009912572537736
0.99,0.9776180744,5.1066E-6,7.146047858781803E-4,0.9548254609,0,0,0.9273100615,0.0015574456,0.012479766023447714,0.9661191106,1.89737E-5,0.0030800730510817434,0.9895277202,1.16655E-5,0.001080069442211935,0.9905544162,2.1738E-5,0.0014743812261420043,0.9839835823,6.16532E-5,0.002483006242440804
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_total_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8662726265,1.04155E-4,0.0010205635697985696,0.6640930951,1.782257E-4,0.001335011984964929,0.8569117141,1.141356E-4,0.0010683426416651168,0.8526117474,9.71994E-5,9.858975606015059E-4,0.8464462543,1.581294E-4,0.0012574951292152188,0.8047469527,3.469381E-4,0.0018626274453040791,0.8211119324,2.720446E-4,0.0016493774583157125
0.02,0.8715410435,1.053244E-4,0.0010262767657898135,0.6691417933,1.947676E-4,0.0013955916308146879,0.8623544794,1.115266E-4,0.0010560615512364797,0.8574216413,1.012827E-4,0.0010063930643640188,0.8518992519,1.533381E-4,0.0012382976217371977,0.8096865642,3.551411E-4,0.001884518771463951,0.8265634352,2.881503E-4,0.0016974990427095975
0.03,0.8764705878,1.046221E-4,0.0010228494512879204,0.6751508236,2.201727E-4,0.0014838217547940185,0.8673906475,1.095135E-4,0.0010464869803299035,0.862232281,9.90712E-5,9.953451662614331E-4,0.8571719468,1.46854E-4,0.001211833321872278,0.8147209716,3.595967E-4,0.0018963035094625544,0.8320663661,3.062818E-4,0.0017500908547844023
0.04,0.8812419063,1.055792E-4,0.0010275173964464056,0.6811428607,2.46454E-4,0.0015698853461320033,0.8720190465,1.023156E-4,0.0010115117399219842,0.8666438061,9.81976E-5,9.909470217927898E-4,0.8623009515,1.397754E-4,0.0011822664674260197,0.8194247609,3.633879E-4,0.0019062735900179702,0.8371923804,3.238354E-4,0.0017995427196929779
0.05,0.8856658953,1.051283E-4,0.001025320925369223,0.6869515061,2.56181E-4,0.0016005655250566908,0.8765242511,9.78952E-5,9.89420032140041E-4,0.8707313341,9.52296E-5,9.758565468346256E-4,0.8672401863,1.355683E-4,0.001164338009342648,0.8239453435,3.658783E-4,0.0019127945524807415,0.8422902244,3.406557E-4,0.0018456860513099188
0.06,0.8903618699,1.032624E-4,0.0010161810862243008,0.6879766583,2.808165E-4,0.0016757580374266445,0.8811245179,9.65139E-5,9.82414881809106E-4,0.8747159523,9.53959E-5,9.767082471239812E-4,0.8719260705,1.305043E-4,0.0011423847863132632,0.8289105016,3.658761E-4,0.0019127888017238077,0.8473501962,3.543365E-4,0.0018823827984764418
0.07,0.8946637815,1.052381E-4,0.0010258562277434397,0.6914667726,4.218162E-4,0.002053816447494761,0.8855446309,9.47141E-5,9.732116933124057E-4,0.8787337804,9.47295E-5,9.732908095733772E-4,0.8763940227,1.298966E-4,0.0011397218959026802,0.8333779007,3.720984E-4,0.0019289852254488627,0.8523318905,3.597758E-4,0.0018967756852089812
0.08,0.8986923712,1.066001E-4,0.0010324732442053884,0.6959459484,5.803872E-4,0.0024091226618833668,0.8898211426,9.03702E-5,9.506324210755701E-4,0.8826748806,9.10416E-5,9.541572197494499E-4,0.8806399053,1.27857E-4,0.0011307386966050114,0.8378736073,3.702887E-4,0.0019242886997537557,0.8571979374,3.545049E-4,0.0018828300507480753
0.09,0.9028898698,1.050282E-4,0.0010248326692685007,0.7014067531,7.320404E-4,0.002705624512011968,0.894015274,8.65426E-5,9.302827527155386E-4,0.8866680038,9.10064E-5,9.539727459419373E-4,0.8848432487,1.27255E-4,0.0011280735791605085,0.8424075586,3.742871E-4,0.0019346500975628643,0.8621864951,3.382121E-4,0.0018390543765750918
0.1,0.9068874431,1.031074E-4,0.00101541814047219,0.7060138166,9.627178E-4,0.0031027694081255863,0.8982405496,8.21362E-5,9.062902404859053E-4,0.890581063,9.21291E-5,9.59839049007697E-4,0.8893132907,1.238002E-4,0.0011126553824073293,0.8469118243,3.76515E-4,0.0019403994434136493,0.8670581073,3.314336E-4,0.0018205317904392661
0.11,0.9105258834,1.007162E-4,0.0010035746110778213,0.7120378017,0.0011397192,0.0033759727487051787,0.9022555482,8.03636E-5,8.96457472499393E-4,0.8946055925,9.25625E-5,9.620940702446928E-4,0.8931963897,1.236427E-4,0.001111947390841851,0.8512941676,3.808669E-4,0.001951581153833988,0.871778965,3.277895E-4,0.0018104957884513293
0.12,0.9142477161,9.6357E-5,9.816160145392902E-4,0.7196176231,0.0012511513,0.003537161715273985,0.9063341665,7.98838E-5,8.937773772030706E-4,0.898399837,9.27888E-5,9.632694327134023E-4,0.8973108929,1.215758E-4,0.0011026141664245022,0.8556400669,3.78688E-4,0.0019459907502349543,0.8765835416,3.180794E-4,0.001783478062662953
0.13,0.9176544756,9.13414E-5,9.55726948453375E-4,0.7276586831,0.0012766585,0.0035730358240577435,0.9101807505,7.80464E-5,8.834387358498607E-4,0.9018789387,8.95665E-5,9.463957945806817E-4,0.9008701122,1.183787E-4,0.001088019760849958,0.8595544338,3.831356E-4,0.001957384990235697,0.881055066,3.098011E-4,0.0017601167574908204
0.14,0.9208843493,8.39965E-5,9.164960447268717E-4,0.7348639488,0.0012359089,0.0035155496014136964,0.9137074816,7.62224E-5,8.730544083847238E-4,0.9055144572,8.98145E-5,9.477051229153507E-4,0.9043834984,1.191907E-4,0.0010917449335810998,0.8633886045,3.703976E-4,0.0019245716406514984,0.8854761887,2.992468E-4,0.0017298751400028846
0.15,0.9241609335,7.63998E-5,8.740697912638327E-4,0.7428571343,0.001227399,0.0035034254665969418,0.9173364902,7.25791E-5,8.519336828650456E-4,0.9094836479,8.68811E-5,9.321003164895934E-4,0.9080335617,1.152836E-4,0.0010737020070764514,0.8675516355,3.690043E-4,0.0019209484636501834,0.8899913895,2.859349E-4,0.0016909609693898909
0.16,0.9272616422,7.04809E-5,8.395290346378736E-4,0.7507618606,0.0012286709,0.0035052402200134586,0.9207618648,7.02084E-5,8.379045291678521E-4,0.9132041794,8.04934E-5,8.971811411303739E-4,0.9114497173,1.102223E-4,0.00104986808695188,0.8713104033,3.602066E-4,0.001897910956815414,0.8939791036,2.747207E-4,0.001657470060061418
0.17,0.9301101321,6.3898E-5,7.993622457934825E-4,0.7585903108,0.0012519811,0.0035383344952109883,0.9240088129,6.87873E-5,8.293810945518351E-4,0.9164801788,7.97985E-5,8.933000615694595E-4,0.9145770913,9.84601E-5,9.922706284073916E-4,0.8749295133,3.554773E-4,0.0018854105653676601,0.8980440527,2.678274E-4,0.0016365433083178704
0.18,0.9329661012,6.20835E-5,7.879308345280061E-4,0.7668153405,0.0012965689,0.0036007900521968787,0.9272033918,6.56082E-5,8.099888888126799E-4,0.920124889,7.34991E-5,8.573161610514525E-4,0.917618199,9.57639E-5,9.785903126436517E-4,0.8786083859,3.484104E-4,0.0018665754739629469,0.9021454054,2.55109E-4,0.0015972131980421399
0.19,0.9354988706,5.92883E-5,7.699889609598309E-4,0.7749435604,0.0013716029,0.003703515762083375,0.9300451458,6.37672E-5,7.985436744474281E-4,0.9233724636,6.84962E-5,8.276243109044103E-4,0.9205146742,9.3313E-5,9.659865423493228E-4,0.8821760708,3.365792E-4,0.0018346094952332499,0.9059367913,2.485705E-4,0.001576611873607452
0.2,0.9379479009,5.3748E-5,7.331302749170846E-4,0.7836837232,0.0014673901,0.0038306528164269863,0.9327239513,5.82218E-5,7.63032109416111E-4,0.9263848263,6.45863E-5,8.036560209442844E-4,0.923404935,9.04367E-5,9.509821239119061E-4,0.8857723951,3.247294E-4,0.0018020249720800208,0.9096160877,2.362336E-4,0.0015369892647640712
0.21,0.9401944447,5.07362E-5,7.122934788414113E-4,0.7934259295,0.0015414378,0.003926114873510453,0.9356851852,5.59681E-5,7.481183061521754E-4,0.9294166666,6.31937E-5,7.949446521613942E-4,0.925999999,8.82701E-5,9.395216868172868E-4,0.8890740722,3.133183E-4,0.0017700799416975493,0.9131250006,2.23819E-4,0.0014960581539499058
0.22,0.9422269088,4.6707E-5,6.834251970771929E-4,0.8032348752,0.0015960087,0.003995007759692088,0.9383872461,5.19879E-5,7.210263518069225E-4,0.9322034693,6.25323E-5,7.907736717923783E-4,0.9286263454,8.85091E-5,9.407927508224115E-4,0.892381621,3.015074E-4,0.0017363968440422828,0.9166807312,2.11248E-4,0.0014534373051494172
0.23,0.9441120601,4.65351E-5,6.821664019870811E-4,0.8130104423,0.0016512613,0.004063571458704769,0.9406790143,5.23733E-5,7.236939961060891E-4,0.9348290598,6.13561E-5,7.83301346864666E-4,0.9308167118,8.64222E-5,9.296354124063906E-4,0.895607785,2.929224E-4,0.0017114975898317823,0.919838559,1.958347E-4,0.0013994095183326432
0.24,0.946020214,4.6448E-5,6.815276956954867E-4,0.8206929743,0.0014898176,0.0038598155396339863,0.9429740137,5.30421E-5,7.283000755183264E-4,0.9373387885,5.78928E-5,7.608731826000966E-4,0.9331761307,8.57892E-5,9.262245947932932E-4,0.8989027911,2.782411E-4,0.0016680560542140063,0.9231809437,1.828237E-4,0.0013521231452793049
0.25,0.9478985822,4.24345E-5,6.514176847461236E-4,0.8257435441,0.0011287125,0.0033596316762407154,0.9451828367,5.19877E-5,7.210249648937268E-4,0.9398342323,5.79848E-5,7.614775111584057E-4,0.9352706003,8.39043E-5,9.159929039026448E-4,0.9015309608,2.589624E-4,0.001609230872187083,0.9262701082,1.685739E-4,0.0012983601195354084
0.26,0.949451583,4.01354E-5,6.335250586993383E-4,0.8299901247,7.770964E-4,0.0027876448841271015,0.9471739137,4.84893E-5,6.96342588098703E-4,0.9419466388,5.5708E-5,7.463779203593847E-4,0.9370306325,8.20364E-5,9.057394768916722E-4,0.9042391336,2.532266E-4,0.001591309523631402,0.9291007894,1.586025E-4,0.0012593748449131418
0.27,0.9511873734,3.88991E-5,6.236914301158867E-4,0.8350200534,4.99945E-4,0.0022359449903787882,0.9490881741,4.51896E-5,6.722321027740344E-4,0.9442635292,5.61302E-5,7.492009076342607E-4,0.9388527071,8.15246E-5,9.029097407825436E-4,0.9072044086,2.38689E-4,0.0015449563100618736,0.9316432869,1.463744E-4,0.0012098528836185002
0.28,0.9527932936,3.85097E-5,6.205618422043044E-4,0.8411884129,3.235095E-4,0.001798636983940895,0.9508024371,4.19711E-5,6.478510631310255E-4,0.9463484025,5.67795E-5,7.535217316043379E-4,0.9405129498,8.25058E-5,9.08327033617298E-4,0.9097562236,2.259226E-4,0.0015030721872218912,0.9341036057,1.406932E-4,0.0011861416441555368
0.29,0.9539855832,3.97173E-5,6.30216629421979E-4,0.84814623,2.535747E-4,0.0015924029012784422,0.9524356383,4.01251E-5,6.334437623025425E-4,0.948254379,5.67782E-5,7.53513105393662E-4,0.9420700341,8.43491E-5,9.18417660980014E-4,0.9121163774,2.195174E-4,0.001481611959994924,0.9366632336,1.298408E-4,0.0011394770730471062
0.3,0.9552978075,3.90228E-5,6.246823192631595E-4,0.8539707482,1.986774E-4,0.0014095297088036138,0.9540386599,4.01099E-5,6.333237718576494E-4,0.9504075241,5.98533E-5,7.736491452848636E-4,0.9435997909,8.45293E-5,9.193981727195242E-4,0.9145193315,2.003324E-4,0.0014153882859484178,0.9390909129,1.229702E-4,0.0011089192937270053
0.31,0.9565712762,4.04202E-5,6.357688259108023E-4,0.8602013767,1.71923E-4,0.0013111941122503563,0.9555431885,3.85225E-5,6.206649659840646E-4,0.9521674597,6.06759E-5,7.789473666429587E-4,0.9449655515,8.64322E-5,9.296891953766054E-4,0.9168097502,1.919002E-4,0.0013852804770153949,0.9414308435,1.213873E-4,0.0011017590480681336
0.32,0.9576774001,4.04091E-5,6.356815240354245E-4,0.8672043085,2.451146E-4,0.0015656136177230958,0.9570107353,3.91527E-5,6.257211839150086E-4,0.9538064367,5.93732E-5,7.705400703402777E-4,0.9464784861,8.72954E-5,9.343200736364385E-4,0.9191828007,1.826445E-4,0.0013514603212821307,0.9433440799,1.120101E-4,0.0010583482413648166
0.33,0.9587827528,3.95917E-5,6.292193576170397E-4,0.8763100386,3.043234E-4,0.0017444867440023727,0.9584061146,3.8734E-5,6.223664515379986E-4,0.9555021834,5.99789E-5,7.744604573507934E-4,0.9476419204,8.49902E-5,9.21901296235123E-4,0.9214301312,1.762973E-4,0.0013277699348908305,0.9456004375,1.081857E-4,0.0010401235503535145
0.34,0.9596675873,3.91326E-5,6.255605486281884E-4,0.8856509686,2.884636E-4,0.0016984216202109534,0.9594958425,3.68873E-5,6.073491582277858E-4,0.9570249254,6.01297E-5,7.7543342718766E-4,0.9485207754,8.62124E-5,9.285063273882414E-4,0.9235512501,1.641603E-4,0.001281250560975487,0.9474681419,9.84507E-5,9.922232611665582E-4
0.35,0.96059057,3.84146E-5,6.197951274413184E-4,0.8948256373,2.662769E-4,0.0016317993136412332,0.9605399513,3.58102E-5,5.98416243095055E-4,0.9583183545,6.10984E-5,7.816546552026669E-4,0.9497244269,8.6999E-5,9.327325447308032E-4,0.925517419,1.539413E-4,0.0012407308330173793,0.9493194801,9.05648E-5,9.516553998165512E-4
0.36,0.9616228527,3.69059E-5,6.075022633702693E-4,0.9029714286,1.989517E-4,0.0014105023927664922,0.9617257029,3.16239E-5,5.623513136821146E-4,0.9597828519,5.92489E-5,7.697330706160415E-4,0.9508800006,8.5689E-5,9.256835312351625E-4,0.9273999989,1.481615E-4,0.0012172160859929514,0.9511600029,8.6306E-5,9.290102259932342E-4
0.37,0.9626117265,3.42981E-5,5.856457973895143E-4,0.910214746,1.682014E-4,0.0012969248243441098,0.9628728962,3.26192E-5,5.711322088623613E-4,0.9610737109,5.75239E-5,7.584451199658417E-4,0.9519152629,8.38939E-5,9.159361331446642E-4,0.9290365648,1.449034E-4,0.0012037582813837668,0.9526233315,8.00578E-5,8.947502444816653E-4
0.38,0.9634846699,3.27375E-5,5.721669336828196E-4,0.9135613203,1.517477E-4,0.0012318591640280963,0.963838442,3.24341E-5,5.69509438025394E-4,0.9623997647,5.62348E-5,7.498986598201119E-4,0.9528242952,8.49436E-5,9.216485230281661E-4,0.9306367922,1.375836E-4,0.0011729603573863868,0.9539504743,7.52585E-5,8.675165704469281E-4
0.39,0.9644304532,3.42438E-5,5.851820229637954E-4,0.9162470043,1.491251E-4,0.0012211678836261623,0.9648441243,3.26642E-5,5.71526027403827E-4,0.9636091101,5.44039E-5,7.375899945091446E-4,0.953770982,8.54117E-5,9.241845053883991E-4,0.9325839323,1.362138E-4,0.0011671066789287086,0.9551798552,7.24958E-5,8.514446546898982E-4
0.4,0.965301643,3.57758E-5,5.981287486820876E-4,0.9181596696,1.326997E-4,0.0011519535580916446,0.9655575877,3.3035E-5,5.747608198198621E-4,0.9645886642,4.93399E-5,7.024236613326746E-4,0.9546617901,8.52079E-5,9.230812531949719E-4,0.9342047536,1.28948E-4,0.0011355527288505805,0.9561791557,7.43756E-5,8.624128941522153E-4
0.41,0.9661028504,3.61334E-5,6.011106387346676E-4,0.9203841388,1.045215E-4,0.0010223575695420854,0.9661957908,3.28454E-5,5.731090646639608E-4,0.9656753421,4.75466E-5,6.895404266611205E-4,0.9554584908,8.71123E-5,9.333397023592214E-4,0.9356133825,1.251882E-4,0.0011188753281755747,0.9573543978,7.14792E-5,8.454537243397772E-4
0.42,0.9670176548,3.83312E-5,6.191219589063208E-4,0.9233291328,1.136291E-4,0.001065969511759131,0.9669230819,3.31086E-5,5.754007299265443E-4,0.9665762919,4.42246E-5,6.650157892862394E-4,0.9562105942,9.09179E-5,9.535087833890153E-4,0.9372068071,1.240851E-4,0.0011139349173089064,0.9586380839,6.82263E-5,8.259921307131201E-4
0.43,0.9677229029,3.69456E-5,6.078289232999694E-4,0.9237972975,1.396889E-4,0.0011819005880360665,0.9677229011,3.21828E-5,5.672988630342916E-4,0.9676523417,4.32159E-5,6.573880132767862E-4,0.9570109081,9.16141E-5,9.571525479253555E-4,0.9384926254,1.224008E-4,0.001106348950376869,0.9598460591,6.544E-5,8.089499366462674E-4
0.44,0.9682310712,3.64103E-5,6.034094795410493E-4,0.9258485615,1.401494E-4,0.0011838471185081291,0.9685443872,3.10877E-5,5.575634493042024E-4,0.9684203643,4.035E-5,6.352164985262899E-4,0.9578785908,9.05806E-5,9.517384094382237E-4,0.9396148831,1.201392E-4,0.0010960802890299596,0.9609530067,6.28725E-5,7.929218120344527E-4
0.45,0.9687300521,3.57905E-5,5.982516193041186E-4,0.9289228737,1.39153E-4,0.001179631298330118,0.9690359062,2.99746E-5,5.474906391893838E-4,0.9693085074,4.04012E-5,6.35619382964365E-4,0.9587832457,8.56525E-5,9.254863586244802E-4,0.9408776581,1.153763E-4,0.001074133604352829,0.9620412236,6.24374E-5,7.901733986917049E-4
0.46,0.9693906671,3.39888E-5,5.829991423664361E-4,0.9308056891,1.145783E-4,0.0010704125372957849,0.9696817976,3.12781E-5,5.592682719411142E-4,0.9699729258,3.98792E-5,6.314998020585596E-4,0.9594312775,8.78236E-5,9.371424651567125E-4,0.941997292,1.130153E-4,0.0010630865439840728,0.9629993242,5.94559E-5,7.710765201975741E-4
0.47,0.9698758614,3.35809E-5,5.79490293275047E-4,0.9325517237,1.361131E-4,0.0011666751904450528,0.9701034474,3.13084E-5,5.595390960424481E-4,0.9707103431,4.05718E-5,6.369599673448873E-4,0.9600344765,9.06893E-5,9.523092984949795E-4,0.9431999969,1.137319E-4,0.0010664515929004936,0.9637724113,5.63202E-5,7.50467854075043E-4
0.48,0.9704852307,3.31337E-5,5.756187974692974E-4,0.9348804474,1.301409E-4,0.0011407931451406954,0.9706891686,3.24785E-5,5.698991138789391E-4,0.9713572413,3.84627E-5,6.201830374978019E-4,0.960520398,9.12252E-5,9.551188407732307E-4,0.9442053473,1.101096E-4,0.0010493312155844788,0.9644866389,5.83406E-5,7.638101858446247E-4
0.49,0.9710609323,3.30086E-5,5.745311131696872E-4,0.9361290336,9.59735E-5,9.796606555333332E-4,0.9712831551,3.34878E-5,5.786864435944564E-4,0.971935485,3.77394E-5,6.143240187392969E-4,0.9611899632,9.07731E-5,9.527491800048951E-4,0.9452688193,1.143629E-4,0.0010694059098396642,0.9652258033,6.13475E-5,7.832464490822795E-4
0.5,0.9715435129,3.16378E-5,5.624748883283591E-4,0.9377468884,7.86591E-5,8.868996561054695E-4,0.9717117649,3.53735E-5,5.947562525942876E-4,0.9725383955,3.76694E-5,6.137540223900777E-4,0.9616971433,9.10648E-5,9.542787852614141E-4,0.9460936427,1.143534E-4,0.0010693614917323328,0.9660424203,6.19801E-5,7.872744121334061E-4
0.51,0.9721119398,3.09022E-5,5.558974725612628E-4,0.9381343186,7.98806E-5,8.937594754742464E-4,0.9722761178,3.47468E-5,5.894641634569484E-4,0.9731865662,3.63319E-5,6.027594876897418E-4,0.9621641785,9.25888E-5,9.622307415583852E-4,0.9468805969,1.126477E-4,0.0010613562078774495,0.9668507481,6.20391E-5,7.876490335168323E-4
0.52,0.9726808792,3.08034E-5,5.550081080488825E-4,0.9381568968,8.31158E-5,9.116786714627034E-4,0.9727951241,3.53668E-5,5.946999243315909E-4,0.9736938328,3.41638E-5,5.844980752748464E-4,0.9625437921,9.40909E-5,9.70004639164164E-4,0.9475171357,1.124267E-4,0.0010603145759631903,0.9676770753,6.38217E-5,7.988848477721931E-4
0.53,0.9732451344,3.00821E-5,5.484715124780867E-4,0.9382879376,8.7753E-5,9.367657124382809E-4,0.9733229572,3.66068E-5,6.050355361464317E-4,0.9742334598,3.40964E-5,5.839212275641296E-4,0.9632295704,9.41986E-5,9.705596323771147E-4,0.9481322914,1.155968E-4,0.0010751595230476267,0.9682568097,6.30238E-5,7.938753050700091E-4
0.54,0.9738076335,3.01311E-5,5.489180266670061E-4,0.9393481731,8.42585E-5,9.179242888168937E-4,0.9736724973,3.57977E-5,5.983117916270747E-4,0.974523052,3.43309E-5,5.859257632157849E-4,0.9640381557,9.19632E-5,9.589744522144477E-4,0.9489427674,1.130228E-4,0.0010631218180434453,0.9689586645,6.06659E-5,7.788831748086486E-4
0.55,0.9745329005,3.30938E-5,5.752721095273088E-4,0.9404549122,7.5237E-5,8.673926446540805E-4,0.9742973202,3.88149E-5,6.230160511575926E-4,0.9747928482,3.51612E-5,5.929688018774681E-4,0.9646628779,8.87677E-5,9.421661212334054E-4,0.949723804,1.165557E-4,0.001079609651679717,0.9694963431,6.19831E-5,7.872934649798637E-4
0.56,0.9752784681,3.09006E-5,5.558830812320159E-4,0.9411471307,9.48645E-5,9.739840861122937E-4,0.9746217775,3.91761E-5,6.259081402250653E-4,0.9750457215,3.5889E-5,5.990742858778033E-4,0.9653366554,8.80344E-5,9.382664866657021E-4,0.9506400663,1.146168E-4,0.0010705923593973571,0.9700498748,6.19857E-5,7.873099770738334E-4
0.57,0.9759948939,3.16965E-5,5.629964475909239E-4,0.9415816307,9.43296E-5,9.712342662818276E-4,0.9750680232,3.86939E-5,6.220442106474426E-4,0.9753741473,3.60505E-5,6.004206858528444E-4,0.9658163232,8.96908E-5,9.470522688848805E-4,0.9511224508,1.112588E-4,0.0010547928706622926,0.9706122434,6.35479E-5,7.971693671987153E-4
0.58,0.9765448219,2.98297E-5,5.461657257646254E-4,0.9425587475,9.52717E-5,9.760722309337562E-4,0.9756048715,4.00835E-5,6.331153133513673E-4,0.9756309849,3.67253E-5,6.060140262403173E-4,0.9663011289,8.78207E-5,9.37126992461534E-4,0.9516623151,1.128298E-4,0.0010622137261398952,0.9709921682,6.33062E-5,7.95651933951021E-4
0.59,0.9769580698,2.79574E-5,5.287475768265988E-4,0.9429081142,9.99137E-5,9.995684068636824E-4,0.9757627094,4.03843E-5,6.354864278645139E-4,0.9757805538,3.81549E-5,6.176965274307441E-4,0.9667885816,8.84168E-5,9.403020791213853E-4,0.9523104382,1.119614E-4,0.001058118140851956,0.971355933,6.56213E-5,8.100697500832875E-4
0.6,0.9774680024,2.61527E-5,5.113971059753858E-4,0.9438756883,7.22644E-5,8.500847016621344E-4,0.9760054803,4.16819E-5,6.456152104775723E-4,0.9758043855,3.96239E-5,6.294751782238915E-4,0.9674405807,8.89007E-5,9.428716773771498E-4,0.9529250449,1.130842E-4,0.001063410551010286,0.9717641634,6.84615E-5,8.274146481662021E-4
0.61,0.9777600753,2.65433E-5,5.152019021704015E-4,0.949203372,6.35929E-5,7.97451565927361E-4,0.9763730079,3.96289E-5,6.295148925958781E-4,0.9761668217,4.08526E-5,6.391603867575024E-4,0.9679475147,8.98586E-5,9.47937761670037E-4,0.9535145283,1.111165E-4,0.0010541181148239509,0.9721649468,7.33295E-5,8.56326456440533E-4
0.62,0.9780750763,2.5836E-5,5.082912550890483E-4,0.9518768013,7.30777E-5,8.548549584578661E-4,0.9766794991,3.92403E-5,6.264207850957692E-4,0.9762848896,4.3613E-5,6.604013930936245E-4,0.9684311855,8.97518E-5,9.473742660638403E-4,0.9541867161,1.170178E-4,0.0010817476600390684,0.9724927825,7.51022E-5,8.666152548853499E-4
0.63,0.9783300388,2.57472E-5,5.074169882847833E-4,0.9567193687,1.036744E-4,0.0010182062659402564,0.9771640331,3.95284E-5,6.287161521704369E-4,0.9765415031,4.38429E-5,6.621397133536094E-4,0.9687252975,9.13377E-5,9.557075912641899E-4,0.9548320162,1.15441E-4,0.0010744347351049294,0.9730928844,7.28838E-5,8.53720094644609E-4
0.64,0.9786192924,2.54199E-5,5.041815149328662E-4,0.9583756328,8.84102E-5,9.402669833616407E-4,0.9774923879,3.84178E-5,6.198209418856385E-4,0.9766091388,4.58692E-5,6.772680414725029E-4,0.9691573614,8.95092E-5,9.460930186826241E-4,0.9553299493,1.114393E-4,0.001055648142138279,0.9733705592,7.20411E-5,8.487702869445891E-4
0.65,0.9787669808,2.71068E-5,5.206419114900375E-4,0.9590386629,7.56556E-5,8.698022763823971E-4,0.9778892398,4.01398E-5,6.335597840772408E-4,0.9767920613,4.72552E-5,6.874241776370686E-4,0.9695297819,9.16017E-5,9.570877702697909E-4,0.9559247631,1.085791E-4,0.0010420129557735835,0.9736677134,7.12702E-5,8.442167968004427E-4
0.66,0.9789139974,2.89376E-5,5.37936799261772E-4,0.9601075172,7.51405E-5,8.668362013667865E-4,0.9781935656,4.29799E-5,6.555905734526694E-4,0.9768602324,4.73105E-5,6.878262862089526E-4,0.9698064572,9.19518E-5,9.589150118754008E-4,0.9564408487,1.075501E-4,0.001037063643177216,0.9738817328,7.12245E-5,8.439460883255518E-4
0.67,0.979114067,2.82939E-5,5.319201067829642E-4,0.9603543758,5.19985E-5,7.210998543891131E-4,0.9786378723,4.43551E-5,6.659962462356676E-4,0.9771096367,4.69258E-5,6.850240871677433E-4,0.9700885963,9.33905E-5,9.663876033973118E-4,0.9570210409,1.078395E-4,0.0010384579914469337,0.9742303419,7.49665E-5,8.658319698417239E-4
0.68,0.9790971559,2.87161E-5,5.358740523667852E-4,0.9611428499,4.87618E-5,6.98296498630775E-4,0.9790057218,4.34755E-5,6.593595377333978E-4,0.9774285799,4.62651E-5,6.801845337847664E-4,0.9703428578,9.40772E-5,9.699340183744459E-4,0.9576685703,1.117702E-4,0.001057214263997606,0.974240008,7.98826E-5,8.937706640967805E-4
0.69,0.9791509479,3.04778E-5,5.520670249163593E-4,0.9612028241,4.5257E-5,6.727332309318457E-4,0.9795047116,4.08415E-5,6.390735481930072E-4,0.9776650929,4.43543E-5,6.65990240168728E-4,0.9707193398,9.57435E-5,9.784860755268825E-4,0.9582311314,1.069001E-4,0.0010339250456391895,0.9743985844,8.01866E-5,8.954697091471045E-4
0.7,0.9790743059,3.20509E-5,5.66135142876681E-4,0.9613885522,3.99085E-5,6.317317468672917E-4,0.9798172939,4.09787E-5,6.401460770792866E-4,0.9778197396,4.46964E-5,6.685536627676195E-4,0.9711693102,9.35127E-5,9.670196481974914E-4,0.9584774655,1.070011E-4,0.0010344133603158846,0.9746772224,8.02725E-5,8.95949217310892E-4
0.71,0.9790542251,3.41138E-5,5.840702012600882E-4,0.9625472903,3.35886E-5,5.795567271630966E-4,0.9800882703,4.03268E-5,6.350338573651015E-4,0.9781336683,4.67174E-5,6.835012801743681E-4,0.9714628017,9.58511E-5,9.79035750113345E-4,0.9590290052,1.021104E-4,0.0010104969074668166,0.9750819671,8.14738E-5,9.026283842202172E-4
0.72,0.9789686668,3.53217E-5,5.943206205407986E-4,0.9629242897,3.30252E-5,5.746755606426986E-4,0.9803002626,4.27653E-5,6.539518330886458E-4,0.9783028746,4.89175E-5,6.994104660355033E-4,0.9719060063,9.44581E-5,9.71895570521854E-4,0.9593472582,1.0756E-4,0.0010371113729971337,0.9751827663,8.07554E-5,8.986400836820045E-4
0.73,0.9788633263,3.50231E-5,5.918031767403754E-4,0.9634641409,4.80154E-5,6.929314540414513E-4,0.9806495273,4.44457E-5,6.66676083266829E-4,0.9782949954,5.17486E-5,7.193649977584398E-4,0.9722598112,9.12404E-5,9.551984087088923E-4,0.9593504727,1.145238E-4,0.0010701579322698123,0.9755345106,8.48104E-5,9.209256213180302E-4
0.74,0.9789170194,3.60663E-5,6.005522458537642E-4,0.9628692031,5.15199E-5,7.177736411989507E-4,0.9809142047,4.88447E-5,6.988898339509597E-4,0.9782278466,5.30498E-5,7.283529364257413E-4,0.9726863515,8.86047E-5,9.41300695845913E-4,0.9598734164,1.223043E-4,0.0011059127452018988,0.9755836862,8.8898E-5,9.428573593073345E-4
0.75,0.9788888907,3.58532E-5,5.987754169970574E-4,0.9628654957,5.42429E-5,7.364977936151608E-4,0.981301173,4.97561E-5,7.0538003941138E-4,0.9781578988,5.49172E-5,7.410614009648594E-4,0.9728070205,8.84326E-5,9.403860909222339E-4,0.9603508776,1.237228E-4,0.0011123075114373721,0.9757163775,9.41279E-5,9.70195341155584E-4
0.76,0.9790106571,3.77362E-5,6.142979732996032E-4,0.9645357728,8.03381E-5,8.963152347249264E-4,0.9818569297,4.99227E-5,7.065599762228257E-4,0.9780821943,5.97661E-5,7.730853769151244E-4,0.973150686,9.06797E-5,9.522588933688149E-4,0.960730592,1.327304E-4,0.001152086802285314,0.9756925434,9.1566E-5,9.569012488235136E-4
0.77,0.9790938038,3.78557E-5,6.152698594925645E-4,0.9659777343,5.29099E-5,7.273919163697106E-4,0.9821462619,5.21264E-5,7.219861494516359E-4,0.9780127209,6.01022E-5,7.752560867223166E-4,0.9735930067,9.09863E-5,9.538673912027815E-4,0.9614467394,1.345662E-4,0.0011600267238301022,0.9755961853,9.88742E-5,9.94355067367789E-4
0.78,0.9792358845,3.73767E-5,6.113648665077181E-4,0.9664451897,5.44513E-5,7.379112412749923E-4,0.9822757465,5.15667E-5,7.180995752679429E-4,0.9779069757,5.88383E-5,7.670612752577202E-4,0.9739036572,8.9319E-5,9.450872975550989E-4,0.9620265812,1.459401E-4,0.0012080567039671607,0.975764116,9.98437E-5,9.992181943899942E-4
0.79,0.979756521,3.67544E-5,6.062540721512722E-4,0.965739125,4.4394E-5,6.662882259202844E-4,0.9824521738,5.23096E-5,7.232537590638572E-4,0.9776869565,6.68495E-5,8.176154352750443E-4,0.9742086959,9.20237E-5,9.592898414973444E-4,0.9622086978,1.534806E-4,0.001238872874834218,0.9761565232,1.03709E-4,0.001018376158401207
0.8,0.9799085885,3.48053E-5,5.899601681469691E-4,0.9661791623,5.06892E-5,7.119634822095864E-4,0.9829067618,5.22168E-5,7.226119290462897E-4,0.9777148038,7.12785E-5,8.442659533583005E-4,0.9749177277,9.12899E-5,9.554574820472127E-4,0.9621937799,1.623054E-4,0.0012739913657478217,0.9763802522,1.059143E-4,0.0010291467339500233
0.81,0.9801153839,3.33378E-5,5.773889503618856E-4,0.9657692254,4.66798E-5,6.832261704589484E-4,0.9832307678,5.44707E-5,7.38042681692597E-4,0.9776346135,7.87203E-5,8.872446111417077E-4,0.9751538438,9.32162E-5,9.654853701636291E-4,0.962846151,1.778047E-4,0.0013334342878447366,0.9766538471,1.109483E-4,0.001053319989366954
0.82,0.9804056787,3.34322E-5,5.782058456985712E-4,0.9645030439,4.68584E-5,6.845319568873319E-4,0.9835294133,5.98691E-5,7.737512520183731E-4,0.9776064897,8.14501E-5,9.024970914080554E-4,0.9757403618,9.25049E-5,9.617946766332199E-4,0.963123731,1.945303E-4,0.0013947411946307457,0.9770182562,1.163714E-4,0.0010787557647586408
0.83,0.9804946411,3.16033E-5,5.621681243186952E-4,0.9653763354,6.00714E-5,7.75057417227911E-4,0.9840215188,5.78573E-5,7.606398622212749E-4,0.9776559263,8.56661E-5,9.255598305890333E-4,0.9764946336,9.29874E-5,9.642997459296564E-4,0.9633763409,2.091403E-4,0.0014461683857697899,0.9768387222,1.284536E-4,0.0011333737247704308
0.84,0.980730595,3.22568E-5,5.679507020860174E-4,0.9659817457,8.50807E-5,9.223919990979973E-4,0.9847031969,5.86019E-5,7.655187783457699E-4,0.9776484036,8.96452E-5,9.468114912695134E-4,0.9772374463,9.82969E-5,9.91447931058409E-4,0.9634703183,2.12399E-4,0.0014573915053958562,0.9768493146,1.264727E-4,0.001124600818068349
0.85,0.9809245765,3.09415E-5,5.562508426959909E-4,0.9678832114,1.023489E-4,0.0010116763316397196,0.9853041464,5.58411E-5,7.472690278607832E-4,0.9778345519,1.005665E-4,0.0010028284997944564,0.9777858889,1.069959E-4,0.0010343882249909846,0.963381992,2.245236E-4,0.001498411158527592,0.9773479319,1.388128E-4,0.0011781884399364984
0.86,0.9810443878,3.02461E-5,5.49964544311722E-4,0.9684073031,1.188456E-4,0.0010901632905211953,0.9857441312,6.2445E-5,7.902214879386665E-4,0.9781201071,1.042238E-4,0.0010209005828189148,0.9784856403,1.129471E-4,0.001062765731476133,0.9634464759,2.323339E-4,0.0015242503075282615,0.9778067923,1.291127E-4,0.001136277694932009
0.87,0.9811516899,3.30433E-5,5.74833019232542E-4,0.9702247262,1.073096E-4,0.0010359034704063889,0.9860955089,6.22267E-5,7.888390203330462E-4,0.9782303423,1.100474E-4,0.001049034794465846,0.9792696679,1.070833E-4,0.0010348106106916376,0.9638764131,2.343246E-4,0.0015307664746786165,0.9782303423,1.353923E-4,0.001163581969609361
0.88,0.9817629188,2.9489E-5,5.43037751910491E-4,0.9696048617,1.190758E-4,0.001091218584885723,0.9865349549,6.33182E-5,7.957273402365914E-4,0.9785714263,1.114937E-4,0.001055905772311147,0.980091188,1.075742E-4,0.0010371798301162629,0.9637689948,2.619818E-4,0.0016185851846597385,0.9781458986,1.529873E-4,0.0012368803499126341
0.89,0.9821594644,2.69034E-5,5.186848754301594E-4,0.9710963368,1.840795E-4,0.0013567590058665541,0.9871760738,5.68638E-5,7.540808975169706E-4,0.9784053123,1.220803E-4,0.0011048995429449684,0.9808305621,1.045442E-4,0.0010224685814243877,0.9633887023,2.945493E-4,0.001716243863790924,0.9785382032,1.570701E-4,0.0012532761068495641
0.9,0.9828102154,3.15627E-5,5.61806906329924E-4,0.9704379678,2.410891E-4,0.0015527044148839148,0.9874817538,6.16897E-5,7.85427908849692E-4,0.9782846725,1.319538E-4,0.0011487114520191744,0.9814233577,1.160023E-4,0.0010770436388559193,0.9637226301,3.309293E-4,0.0018191462283170092,0.9785036486,1.818749E-4,0.001348610025174068
0.91,0.9832793403,4.42575E-5,6.652631058461006E-4,0.9708501935,3.234494E-4,0.0017984699052249944,0.9878947282,5.31451E-5,7.290068586782981E-4,0.9786639547,1.277689E-4,0.001130349061131118,0.982388652,1.156893E-4,0.00107558960575119,0.9640080917,3.503024E-4,0.0018716367168871207,0.9781781256,1.847368E-4,0.0013591791640545406
0.92,0.9835159826,5.0923E-5,7.136035313813967E-4,0.9716894984,3.234112E-4,0.0017983637007012792,0.9884931499,5.45393E-5,7.385072782308919E-4,0.9791324204,1.462699E-4,0.0012094209358201138,0.9836073059,1.352509E-4,0.001162974204357087,0.9639269406,4.247979E-4,0.002061062590024864,0.9782191807,2.042295E-4,0.001429088870574535
0.93,0.9839062512,5.81417E-5,7.62507049147744E-4,0.975,3.122591E-4,0.0017670854535081204,0.9893750018,6.24299E-5,7.901259393286618E-4,0.9803124994,1.669144E-4,0.0012919535595368743,0.9842708367,1.556253E-4,0.0012474986973941096,0.9647395843,4.569649E-4,0.0021376737356294576,0.9778645873,2.424281E-4,0.0015570102761382149
0.94,0.9849697107,6.26874E-5,7.91753749596426E-4,0.9781818271,2.383432E-4,0.0015438367789374627,0.9898787969,7.05344E-5,8.398476052237096E-4,0.9814545542,1.905706E-4,0.0013804731073077808,0.98551516,1.624287E-4,0.00127447518610603,0.9649696994,4.768199E-4,0.002183620617231849,0.9778181905,3.177562E-4,0.0017825717376868735
0.95,0.9848905247,7.239E-5,8.508231308562316E-4,0.9788321316,3.250041E-4,0.001802787009050154,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9828467196,1.973759E-4,0.001404905334889152,0.9864963579,2.113684E-4,0.0014538514367018387,0.9652554733,6.222597E-4,0.002494513379398876,0.9781751865,4.063171E-4,0.002015730884815729
0.96,0.9855454677,7.36204E-5,8.580233097066769E-4,0.976363647,4.260791E-4,0.002064168355536922,0.991909098,8.3304E-5,9.127102497507081E-4,0.9832727349,2.316054E-4,0.0015218587319459056,0.9882727307,1.941649E-4,0.0013934306584828682,0.9654545486,7.379583E-4,0.002716538790446402,0.9780909133,5.043744E-4,0.002245828132337824
0.97,0.9844578415,1.123001E-4,0.0010597174151631178,0.9867469907,3.370915E-4,0.0018360051742846478,0.9919277155,1.174613E-4,0.0010837956449441933,0.9826506078,2.883238E-4,0.0016980100117490473,0.9900000024,2.171667E-4,0.001473657694310317,0.9680722922,7.782135E-4,0.0027896478272355454,0.9787951857,5.897853E-4,0.0024285495671284947
0.98,0.9832727289,1.84857E-4,0.001359621270795658,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9856363642,3.55923E-4,0.0018865921657846456,0.9923636365,2.215879E-4,0.0014885828831475928,0.9689090919,0.0010504717,0.0032410981163796936,0.9789090925,7.794975E-4,0.002791948244505976
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9910714281,6.280923E-4,0.002506176969010768,0.9910714293,5.765564E-4,0.0024011588868710874,0.9689285696,0.002104077,0.004587021909692606,0.9821428591,0.0010693671,0.003270117887783252
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.99,0.01,0.01

==> tables/acc_rej_sample_total_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8131878626,8.9491E-5,9.459968287473272E-4,0.64672122,1.29656E-4,0.0011386658860262741,0.7605216479,0.0085094751,0.009224681620522196,0.8512683266,4.99599E-5,7.06823174492744E-4,0.8616160947,4.40795E-5,6.639239414270282E-4,0.8669962502,8.76075E-5,9.359887819840578E-4,0.8622468469,0.0024066315,0.004905743062982406
0.02,0.8170619959,8.98246E-5,9.477584080344526E-4,0.6532835841,1.325982E-4,0.0011515129178606726,0.765351322,0.008558107,0.009251003729325809,0.8555993116,4.9501E-5,7.035694706281676E-4,0.8664144641,4.47609E-5,6.690358734776484E-4,0.8717623442,8.64721E-5,9.299037584610571E-4,0.8672192851,0.002416798,0.004916093977946312
0.03,0.8205463409,8.8355E-5,9.399734038790672E-4,0.6582183063,1.383274E-4,0.0011761266938557257,0.7699060416,0.0086117266,0.009279938900660931,0.8594606209,5.00642E-5,7.075605981115681E-4,0.8708804101,4.46012E-5,6.678412985133519E-4,0.8760863024,8.40079E-5,9.165582360112205E-4,0.8718222964,0.0024282191,0.004927696317753358
0.04,0.8240775895,8.57381E-5,9.259487026828214E-4,0.6590365589,1.392203E-4,0.0011799165224709756,0.7741338462,0.008631709,0.00929069911255337,0.8629535848,5.1786E-5,7.196249022928542E-4,0.8751289272,4.4604E-5,6.678622612485303E-4,0.8803316915,8.32204E-5,9.12252158122961E-4,0.8760841513,0.0024306777,0.004930190361436361
0.05,0.8278846383,8.33717E-5,9.13081047881293E-4,0.6596115112,1.463139E-4,0.0012096028273776479,0.7783169505,0.0086623632,0.009307181743148674,0.8664396524,5.31774E-5,7.292283592949467E-4,0.8792040718,4.42891E-5,6.655005634858621E-4,0.8844261503,8.31018E-5,9.116018867905002E-4,0.8801527885,0.0024515854,0.004951348705150951
0.06,0.8316590852,8.08705E-5,8.992802677697315E-4,0.6597079277,1.478093E-4,0.0012157684812496169,0.7823617426,0.0086919076,0.009323040062125658,0.8698683268,5.52822E-5,7.435200064557779E-4,0.8832200098,4.42183E-5,6.64968420302799E-4,0.8883445042,8.28765E-5,9.10365311289924E-4,0.8841165906,0.0024603916,0.004960233462247518
0.07,0.8353938299,7.80904E-5,8.83687727650441E-4,0.6598911166,1.53447E-4,0.0012387372602775779,0.7862734422,0.0087085923,0.009331983872682163,0.8731554741,5.65858E-5,7.522353355167517E-4,0.8871482182,4.34681E-5,6.593034202853797E-4,0.892110104,8.12092E-5,9.011614727672283E-4,0.8879624927,0.0024733516,0.004973280205256889
0.08,0.8388541037,7.61446E-5,8.726087324797981E-4,0.660058707,1.656979E-4,0.0012872369634220422,0.7900733775,0.0087286975,0.009342749862861576,0.876398434,5.70284E-5,7.551715036996562E-4,0.8910248238,4.23735E-5,6.509493067820258E-4,0.8958921325,7.99708E-5,8.942639431398316E-4,0.8916729853,0.0024807448,0.004980707580254034
0.09,0.8422996998,7.56907E-5,8.700040229792044E-4,0.6607443154,1.678068E-4,0.0012954026401084723,0.7938662216,0.0087306798,0.009343810678732741,0.879753955,5.75076E-5,7.583376556653375E-4,0.8947341752,4.1894E-5,6.472557454360679E-4,0.8994188923,7.61163E-5,8.724465599680017E-4,0.8954043061,0.0024954935,0.004995491467313301
0.1,0.8457857209,7.44306E-5,8.627317080066086E-4,0.6619702518,1.64845E-4,0.0012839197794254904,0.7976572067,0.0087358703,0.009346587773085962,0.8829653716,5.87356E-5,7.663915448385375E-4,0.8983860493,4.17758E-5,6.463420147259499E-4,0.9029803723,7.40345E-5,8.60433030514287E-4,0.8989861262,0.0025000016,0.005000001599999744
0.11,0.8492199773,7.28208E-5,8.533510414829292E-4,0.6632237732,1.65503E-4,0.0012864796928051371,0.8014854613,0.0087396153,0.009348590963348434,0.8862364078,5.83502E-5,7.638730260979243E-4,0.9019152987,4.10941E-5,6.410468001636074E-4,0.9063034147,7.33316E-5,8.563387180315975E-4,0.9024475348,0.0025093512,0.005009342471822025
0.12,0.8526505518,7.00211E-5,8.367861136515113E-4,0.6645825267,1.621837E-4,0.001273513643429076,0.8051655838,0.008729534,0.009343197525472744,0.8895115697,6.02793E-5,7.763974497639723E-4,0.9053292412,4.1062E-5,6.407963795153652E-4,0.9095831758,7.01063E-5,8.372950495494405E-4,0.9058803228,0.0025065298,0.005006525541730512
0.13,0.8559389567,6.75982E-5,8.221812452251633E-4,0.6659208477,1.654272E-4,0.0012861850566695291,0.8089071396,0.0087212477,0.009338762069996216,0.89263192,6.19583E-5,7.871359475973639E-4,0.9086846864,3.90959E-5,6.252671429077335E-4,0.9127017599,6.88638E-5,8.298421536653823E-4,0.9091994283,0.0024753836,0.00497532270310178
0.14,0.8592162764,6.4014E-5,8.00087495215367E-4,0.6674080908,1.65987E-4,0.0012883594219005813,0.8126233166,0.0087405055,0.009349067065755813,0.8956967127,6.3459E-5,7.966115741062266E-4,0.9119351029,3.6577E-5,6.047892194806385E-4,0.9158053094,6.5786E-5,8.110856921435613E-4,0.9123524797,0.002437405,0.004937008203355551
0.15,0.8624106419,6.20589E-5,7.87774713988714E-4,0.6691421807,1.615453E-4,0.0012710047206836016,0.8162933531,0.0087391074,0.009348319314186908,0.8988747662,6.39144E-5,7.994648209896418E-4,0.9150397146,3.64501E-5,6.037391820977001E-4,0.9186497223,6.44787E-5,8.029863012530165E-4,0.9154911298,0.0024010076,0.004900007755095904
0.16,0.8652116269,6.12811E-5,7.828224575214996E-4,0.6707072079,1.636063E-4,0.0012790867836077425,0.8198727563,0.0087229431,0.009339669747908648,0.901980983,6.44813E-5,8.030024906561623E-4,0.9180283952,3.49103E-5,5.90849388592389E-4,0.9213635147,6.21391E-5,7.882835784157882E-4,0.9184422702,0.0023571437,0.004855042430298627
0.17,0.8679056519,6.0475E-5,7.776567366132695E-4,0.6722922623,1.749444E-4,0.001322665490590875,0.8234878701,0.0087071846,0.009331229608149185,0.9050860804,6.5357E-5,8.084367631423005E-4,0.9208607852,3.44249E-5,5.867273642842986E-4,0.9240233165,6.01495E-5,7.755610872136378E-4,0.9213406539,0.0023069115,0.004803031854984933
0.18,0.8705282658,5.99805E-5,7.744707870539728E-4,0.6743002176,1.747409E-4,0.0013218959868310366,0.827283206,0.0086856494,0.009319683149120468,0.9081215698,6.57571E-5,8.109075163050346E-4,0.9236608124,3.41042E-5,5.839880135756212E-4,0.9265916556,5.7226E-5,7.564786844320202E-4,0.9241232181,0.0022546457,0.004748310962858267
0.19,0.8730031961,5.80624E-5,7.619868765274111E-4,0.6767328799,1.71759E-4,0.0013105685789000132,0.8308487293,0.0086627858,0.00930740876936218,0.9110765392,6.4331E-5,8.020660820655615E-4,0.9264050549,3.2552E-5,5.705436004373373E-4,0.9291026556,5.41469E-5,7.358457718842992E-4,0.9268481714,0.0021844137,0.004673771175400011
0.2,0.8756722909,5.70594E-5,7.553767272030559E-4,0.6792405069,1.747293E-4,0.001321852109730888,0.8344711661,0.0086453668,0.009298046461488563,0.9140450084,6.21505E-5,7.883558841031125E-4,0.9288874847,3.1593E-5,5.620765072479012E-4,0.9313080209,5.23529E-5,7.235530388299119E-4,0.9294149095,0.0021217795,0.004606277781463033
0.21,0.8782452637,5.58203E-5,7.471298414599701E-4,0.6814556301,1.697206E-4,0.0013027685903490307,0.8381213492,0.0086201048,0.009284451949361363,0.9169035727,6.09437E-5,7.8066446057189E-4,0.9313146287,2.95332E-5,5.434445693904761E-4,0.9335208666,5.01183E-5,7.079427942990875E-4,0.9318344957,0.0020545294,0.004532691694787988
0.22,0.8806837857,5.27883E-5,7.2655557254762E-4,0.6835112631,1.72207E-4,0.0013122766476623747,0.8417815933,0.0085922718,0.009269450792792419,0.9196465677,6.09624E-5,7.807842211520414E-4,0.9336973464,2.97363E-5,5.453100035759476E-4,0.9355582821,4.789E-5,6.920260110718382E-4,0.9341387749,0.0019902318,0.004461201407692775
0.23,0.8830673665,5.23772E-5,7.237209406946851E-4,0.6858833849,1.659419E-4,0.0012881843812125654,0.8452520844,0.0085561395,0.009249940270077424,0.9222870094,6.00143E-5,7.74688969845318E-4,0.9360660517,2.79188E-5,5.283824372554409E-4,0.9374981743,4.60247E-5,6.784150646912257E-4,0.9364021641,0.0019267965,0.004389529018015486
0.24,0.8854078496,5.13844E-5,7.168291288724252E-4,0.6877276123,1.598128E-4,0.0012641708745260666,0.8488763902,0.0084985757,0.009218771989804283,0.9250466311,5.96332E-5,7.722253557090701E-4,0.9382042938,2.71642E-5,5.211928625758416E-4,0.9394034022,4.50554E-5,6.712331934581305E-4,0.9384988922,0.0018753478,0.004330528605147413
0.25,0.8877137715,5.00011E-5,7.071145593183611E-4,0.6899189949,1.39243E-4,0.0011800127117959365,0.852433247,0.0084591348,0.009197355489487182,0.9275637555,5.80634E-5,7.619934382919579E-4,0.9402370274,2.71076E-5,5.206495942570204E-4,0.941179117,4.35485E-5,6.599128730370396E-4,0.9405325544,0.0018264107,0.004273652653176203
0.26,0.8898509961,4.72285E-5,6.872299469609862E-4,0.6914398789,1.409214E-4,0.0011871031968620084,0.8561487013,0.0084108629,0.009171075673005865,0.9301687706,5.38091E-5,7.335468628519925E-4,0.9423506147,2.59103E-5,5.090216105432067E-4,0.9428219569,4.26719E-5,6.532373228773751E-4,0.9424980998,0.0017740545,0.00421195263506132
0.27,0.8919266367,4.83612E-5,6.954221739346539E-4,0.6930641234,1.309719E-4,0.0011444295522224162,0.859759559,0.0083308954,0.009127373882996137,0.9326155978,4.88898E-5,6.992124140774391E-4,0.9444327992,2.51545E-5,5.015426203225405E-4,0.9444774979,4.23206E-5,6.505428502412428E-4,0.9443942684,0.0017243501,0.004152529470094102
0.28,0.8938802928,4.61949E-5,6.796683014529955E-4,0.694405371,1.175349E-4,0.0010841351391777689,0.8632676968,0.0082581725,0.009087448761891315,0.9349617141,4.68045E-5,6.841381439446276E-4,0.9462822324,2.39094E-5,4.889723918586815E-4,0.9459509301,4.05035E-5,6.364236010708591E-4,0.9462587887,0.0016750893,0.004092785481795986
0.29,0.8957733762,4.53373E-5,6.733297854692008E-4,0.6954041243,1.149393E-4,0.001072097476911498,0.8666957235,0.0081690058,0.009038255251983094,0.9373502368,4.34462E-5,6.591373149807254E-4,0.9479445356,2.32348E-5,4.820248956226224E-4,0.947451663,3.7546E-5,6.127479090131602E-4,0.9480206019,0.001619087,0.004023788016285152
0.3,0.8977093738,4.39713E-5,6.631085883925799E-4,0.696511811,1.108674E-4,0.0010529358954846206,0.8701736039,0.0080486147,0.008971407191739765,0.9395724177,4.09652E-5,6.400406237107142E-4,0.9497138715,2.27678E-5,4.7715615892493724E-4,0.9488313746,3.54973E-5,5.957961060631397E-4,0.9496190327,0.0015639629,0.003954697080687723
0.31,0.8996266103,4.34116E-5,6.588747984253154E-4,0.6974074721,1.025974E-4,0.0010129037466610536,0.87364259,0.0079131334,0.008895579463980972,0.9417984682,3.85849E-5,6.211674492437606E-4,0.9513777906,2.21416E-5,4.705486159792631E-4,0.950061962,3.38147E-5,5.815040842504892E-4,0.9511430013,0.001509969,0.003885831957251883
0.32,0.9015916628,4.30529E-5,6.561470871687231E-4,0.6984116495,8.74522E-5,9.351588100424441E-4,0.8770218414,0.0077740218,0.008817041340495121,0.9438616824,3.58496E-5,5.987453548880359E-4,0.9529367942,2.07392E-5,4.5540311812722583E-4,0.9512392473,3.234E-5,5.686826883245172E-4,0.9526207769,0.001458896,0.0038195497116806846
0.33,0.9034575969,4.49672E-5,6.705758719190544E-4,0.6990932107,9.63624E-5,9.816435198176576E-4,0.8803157014,0.0076226273,0.00873076588851173,0.9459865743,3.28007E-5,5.727189537635366E-4,0.9544735557,2.04013E-5,4.516779826380737E-4,0.9524500483,3.21155E-5,5.667053908337206E-4,0.9540302253,0.0014122539,0.0037579966737611675
0.34,0.9053852695,4.72294E-5,6.872364949564306E-4,0.6993862987,1.02194E-4,0.0010109104807053888,0.8836191589,0.0074733402,0.008644848292480325,0.9478775996,3.03385E-5,5.508039578652281E-4,0.9559785151,1.91522E-5,4.3763226572089036E-4,0.9536055243,3.09949E-5,5.567306350471473E-4,0.9553290147,0.0013613578,0.003689658249757015
0.35,0.9074173445,4.8746E-5,6.981833570058799E-4,0.7004154503,9.38465E-5,9.68744032239683E-4,0.8868132234,0.0072912526,0.008538883182243448,0.9497230417,2.64137E-5,5.139426037992959E-4,0.957413882,1.90975E-5,4.370068649346369E-4,0.9547758371,2.88182E-5,5.368258563072387E-4,0.956596849,0.0013151637,0.003626518578471645
0.36,0.9094128025,4.81898E-5,6.941887351434046E-4,0.7010900199,8.6955E-5,9.324966487875439E-4,0.889971872,0.0071050605,0.008429152092589147,0.951610409,2.37261E-5,4.8709444669386244E-4,0.9588027412,1.92677E-5,4.389498832440897E-4,0.9558104807,2.73248E-5,5.22731288522124E-4,0.9579201812,0.0012666478,0.003558999578533271
0.37,0.9114574021,4.72716E-5,6.875434531722341E-4,0.7018931925,8.4458E-5,9.190103372650386E-4,0.8928433657,0.0069029723,0.008308412784641842,0.9533756018,2.03442E-5,4.5104545225509147E-4,0.9601089495,1.91771E-5,4.3791665873771005E-4,0.9568708712,2.6126E-5,5.111359897326738E-4,0.9590569723,0.0012102703,0.0034788939334219433
0.38,0.9132704157,4.79712E-5,6.926124457443715E-4,0.7024682343,8.17682E-5,9.042577066301398E-4,0.8960272235,0.0067071419,0.008189714219678242,0.9550508171,1.76701E-5,4.203581806031613E-4,0.9613284951,1.9161E-5,4.377327952073045E-4,0.9578312165,2.47936E-5,4.97931722227054E-4,0.9601578963,0.0011616238,0.0034082602600153645
0.39,0.9149538934,4.69592E-5,6.852678308515584E-4,0.7029509366,8.03393E-5,8.963219287733621E-4,0.8988915551,0.0065258105,0.008078248882028826,0.9566488332,1.57163E-5,3.9643788920838534E-4,0.9624732566,1.77731E-5,4.215815460856891E-4,0.9587550694,2.3525E-5,4.85025772511111E-4,0.9611969721,0.0011138925,0.003337502808987582
0.4,0.9168141752,4.61284E-5,6.79178916044955E-4,0.703543973,7.82128E-5,8.843800088197381E-4,0.9017157328,0.0063125915,0.00794518187331165,0.9581867623,1.39297E-5,3.7322513313012566E-4,0.9636058462,1.80165E-5,4.24458478534709E-4,0.9597599858,2.26882E-5,4.7632132011909777E-4,0.9621957648,0.0010692678,0.0032699660548696835
0.41,0.9187662083,4.67119E-5,6.834610449762298E-4,0.7044813097,7.75288E-5,8.805044008975765E-4,0.9045022881,0.006086191,0.007801404360754543,0.959601447,1.27417E-5,3.569551792592454E-4,0.9646758187,1.81506E-5,4.260352098125224E-4,0.960680775,2.10932E-5,4.5927333909122136E-4,0.9630606407,0.0010247668,0.0032011979007865164
0.42,0.920989328,4.66434E-5,6.829597352699499E-4,0.7055674076,7.7568E-5,8.807269724494647E-4,0.9074607146,0.0058588295,0.00765429911879592,0.9610320085,1.14711E-5,3.3869012385955396E-4,0.9658137709,1.77677E-5,4.215174966712532E-4,0.9615150338,1.98469E-5,4.4549859707972145E-4,0.9639670223,9.842635E-4,0.0031372974038174958
0.43,0.9233201718,4.39256E-5,6.62763909699374E-4,0.7060600102,8.10761E-5,9.004226785238142E-4,0.9103118837,0.0056133806,0.007492249728886511,0.9623549163,1.10709E-5,3.327296199619144E-4,0.9668693256,1.70419E-5,4.128183619947156E-4,0.9623726827,1.92507E-5,4.387561965374392E-4,0.9647848368,9.54577E-4,0.003089622954342487
0.44,0.9256459701,4.23808E-5,6.510053763218856E-4,0.7068917036,8.15735E-5,9.031804913747861E-4,0.9131163329,0.0053675343,0.007326345814933936,0.963616634,1.00483E-5,3.1699053613633326E-4,0.9679043573,1.6249E-5,4.0310048375064E-4,0.9632007223,1.84468E-5,4.2949738066721665E-4,0.9655836856,9.221926E-4,0.0030367624207369268
0.45,0.927866205,3.92938E-5,6.268476688957214E-4,0.7073649764,7.77482E-5,8.817493975047559E-4,0.9158081001,0.0051220296,0.007156835613593483,0.9649120277,9.6379E-6,3.104496738603537E-4,0.9688482016,1.58249E-5,3.978052287238065E-4,0.9640957457,1.72832E-5,4.1573068205269623E-4,0.966397301,8.957112E-4,0.0029928434639987437
0.46,0.9302438033,3.61026E-5,6.008543916790491E-4,0.707543242,7.41074E-5,8.608565501870796E-4,0.9185392785,0.004878686,0.006984759122546747,0.9661221093,8.7221E-6,2.9533201655086434E-4,0.9696395069,1.62477E-5,4.030843584164486E-4,0.9649093544,1.66561E-5,4.081188552370498E-4,0.967057721,8.851708E-4,0.002975182011238976
0.47,0.9325366151,3.2465E-5,5.697806595524282E-4,0.7080237746,7.9285E-5,8.904212486233693E-4,0.9211547428,0.0046253271,0.006800975738818659,0.9672405052,7.8247E-6,2.797266522875502E-4,0.9704967058,1.66082E-5,4.075315938672731E-4,0.9655869198,1.6822E-5,4.101463153558739E-4,0.9676990014,8.697888E-4,0.002949218201490015
0.48,0.9348658586,2.77214E-5,5.265111584762473E-4,0.7078970134,5.65825E-5,7.522134005719387E-4,0.9238273466,0.0043641492,0.006606170751653336,0.9683059269,7.8929E-6,2.8094305472817796E-4,0.9713457388,1.6486E-5,4.06029555574468E-4,0.9663587195,1.59329E-5,3.9916036877425594E-4,0.9682583255,8.634066E-4,0.0029383781240677653
0.49,0.9371189034,2.40086E-5,4.899857140774616E-4,0.7074343741,4.49439E-5,6.704021181350787E-4,0.9265034199,0.0041072913,0.006408815257128263,0.9692786205,7.9376E-6,2.817374664470453E-4,0.9721729535,1.59213E-5,3.9901503731062563E-4,0.9670791978,1.59801E-5,3.997511726061601E-4,0.9688109428,8.533397E-4,0.002921197870737277
0.5,0.9390684015,2.15609E-5,4.6433716198469405E-4,0.7069081962,4.07249E-5,6.38160638084174E-4,0.9291809183,0.0038465587,0.00620206312447721,0.9702992839,7.4618E-6,2.7316295502867883E-4,0.9729838002,1.53468E-5,3.9174992022973025E-4,0.9677497786,1.53387E-5,3.9164652430476133E-4,0.9693924361,8.316906E-4,0.002883904644748158
0.51,0.940854193,1.95929E-5,4.426386788341028E-4,0.7064293861,3.11112E-5,5.577741478412207E-4,0.9317634934,0.0035985933,0.005998827635463449,0.9712652141,7.5861E-6,2.7542875666858026E-4,0.973680827,1.52817E-5,3.9091815000073864E-4,0.968369692,1.48574E-5,3.854529802712647E-4,0.9698737079,8.231347E-4,0.002869032415292654
0.52,0.9429231167,1.7361E-5,4.1666533333119997E-4,0.7054618001,2.37165E-5,4.8699589320650333E-4,0.934153775,0.0033718225,0.005806739618753367,0.9721800292,7.7837E-6,2.7899283144912525E-4,0.9744139737,1.45247E-5,3.8111284418135266E-4,0.969109236,1.39088E-5,3.729450361648483E-4,0.9704383522,8.111509E-4,0.0028480711016405473
0.53,0.9447833353,1.52824E-5,3.9092710317909657E-4,0.7042853713,2.05292E-5,4.5309160221747655E-4,0.9365932494,0.0031365891,0.00560052595744364,0.9730404627,7.958E-6,2.820992733064018E-4,0.9751807517,1.47631E-5,3.842277970163012E-4,0.9698779047,1.39726E-5,3.7379941144950995E-4,0.970895381,7.940947E-4,0.002817968594573048
0.54,0.9467326868,1.35515E-5,3.6812362054070913E-4,0.7034971893,1.93676E-5,4.4008635516225677E-4,0.9389166045,0.0029207085,0.005404357963717799,0.9739178437,7.5919E-6,2.755340269367833E-4,0.975781371,1.51183E-5,3.888225816487515E-4,0.9704353189,1.36038E-5,3.6883329567705787E-4,0.9713695341,7.791678E-4,0.002791357734150175
0.55,0.9487225014,1.22461E-5,3.4994428127917734E-4,0.7030500054,1.86916E-5,4.323378308684078E-4,0.9412699986,0.0027102624,0.005206018056057816,0.9747700006,6.7913E-6,2.606012279326404E-4,0.9764099962,1.54817E-5,3.9346791482915096E-4,0.9710600007,1.31769E-5,3.6300000000000004E-4,0.9718325025,7.520784E-4,0.0027424047841265154
0.56,0.9504244459,1.10413E-5,3.322845166419886E-4,0.7028381407,1.93197E-5,4.395418068853064E-4,0.9435285109,0.0024989129,0.004998912781795658,0.9755356658,6.7951E-6,2.606741260654766E-4,0.9770800287,1.54864E-5,3.9352763562423414E-4,0.9716236228,1.30753E-5,3.6159784291392005E-4,0.9723242116,7.346397E-4,0.0027104237676053534
0.57,0.9519675571,1.03103E-5,3.210965586860127E-4,0.702825743,2.24813E-5,4.7414449274456414E-4,0.9457378316,0.0022966517,0.004792339407846652,0.9762689674,6.639E-6,2.5766257004074147E-4,0.977757718,1.52549E-5,3.9057521682769376E-4,0.972239663,1.25816E-5,3.5470551165720556E-4,0.9727237028,6.844349E-4,0.002616170674860492
0.58,0.9535253131,9.9863E-6,3.160110757552653E-4,0.7029199064,2.47652E-5,4.976464608534858E-4,0.9479266006,0.0020910506,0.004572800673547886,0.9768657923,6.449E-6,2.539488137400921E-4,0.9784248596,1.41859E-5,3.766417395881662E-4,0.9727430987,1.23883E-5,3.5197016919051534E-4,0.9731743926,6.229023E-4,0.0024958010738037597
0.59,0.9550109768,8.9454E-6,2.990886156308862E-4,0.7028814435,1.71377E-5,4.1397705250412133E-4,0.9500274408,0.0018938968,0.004351892461906658,0.9774890244,6.9199E-6,2.6305702803764813E-4,0.9789599329,1.35556E-5,3.6817930414405423E-4,0.9733040613,1.29258E-5,3.595246862177895E-4,0.9737047189,5.506796E-4,0.0023466563446742686
0.6,0.9562672311,8.7158E-6,2.952253376659937E-4,0.7030660987,1.61804E-5,4.0224867930174736E-4,0.9521265835,0.0016956358,0.0041178098547650305,0.9780843908,7.1247E-6,2.6692133672675926E-4,0.9794964886,1.28902E-5,3.5902924671953957E-4,0.9737327665,1.30803E-5,3.6166697388619826E-4,0.9741744035,4.843355E-4,0.0022007623679079938
0.61,0.9575822312,8.0248E-6,2.832807794397636E-4,0.7046739697,8.2354E-6,2.869738664059848E-4,0.9542238897,0.0014989057,0.0038715703532287774,0.9787449515,7.2026E-6,2.683766010664864E-4,0.980046165,1.21747E-5,3.489226275265048E-4,0.9742671692,1.29533E-5,3.5990693241447853E-4,0.9746364689,4.114699E-4,0.00202847208509262
0.62,0.9587685031,7.6218E-6,2.7607607647168564E-4,0.7058022499,7.5523E-6,2.7481448287890506E-4,0.9561752522,0.0013202297,0.0036334965253870823,0.9791799861,7.2269E-6,2.688289418942834E-4,0.9806779134,1.16349E-5,3.410996921722446E-4,0.9747483724,1.29886E-5,3.6039700331717524E-4,0.9752220261,3.398483E-4,0.0018434974911835382
0.63,0.9599483174,7.5763E-6,2.7525079473091443E-4,0.7092125177,1.16108E-5,3.407462398912129E-4,0.9580997199,0.0011410139,0.0033778897258495578,0.979586488,7.6047E-6,2.7576620532617847E-4,0.9811827296,1.11341E-5,3.336779884859054E-4,0.9752842629,1.37437E-5,3.7072496543934024E-4,0.9756734478,2.712725E-4,0.0016470352151669375
0.64,0.9611750007,7.797E-6,2.792310870945425E-4,0.7175000012,3.35504E-5,5.792270711905651E-4,0.9598843741,9.770806E-4,0.0031258288500812066,0.9799687511,7.7681E-6,2.787131141514514E-4,0.9816062492,1.14169E-5,3.378890350396118E-4,0.975762502,1.39349E-5,3.732947896770058E-4,0.9761593747,2.105514E-4,0.0014510389381405312
0.65,0.9623561555,8.2845E-6,2.878280736828845E-4,0.7291867554,3.89243E-5,6.23893420385245E-4,0.961587913,8.290495E-4,0.002879321968797515,0.9802475113,7.5153E-6,2.7414047493940034E-4,0.9820411432,1.12292E-5,3.3509998507908053E-4,0.9763162971,1.4511E-5,3.8093306498648816E-4,0.9764930916,1.798807E-4,0.001341196107957371
0.66,0.9632925218,8.9729E-6,2.9954799281584245E-4,0.7415287852,4.57329E-5,6.762610442721064E-4,0.9632131016,6.847773E-4,0.002616824984594881,0.9804665792,7.4315E-6,2.726077768516518E-4,0.9825016576,1.11585E-5,3.340434103526067E-4,0.9768034428,1.56982E-5,3.962095405211743E-4,0.9768994027,1.5342E-4,0.001238628273534881
0.67,0.9640913743,9.6422E-6,3.1051892051854103E-4,0.7530514896,3.39966E-5,5.830660339961503E-4,0.9646709853,5.619464E-4,0.002370540866553454,0.9807637221,7.4988E-6,2.7383936897385663E-4,0.982921924,1.14369E-5,3.381848606901261E-4,0.9771905881,1.72149E-5,4.1490842363104655E-4,0.9772690052,1.287484E-4,0.0011346735213267295
0.68,0.9650773555,1.06872E-5,3.26912832418674E-4,0.7640998483,3.11683E-5,5.582857691182894E-4,0.9660689193,4.474769E-4,0.002115364980328454,0.9810337549,7.6849E-6,2.7721652187414806E-4,0.9833860773,1.15677E-5,3.4011321644417174E-4,0.9775527424,1.83347E-5,4.2819037821978205E-4,0.9775562584,1.148033E-4,0.0010714630184938722
0.69,0.9659854823,1.06341E-5,3.260996780127205E-4,0.775571692,3.23245E-5,5.685463921264474E-4,0.9672704178,3.617909E-4,0.0019020801770693054,0.9812304908,7.9671E-6,2.822605179616873E-4,0.9836660624,1.13014E-5,3.361755493785947E-4,0.9780072588,1.9244E-5,4.3867983769487287E-4,0.9779019964,9.55301E-5,9.773950071491056E-4
0.7,0.9669028807,1.0443E-5,3.23156308928048E-4,0.7880389929,3.1681E-5,5.628587744718918E-4,0.9683652025,2.830503E-4,0.0016824098787156477,0.9814585745,7.4822E-6,2.73536103649957E-4,0.9840569961,1.14928E-5,3.390103243265609E-4,0.9786089218,1.93741E-5,4.401601981097337E-4,0.9782039768,8.44069E-5,9.187322787406569E-4
0.71,0.9677501971,1.12499E-5,3.3540870590967076E-4,0.8025601268,4.10935E-5,6.410421203009986E-4,0.9691349882,2.238342E-4,0.0014961089532517344,0.9815671033,8.0201E-6,2.831978107260012E-4,0.9844879758,1.11936E-5,3.345683786612238E-4,0.9789798325,2.0134E-5,4.4870925998913817E-4,0.9784290141,7.59524E-5,8.715067412246448E-4
0.72,0.9684170359,1.15565E-5,3.3994852551526094E-4,0.8189232647,6.52861E-5,8.079981435622238E-4,0.9699196464,1.743459E-4,0.0013204010754312493,0.9816472459,8.6607E-6,2.9429067263506673E-4,0.984777019,1.15337E-5,3.3961301506273286E-4,0.9792326236,2.07289E-5,4.552900174613979E-4,0.9786621135,6.64383E-5,8.150969267516594E-4
0.73,0.9691750044,1.22545E-5,3.5006427981157975E-4,0.8345416665,7.32042E-5,8.555945301367933E-4,0.9703666693,1.443508E-4,0.0012014607775537242,0.9817083365,9.0751E-6,3.0124906638859483E-4,0.9852416688,1.15501E-5,3.3985438058085996E-4,0.9794250041,2.31403E-5,4.810436570624334E-4,0.9790250021,5.94915E-5,7.713073317426718E-4
0.74,0.9697403723,1.20789E-5,3.475471191076111E-4,0.8525313675,7.85496E-5,8.862821221259063E-4,0.9707485908,1.157638E-4,0.001075935871694963,0.9817351794,9.3026E-6,3.0500163933985667E-4,0.9856945038,1.14531E-5,3.3842428990839296E-4,0.9797317171,2.38674E-5,4.885427309867582E-4,0.9792211145,5.39139E-5,7.342608528309268E-4
0.75,0.9702250183,1.30064E-5,3.60643868657156E-4,0.8680017948,5.36529E-5,7.324813990812327E-4,0.970990091,9.79945E-5,9.899217140764214E-4,0.981669656,1.02737E-5,3.205261299800689E-4,0.9860305917,1.13992E-5,3.3762701313727844E-4,0.9801485068,2.39893E-5,4.897887299642571E-4,0.9795184422,4.9741E-5,7.052729967891865E-4
0.76,0.9706235337,1.29134E-5,3.593521949285965E-4,0.883638072,5.21062E-5,7.218462440159954E-4,0.9711345536,8.94511E-5,9.45785916579434E-4,0.9817018288,1.08674E-5,3.296573979148655E-4,0.9864041257,1.15803E-5,3.402983984681679E-4,0.9804313183,2.3936E-5,4.892443152454609E-4,0.979643696,4.94836E-5,7.034458045933603E-4
0.77,0.971227386,1.32153E-5,3.63528540832766E-4,0.8951100171,5.17691E-5,7.195074704268191E-4,0.9711735934,8.45193E-5,9.193437877094727E-4,0.981691916,1.2455E-5,3.5291642070042593E-4,0.9866650397,1.18008E-5,3.435229249991913E-4,0.9807774967,2.49973E-5,4.999729992709606E-4,0.9798532951,4.64905E-5,6.818394239115248E-4
0.78,0.9719376236,1.27302E-5,3.5679405824649043E-4,0.9062372148,3.36417E-5,5.800146549872684E-4,0.9711912054,8.21737E-5,9.06497104242479E-4,0.9815797549,1.37047E-5,3.7019859535119794E-4,0.9870398754,1.18298E-5,3.439447630070852E-4,0.9809202468,2.57038E-5,5.069891517577078E-4,0.9800715744,4.57377E-5,6.762965325949853E-4
0.79,0.9723192263,1.31671E-5,3.628649886665838E-4,0.9151044428,3.30398E-5,5.748025748028622E-4,0.9710873055,8.0821E-5,8.990050055478001E-4,0.9814086819,1.50995E-5,3.8858075093859193E-4,0.9873701125,1.24908E-5,3.5342325899691436E-4,0.9811194408,2.66334E-5,5.160755758607454E-4,0.9802249599,4.53554E-5,6.734641787058908E-4
0.8,0.9728402829,1.21309E-5,3.4829441568879623E-4,0.9241282105,3.73582E-5,6.112135469702876E-4,0.970854907,8.22921E-5,9.071499324808441E-4,0.9812204814,1.6378E-5,4.046974178321379E-4,0.987710917,1.2975E-5,3.6020827308655754E-4,0.9812598515,2.85453E-5,5.342780175152258E-4,0.9804555774,4.53745E-5,6.736059679070547E-4
0.81,0.973463586,9.6054E-6,3.0992579757096696E-4,0.9328596771,2.83705E-5,5.326396530488507E-4,0.9706749547,8.41334E-5,9.17242606947584E-4,0.9810065138,1.76382E-5,4.199785708818963E-4,0.9880106592,1.30967E-5,3.6189363078120067E-4,0.9815216112,3.0078E-5,5.48434134605059E-4,0.9805506241,4.64513E-5,6.815519055801987E-4
0.82,0.9741437525,7.8335E-6,2.798839045032779E-4,0.9404374957,2.26605E-5,4.760304612102045E-4,0.9705000019,8.29545E-5,9.107936099907596E-4,0.9809062517,1.98104E-5,4.450887551938377E-4,0.9882687527,1.4527E-5,3.8114301777679205E-4,0.9817374986,3.16886E-5,5.6292628291811E-4,0.9807562506,4.56621E-5,6.757373750207991E-4
0.83,0.9747981417,5.846E-6,2.4178502848604998E-4,0.9473858476,2.45522E-5,4.955017658898907E-4,0.9700794196,8.70534E-5,9.330241154439686E-4,0.9805757797,2.05936E-5,4.538017188156078E-4,0.9884778297,1.65385E-5,4.0667554635114223E-4,0.9819854409,3.25585E-5,5.706005608129035E-4,0.9810125732,4.77699E-5,6.911577244016014E-4
0.84,0.9750492251,4.8403E-6,2.200068180761678E-4,0.9549226463,2.32379E-5,4.8205705056559434E-4,0.9697327703,9.18836E-5,9.585593356699417E-4,0.9802250385,2.27117E-5,4.765679384935583E-4,0.9887763721,1.81822E-5,4.264059099027592E-4,0.9822362894,3.10972E-5,5.576486348947696E-4,0.9810196954,5.00883E-5,7.077308810557867E-4
0.85,0.9748950541,5.3639E-6,2.3160094991169617E-4,0.9586206794,1.45855E-5,3.8190967518511495E-4,0.969400301,9.4864E-5,9.739815193318609E-4,0.9798125958,2.44103E-5,4.940678091112595E-4,0.9890479797,1.93885E-5,4.403237445334966E-4,0.9823688185,3.49364E-5,5.910702157950441E-4,0.9813493282,4.86023E-5,6.971534981623488E-4
0.86,0.9746104378,6.3198E-6,2.513921239816395E-4,0.9628915727,1.60284E-5,4.0035484260840407E-4,0.9690522069,9.94113E-5,9.970521551052381E-4,0.9792530096,2.69276E-5,5.189181052921549E-4,0.9891084379,2.20566E-5,4.6964454643911284E-4,0.9823052192,3.75942E-5,6.131410930609692E-4,0.9815501988,4.93502E-5,7.024969750824554E-4
0.87,0.9741781962,6.3097E-6,2.5119116226491727E-4,0.9648788989,1.71613E-5,4.1426199439485153E-4,0.9684861588,1.025608E-4,0.0010127230618485984,0.9785986125,3.1106E-5,5.577275320440977E-4,0.9894290668,2.44991E-5,4.949656553741886E-4,0.9824654007,3.89858E-5,6.243860984999586E-4,0.9816349477,5.2531E-5,7.247827260634734E-4
0.88,0.9735988736,6.7439E-6,2.5969020004613187E-4,0.9679475129,8.7445E-6,2.9571100757327246E-4,0.9679193974,1.01532E-4,0.0010076308847985953,0.9778256798,3.35767E-5,5.794540533985417E-4,0.9896344906,2.65072E-5,5.148514348819473E-4,0.9827460164,4.23403E-5,6.506942446341446E-4,0.9819681311,5.64654E-5,7.514346278952016E-4
0.89,0.9728425354,5.8151E-6,2.4114518448436825E-4,0.9712678909,1.38122E-5,3.716476826242833E-4,0.9676175886,1.061982E-4,0.001030525108864408,0.9770143151,3.52191E-5,5.934568223552578E-4,0.98970348,2.97651E-5,5.455740096448877E-4,0.9828732127,4.49748E-5,6.70632537236302E-4,0.9819222909,5.91788E-5,7.692775831908792E-4
0.9,0.9718897772,7.0933E-6,2.6633249895572264E-4,0.9726659298,8.4494E-6,2.9067851657802303E-4,0.9667154258,1.177655E-4,0.0010851981385903682,0.9759280205,3.73202E-5,6.109026108963687E-4,0.9898537731,3.20795E-5,5.663876764196057E-4,0.9829358912,4.67283E-5,6.835810120241785E-4,0.9823284674,6.56502E-5,8.102481101489839E-4
0.91,0.9708375055,7.9248E-6,2.8151021295860654E-4,0.9737500131,1.21527E-5,3.486072288407112E-4,0.9658125013,1.262113E-4,0.0011234380267731727,0.9748500067,4.33486E-5,6.583965370504314E-4,0.9897749931,3.60284E-5,6.002366200091427E-4,0.9831250018,5.31092E-5,7.287605916897538E-4,0.9823624992,7.66696E-5,8.756117861244217E-4
0.92,0.9699296731,9.3025E-6,3.05E-4,0.9762306571,1.38251E-5,3.7182119358637966E-4,0.9647538668,1.36066E-4,0.0011664733173116306,0.9735864967,5.0696E-5,7.120112358664012E-4,0.9896905762,4.2083E-5,6.487141126875536E-4,0.9832489449,5.93885E-5,7.706393449597548E-4,0.9823206753,8.34925E-5,9.137423050291587E-4
0.93,0.9685393226,1.13468E-5,3.368501150363467E-4,0.9776886106,2.71674E-5,5.212235604805293E-4,0.9632744795,1.555913E-4,0.001247362417262922,0.9722150856,5.27626E-5,7.263786891147069E-4,0.9895666164,4.90049E-5,7.000349991250438E-4,0.9832263279,7.10675E-5,8.430154209740175E-4,0.9823113972,9.38447E-5,9.687347418153228E-4
0.94,0.9671722925,1.6185E-5,4.0230585379782876E-4,0.9786516905,1.49626E-5,3.8681520135589294E-4,0.962022481,1.833537E-4,0.0013540816075850082,0.9706367111,6.56652E-5,8.103406691015823E-4,0.9892134857,5.6614E-5,7.524227535102856E-4,0.9833895171,6.96875E-5,8.347903928532E-4,0.9823221016,1.14013E-4,0.0010677687015454235
0.95,0.9654157293,2.29432E-5,4.7899060533584584E-4,0.9802247286,2.44638E-5,4.946089364336232E-4,0.9600000006,2.437199E-4,0.0015611530994748722,0.9684269649,7.87959E-5,8.876705469936468E-4,0.9889662898,7.29522E-5,8.5412060038381E-4,0.9838202256,7.74313E-5,8.799505667933853E-4,0.9827191043,1.177991E-4,0.0010853529379883761
0.96,0.9664045024,2.69262E-5,5.189046155123309E-4,0.9811797798,4.74302E-5,6.886958690162153E-4,0.9564887744,3.23825E-4,0.0017995138232311527,0.9660955137,1.073184E-4,0.0010359459445357176,0.9890449464,9.49241E-5,9.742899978959036E-4,0.9844101161,8.93251E-5,9.451195691551413E-4,0.9825561839,1.435091E-4,0.0011979528371350852
0.97,0.9662921429,3.59895E-5,5.99912493618861E-4,0.9812734127,5.92268E-5,7.695895009678861E-4,0.9540824074,4.499028E-4,0.002121091228589662,0.963970046,1.557977E-4,0.0012481894888197063,0.9882771564,1.435768E-4,0.0011982353691992237,0.9842696667,1.15053E-4,0.001072627614785299,0.9823221016,1.847877E-4,0.0013593663965244984
0.98,0.9599438298,3.93118E-5,6.269912280088135E-4,0.9792134881,7.04877E-5,8.395695325582033E-4,0.9466854048,8.687396E-4,0.0029474388882553613,0.9619663012,2.205203E-4,0.001484992592574118,0.9875280929,2.3501E-4,0.001533003587732266,0.9848876441,1.54107E-4,0.0012413984050255583,0.9816853976,2.713792E-4,0.0016473590986788521
0.99,0.9443820357,1.922392E-4,0.0013865035160431436,0.9696629286,2.258412E-4,0.0015028013840824076,0.9222472042,0.0019910761,0.004462147577120237,0.9687640524,3.840448E-4,0.0019597061004140394,0.9877528113,4.057619E-4,0.002014353246081729,0.985617981,2.348442E-4,0.0015324627238533404,0.9793258476,5.756846E-4,0.0023993428266923427
1.0,0.58,0.2460606061,0.049604496378856625,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.85,0.1287878788,0.035887028129952474,0.99,0.01,0.01,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_total_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.84837246,1.17423E-4,0.00108361893671161,0.7238915026,1.22879E-4,0.0011085080062859267,0.8086697984,2.213966E-4,0.0014879401869698928,0.8225352126,2.038405E-4,0.001427727214841827,0.7896191961,4.124883E-4,0.0020309807975458557,0.7195357335,0.0019740876,0.004443070559871855,0.7653364623,6.230622E-4,0.002496121391278878
0.02,0.8530242378,1.223085E-4,0.0011059317338787237,0.7306111693,1.262152E-4,0.0011234553840718377,0.8133561671,2.193843E-4,0.0014811627189475166,0.8278767103,1.989843E-4,0.0014106179496943883,0.7946469957,4.223561E-4,0.002055130409487437,0.7240358275,0.0020121108,0.0044856558048963135,0.7701791358,6.294451E-4,0.0025088744488315873
0.03,0.8579712462,1.211752E-4,0.0011007960755744,0.7379126668,1.260036E-4,0.0011225132515921582,0.8181203371,2.191665E-4,0.0014804273031797273,0.8331363165,1.907808E-4,0.0013812342306792139,0.7998935044,4.345724E-4,0.0020846400168854093,0.7286794448,0.0020387265,0.004515225907969611,0.7753674126,6.389423E-4,0.002527730800540279
0.04,0.8624583119,1.255637E-4,0.0011205520960669343,0.7447552502,1.226413E-4,0.0011074353254253721,0.8224798286,2.240098E-4,0.0014966956938536303,0.8377998912,1.78647E-4,0.0013365889420461326,0.8046745563,4.302425E-4,0.002074228772339252,0.7328348571,0.0020589011,0.004537511542685044,0.7800484121,6.408276E-4,0.002531457287808744
0.05,0.8667934799,1.281035E-4,0.0011318281671702645,0.7514673948,1.161815E-4,0.0010778752246897597,0.8268967396,2.270967E-4,0.0015069727933841408,0.8424021715,1.705857E-4,0.0013060846067540954,0.8090815204,4.297362E-4,0.0020730079594637354,0.7371032608,0.0020717741,0.004551674527028487,0.7847445643,6.465247E-4,0.0025426849981859726
0.06,0.8712087899,1.240274E-4,0.0011136758954022484,0.7546153843,1.097021E-4,0.0010473877028111414,0.8311868167,2.309053E-4,0.0015195568432934648,0.8467362672,1.584058E-4,0.0012585936596058317,0.8140549493,4.261806E-4,0.002064414202625045,0.7413901103,0.0020985004,0.004580939205010256,0.789752748,6.515974E-4,0.002552640593581478
0.07,0.8751193666,1.241799E-4,0.0011143603546429673,0.756246525,1.021498E-4,0.0010106918422546013,0.8351582378,2.321169E-4,0.0015235383158949433,0.8508606225,1.467069E-4,0.0012112262381570175,0.8184786147,4.34999E-4,0.0020856629641435357,0.7457967734,0.0021057366,0.0045888305699818555,0.7944086522,6.540359E-4,0.0025574125596000345
0.08,0.8789562285,1.241981E-4,0.0011144420128476851,0.756397301,9.91229E-5,9.956048412899567E-4,0.8387934911,2.341066E-4,0.00153005424740432,0.8548484844,1.444776E-4,0.0012019883526889934,0.8230751944,4.362412E-4,0.002088638791174769,0.7498709327,0.0021200339,0.004604382586188945,0.7989618433,6.605154E-4,0.0025700494158673293
0.09,0.8827922797,1.279249E-4,0.001131038902956039,0.7576617479,9.13328E-5,9.556819554642642E-4,0.8427355319,2.324865E-4,0.0015247507993111531,0.8588819551,1.381923E-4,0.0011755522106652687,0.8278206575,4.310244E-4,0.0020761127137031844,0.7540749139,0.0021233285,0.004607958875684548,0.803819524,6.570675E-4,0.0025633327915040604
0.1,0.8864142311,1.238565E-4,0.0011129083520218545,0.7599541008,9.03505E-5,9.505288001949231E-4,0.8465232366,2.366917E-4,0.0015384787941339977,0.862214573,1.366488E-4,0.0011689687763152615,0.8322948945,4.323262E-4,0.0020792455362462605,0.7580263901,0.0021293449,0.004614482527868103,0.8083591533,6.440898E-4,0.0025378924327086835
0.11,0.8899245954,1.210544E-4,0.0011002472449408815,0.7640951335,1.14697E-4,0.0010709668528950838,0.8501682127,2.324434E-4,0.0015246094581892113,0.8657250619,1.418849E-4,0.0011911544820047482,0.8366009289,4.316091E-4,0.002077520397011784,0.7618967497,0.0021452672,0.004631702926570312,0.8127204186,6.562117E-4,0.002561662936453584
0.12,0.8934331,1.19559E-4,0.001093430381871658,0.7667840421,1.198658E-4,0.0010948324072660618,0.8539730048,2.303784E-4,0.0015178221239657828,0.8693838054,1.419564E-4,0.001191454573200338,0.8411150229,4.276493E-4,0.0020679683266433264,0.7662265241,0.0021678951,0.004656066043346035,0.8173591566,6.481126E-4,0.00254580556995227
0.13,0.8968902105,1.160554E-4,0.001077290118770241,0.7670623064,1.142136E-4,0.001068707630739109,0.8574599409,2.260923E-4,0.0015036365917335212,0.8730029714,1.495108E-4,0.0012227460897504437,0.8453590542,4.214571E-4,0.0020529420352265186,0.7702670628,0.0021767179,0.004665530945133683,0.8212937731,6.332378E-4,0.002516421665778611
0.14,0.9005285293,1.047168E-4,0.0010233122690557364,0.7672072053,1.107975E-4,0.0010526039141101461,0.8612612599,2.235087E-4,0.0014950207356421515,0.8763183182,1.485169E-4,0.001218675100262576,0.8496516514,4.189178E-4,0.0020467481525581013,0.7745105094,0.0021734237,0.004661999249249189,0.8256696677,6.27907E-4,0.002505807255157507
0.15,0.9040157956,1.025455E-4,0.0010126475201174396,0.7673754513,1.25448E-4,0.0011200357137163082,0.8647873652,2.262624E-4,0.0015042021140790887,0.8799149436,1.432634E-4,0.0011969268983526102,0.8536452001,4.174486E-4,0.002043155892241216,0.7783961111,0.002197201,0.0046874310661598004,0.8296597826,6.206627E-4,0.002491310297815188
0.16,0.9072649044,1.04785E-4,0.0010236454464315268,0.7683466613,1.1681E-4,0.0010807867504739315,0.8680823565,2.213311E-4,0.0014877200677546835,0.8829686522,1.367603E-4,0.0011694455951432713,0.8577934825,4.15542E-4,0.00203848473136298,0.7827105093,0.0022227353,0.0047145893776658855,0.8340934217,6.211437E-4,0.0024922754663158726
0.17,0.9107405066,1.03068E-4,0.0010152241131888072,0.7697573066,1.060146E-4,0.001029633915525319,0.8716988176,2.169609E-4,0.0014729592662392262,0.8860485381,1.378324E-4,0.0011740204427521696,0.8620286262,4.208055E-4,0.002051354430614076,0.7868326056,0.0022288478,0.004721067464038191,0.8385314256,6.247414E-4,0.002499482746489761
0.18,0.9138979644,9.86079E-5,9.93015105625287E-4,0.7708438337,1.390969E-4,0.0011793934881963695,0.8749370259,2.149381E-4,0.0014660767374186114,0.8891876417,1.414238E-4,0.0011892173897147655,0.8658060515,4.267562E-4,0.0020658078323019303,0.7908375412,0.002226121,0.004718178674022424,0.8428526622,6.163633E-4,0.002482666510025058
0.19,0.9166347998,9.38476E-5,9.687497096773759E-4,0.7717654467,1.52416E-4,0.0012345687506169916,0.8782281744,2.15193E-4,0.0014669458067699706,0.8923008281,1.389904E-4,0.0011789418984835512,0.8696303362,4.089985E-4,0.002022371133100945,0.794907583,0.0022452867,0.004738445631217055,0.8471000642,6.184331E-4,0.002486831518217509
0.2,0.919522258,8.34739E-5,9.136405201171848E-4,0.7728211939,1.581367E-4,0.001257524154837592,0.8815170872,2.13281E-4,0.0014604143247722544,0.8953324538,1.38264E-4,0.0011758571341791485,0.8739057249,4.05218E-4,0.002013002732238583,0.7989606285,0.0022369726,0.004729664470128933,0.8517624146,6.222739E-4,0.002494541841701598
0.21,0.9219477034,7.86038E-5,8.86587841107693E-4,0.7734640479,1.417499E-4,0.0011905876700184662,0.8847712302,2.130278E-4,0.0014595471900558747,0.8981111026,1.324872E-4,0.0011510308423322113,0.8774575096,3.982797E-4,0.0019956946159169747,0.8025947678,0.0022232095,0.004715092257846075,0.8556470507,6.105139E-4,0.002470857948162945
0.22,0.9246591663,7.22007E-5,8.497099505125264E-4,0.7737260103,1.291068E-4,0.0011362517326719463,0.8878888154,2.155033E-4,0.0014680030653918949,0.9010390478,1.346771E-4,0.0011605046316150573,0.8812044996,3.8046E-4,0.001950538387215181,0.806267373,0.0022179267,0.004709486914728609,0.8597220373,5.922155E-4,0.002433547821597102
0.23,0.9272837031,6.5649E-5,8.102407049759966E-4,0.7750503063,1.39566E-4,0.0011813805483416426,0.8914151591,2.133858E-4,0.00146077308299407,0.9040241444,1.324534E-4,0.0011508840080564156,0.8849966484,3.713243E-4,0.0019269776853923348,0.8106438643,0.0022112098,0.004702350263432106,0.8639503717,5.863406E-4,0.00242144708800337
0.24,0.9294701111,5.85552E-5,7.652136956432498E-4,0.7762228251,1.605247E-4,0.0012669834253059508,0.8940692919,2.130817E-4,0.0014597318246856166,0.9071195644,1.322826E-4,0.0011501417303967367,0.8884375006,3.590817E-4,0.0018949451179387756,0.8144497299,0.0021886709,0.004678323310759957,0.8677038014,5.691963E-4,0.002385783519098076
0.25,0.931997242,5.53235E-5,7.43797687546822E-4,0.7782369196,2.157609E-4,0.0014688801857197203,0.8971831977,2.157251E-4,0.0014687583191253762,0.9096900845,1.291445E-4,0.0011364176168997028,0.892265842,3.556332E-4,0.0018858239578497247,0.8183402199,0.0021810328,0.004670152888289633,0.8718663925,5.571752E-4,0.0023604558881707574
0.26,0.9344940704,4.90385E-5,7.002749460033537E-4,0.7806699216,2.226074E-4,0.0014920033512026707,0.8999790651,2.148209E-4,0.0014656769766902937,0.9125750178,1.214398E-4,0.0011019972776735885,0.8955268705,3.344226E-4,0.0018287225049197595,0.821856243,0.0021531039,0.0046401550620641975,0.8754780173,5.370246E-4,0.0023173791230612223
0.27,0.9367892474,4.24146E-5,6.512649230535912E-4,0.7855021238,2.63196E-4,0.0016223316553652032,0.9030198008,2.080189E-4,0.0014422860326578774,0.9152545965,1.137824E-4,0.0010666883331132858,0.8988967472,3.158623E-4,0.0017772515297503615,0.8254596841,0.0021571063,0.0046444658465748245,0.8791301268,5.205924E-4,0.002281649403392204
0.28,0.9390746051,3.74389E-5,6.118733529089169E-4,0.7888091803,2.681893E-4,0.001637648619209872,0.9059899569,2.040268E-4,0.0014283795013930998,0.918070302,1.151915E-4,0.0010732730314323565,0.9023529404,3.022063E-4,0.0017384081799163278,0.8293041593,0.0021280486,0.004613077714498207,0.8826829261,4.992965E-4,0.0022344943499592925
0.29,0.941061821,3.63614E-5,6.030041459227292E-4,0.7922909021,2.530852E-4,0.0015908651734197969,0.9085236329,1.922145E-4,0.0013864144402017746,0.9203199989,1.058847E-4,0.001029002915447765,0.9056654537,2.926967E-4,0.0017108380987106875,0.8327563614,0.0021162253,0.004600244884786026,0.8862109095,4.883255E-4,0.002209808815259818
0.3,0.9432005894,3.74431E-5,6.119076727742512E-4,0.7967551589,2.765427E-4,0.0016629573055253102,0.9110914457,1.879565E-4,0.0013709722827249281,0.9227286118,9.89105E-5,9.945375809892756E-4,0.9086283153,2.741398E-4,0.0016557167632176707,0.8361061943,0.0020953578,0.004577507837240697,0.889387905,4.634661E-4,0.0021528262818908545
0.31,0.9452619755,3.50036E-5,5.916384030808006E-4,0.8012724459,2.567533E-4,0.001602352333290029,0.913937127,1.848619E-4,0.0013596392904002149,0.9252544951,9.88657E-5,9.94312325177557E-4,0.9116541922,2.601341E-4,0.0016128673225036213,0.8395733529,0.002080047,0.00456075322726411,0.8927844286,4.533113E-4,0.0021291108472787416
0.32,0.9474107778,3.31202E-5,5.755015204150203E-4,0.805087316,1.759146E-4,0.0013263280137281275,0.9163477564,1.805563E-4,0.001343712394822642,0.9276841259,8.54456E-5,9.243678921295352E-4,0.9145102447,2.441274E-4,0.0015624576794268702,0.8431511015,0.002047356,0.00452477181745113,0.8959757006,4.303656E-4,0.0020745254879128384
0.33,0.9492449915,3.33975E-5,5.779057016503644E-4,0.8065485477,1.443556E-4,0.001201480753070976,0.9186286616,1.733593E-4,0.001316659789011573,0.9297457588,7.94709E-5,8.914645253738368E-4,0.9171109396,2.273333E-4,0.001507757606513726,0.8465023112,0.0020240476,0.004498941653322479,0.899060095,4.204666E-4,0.0020505282246289615
0.34,0.9511424077,3.37836E-5,5.812366127490593E-4,0.8075117409,1.62454E-4,0.0012745744387833925,0.9210015661,1.753785E-4,0.0013243054783545977,0.9320422536,7.55295E-5,8.690770966951091E-4,0.9201721436,2.133766E-4,0.0014607415924796556,0.8502425647,0.0019913141,0.004462414256879341,0.9023552424,3.880054E-4,0.0019697852674847582
0.35,0.95288324,3.49073E-5,5.908240008665863E-4,0.8097696662,1.698125E-4,0.0013031212529922148,0.9229864979,1.740461E-4,0.0013192653258537496,0.9342017466,6.7966E-5,8.244149440663968E-4,0.9227005559,2.033084E-4,0.0014258625459699823,0.8534312928,0.001955385,0.004421973541304833,0.9052978539,3.67159E-4,0.001916139347751097
0.36,0.9543628871,3.37938E-5,5.813243500834968E-4,0.8120161295,1.460354E-4,0.0012084510747233418,0.9248951679,1.746609E-4,0.0013215933565208324,0.9362016141,6.29459E-5,7.933845221580769E-4,0.9250000054,1.952538E-4,0.0013973324586511258,0.8570967716,0.0019056459,0.004365370431017281,0.9082500029,3.482257E-4,0.0018660806520619628
0.37,0.9557622933,3.11833E-5,5.584200927617128E-4,0.8136885345,1.726013E-4,0.0013137781395654291,0.9273114783,1.69742E-4,0.0013028507205355493,0.937811473,5.78976E-5,7.609047246534877E-4,0.9273032808,1.870179E-4,0.0013675448804335453,0.860303278,0.0018663695,0.0043201498816592,0.911204918,3.200787E-4,0.0017890743416638672
0.38,0.9571773547,3.02001E-5,5.495461764037669E-4,0.813655293,1.620447E-4,0.0012729677922084283,0.9294005013,1.675698E-4,0.0012944875433931375,0.9394754356,5.63552E-5,7.507010057273135E-4,0.9296919233,1.806376E-4,0.00134401488087,0.8632889247,0.0018272521,0.004274636943647963,0.9142214799,2.968252E-4,0.0017228615730812502
0.39,0.9585266769,2.9084E-5,5.392958371802994E-4,0.8140558839,1.566497E-4,0.00125159777884111,0.9314733315,1.660073E-4,0.001288438201855254,0.9411177003,5.46261E-5,7.390947165282674E-4,0.9321083832,1.694997E-4,0.0013019205044855848,0.8665452993,0.0018046017,0.004248060380926806,0.9166807777,2.867585E-4,0.001693394519891924
0.4,0.9597418201,2.73737E-5,5.231988149833675E-4,0.8146299481,1.60662E-4,0.0012675251476795242,0.9334595531,1.680187E-4,0.0012962202744904122,0.9424870896,5.52545E-5,7.433337070253171E-4,0.9343373442,1.675043E-4,0.001294234522797163,0.8696729773,0.0017803638,0.004219435744267236,0.919371776,2.698756E-4,0.0016427890917582817
0.41,0.9609711313,2.66107E-5,5.158555999502186E-4,0.8140857399,1.652062E-4,0.0012853256396726863,0.9354155719,1.559843E-4,0.001248936747797902,0.9436832887,5.29719E-5,7.27817971748431E-4,0.9362379694,1.57328E-4,0.0012543045882081434,0.872633419,0.0017311351,0.004160691168543996,0.9218285203,2.610884E-4,0.0016158230101097088
0.42,0.9620213729,2.60048E-5,5.099490170595488E-4,0.8136242211,1.778035E-4,0.0013334297881778404,0.9373820102,1.573847E-4,0.0012545305895035003,0.9451380241,4.80713E-5,6.933346955114824E-4,0.9381389135,1.454277E-4,0.0012059340778002752,0.8753339267,0.0017208086,0.004148263009983818,0.9242564565,2.542987E-4,0.00159467457495252
0.43,0.9629528999,2.4672E-5,4.967091704408124E-4,0.8138586938,1.841952E-4,0.00135718532264389,0.9391213787,1.578167E-4,0.0012562511691536849,0.9463858706,4.75324E-5,6.894374518402667E-4,0.9398279005,1.372131E-4,0.0011713799554371757,0.8781159401,0.001690452,0.004111510671274003,0.9265489131,2.44584E-4,0.0015639181564263522
0.44,0.96364977,2.30866E-5,4.8048517146734093E-4,0.8145622075,1.847659E-4,0.0013592862097439229,0.9408018452,1.605188E-4,0.0012669601414409216,0.9475852537,4.09052E-5,6.395717317080235E-4,0.9415852505,1.335066E-4,0.0011554505614694208,0.8810046089,0.0016445609,0.004055318606472246,0.9284331805,2.232672E-4,0.0014942128362452252
0.45,0.9646572769,2.25762E-5,4.7514418864172164E-4,0.8163380325,1.983145E-4,0.0014082418116218535,0.9423661989,1.539748E-4,0.0012408658267516275,0.9490140826,3.9372E-5,6.274711148730274E-4,0.943558684,1.296288E-4,0.0011385464417405203,0.8838403767,0.0016064244,0.004008022455026918,0.9304694831,2.180703E-4,0.0014767203526734505
0.46,0.9654110843,2.28103E-5,4.776012981556897E-4,0.8184512436,2.019797E-4,0.0014211956234100919,0.9437380505,1.520968E-4,0.0012332753139506199,0.9504302108,3.82833E-5,6.187349998181775E-4,0.9451051623,1.221073E-4,0.0011050217192435632,0.8861281049,0.0015735944,0.003966855681771143,0.9323231328,2.123996E-4,0.0014573935638666723
0.47,0.9662317443,1.95537E-5,4.4219565805195325E-4,0.8211295068,1.896324E-4,0.001377070804279867,0.9452969801,1.527968E-4,0.001236110027465193,0.9516845179,4.04102E-5,6.35690176107827E-4,0.9467672825,1.117632E-4,0.001057181157607342,0.8888997078,0.0015424231,0.003927369475870586,0.9342940623,2.015258E-4,0.0014195978303730955
0.48,0.9671996009,1.77397E-5,4.2118523240968457E-4,0.8251241326,1.797964E-4,0.001340881799414102,0.9467725939,1.511293E-4,0.0012293465744044679,0.9527308828,4.13385E-5,6.429502313554293E-4,0.9484309828,1.079233E-4,0.0010388613959523185,0.8916186684,0.0014937021,0.003864844240069708,0.9365243262,1.95888E-4,0.0013995999428408105
0.49,0.9681578732,1.82209E-5,4.268594616498503E-4,0.8295546532,1.951445E-4,0.0013969413015585156,0.9481072998,1.46709E-4,0.0012112349070267088,0.9536336142,4.01639E-5,6.337499506903334E-4,0.949827947,1.020558E-4,0.0010102267072296198,0.8939473677,0.0014576542,0.003817923781324085,0.9384109455,1.943203E-4,0.001393988163507854
0.5,0.9691528875,1.66446E-5,4.07977940580125E-4,0.832851249,2.041452E-4,0.0014287938969634493,0.9495661116,1.397801E-4,0.0011822863443345694,0.9544628096,4.22287E-5,6.498361331905144E-4,0.951167357,9.35015E-5,9.669617365749278E-4,0.8966528934,0.0013863561,0.0037233803190112073,0.9400103307,1.918228E-4,0.0013850010830320676
0.51,0.9699367803,1.53759E-5,3.921211547468461E-4,0.8358271837,1.921681E-4,0.0013862470919717017,0.9509905148,1.414206E-4,0.0011892039354122572,0.955774501,4.07462E-5,6.38327502149171E-4,0.9523709178,9.14767E-5,9.564345246800745E-4,0.8988514245,0.001357623,0.0036845936003852583,0.9415279251,1.857233E-4,0.0013628033607237693
0.52,0.9707742083,1.55885E-5,3.9482274503883387E-4,0.8389247179,2.042114E-4,0.0014290255421090274,0.9523978364,1.386007E-4,0.0011772879851591114,0.95691396,3.91066E-5,6.25352700481896E-4,0.953548373,8.19151E-5,9.050696105825231E-4,0.9010215122,0.0013184309,0.0036310203800033955,0.9428387046,1.762031E-4,0.0013274151573641156
0.53,0.9717362487,1.6591E-5,4.073205126187484E-4,0.8407692313,1.823319E-4,0.001350303299262799,0.9538681179,1.320774E-4,0.0011492493202086309,0.9580439466,3.74322E-5,6.118186005671943E-4,0.9548351544,8.41039E-5,9.170817847934828E-4,0.9031758142,0.0012827683,0.0035815754913166354,0.9443626279,1.760305E-4,0.0013267648623625815
0.54,0.9724242443,1.73614E-5,4.166701333189121E-4,0.8421997726,2.004776E-4,0.0014159011264915358,0.9550617319,1.296258E-4,0.00113853326697115,0.958720538,3.60734E-5,6.006113552040121E-4,0.9558810371,7.89548E-5,8.885651354852947E-4,0.9054320967,0.0012378676,0.0035183342649611903,0.9460269344,1.687681E-4,0.0012991077707411344
0.55,0.9731192702,1.93502E-5,4.3988862226704615E-4,0.8423165023,1.926657E-4,0.0013880407054549949,0.9563073361,1.270092E-4,0.0011269835846186935,0.9597362375,3.33934E-5,5.778702276463116E-4,0.9568692613,7.8081E-5,8.83634539840991E-4,0.9076376134,0.0012044264,0.0034704846923736747,0.9472133029,1.678168E-4,0.001295441237571199
0.56,0.9736150253,2.23332E-5,4.725801519319236E-4,0.8433098555,2.318183E-4,0.0015225580448705396,0.9573239434,1.276713E-4,0.0011299172536075376,0.9605164331,3.59432E-5,5.995264798155291E-4,0.9577230066,8.39631E-5,9.163138108748552E-4,0.9097769964,0.0011655174,0.0034139674866641594,0.9487323934,1.686196E-4,0.001298536098843617
0.57,0.9743457437,2.46497E-5,4.964846422599596E-4,0.8457382917,2.473175E-4,0.0015726331422172178,0.9582593054,1.283021E-4,0.0011327051690532715,0.9612004822,4.0145E-5,6.336008207065392E-4,0.9586314535,8.36282E-5,9.144845542708744E-4,0.9121368551,0.0011291561,0.0033602918028052264,0.9497959214,1.672139E-4,0.0012931121374420704
0.58,0.9749262917,2.67419E-5,5.171257100551084E-4,0.8466830611,2.695796E-4,0.0016418879377107316,0.9593857479,1.255186E-4,0.0011203508379074832,0.9617444706,4.39965E-5,6.632985753037617E-4,0.9595331669,8.323E-5,9.123047736365299E-4,0.9138820595,0.0010889064,0.003299858178770718,0.9510073704,1.704127E-4,0.0013054221539410152
0.59,0.9754282057,3.03941E-5,5.513084436139174E-4,0.8483627439,2.411736E-4,0.001552976496924535,0.9605037689,1.242854E-4,0.0011148336198733872,0.9625062883,4.61395E-5,6.792606274472267E-4,0.9605163634,8.13411E-5,9.018930091757004E-4,0.915642305,0.0010618901,0.0032586655244133296,0.9521914244,1.686478E-4,0.0012986446781163815
0.6,0.9757806623,3.32939E-5,5.770086654461959E-4,0.8496774256,2.838712E-4,0.0016848477676039459,0.961677413,1.249373E-4,0.0011177535506541683,0.9632903129,4.75726E-5,6.89728932262523E-4,0.9613806361,8.38608E-5,9.157554258643517E-4,0.9176774222,9.910887E-4,0.0031481561270051395,0.9529032141,1.705797E-4,0.0013060616371366246
0.61,0.9763359767,3.70752E-5,6.088940794588169E-4,0.8513227642,2.605846E-4,0.0016142632994651151,0.9626455021,1.213502E-4,0.001101590668079573,0.9640872991,5.08774E-5,7.13283954677238E-4,0.9620502645,8.51752E-5,9.2290411202898E-4,0.9196693134,9.510736E-4,0.003083948118889162,0.953849206,1.701915E-4,0.0013045746433224892
0.62,0.9768478286,3.88202E-5,6.230585847253852E-4,0.8520380437,2.60683E-4,0.0016145680536911414,0.9636141306,1.201084E-4,0.0010959397793674614,0.9647826087,5.15657E-5,7.18092612411519E-4,0.9629076093,8.30725E-5,9.114411665050026E-4,0.9211820644,8.980212E-4,0.0029967001852037184,0.9546331513,1.694228E-4,0.0013016251380485858
0.63,0.9773500675,3.85941E-5,6.212414989358003E-4,0.8535564899,3.241979E-4,0.001800549638304926,0.9646861929,1.200074E-4,0.001095478890714011,0.9653695947,5.93795E-5,7.705809496736861E-4,0.9635146457,7.90147E-5,8.889021318457955E-4,0.92241283,9.026326E-4,0.0030043844627477357,0.9554253858,1.732955E-4,0.0013164174869698443
0.64,0.9779483485,4.09877E-5,6.402163696751278E-4,0.8546628475,3.490394E-4,0.0018682596179332251,0.9653515059,1.2822E-4,0.0011323427043081966,0.965954088,6.74021E-5,8.209878196416802E-4,0.964347201,7.89011E-5,8.882629115301393E-4,0.9237876588,8.886264E-4,0.0029809837302474497,0.9562697244,1.691433E-4,0.00130055103706083
0.65,0.9781858397,4.25104E-5,6.52E-4,0.8579645991,4.056165E-4,0.0020139923038581847,0.9660914451,1.247451E-4,0.0011168934595564611,0.9666961628,7.10273E-5,8.427769574448509E-4,0.9644985235,8.14901E-5,9.027186715693877E-4,0.9252359861,8.641728E-4,0.002939681615413479,0.9571238941,1.616945E-4,0.0012715915224630902
0.66,0.9782549316,4.20551E-5,6.48499036236755E-4,0.8619119883,4.170367E-4,0.002042147644025769,0.9668437022,1.236167E-4,0.0011118304726890696,0.9671775389,7.72509E-5,8.789249114685509E-4,0.965144158,7.86837E-5,8.870383306261348E-4,0.9265250331,8.512935E-4,0.0029176934383173293,0.9577996933,1.589855E-4,0.001260894523740983
0.67,0.9783724552,4.10342E-5,6.40579425208147E-4,0.8666666746,4.135091E-4,0.0020334923161890728,0.9675586861,1.185864E-4,0.0010889738288866267,0.9677464795,8.47963E-5,9.208490647223355E-4,0.9658841974,7.64897E-5,8.745839010638144E-4,0.9276056314,8.382501E-4,0.002895254911057056,0.958200314,1.57892E-4,0.0012565508346262797
0.68,0.9786774343,3.90261E-5,6.247087321304226E-4,0.8690322518,3.768067E-4,0.0019411509472475343,0.9680967784,1.126029E-4,0.0010611451361618731,0.9684516215,8.71002E-5,9.332748791219016E-4,0.9662258041,7.21484E-5,8.494021426862544E-4,0.9289677399,8.197436E-4,0.0028631164838336565,0.9591451567,1.440554E-4,0.0012002308111359248
0.69,0.978885175,3.82951E-5,6.188303483185032E-4,0.872545737,3.225043E-4,0.0017958404717568874,0.9687520641,1.053489E-4,0.001026396122362122,0.9688518989,9.36315E-5,9.676337116905343E-4,0.9670382547,7.24125E-5,8.509553454794206E-4,0.9299833477,7.785295E-4,0.0027902141494874546,0.9597337621,1.377559E-4,0.0011736945940064645
0.7,0.9793459558,3.94392E-5,6.280063693944513E-4,0.8776247859,3.00489E-4,0.0017334618542096621,0.9691910505,1.051812E-4,0.0010255788609365931,0.969139412,1.019348E-4,0.0010096276541379005,0.9675042981,6.86613E-5,8.286211438287102E-4,0.9312048191,7.517056E-4,0.002741725004445194,0.9603442305,1.353692E-4,0.001163482702922566
0.71,0.9798042721,3.8721E-5,6.222620026966133E-4,0.8804270446,2.566668E-4,0.0016020823948848574,0.9700533831,9.70979E-5,9.853826667848384E-4,0.969252671,1.081009E-4,0.0010397158265603155,0.9679893267,6.55288E-5,8.094986102520498E-4,0.9324733084,7.416635E-4,0.0027233499591495765,0.9609608537,1.304071E-4,0.0011419592812355439
0.72,0.9799447477,3.72658E-5,6.104572057073288E-4,0.881215477,2.828189E-4,0.001681722034106707,0.9706629854,9.18296E-5,9.582776215690316E-4,0.9693738496,1.119323E-4,0.001057980623641095,0.9684530395,7.21243E-5,8.492602663494861E-4,0.9336095756,7.071158E-4,0.002659164906507304,0.9615653783,1.273485E-4,0.0011284879263864546
0.73,0.9803441674,3.70083E-5,6.083444747838185E-4,0.8822179735,2.877615E-4,0.0016963534419453983,0.9712810725,8.97348E-5,9.472845401462013E-4,0.9696367115,1.053408E-4,0.0010263566631537012,0.9688910121,7.1409E-5,8.450384606631819E-4,0.9351816428,6.7376E-4,0.0025956887332652195,0.9625621432,1.280074E-4,0.001131403553114449
0.74,0.9805753994,3.63688E-5,6.030655022466466E-4,0.8867063463,3.844462E-4,0.001960729966109561,0.9716071397,9.37422E-5,9.682055566872151E-4,0.9698015851,1.097187E-4,0.0010474669445858424,0.9692857105,7.22519E-5,8.500111763971107E-4,0.9361507964,6.812088E-4,0.002609997701148413,0.9629365069,1.378963E-4,0.001174292552986691
0.75,0.9807851243,3.99718E-5,6.322325521515007E-4,0.8904958725,4.192946E-4,0.0020476684301907865,0.9721694243,8.87792E-5,9.422271488340803E-4,0.9700619853,1.114636E-4,0.001055763231032413,0.9696694237,7.68286E-5,8.765192524981981E-4,0.9374793452,6.756505E-4,0.0025993277977200183,0.9632024831,1.381287E-4,0.0011752816683672047
0.76,0.9811182916,4.1444E-5,6.437701453158573E-4,0.8935483932,4.021018E-4,0.002005247615632543,0.9726021582,8.7042E-5,9.32963021775247E-4,0.9700645214,1.252608E-4,0.0011191997140814502,0.9700430155,7.28065E-5,8.532672500453771E-4,0.9387096733,6.56396E-4,0.0025620226384636025,0.9634408593,1.41641E-4,0.001190130244973213
0.77,0.981591922,4.76619E-5,6.903759845185809E-4,0.8982062757,3.152644E-4,0.0017755686413090314,0.9730493212,8.85587E-5,9.410563213750812E-4,0.9698430479,1.376526E-4,0.0011732544481057807,0.970672642,7.53253E-5,8.67901492106103E-4,0.939663679,6.397396E-4,0.0025293074150842163,0.9643049341,1.37582E-4,0.0011729535370167054
0.78,0.9821361464,4.97485E-5,7.05326165685068E-4,0.899999994,1.998428E-4,0.0014136576671882057,0.9734037608,9.02871E-5,9.501952430948073E-4,0.9696948367,1.481782E-4,0.001217284683219172,0.9709389728,6.84377E-5,8.272708141836022E-4,0.9410328674,6.178607E-4,0.0024856803897524717,0.964906106,1.344058E-4,0.0011593351543018094
0.79,0.9824570018,5.37854E-5,7.333853011889452E-4,0.9031941116,1.572267E-4,0.001253900713772825,0.9737346417,8.76498E-5,9.362147189614144E-4,0.9695085931,1.659947E-4,0.0012883893045194065,0.9712776399,6.4356E-5,8.022219144351518E-4,0.9416216207,6.16994E-4,0.0024839363921002485,0.9653316897,1.293834E-4,0.001137468241314895
0.8,0.9828092837,6.09312E-5,7.805843964620354E-4,0.9064432979,1.432583E-4,0.001196905593603773,0.9743814468,8.34442E-5,9.134779690829987E-4,0.9694845444,1.69583E-4,0.001302240377196161,0.9717010361,6.56179E-5,8.100487639642444E-4,0.9427835107,5.983687E-4,0.002446157599174673,0.9658247495,1.291772E-4,0.0011365614809591253
0.81,0.982771731,6.64162E-5,8.14961348776738E-4,0.908152169,2.031477E-4,0.0014252989160172683,0.9745923877,8.89648E-5,9.432115351287854E-4,0.9694836986,1.786912E-4,0.0013367542780930233,0.9723369557,6.56941E-5,8.105189695497571E-4,0.9442934817,5.920051E-4,0.0024331154925321566,0.9664402175,1.3148E-4,0.001146647286657933
0.82,0.9827220535,6.80784E-5,8.250963580091722E-4,0.9103151917,2.646395E-4,0.0016267744158302959,0.9747564393,9.44901E-5,9.720601833219999E-4,0.969713462,1.916115E-4,0.0013842380575609095,0.9726360959,6.30894E-5,7.942883607355706E-4,0.9452722007,5.686538E-4,0.0023846463050104516,0.9671346664,1.279541E-4,0.0011311679804520635
0.83,0.9830303133,7.25345E-5,8.516718851764452E-4,0.9115151465,2.424247E-4,0.0015569993577391097,0.9754848593,8.8506E-5,9.40776275211062E-4,0.9701818204,1.951047E-4,0.001396798840205704,0.9728181899,7.35465E-5,8.575925606020612E-4,0.9462121201,5.361929E-4,0.002315583943630634,0.9675757581,1.373703E-4,0.0011720507668185709
0.84,0.9831935591,7.04854E-5,8.395558349508388E-4,0.9158064604,2.64655E-4,0.0016268220554197068,0.9755483961,9.00117E-5,9.487449604609239E-4,0.9700645196,2.07503E-4,0.0014404964422031733,0.9731935561,7.79273E-5,8.82764407982107E-4,0.9471935457,5.124406E-4,0.0022637150880797695,0.9681612897,1.384619E-4,0.00117669834707116
0.85,0.9830927855,6.9585E-5,8.341762403713019E-4,0.9192439914,2.971939E-4,0.0017239312631308708,0.975670101,9.51116E-5,9.75251762367031E-4,0.9693814409,2.388274E-4,0.0015454041542586844,0.974020617,7.73718E-5,8.796124146463601E-4,0.9482130551,5.370734E-4,0.002317484412029561,0.9683161485,1.342125E-4,0.0011585011868789777
0.86,0.9830882245,6.25305E-5,7.907622904514351E-4,0.9205882311,3.910757E-4,0.001977563399742218,0.9762499899,1.063346E-4,0.0010311866950266572,0.9689705831,2.75877E-4,0.001660954544832579,0.9740441102,8.78757E-5,9.374203966204277E-4,0.9496691197,5.170911E-4,0.002273963720027213,0.9691544104,1.340431E-4,0.0011577698389576402
0.87,0.9824603117,5.9546E-5,7.716605471319626E-4,0.9246031702,8.013492E-4,0.0028308111911605834,0.9763095194,1.121236E-4,0.0010588843185164278,0.9689682466,2.867487E-4,0.0016933655836823896,0.9746825349,9.28216E-5,9.634396711782217E-4,0.950753966,4.937555E-4,0.0022220609802613427,0.9699603105,1.597784E-4,0.001264034809647266
0.88,0.9819313318,5.66721E-5,7.528087406506384E-4,0.9287553608,7.376162E-4,0.002715909055914796,0.9768240339,1.172179E-4,0.0010826721572110367,0.9690557939,2.780834E-4,0.0016675832812786293,0.975064373,1.007311E-4,0.001003648842972481,0.9517596531,4.785908E-4,0.0021876718218233736,0.9713304681,1.670372E-4,0.0012924287214388266
0.89,0.9812676036,5.1873E-5,7.202291302078805E-4,0.9352112591,6.45571E-4,0.002540808926306738,0.9763380265,1.259792E-4,0.0011224045616443298,0.9692018753,2.953647E-4,0.0017186177585490033,0.974788729,1.165103E-4,0.0010793993700201978,0.9543661946,4.782691E-4,0.0021869364416918936,0.9713615066,1.805619E-4,0.0013437332324535253
0.9,0.9807732081,4.87686E-5,6.98345186852462E-4,0.9463917673,5.916326E-4,0.00243234989259358,0.9761855805,1.372961E-4,0.0011717341848730028,0.9688144445,3.07236E-4,0.0017528148789875103,0.9752061987,1.28662E-4,0.001134292731176569,0.9561855799,5.064462E-4,0.0022504359577646283,0.9725257856,1.84143E-4,0.001356992999245022
0.91,0.9804000056,5.55794E-5,7.455159287366031E-4,0.9502857149,4.212248E-4,0.002052376183841549,0.9764000005,1.488551E-4,0.0012200618836763978,0.9681714392,3.306567E-4,0.001818396821378656,0.9755428576,1.399002E-4,0.0011827941494613507,0.9565714306,5.488354E-4,0.00234272362859984,0.9731428605,1.88992E-4,0.0013747436124601563
0.92,0.9801290447,5.60696E-5,7.487963675125568E-4,0.9548387051,3.237368E-4,0.0017992687403498122,0.9770322609,1.734896E-4,0.0013171545087801962,0.9673548448,3.462894E-4,0.001860885273196604,0.976193552,1.511013E-4,0.0012292326874924861,0.957096771,5.981775E-4,0.0024457667509392633,0.9739354867,2.177196E-4,0.0014755324462715146
0.93,0.9798529255,6.51192E-5,8.069646832420859E-4,0.9573529482,2.979622E-4,0.001726158161930708,0.9775735211,1.959199E-4,0.001399713899338004,0.9663235223,3.289597E-4,0.0018137246207735064,0.9766176379,1.708039E-4,0.0013069196608820298,0.9569852918,6.754118E-4,0.0025988685999873097,0.9747058761,2.297191E-4,0.0015156487060001733
0.94,0.980854702,8.87242E-5,9.419352419354529E-4,0.9555555582,4.675286E-4,0.0021622409671449663,0.977692309,2.359706E-4,0.001536133457743825,0.9657264978,3.091695E-4,0.001758321642931122,0.9761538476,1.981905E-4,0.0014078014774818216,0.9565811992,8.141609E-4,0.0028533504867085642,0.9756410271,2.396306E-4,0.0015480006459946973
0.95,0.9805154628,1.264532E-4,0.0011245141172968884,0.9556701005,5.443961E-4,0.0023332297357954272,0.9782474214,2.595731E-4,0.0016111272451299432,0.9638144308,4.111581E-4,0.002027703380674797,0.9774226791,2.44114E-4,0.0015624147976769805,0.9576288635,8.886721E-4,0.0029810603818104723,0.9761855656,2.698792E-4,0.0016428000486973452
0.96,0.9806410098,1.543874E-4,0.0012425272632823796,0.9641025543,3.944773E-4,0.00198614526155566,0.9776922911,3.673154E-4,0.0019165474165801378,0.9617948574,7.238062E-4,0.002690364659298066,0.9761538351,2.922718E-4,0.001709595858675377,0.9598717827,9.119963E-4,0.003019927648139935,0.9756410122,3.071478E-4,0.001752563265619818
0.97,0.9794915146,2.686735E-4,0.0016391262916566251,0.9661016941,5.107088E-4,0.002259886722824841,0.9766101599,6.255023E-4,0.002501004398236836,0.9594915229,0.0011833068,0.0034399226735495085,0.9786440593,4.504684E-4,0.002122424085803777,0.9599999952,0.00106506,0.0032635257008333794,0.974915247,4.206382E-4,0.002050946610714184
0.98,0.9843589753,3.705031E-4,0.0019248457081023403,0.9666666687,4.456132E-4,0.0021109552340113705,0.9769230783,7.238724E-4,0.0026904876881338816,0.9548717976,0.0020603136,0.004539067745694043,0.9802564114,5.293566E-4,0.002300775086791406,0.9592307717,0.0014888528,0.0038585655365692573,0.9771794885,6.228623E-4,0.0024957209379255526
0.99,0.9934999985,2.856062E-4,0.001689988757359054,0.9899999976,4.444447E-4,0.0021081857128820505,0.9779999971,0.0012282828,0.003504686576571434,0.963999998,0.0026303027,0.005128647677507201,0.9814999962,0.0010936872,0.003307094192792216,0.9579999954,0.0027636363,0.005257029864857152,0.9779999959,0.001127273,0.003357488644805817
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294,0.99,0.01,0.01,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_total_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9211440247,1.42546E-5,3.7755264533572005E-4,0.7689887643,5.86768E-5,7.660078328581242E-4,0.8560102135,0.0069985335,0.00836572381805663,0.9178998989,3.15093E-5,5.613314528867949E-4,0.918512764,7.91861E-5,8.898657202072682E-4,0.9104004085,9.05149E-5,9.513931889602742E-4,0.9182553637,3.99276E-5,6.318829005440802E-4
0.02,0.9255158889,1.19777E-5,3.460881390628694E-4,0.7763309896,5.786E-5,7.606576102294645E-4,0.8614568698,0.0070952044,0.008423303627437395,0.9232335955,2.97361E-5,5.453081697535808E-4,0.9234502661,8.13845E-5,9.021335821262835E-4,0.91515064,8.89156E-5,9.429506880001732E-4,0.9231820047,3.99672E-5,6.321961720858486E-4
0.03,0.9301355326,8.3475E-6,2.889204042638733E-4,0.7782110095,5.46826E-5,7.394768420985203E-4,0.8666180134,0.0071672535,0.008465963323804327,0.9281505442,2.68414E-5,5.180868653034933E-4,0.9279441226,7.96511E-5,8.924746494999172E-4,0.9196309412,8.98121E-5,9.476924606643233E-4,0.9278565496,3.95598E-5,6.289658178311442E-4
0.04,0.9344680852,5.3456E-6,2.3120553626589482E-4,0.7792500556,5.57424E-5,7.466083310545095E-4,0.8715125328,0.007230018,0.008502951252359383,0.9323446393,2.50886E-5,5.008852163919395E-4,0.9321866417,7.90833E-5,8.89287917381092E-4,0.9237602651,8.68614E-5,9.319946351776925E-4,0.9321697885,4.06062E-5,6.372299427993007E-4
0.05,0.9386800057,3.7022E-6,1.9241101839551704E-4,0.7802427113,4.78936E-5,6.920520211660393E-4,0.8763508624,0.0073010501,0.00854461824776274,0.9363380891,2.32011E-5,4.8167520176982333E-4,0.9364189905,7.82956E-5,8.848480095474024E-4,0.9277432388,8.36712E-5,9.147196291760662E-4,0.9363849258,4.33429E-5,6.583532486439176E-4
0.06,0.9423429406,3.2705E-6,1.8084523770340208E-4,0.7813683271,5.04519E-5,7.10295009133529E-4,0.8809100685,0.0073644629,0.008581644888947573,0.9400322723,2.12914E-5,4.6142605041328127E-4,0.9402323556,7.53484E-5,8.680345615239061E-4,0.9315103287,8.03111E-5,8.961646054157685E-4,0.9402388108,4.27418E-5,6.537721315565539E-4
0.07,0.9460265344,3.3388E-6,1.8272383533628008E-4,0.7833840847,4.56921E-5,6.759593183025144E-4,0.8852501085,0.0074007364,0.008602753280200473,0.943632012,2.04751E-5,4.524941988578417E-4,0.9438060027,7.11955E-5,8.437742589105216E-4,0.9348977816,7.7322E-5,8.793292898567635E-4,0.9438538498,4.26425E-5,6.530122510336234E-4
0.08,0.949349311,2.8058E-6,1.6750522379914006E-4,0.7850736439,4.13127E-5,6.427495624269223E-4,0.8892393899,0.0074317288,0.008620747531391927,0.9470433062,1.9302E-5,4.393404147127828E-4,0.9471378338,6.68006E-5,8.173163402257415E-4,0.9381446481,7.41483E-5,8.610940715159988E-4,0.9471356332,4.00454E-5,6.328143487627316E-4
0.09,0.9521511114,2.9978E-6,1.731415605797753E-4,0.7866444468,3.93685E-5,6.274432245231436E-4,0.8929977784,0.0074604948,0.008637415585694601,0.9502422202,1.79395E-5,4.2355046924776274E-4,0.9501888901,6.27214E-5,7.919684337143747E-4,0.9412022221,7.26764E-5,8.525045454424275E-4,0.9502088881,3.76993E-5,6.139975569983972E-4
0.1,0.9549280864,3.6545E-6,1.911674658512792E-4,0.7877303362,3.44535E-5,5.869710384678276E-4,0.8968022487,0.0074868091,0.008652634916601995,0.9532606727,1.71119E-5,4.13665323661532E-4,0.9530089873,5.92731E-5,7.698902519190641E-4,0.9440516865,6.99753E-5,8.365124027771495E-4,0.9532381999,3.60653E-5,6.005439201257473E-4
0.11,0.9574596727,3.4613E-6,1.8604569331215383E-4,0.788843447,2.53794E-5,5.037797137638632E-4,0.9003726411,0.0074765498,0.008646704458925377,0.9560895252,1.57489E-5,3.968488377203592E-4,0.9555691892,5.59166E-5,7.47774030038487E-4,0.9466666663,6.45723E-5,8.035689142817809E-4,0.9559281969,3.35862E-5,5.795360213136022E-4
0.12,0.9598712927,2.8962E-6,1.70182255244194E-4,0.7896115839,2.83036E-5,5.320112780759445E-4,0.9039278325,0.0074581835,0.008636077523968853,0.9588393462,1.4941E-5,3.865358974273929E-4,0.9581176734,5.33851E-5,7.306510795174397E-4,0.9491611135,6.30865E-5,7.94270105190923E-4,0.9585773367,3.14225E-5,5.605577579518456E-4
0.13,0.9621176219,2.7065E-6,1.6451443705644802E-4,0.7905160427,2.64738E-5,5.145269672232934E-4,0.9071641111,0.0074375596,0.00862412870961467,0.9611994445,1.32852E-5,3.6448868295188536E-4,0.960483495,5.00989E-5,7.078057643167369E-4,0.9514644349,5.70217E-5,7.551271416125897E-4,0.9609995365,3.05298E-5,5.525377815136265E-4
0.14,0.9641886145,2.8615E-6,1.6915968786918473E-4,0.7915333927,2.71664E-5,5.212139675795345E-4,0.9103269047,0.0074109861,0.008608708439713822,0.9633584189,1.25115E-5,3.5371598776419476E-4,0.9626270014,4.65051E-5,6.819464788383323E-4,0.9535536206,5.29262E-5,7.275039518793008E-4,0.9632149571,2.80435E-5,5.295611390576162E-4
0.15,0.9659790623,2.9785E-6,1.7258331321422707E-4,0.7923863947,2.34509E-5,4.8426129310528217E-4,0.9135474664,0.007379096,0.008590166471029535,0.9652748054,1.1831E-5,3.439622072263172E-4,0.9645586491,4.23991E-5,6.511459129872505E-4,0.9556055182,5.05177E-5,7.10758046032544E-4,0.9652605283,2.68032E-5,5.1771806999563E-4
0.16,0.9675824696,2.9126E-6,1.7066341142728866E-4,0.7927763104,2.01409E-5,4.4878614060596834E-4,0.9166409832,0.0073388635,0.008566716698945985,0.9670936644,1.09415E-5,3.3077938267068584E-4,0.9664363152,3.97506E-5,6.304807689374831E-4,0.9574355888,4.7549E-5,6.895578293370325E-4,0.9672670329,2.55366E-5,5.05337510976575E-4
0.17,0.9689059448,3.3535E-6,1.831256399306225E-4,0.7930799246,2.09625E-5,4.578482281280556E-4,0.9196564326,0.0073084682,0.008548957948194623,0.9687938589,1.03982E-5,3.224624009090052E-4,0.968067736,3.68017E-5,6.06644047197366E-4,0.959176417,4.54559E-5,6.742099079663544E-4,0.9690009719,2.3722E-5,4.870523585817032E-4
0.18,0.9700739837,3.7833E-6,1.9450706928027063E-4,0.7928236783,2.31433E-5,4.8107483825284394E-4,0.9223033261,0.007276359,0.008530157677323439,0.9703773087,9.2984E-6,3.049327794777072E-4,0.969580763,3.40058E-5,5.831449219533683E-4,0.9608187449,4.12177E-5,6.420101245307585E-4,0.9708483344,2.1474E-5,4.6340047475159106E-4
0.19,0.9710886419,3.4828E-6,1.866226138494475E-4,0.7928838909,2.10758E-5,4.5908387033307974E-4,0.9249288359,0.0072537523,0.008516896324366054,0.971905117,9.283E-6,3.046801601680031E-4,0.9711136079,3.1256E-5,5.590706574307043E-4,0.9623046243,3.92761E-5,6.26706470367109E-4,0.9724019951,1.96598E-5,4.4339373022179735E-4
0.2,0.9721157736,2.8073E-6,1.6754999253954027E-4,0.7932760298,2.23473E-5,4.727293094361719E-4,0.9274721941,0.0072394198,0.008508478007258407,0.9732709825,8.407E-6,2.899482712485108E-4,0.9724620813,2.96446E-5,5.444685482192704E-4,0.9636703753,3.89044E-5,6.237339176283426E-4,0.9737209284,1.87975E-5,4.3356083771484713E-4
0.21,0.9732514131,2.3483E-6,1.5324163924991145E-4,0.7931387663,2.23871E-5,4.731500818979111E-4,0.9299667147,0.0072148528,0.008494028961570593,0.9746185362,7.7806E-6,2.789372689333571E-4,0.9738146442,2.75804E-5,5.251704485212396E-4,0.9650870484,3.62648E-5,6.022026237073366E-4,0.9749974406,1.77436E-5,4.2123152778489884E-4
0.22,0.9741586745,2.2475E-6,1.499166435056495E-4,0.7932330787,2.14993E-5,4.6367337641922034E-4,0.9321052614,0.0071995645,0.008485024749521949,0.9758283657,7.0165E-6,2.648867682614592E-4,0.9750194466,2.52577E-5,5.025703930794174E-4,0.9662794924,3.46257E-5,5.884360627969703E-4,0.9762094897,1.64155E-5,4.051604620394245E-4
0.23,0.9751273966,1.9887E-6,1.410212749906907E-4,0.7936432898,2.41675E-5,4.916045158458169E-4,0.9342920941,0.0071702466,0.008467730864877556,0.9767980015,6.6908E-6,2.586658075587108E-4,0.976149199,2.30745E-5,4.8035924056897254E-4,0.9673417395,3.30297E-5,5.747147118353593E-4,0.977452063,1.47609E-5,3.841991670995657E-4
0.24,0.9760218215,1.8023E-6,1.3424976722512408E-4,0.7938797355,2.52111E-5,5.021065623948764E-4,0.9363624322,0.007165109,0.008464696686828182,0.9778073448,6.0509E-6,2.459857719462652E-4,0.9770755732,2.13375E-5,4.619253186392796E-4,0.9684592855,3.08117E-5,5.550828766950031E-4,0.9785391194,1.31152E-5,3.621491405484762E-4
0.25,0.9770415288,2.0389E-6,1.4279005567615694E-4,0.7935814559,3.0712E-5,5.541840849392916E-4,0.9382605135,0.007146387,0.008453630580998912,0.9787432599,5.8999E-6,2.42897097553676E-4,0.9781688195,1.96541E-5,4.433294486045338E-4,0.9694902885,3.04041E-5,5.513991294878874E-4,0.9794902915,1.22282E-5,3.496884327512135E-4
0.26,0.9779502577,1.9554E-6,1.398356177803066E-4,0.7938234508,4.19969E-5,6.480501523801997E-4,0.9401038542,0.0071303769,0.008444155908082228,0.979606449,5.3488E-6,2.3127472840758025E-4,0.9790188581,1.83756E-5,4.286677034720484E-4,0.9704673421,3.1301E-5,5.594729662816605E-4,0.9803662169,1.15882E-5,3.40414453277178E-4
0.27,0.9787146819,1.7327E-6,1.316320629633981E-4,0.7931578934,4.66208E-5,6.82794258909666E-4,0.9419916898,0.0071129973,0.008433858725399661,0.9803379518,4.9404E-6,2.2227010595219504E-4,0.9799445975,1.6466E-5,4.057831933434405E-4,0.9713850397,3.02679E-5,5.501627032069695E-4,0.9811994404,1.03298E-5,3.2140006222774754E-4
0.28,0.979367981,1.923E-6,1.386722755275906E-4,0.792696631,6.12998E-5,7.829418880095764E-4,0.943851124,0.0070941433,0.008422673744126623,0.9809691042,4.754E-6,2.1803669415949232E-4,0.9808005649,1.57527E-5,3.9689671200452136E-4,0.9723398888,2.97643E-5,5.455666778680677E-4,0.9819859564,9.5971E-6,3.0979186561302734E-4
0.29,0.980042724,2.1964E-6,1.4820256408038288E-4,0.7923383594,7.85702E-5,8.863983303233372E-4,0.9455568245,0.0070742555,0.008410859349674086,0.9815949893,4.9915E-6,2.2341665112520152E-4,0.981580745,1.49822E-5,3.870684693952738E-4,0.9731187695,2.7432E-5,5.237556682270847E-4,0.9826915413,9.4836E-6,3.0795454209996646E-4
0.3,0.9805663168,2.3841E-6,1.5440531078949324E-4,0.7922276735,1.007627E-4,0.001003806256206844,0.9471713367,0.007035645,0.008387875177898156,0.9822768033,4.9773E-6,2.2309863289585616E-4,0.9823952633,1.4518E-5,3.8102493356734543E-4,0.9740075147,2.58576E-5,5.085036873022653E-4,0.983392086,8.6341E-6,2.938383909566617E-4
0.31,0.9811166507,2.5618E-6,1.600562401157793E-4,0.7915885091,1.151308E-4,0.0010729902143076608,0.9487485337,0.0069968323,0.008364706988293134,0.982980656,4.3543E-6,2.0866959529361245E-4,0.9830656481,1.41507E-5,3.761741617921146E-4,0.9748475969,2.41041E-5,4.909592651126974E-4,0.9839449018,7.9747E-6,2.8239511327216694E-4
0.32,0.9815407544,2.8576E-6,1.690443728729235E-4,0.790630579,1.302197E-4,0.001141138466620068,0.9502290317,0.0069409409,0.008331230941463572,0.9835008973,4.4047E-6,2.098737715866373E-4,0.983721,1.38907E-5,3.7270229406323756E-4,0.9756008309,2.38668E-5,4.885365902365963E-4,0.9845538408,8.2524E-6,2.8726990792632634E-4
0.33,0.9819015992,2.8123E-6,1.6769913535853427E-4,0.7898581326,1.413149E-4,0.0011887594373968184,0.9517687908,0.0068699546,0.008288518926804716,0.9841231489,4.3898E-6,2.0951849560361013E-4,0.9843434972,1.31668E-5,3.6286085487415145E-4,0.9762662256,2.31537E-5,4.811829174025196E-4,0.9849743432,8.0333E-6,2.8343076756061613E-4
0.34,0.9822824776,3.0739E-6,1.753254117348652E-4,0.7886335731,1.342766E-4,0.0011587778044129082,0.9531832114,0.0068366497,0.008268403533935677,0.9846139693,4.1349E-6,2.0334453521056326E-4,0.9849387276,1.21032E-5,3.478965363437814E-4,0.9768933833,2.18546E-5,4.674890373046196E-4,0.985428918,7.7392E-6,2.7819417679024125E-4
0.35,0.9825980121,3.1316E-6,1.7696327302578916E-4,0.7873677671,1.366103E-4,0.0011688040896574584,0.9544835097,0.0067899614,0.00824012220783163,0.985003112,3.8723E-6,1.9678160483134596E-4,0.9855849397,1.13451E-5,3.3682488031616664E-4,0.9775731188,2.0724E-5,4.552362024268281E-4,0.9857934034,7.6277E-6,2.7618291040540507E-4
0.36,0.9829036415,3.1499E-6,1.7747957628978046E-4,0.7863823056,1.294315E-4,0.0011376796561422728,0.9556429687,0.0067573162,0.008220289654264015,0.9854154873,3.7445E-6,1.9350710581268068E-4,0.9861169058,1.10291E-5,3.321008882854727E-4,0.9782116908,1.93302E-5,4.396612332239448E-4,0.986208533,7.0976E-6,2.664132128855474E-4
0.37,0.9831974351,3.3775E-6,1.8377975949489104E-4,0.7856821775,1.279346E-4,0.001131081783073178,0.9567062613,0.0066815272,0.008174060924656728,0.9858523268,3.6877E-6,1.920338511825454E-4,0.9866035306,1.09447E-5,3.3082774974297426E-4,0.9787704629,1.94971E-5,4.4155520606148444E-4,0.9866227937,7.3683E-6,2.7144612725179927E-4
0.38,0.9834670615,3.6205E-6,1.902761151589973E-4,0.7843444228,1.293521E-4,0.0011373306467338336,0.9578277901,0.0065930011,0.00811972973688164,0.9862296081,3.5085E-6,1.8730990363565936E-4,0.9870319545,1.05392E-5,3.246413405590853E-4,0.9793085504,1.90823E-5,4.3683292000489156E-4,0.9869341058,7.2828E-6,2.698666337285882E-4
0.39,0.983736738,4.0363E-6,2.0090545039893766E-4,0.7835875332,1.258649E-4,0.0011218952714045995,0.9589688301,0.0064729827,0.008045484882839567,0.9865616727,3.2724E-6,1.80897761180176E-4,0.9875397891,1.02921E-5,3.208130296605797E-4,0.9798110074,1.87932E-5,4.33511245528879E-4,0.9872844851,6.9834E-6,2.6426123438749017E-4
0.4,0.9839433801,4.3018E-6,2.0740781084616848E-4,0.7817323923,1.242543E-4,0.001114694128449594,0.9599595556,0.0063730338,0.00798312833418078,0.9868924856,3.2172E-6,1.793655485314836E-4,0.9879710144,1.00417E-5,3.168864149817723E-4,0.9801584077,1.87484E-5,4.329942262894507E-4,0.9876002699,7.0115E-6,2.6479237149132525E-4
0.41,0.9840829617,4.3241E-6,2.0794470418839716E-4,0.7805964887,1.270045E-4,0.0011269627323030695,0.9609496054,0.0062793896,0.007924259965447877,0.9871683216,3.0467E-6,1.7454798767101268E-4,0.9884916008,9.272E-6,3.044995894906921E-4,0.9806719244,1.84401E-5,4.294193754361813E-4,0.9879053807,6.7834E-6,2.604496112494699E-4
0.42,0.9842503506,4.4112E-6,2.1002856948520123E-4,0.7803347349,1.287608E-4,0.0011347281612791673,0.9618933034,0.0061537713,0.0078445976952295,0.9874407315,3.0381E-6,1.743014629886967E-4,0.9888040459,9.3794E-6,3.0625806111839735E-4,0.9810564864,1.8644E-5,4.317869845189871E-4,0.9881345916,6.7454E-6,2.5971907900652967E-4
0.43,0.9844093609,4.465E-6,2.1130546609115437E-4,0.7792124808,1.178174E-4,0.0010854372390884698,0.9628591695,0.0060414816,0.007772696829286474,0.9876622921,3.1589E-6,1.7773294573601148E-4,0.9892444122,8.8159E-6,2.9691581298408476E-4,0.981468606,1.90513E-5,4.3647794904210223E-4,0.9884143329,6.684E-6,2.58534330408942E-4
0.44,0.9845756543,4.393E-6,2.0959484726490774E-4,0.7782231808,1.268422E-4,0.001126242425057767,0.9637558705,0.0059143776,0.0076904990735322245,0.9878837168,3.4263E-6,1.851026742108282E-4,0.9894980133,8.5148E-6,2.918013022589173E-4,0.9818815464,1.8623E-5,4.315437405408634E-4,0.9886710042,6.8786E-6,2.622708523644974E-4
0.45,0.9848455876,3.9992E-6,1.9997999899989998E-4,0.7766176462,1.2664E-4,0.0011253443917308159,0.9646213195,0.0057814404,0.0076035783681106354,0.9881286764,3.4441E-6,1.8558286558839425E-4,0.9898308808,8.1705E-6,2.8584086481817116E-4,0.9823455876,1.85925E-5,4.311902132470077E-4,0.9888235301,6.8702E-6,2.6211066365182476E-4
0.46,0.9851123625,3.3648E-6,1.8343391180476962E-4,0.7749063611,1.229111E-4,0.0011086527860425914,0.9654456928,0.0056478167,0.007515195739300474,0.9882921368,3.5129E-6,1.8742731924668824E-4,0.9902247208,7.7972E-6,2.792346683347181E-4,0.9826853943,1.77563E-5,4.213822492701846E-4,0.9889812773,7.2268E-6,2.688270819690605E-4
0.47,0.9853643632,3.1422E-6,1.7726251718849082E-4,0.773254478,1.104395E-4,0.001050901993527465,0.9663143846,0.0054964991,0.007413837805077745,0.988542546,3.5097E-6,1.873419333731773E-4,0.9904959983,7.6139E-6,2.7593296287323123E-4,0.9829416245,1.71044E-5,4.13574660732497E-4,0.9891949642,7.2574E-6,2.6939561986045725E-4
0.48,0.985667057,2.7854E-6,1.6689517668285085E-4,0.7717619658,1.125157E-4,0.0010607341797076212,0.966985606,0.0053298015,0.007300548951962448,0.9887047887,3.4533E-6,1.8583056799138296E-4,0.9908051312,6.9729E-6,2.640624926035502E-4,0.9832477677,1.60859E-5,4.0107231268189035E-4,0.9894282395,6.9847E-6,2.642858301158047E-4
0.49,0.9859199113,2.3615E-6,1.5367172804390535E-4,0.770340997,1.145544E-4,0.0010703008922728224,0.96774782,0.0051553765,0.007180095055081096,0.9888065046,3.2678E-6,1.8077057282644206E-4,0.9911300546,6.7197E-6,2.5922384149610933E-4,0.9836082542,1.57387E-5,3.967203044967575E-4,0.9896074528,7.0107E-6,2.64777264885035E-4
0.5,0.9860922319,2.1382E-6,1.4622585270737868E-4,0.7684466004,1.367055E-4,0.0011692112726107288,0.9686488712,0.004972592,0.007051660797287402,0.9890291309,3.0655E-6,1.750856933047358E-4,0.9913673156,6.8507E-6,2.6173841903702255E-4,0.9838551795,1.56375E-5,3.95442789793922E-4,0.9897936898,7.1073E-6,2.665951987564667E-4
0.51,0.9863144809,2.0464E-6,1.4305243793798133E-4,0.7665703654,1.426315E-4,0.001194284304510446,0.9693437871,0.0048030226,0.006930384260630864,0.9891621971,3.1335E-6,1.7701694834111224E-4,0.9916302109,6.5933E-6,2.567742198897701E-4,0.9841188616,1.51146E-5,3.8877499919619317E-4,0.9899628574,7.0296E-6,2.6513392842109063E-4
0.52,0.9863942754,2.1023E-6,1.449931032842597E-4,0.7661330998,1.807784E-4,0.0013445385825628063,0.9700884601,0.0046299793,0.006804395123741713,0.9892923313,3.1981E-6,1.7883232370016332E-4,0.9918197137,5.8542E-6,2.4195454118490934E-4,0.9843260276,1.48482E-5,3.853336216838598E-4,0.9901221609,7.1776E-6,2.679104327942456E-4
0.53,0.9865490538,2.2129E-6,1.48758193051677E-4,0.7651463032,2.026301E-4,0.001423481998481189,0.9708648899,0.0044468926,0.006668502530553617,0.9893244416,3.3017E-6,1.8170580618131056E-4,0.9920223778,5.9564E-6,2.4405737030460688E-4,0.984651469,1.53584E-5,3.918979458991843E-4,0.9903141165,7.3144E-6,2.704514743905087E-4
0.54,0.986575824,2.4256E-6,1.557433786714543E-4,0.7650109887,2.317359E-4,0.001522287423583339,0.9716703308,0.0042545132,0.006522662953119684,0.989358241,3.3111E-6,1.81964282209449E-4,0.9921978045,5.872E-6,2.4232209969377535E-4,0.9849626368,1.5587E-5,3.948037487157385E-4,0.9904703319,7.127E-6,2.669644171046022E-4
0.55,0.9865707821,2.6577E-6,1.6302453803032228E-4,0.7635955036,2.530322E-4,0.001590698588671028,0.9725528076,0.0040367201,0.006353518788828755,0.9894516903,3.2134E-6,1.792595883070136E-4,0.99242697,6.1389E-6,2.477680366794716E-4,0.9851595521,1.51475E-5,3.8919789310837744E-4,0.9905887669,7.2466E-6,2.6919509653780847E-4
0.56,0.9866222388,2.7131E-6,1.6471490521504119E-4,0.7630974233,2.84936E-4,0.0016880047393298396,0.973451286,0.0038529218,0.006207190829997093,0.9894852978,3.0646E-6,1.7505998971781072E-4,0.9926286751,5.9686E-6,2.4430718368480286E-4,0.985436582,1.54692E-5,3.933090387977373E-4,0.9907398868,6.8793E-6,2.622841970077496E-4
0.57,0.9866321731,2.7675E-6,1.6635804759614127E-4,0.7628410041,3.282687E-4,0.0018118186995392228,0.9743320757,0.0036263321,0.006021903436622012,0.9895907843,3.3015E-6,1.8170030269650076E-4,0.9928175002,6.1897E-6,2.4879107701041047E-4,0.9856208843,1.52827E-5,3.9093094019276603E-4,0.9908842891,6.909E-6,2.6284976697726024E-4
0.58,0.986716423,2.8664E-6,1.6930445948054647E-4,0.7617236495,3.527822E-4,0.0018782497171569068,0.9751998091,0.0034101307,0.005839632437063142,0.9896244609,3.603E-6,1.8981570008826982E-4,0.9930380344,6.221E-6,2.4941932563456263E-4,0.9858305281,1.4598E-5,3.8207329139839123E-4,0.9909773737,7.0929E-6,2.663249894395943E-4
0.59,0.9866715991,2.7726E-6,1.6651126088045818E-4,0.7619822443,3.773086E-4,0.0019424433067659916,0.9759270215,0.0031969418,0.005654150510907894,0.9896745527,3.8943E-6,1.973398084523242E-4,0.9931656808,6.2383E-6,2.497658903853767E-4,0.9860700178,1.43596E-5,3.7894062859503467E-4,0.9910848147,7.2928E-6,2.7005184687389197E-4
0.6,0.9868048537,2.8476E-6,1.687483333251028E-4,0.7616279066,4.288975E-4,0.002070984065607459,0.9767542952,0.0029809526,0.005459810069956646,0.9896764416,4.4518E-6,2.1099289087549847E-4,0.9933569288,5.9278E-6,2.434707374614042E-4,0.9863549012,1.42693E-5,3.7774727000998963E-4,0.991218403,7.351E-6,2.7112727638509555E-4
0.61,0.9868584764,2.9446E-6,1.715983682906105E-4,0.7628304899,4.66491E-4,0.0021598402718719734,0.9775894272,0.0027461245,0.005240347793801476,0.9896889579,4.5925E-6,2.143011899173684E-4,0.9934992236,5.8495E-6,2.4185739600020504E-4,0.986578542,1.42509E-5,3.77503642366534E-4,0.9912597227,6.982E-6,2.6423474411969367E-4
0.62,0.9869026065,3.3295E-6,1.824691754790381E-4,0.7631718993,4.755199E-4,0.002180641877979968,0.9783714741,0.0025365668,0.0050364340559566545,0.9897072923,4.5731E-6,2.1384807691443008E-4,0.9936242729,5.5788E-6,2.3619483482921466E-4,0.9867961705,1.47894E-5,3.8456988961695895E-4,0.9913837135,6.6128E-6,2.571536505671269E-4
0.63,0.9869234967,3.4642E-6,1.861236148370217E-4,0.7644262254,5.661858E-4,0.0023794659064588423,0.9792240465,0.0023289478,0.0048259173221264365,0.9896666664,4.8507E-6,2.2024304756336805E-4,0.9936939907,5.7575E-6,2.3994791101403655E-4,0.9870874321,1.45421E-5,3.8134105470038235E-4,0.991486336,6.6488E-6,2.5785267111278875E-4
0.64,0.9869831508,3.4243E-6,1.8504864225386795E-4,0.7645505607,6.081901E-4,0.0024661510497128924,0.9800280905,0.002142791,0.0046290290558604185,0.9896910143,5.0395E-6,2.2448830704515545E-4,0.9938258451,5.8245E-6,2.413400091157701E-4,0.9873089933,1.46529E-5,3.827910657264613E-4,0.9915730327,6.6503E-6,2.5788175584945904E-4
0.65,0.9869324118,3.6258E-6,1.904153355168643E-4,0.7673021436,6.735426E-4,0.002595269928157763,0.9808203351,0.001956919,0.004423707720905621,0.9897342557,5.2984E-6,2.301825362619849E-4,0.9938590378,5.7083E-6,2.3892048886606606E-4,0.9874927777,1.50376E-5,3.8778344472140634E-4,0.991663776,6.6765E-6,2.583892412620928E-4
0.66,0.9868709201,3.8195E-6,1.9543541132558347E-4,0.7690660298,7.271823E-4,0.002696631787990344,0.9815645564,0.0018011742,0.004244024269487629,0.9898215455,5.4255E-6,2.3292702719950726E-4,0.9939559925,6.0248E-6,2.454546801346432E-4,0.9876442701,1.5041E-5,3.8782728114458373E-4,0.9917608708,6.3798E-6,2.52582659737362E-4
0.67,0.9868443626,3.8946E-6,1.9734740940787645E-4,0.7704656899,6.950285E-4,0.00263633931806966,0.982359066,0.0016488709,0.004060629138446406,0.9898100448,5.9819E-6,2.445792305164116E-4,0.9940747523,6.0532E-6,2.460325181759517E-4,0.9877634835,1.51886E-5,3.897255444540427E-4,0.9918382347,6.6891E-6,2.586329445372341E-4
0.68,0.9868540776,3.7624E-6,1.9396906969926933E-4,0.7722046673,7.727754E-4,0.002779883810521584,0.9830701149,0.0014962734,0.0038681693344526685,0.9897788996,6.5734E-6,2.5638642709784775E-4,0.9942198348,6.1622E-6,2.4823778922637864E-4,0.9878837639,1.52238E-5,3.9017688296463695E-4,0.9918951339,7.1352E-6,2.6711795147462477E-4
0.69,0.9869080138,3.8705E-6,1.9673586353280886E-4,0.7752772391,8.57012E-4,0.0029274767291987136,0.9837247175,0.0013467393,0.0036697946809051865,0.9898760468,6.7952E-6,2.6067604416209786E-4,0.9943313861,5.9718E-6,2.443726662292655E-4,0.9880299991,1.46771E-5,3.8310703465219744E-4,0.9919243282,7.0127E-6,2.6481502978494253E-4
0.7,0.9869339645,3.9986E-6,1.9996499693696393E-4,0.7792452812,9.306823E-4,0.0030507086062093835,0.9844204843,0.0012131385,0.0034830137811958195,0.9899865222,7.1003E-6,2.664638812297081E-4,0.9943935305,6.2734E-6,2.50467562770112E-4,0.9881671166,1.56801E-5,3.959810601531341E-4,0.9919743925,7.1927E-6,2.6819209533466865E-4
0.71,0.9869735056,4.1643E-6,2.0406616574042842E-4,0.7831938624,0.0010067922,0.003172998896942764,0.9849651325,0.0011051256,0.00332434294259783,0.989951185,7.5754E-6,2.75234445518725E-4,0.9946373785,6.0782E-6,2.4654005759713773E-4,0.9883472818,1.58002E-5,3.9749465405210173E-4,0.992078104,7.6188E-6,2.760217382743613E-4
0.72,0.9869602871,4.4951E-6,2.1201650879117882E-4,0.7881588459,0.0011172592,0.003342542744678069,0.9854512602,9.865853E-4,0.0031409955428175953,0.9900505352,7.315E-6,2.704625667259704E-4,0.9947292334,6.2294E-6,2.4958765995136857E-4,0.9886642581,1.66768E-5,4.083723790855596E-4,0.9921227372,8.1103E-6,2.8478588448165753E-4
0.73,0.98709364,4.7138E-6,2.1711287386979152E-4,0.7947565615,0.0012754341,0.00357132202412496,0.9862172306,8.570947E-4,0.002927617973711734,0.9900674194,7.5903E-6,2.7550499088038315E-4,0.9948239696,5.8954E-6,2.428044480646926E-4,0.9888838983,1.79179E-5,4.2329540512507337E-4,0.9920898902,8.6978E-6,2.949203282244206E-4
0.74,0.9870606428,5.3079E-6,2.3038880181119913E-4,0.8017107368,0.0012751805,0.003570966955881838,0.9867807138,7.522824E-4,0.002742776695248813,0.9900310946,7.9937E-6,2.827313212221101E-4,0.9948755944,6.3166E-6,2.513284703331479E-4,0.9890590936,1.81677E-5,4.262358502050244E-4,0.992223953,8.9419E-6,2.990300988195001E-4
0.75,0.9871116495,5.65E-6,2.3769728648009427E-4,0.8118932068,0.0013039608,0.0036110397394656293,0.9872087389,6.739098E-4,0.0025959772726277864,0.9900080913,8.7063E-6,2.950643997502918E-4,0.9949676394,6.6725E-6,2.5831182706178977E-4,0.9891585755,1.74952E-5,4.1827263835924055E-4,0.9922411001,8.6364E-6,2.9387752551020296E-4
0.76,0.9869924182,5.6969E-6,2.3868179654091762E-4,0.8211457491,0.001333686,0.0036519665934945243,0.9876579601,6.073555E-4,0.002464458358341646,0.9900926745,9.2642E-6,3.0437148355258253E-4,0.9950210595,6.4535E-6,2.540373988215121E-4,0.9894018567,1.70506E-5,4.129237217695297E-4,0.9922577935,9.2151E-6,3.0356383183772074E-4
0.77,0.9867926186,6.1377E-6,2.477438192972733E-4,0.8340070307,0.0012897799,0.003591350581605756,0.9880843568,5.402776E-4,0.002324387231078333,0.9900527263,9.467E-6,3.0768490375707413E-4,0.9951318157,6.7299E-6,2.594205080559361E-4,0.9895430583,1.80564E-5,4.249282292340672E-4,0.9922759271,9.5203E-6,3.085498339004576E-4
0.78,0.9867830873,6.5326E-6,2.555895146519121E-4,0.8488970578,0.0012619474,0.0035523898997717016,0.9884191155,4.979748E-4,0.0022315348977777604,0.9900919086,9.84E-6,3.1368774282716246E-4,0.9952297825,6.4117E-6,2.5321334877924584E-4,0.9897702193,1.88011E-5,4.336023523921428E-4,0.9923161775,9.5318E-6,3.087361332918452E-4
0.79,0.9865832484,6.8085E-6,2.609310253687744E-4,0.8656400442,9.59932E-4,0.0030982769404945066,0.9889316654,4.427609E-4,0.00210418844213155,0.9901154923,1.10198E-5,3.319608410641231E-4,0.9953416789,6.6756E-6,2.583718250893468E-4,0.9899614984,1.83818E-5,4.2874001446097847E-4,0.9924350333,1.04801E-5,3.2372982562624655E-4
0.8,0.9861981773,6.5963E-6,2.568326303256656E-4,0.8803842306,7.367984E-4,0.002714403065132369,0.989120326,4.063887E-4,0.0020159084800655015,0.9901516658,1.17855E-5,3.433001602096917E-4,0.995490393,7.4028E-6,2.720808703308632E-4,0.9901213324,1.9453E-5,4.410555520566542E-4,0.9923154688,1.14629E-5,3.385690476106757E-4
0.81,0.9858404291,7.1721E-6,2.678077668776617E-4,0.8990425587,4.138247E-4,0.002034268173078466,0.9892978686,3.840538E-4,0.001959729062906401,0.9902127594,1.25291E-5,3.5396468750427634E-4,0.995585109,7.8965E-6,2.81007117347586E-4,0.9902765924,2.10347E-5,4.5863602126304905E-4,0.9923829699,1.2477E-5,3.5322797171232065E-4
0.82,0.9853370833,7.2273E-6,2.688363814664972E-4,0.9162921309,1.636298E-4,0.0012791786427235252,0.9893932629,3.565084E-4,0.0018881430030588254,0.9901123601,1.40784E-5,3.752119401085205E-4,0.9956629187,8.6975E-6,2.9491524206117257E-4,0.9904719102,2.05433E-5,4.532471731847867E-4,0.9924382031,1.36156E-5,3.68993224870051E-4
0.83,0.9848275793,7.6012E-6,2.7570273847025897E-4,0.9299643278,8.84294E-5,9.403690764800808E-4,0.9897502971,3.164424E-4,0.001778882795464614,0.990035671,1.52463E-5,3.904651072759255E-4,0.9958382893,9.2973E-6,3.049147421821385E-4,0.9905945283,2.28816E-5,4.78347154271874E-4,0.9923305517,1.45207E-5,3.810603626723724E-4
0.84,0.9843560588,7.3719E-6,2.7151243065465713E-4,0.9438131332,5.25209E-5,7.247130466605386E-4,0.9897727293,2.88136E-4,0.001697456921397418,0.9901388884,1.648E-5,4.059556626036888E-4,0.9958964664,9.7707E-6,3.125811894532363E-4,0.9908207083,2.33129E-5,4.828343401209156E-4,0.9923232347,1.43539E-5,3.7886541145900346E-4
0.85,0.9839622658,7.4671E-6,2.732599494986413E-4,0.9540431321,5.54787E-5,7.448402513291021E-4,0.9897708917,2.648925E-4,0.0016275518424922752,0.9899460948,1.85822E-5,4.310707598527184E-4,0.9960377312,1.02675E-5,3.204293994002423E-4,0.9909838289,2.44999E-5,4.949737366770079E-4,0.9921832919,1.43471E-5,3.7877565919683913E-4
0.86,0.9833333343,8.1766E-6,2.859475476376743E-4,0.9597402632,7.23932E-5,8.508419359669573E-4,0.99,2.337279E-4,0.0015288162087052843,0.9898557007,1.9159E-5,4.377099496241775E-4,0.9961038899,1.18835E-5,3.447245277029182E-4,0.9912265497,2.5899E-5,5.089106011864952E-4,0.9922510785,1.58022E-5,3.9751981082708314E-4
0.87,0.9826127553,9.2046E-6,3.0339083704027716E-4,0.9639191329,4.71911E-5,6.869577861848572E-4,0.9899533474,2.25373E-4,0.0015012428184674191,0.9896423024,2.27806E-5,4.772902680759372E-4,0.9961897433,1.26736E-5,3.56E-4,0.9912597269,2.66192E-5,5.159379807690068E-4,0.9922239619,1.54405E-5,3.929440163687443E-4
0.88,0.9816498202,9.1324E-6,3.0219861018873E-4,0.967845118,3.74426E-5,6.119035871769343E-4,0.9897474808,2.208996E-4,0.001486269154628461,0.9894276124,2.50256E-5,5.00255934497533E-4,0.9963804817,1.41065E-5,3.7558620847949145E-4,0.9914983237,2.82488E-5,5.314960018664299E-4,0.9921885604,1.65196E-5,4.064431079499319E-4
0.89,0.9809191102,9.7469E-6,3.12200256245891E-4,0.9715073466,2.79715E-5,5.288808939638489E-4,0.9899264789,2.174564E-4,0.0014746402951228478,0.9892279464,2.72391E-5,5.219109119380433E-4,0.9965073621,1.49159E-5,3.8621108218175204E-4,0.9916544199,2.76077E-5,5.254302998495614E-4,0.9921139777,2.03631E-5,4.5125491687071954E-4
0.9,0.9801414108,9.7335E-6,3.1198557658968786E-4,0.9731313169,2.63466E-5,5.132893920587099E-4,0.9898787922,1.969286E-4,0.0014033125097425733,0.9890505087,3.01087E-5,5.487139509799254E-4,0.9965252578,1.55894E-5,3.948341423939931E-4,0.9917575812,3.01499E-5,5.490892459336643E-4,0.9919595987,2.19297E-5,4.68291575837106E-4
0.91,0.9792584306,8.8607E-6,2.976692795704656E-4,0.9761797667,2.60349E-5,5.102440592500808E-4,0.9897977495,1.891832E-4,0.0013754388390619192,0.9887415767,3.43284E-5,5.859044290667208E-4,0.9966741538,1.47395E-5,3.839205647005641E-4,0.9917528105,3.47935E-5,5.898601529176217E-4,0.9919101137,2.61165E-5,5.110430510240796E-4
0.92,0.9785353565,9.984E-6,3.15974682530104E-4,0.976515156,3.69151E-5,6.075779785344429E-4,0.9897474712,1.744077E-4,0.0013206350745001438,0.9884595931,3.93249E-5,6.270956864785469E-4,0.9966919148,1.73523E-5,4.1656091991448265E-4,0.9923737377,3.04004E-5,5.513655774529273E-4,0.9916666669,3.12404E-5,5.589311227691655E-4
0.93,0.9771469742,1.71562E-5,4.1420043457244225E-4,0.9760806918,6.65324E-5,8.156739544695539E-4,0.9896253622,1.707984E-4,0.0013068986188683497,0.9883573472,4.46156E-5,6.679490998571673E-4,0.9966570652,1.80731E-5,4.2512468759176996E-4,0.9925936621,2.92363E-5,5.407060199405958E-4,0.9918443829,3.85983E-5,6.212753012956495E-4
0.94,0.9751515114,3.22419E-5,5.678195135780383E-4,0.9797979712,6.80201E-5,8.247429902703023E-4,0.9895286113,1.667058E-4,0.0012911460025883982,0.9880134577,5.2978E-5,7.278598766246151E-4,0.9967003334,2.01496E-5,4.488830582679636E-4,0.992525245,3.24254E-5,5.694330513765424E-4,0.9915824842,4.1797E-5,6.465059937850537E-4
0.95,0.9726209724,6.02066E-5,7.759291204742867E-4,0.9802419484,4.85967E-5,6.971133336839857E-4,0.9888709766,1.580318E-4,0.0012571069962417677,0.9873387206,5.91305E-5,7.689635882146826E-4,0.9968548417,2.25262E-5,4.7461774092420945E-4,0.9931854904,3.80019E-5,6.16456811139272E-4,0.9912500077,5.35581E-5,7.318339975704872E-4
0.96,0.9713131315,1.251572E-4,0.0011187367876314784,0.9792929351,7.62395E-5,8.731523349336013E-4,0.9878787959,1.731426E-4,0.0013158366159975942,0.9857575804,8.16141E-5,9.034052246915555E-4,0.9970202053,2.83907E-5,5.328292409393463E-4,0.9935858667,4.1665E-5,6.454843142943134E-4,0.9906565726,7.07901E-5,8.413685280541458E-4
0.97,0.9718120778,1.810819E-4,0.001345666749236229,0.982550323,1.221165E-4,0.0011050633466005468,0.9860402608,2.017198E-4,0.0014202809581206107,0.9846979785,1.101779E-4,0.0010496566105160296,0.9965771776,3.86688E-5,6.218424237698808E-4,0.9942952955,4.31094E-5,6.565774897146566E-4,0.9902013326,1.013877E-4,0.0010069145941935692
0.98,0.97858585,2.087602E-4,0.001444853625804358,0.9828282833,1.598473E-4,0.0012643073202350764,0.9840404022,2.518397E-4,0.001586945808778611,0.9818181783,1.896321E-4,0.0013770697150108269,0.9969696951,4.84387E-5,6.959791663548558E-4,0.9945454508,6.8886E-5,8.299759032646671E-4,0.9901010048,1.669176E-4,0.0012919659438235978
0.99,0.9828000122,1.052121E-4,0.0010257294965048047,0.9800000072,1.77778E-4,0.0013333341666664062,0.9796000057,5.008486E-4,0.0022379647003471703,0.9764000028,4.960002E-4,0.0022271061941452185,0.9966000021,1.135757E-4,0.0010657190061174663,0.9942000037,1.074343E-4,0.0010365051857082047,0.9904000044,2.705454E-4,0.001644826434612479
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,0.86,0.1216161616,0.03487350879966052,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_total_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870762766,9.6236E-6,3.102192772862447E-4,0.7723755062,2.94375E-5,5.425633603552676E-4,0.8428861386,0.0020357215,0.004511897051130489,0.8437202662,1.859E-5,4.3116122274620196E-4,0.8596059304,1.55111E-5,3.93841338612391E-4,0.8520551854,7.12025E-5,8.438157381798469E-4,0.8410394853,0.0011402303,0.003376729630870674
0.02,0.8746976376,8.7453E-6,2.9572453398390877E-4,0.7744333208,2.79394E-5,5.28577335874326E-4,0.8467897457,0.0020765358,0.004556902237266013,0.8475698835,1.9233E-5,4.385544435985115E-4,0.8637308753,1.60013E-5,4.000162496699353E-4,0.8559895921,7.0636E-5,8.404522592033411E-4,0.8446103323,0.0012448907,0.003528300865855972
0.03,0.8785765165,8.6137E-6,2.934910560817825E-4,0.7759083986,2.92993E-5,5.412882780921826E-4,0.8504499465,0.002116377,0.004600409764357953,0.8514251059,1.99824E-5,4.4701677820860374E-4,0.8676134986,1.64908E-5,4.060886602701435E-4,0.859793638,7.11817E-5,8.436924795208264E-4,0.8480302662,0.0013316859,0.0036492271784584747
0.04,0.8823540485,8.6729E-6,2.9449787775126665E-4,0.7776533186,2.42662E-5,4.92607348706858E-4,0.8540384299,0.0021555656,0.004642806909618362,0.8551161081,1.99091E-5,4.461961452097048E-4,0.8713777614,1.67227E-5,4.089339800016624E-4,0.8635257554,7.16526E-5,8.464785880339798E-4,0.8515797216,0.001361038,0.0036892248508324887
0.05,0.8859993374,7.7347E-6,2.7811328627018163E-4,0.7782863855,2.7999E-5,5.291408130167244E-4,0.8575667191,0.0021949634,0.004685043649743298,0.8587375045,2.01136E-5,4.4848188369208406E-4,0.8750549471,1.65411E-5,4.067075116100021E-4,0.8670660174,7.20847E-5,8.490270902627313E-4,0.8553490889,0.0013320844,0.0036497731436350945
0.06,0.8896075112,7.4098E-6,2.722094781597437E-4,0.7791565835,2.89046E-5,5.376299842828709E-4,0.8610830873,0.0022269547,0.004719062089017265,0.8624617994,2.06901E-5,4.548637158534411E-4,0.8787173271,1.66879E-5,4.085082618503572E-4,0.870577035,7.08829E-5,8.419198299125636E-4,0.8592091894,0.0012656563,0.0035576063582133423
0.07,0.8930629623,7.152E-6,2.674322344071485E-4,0.7819294393,2.94023E-5,5.422388772487639E-4,0.8645535111,0.0022637087,0.0047578447851942375,0.8660668451,2.1174E-5,4.6015214875082353E-4,0.8822155625,1.65792E-5,4.071756377780969E-4,0.8739500368,6.9834E-5,8.356673979520799E-4,0.8630654937,0.0011985845,0.0034620579140158822
0.08,0.89645307,7.2307E-6,2.6889960951998425E-4,0.785392493,2.52394E-5,5.023882960420157E-4,0.8679692835,0.0022958008,0.004791451554591782,0.8696109194,2.20664E-5,4.6974886907793617E-4,0.8857090443,1.66919E-5,4.085572175350718E-4,0.8773421502,7.01633E-5,8.376353621952693E-4,0.8668617755,0.0011331948,0.003366295887173319
0.09,0.8998093688,7.1001E-6,2.6646012834943996E-4,0.7884930551,2.42431E-5,4.923728262201317E-4,0.8712507528,0.0023291147,0.004826090239521014,0.8730699593,2.25102E-5,4.744491542831539E-4,0.8891167122,1.67998E-5,4.098755908809404E-4,0.8805882859,6.89026E-5,8.300759001440771E-4,0.870597775,0.0010634761,0.0032610981279317555
0.1,0.9030699426,6.7216E-6,2.5926048676958084E-4,0.7900139511,2.26754E-5,4.7618693808209396E-4,0.8744932848,0.0023589868,0.004856940189049069,0.8765986401,2.18717E-5,4.67671893532207E-4,0.8924088627,1.69968E-5,4.122717550354378E-4,0.8837240565,6.75633E-5,8.219689775167916E-4,0.8743284506,9.818135E-4,0.00313339033636092
0.11,0.906402365,6.1164E-6,2.4731356614629936E-4,0.791285944,1.98975E-5,4.4606613859381883E-4,0.8776486135,0.0023991186,0.004898079827850911,0.8800449812,2.11358E-5,4.5973688127014565E-4,0.895572412,1.66283E-5,4.07778125945961E-4,0.8867922014,6.71315E-5,8.193381475312864E-4,0.8781081301,8.982883E-4,0.0029971458089322247
0.12,0.9096102083,5.2726E-6,2.2962142757155743E-4,0.7928195536,1.89608E-5,4.354400073488884E-4,0.8806957448,0.0024246793,0.004924103268616531,0.8833707947,2.07998E-5,4.5606797738933613E-4,0.8985665882,1.62635E-5,4.032802995436301E-4,0.8897359723,6.60036E-5,8.124259966298469E-4,0.8818651307,8.203195E-4,0.0028641220295231836
0.13,0.912566992,4.6946E-6,2.1667025638051938E-4,0.7942434371,1.70516E-5,4.129358303659299E-4,0.8836930442,0.0024445084,0.004944197002547532,0.8866498274,2.17205E-5,4.660525721418132E-4,0.9015609467,1.62903E-5,4.036124378658319E-4,0.8926563227,6.406E-5,8.003749121505496E-4,0.8854497892,7.422863E-4,0.002724493163874705
0.14,0.9154691494,4.1679E-6,2.0415435337018902E-4,0.7959474206,1.62254E-5,4.0280764640210093E-4,0.8865954715,0.0024608496,0.0049606951125825095,0.8899288064,2.14572E-5,4.6321917058774674E-4,0.9042935359,1.62848E-5,4.0354429744453085E-4,0.8954390293,6.28099E-5,7.925269711498783E-4,0.8888344282,6.70098E-4,0.0025886251177024457
0.15,0.9182158971,3.8135E-6,1.9528184759470092E-4,0.7970449805,1.71362E-5,4.139589351614481E-4,0.8893554306,0.0024663418,0.0049662277434688795,0.8930501395,2.11217E-5,4.5958350710181064E-4,0.9070763665,1.65523E-5,4.068451793987487E-4,0.8982085121,6.12195E-5,7.824289105088078E-4,0.892196877,6.070753E-4,0.0024638898108478796
0.16,0.920982154,3.2562E-6,1.8044943890187077E-4,0.7977011502,1.52994E-5,3.9114447458707635E-4,0.892155872,0.0024711362,0.004971052403666652,0.896235866,2.0539E-5,4.5319973521616274E-4,0.9097551644,1.6295E-5,4.036706578387882E-4,0.9007887161,5.90622E-5,7.685193556443455E-4,0.8954219198,5.495506E-4,0.002344249560093805
0.17,0.923552109,3.3299E-6,1.824801359052541E-4,0.7986949086,1.27343E-5,3.5685150973479153E-4,0.8947824836,0.0024833265,0.004983298606344998,0.8993824482,2.03978E-5,4.516392365594469E-4,0.9124125206,1.61142E-5,4.01424961854641E-4,0.9033128422,5.73054E-5,7.570033025027038E-4,0.8985738587,4.965695E-4,0.002228383943578844
0.18,0.9260855854,3.0418E-6,1.7440756864310676E-4,0.7997128129,1.06872E-5,3.26912832418674E-4,0.8974296391,0.0024745782,0.004974513242519312,0.902431553,2.03777E-5,4.514166589748322E-4,0.9149224603,1.60879E-5,4.010972450665798E-4,0.905716064,5.61896E-5,7.495972251816305E-4,0.9016255039,4.488996E-4,0.0021187250883491233
0.19,0.9284407407,3.4479E-6,1.856852175053254E-4,0.8007558882,1.29035E-5,3.592144206459423E-4,0.9000125951,0.0024563518,0.004956159601949881,0.90547243,2.02947E-5,4.504963928823404E-4,0.9173417968,1.55911E-5,3.9485566983392807E-4,0.9080298471,5.46635E-5,7.393476854633414E-4,0.9045731139,4.061541E-4,0.0020153265244123595
0.2,0.9307162476,3.2418E-6,1.800499930574839E-4,0.8014423072,1.03286E-5,3.213813933630882E-4,0.9024421126,0.002441869,0.004941527091901855,0.9084370118,1.97023E-5,4.4387272950700634E-4,0.9197252733,1.5581E-5,3.9472775428135275E-4,0.9103257477,5.42929E-5,7.368371597578396E-4,0.9074882239,3.64774E-4,0.001909905756837232
0.21,0.9329064018,3.1857E-6,1.784852935118185E-4,0.8020965815,1.00906E-5,3.1765704777322347E-4,0.9047704691,0.0024255661,0.004925003654820979,0.9113284975,1.89334E-5,4.3512526931907785E-4,0.9220230514,1.6324E-5,4.040297018784634E-4,0.9125467032,5.33283E-5,7.302622816495455E-4,0.9102364868,3.307038E-4,0.0018185263264522732
0.22,0.9349743384,2.7228E-6,1.6500909065866645E-4,0.802777493,1.07231E-5,3.2746144811259843E-4,0.9070001006,0.0024101799,0.004909358308373917,0.9142356831,1.81205E-5,4.256818060476628E-4,0.9242266309,1.56088E-5,3.9507973878699475E-4,0.9146432525,5.21652E-5,7.222548026839281E-4,0.9129676962,2.958502E-4,0.0017200296509072162
0.23,0.9370642209,2.361E-6,1.5365545873804808E-4,0.8042609572,9.4162E-6,3.0685827347490567E-4,0.9091997951,0.0023869015,0.004885592594558003,0.9169989824,1.75818E-5,4.193065704231213E-4,0.9263873619,1.50889E-5,3.88444333206188E-4,0.9166737992,5.04524E-5,7.102985287891282E-4,0.9156146801,2.680856E-4,0.0016373319761123582
0.24,0.9390280932,2.0924E-6,1.4465130486794787E-4,0.8058562219,1.52313E-5,3.902729813861062E-4,0.9113912427,0.0023659116,0.004864063733135083,0.9197738087,1.75188E-5,4.1855465592918685E-4,0.9285281962,1.39564E-5,3.7358265484361023E-4,0.9186500752,4.9863E-5,7.061373804012927E-4,0.91815947,2.401535E-4,0.0015496886784125384
0.25,0.9409304053,2.1201E-6,1.456056317592146E-4,0.80792256,1.57288E-5,3.965955118253357E-4,0.9135489255,0.0023410391,0.004838428567210639,0.9223861849,1.69625E-5,4.1185555720422176E-4,0.9304981714,1.39223E-5,3.7312598408580447E-4,0.9205274689,4.7947E-5,6.924377228314472E-4,0.9205766582,2.171485E-4,0.0014735959419053786
0.26,0.9426816565,2.2306E-6,1.493519333654573E-4,0.8100774407,1.38262E-5,3.718359853483791E-4,0.9155362254,0.0023181258,0.004814691890453636,0.924971891,1.62118E-5,4.0263879594495115E-4,0.9325204229,1.37022E-5,3.7016482815091983E-4,0.9223676664,4.6856E-5,6.84514426436726E-4,0.9229786777,1.996723E-4,0.001413054492933659
0.27,0.944330101,2.7251E-6,1.6507876907706818E-4,0.8125483871,2.00461E-5,4.4772871250345337E-4,0.917491408,0.002291966,0.004787448172043223,0.9275752783,1.54397E-5,3.9293383666973755E-4,0.934460218,1.30918E-5,3.618259249970903E-4,0.9241688299,4.58593E-5,6.771949497744353E-4,0.9252645224,1.835418E-4,0.0013547759962443976
0.28,0.9458258003,2.9627E-6,1.7212495461146825E-4,0.8155129135,2.42337E-5,4.922773608444735E-4,0.91936553,0.0022644535,0.004758627428156149,0.9299356824,1.45296E-5,3.811771241824462E-4,0.9362749386,1.29596E-5,3.599944444015768E-4,0.9258759379,4.40854E-5,6.639683727407504E-4,0.9274479455,1.655464E-4,0.001286648359109823
0.29,0.9471542263,2.9865E-6,1.7281492991058384E-4,0.8189386427,2.54622E-5,5.04600832341763E-4,0.9212515229,0.0022367701,0.004729450390901674,0.9323493618,1.43054E-5,3.7822480087905397E-4,0.9381116658,1.28945E-5,3.590891254271006E-4,0.927514652,4.28352E-5,6.54486057911091E-4,0.9295146477,1.50227E-4,0.0012256712446655506
0.3,0.9485400295,3.1096E-6,1.7634057956125696E-4,0.8225050449,2.73394E-5,5.228709209738097E-4,0.9230758065,0.0021984009,0.004688710803621823,0.9347062111,1.3958E-5,3.7360406850033093E-4,0.9398015237,1.27829E-5,3.575318167660048E-4,0.9290592068,4.19233E-5,6.474820460831328E-4,0.9314610904,1.346882E-4,0.0011605524546525246
0.31,0.9497394824,2.8804E-6,1.697174121886143E-4,0.8261205971,2.43643E-5,4.936020664462417E-4,0.924915812,0.0021643873,0.004652297604410105,0.9368930608,1.37543E-5,3.7086790101058893E-4,0.941472128,1.24214E-5,3.5244006582680124E-4,0.9305301493,4.18782E-5,6.471336801619894E-4,0.9334482372,1.198711E-4,0.001094856611616334
0.32,0.9509650213,2.3471E-6,1.5320248039767502E-4,0.8295047879,1.86755E-5,4.321515937723706E-4,0.9267089921,0.0021274969,0.004612479701852356,0.9390292042,1.29896E-5,3.6041087663942666E-4,0.9429735667,1.22118E-5,3.494538596152574E-4,0.9320281678,4.0955E-5,6.399609363078343E-4,0.9353053224,1.062376E-4,0.001030716255814373
0.33,0.9522012597,1.7588E-6,1.3261975720080322E-4,0.8325328112,1.74855E-5,4.181566692042589E-4,0.9284500939,0.0020822593,0.004563177949631156,0.9409746981,1.2082E-5,3.475917145157519E-4,0.9445067954,1.14341E-5,3.3814346067904375E-4,0.9334008908,4.0544E-5,6.367417058745249E-4,0.9371813494,9.47302E-5,9.732944056142519E-4
0.34,0.9534015203,1.1919E-6,1.0917417276993675E-4,0.8348358691,1.48025E-5,3.847401720642127E-4,0.9301926708,0.0020349712,0.00451106550606395,0.9428936732,1.10415E-5,3.322875260975049E-4,0.9460204566,1.11626E-5,3.341047739856466E-4,0.9347847295,4.04561E-5,6.360510985762072E-4,0.9389272094,8.62301E-5,9.28601636871269E-4
0.35,0.9545368862,1.084E-6,1.0411532067856296E-4,0.8364328027,1.5225E-5,3.901922603025334E-4,0.9318874496,0.0019844844,0.004454755212130067,0.9447313124,1.03637E-5,3.2192701036104444E-4,0.9473867923,1.04985E-5,3.2401388859121456E-4,0.9361369371,4.00651E-5,6.329699834905285E-4,0.9406062067,7.81609E-5,8.840865342261469E-4
0.36,0.9557279527,9.332E-7,9.660227740586658E-5,0.8383171856,1.50099E-5,3.874261219897285E-4,0.9334747934,0.0019315152,0.004394900681471653,0.9464675581,1.01313E-5,3.1829703108888715E-4,0.9488225144,9.8216E-6,3.133943203059047E-4,0.9373555738,3.95777E-5,6.291080988192728E-4,0.9423181653,7.23015E-5,8.503028872113748E-4
0.37,0.9568215817,8.34E-7,9.132360045464699E-5,0.8404809415,1.38338E-5,3.7193816690412403E-4,0.9349937707,0.0018933807,0.004351299461080563,0.9481223524,1.00923E-5,3.1768380506409197E-4,0.9500909549,9.6199E-6,3.101596363165265E-4,0.9386107671,3.93606E-5,6.273802674614496E-4,0.9439882857,6.47597E-5,8.047341175817017E-4
0.38,0.9578047878,8.55E-7,9.246621004453465E-5,0.8417141378,1.22449E-5,3.4992713527247355E-4,0.9365172809,0.001854683,0.004306603069705867,0.9497518682,1.04491E-5,3.2325067672009595E-4,0.9513609326,9.1131E-6,3.018791148787872E-4,0.9397493333,4.0952E-5,6.399374969479441E-4,0.9454753762,5.99915E-5,7.745418000340589E-4
0.39,0.9588469994,9.042E-7,9.508943158942533E-5,0.8434049606,1.51443E-5,3.8915678074524155E-4,0.9380594516,0.0018079768,0.00425203104410116,0.9512315011,1.01946E-5,3.1928983698201234E-4,0.9525672394,8.6323E-6,2.9380776027872375E-4,0.9408930618,4.1142E-5,6.414202990239707E-4,0.9469128805,5.4935E-5,7.411814892453805E-4
0.4,0.9599489796,9.198E-7,9.590620417887468E-5,0.844688642,1.49305E-5,3.864000517598309E-4,0.9395983762,0.001763646,0.00419957855028335,0.9526242751,1.0103E-5,3.1785216689524077E-4,0.9537977505,7.9915E-6,2.8269241234953583E-4,0.9419636303,4.0652E-5,6.37589209444451E-4,0.9483176345,5.14956E-5,7.176043478129157E-4
0.41,0.9607941985,7.788E-7,8.824964589164083E-5,0.8465478241,1.40292E-5,3.745557368403266E-4,0.9410762286,0.0017168783,0.004143523017916034,0.9539377439,1.03433E-5,3.2161001228195617E-4,0.9549753863,7.511E-6,2.740620367726986E-4,0.9429306918,4.08062E-5,6.38797307445797E-4,0.9496514565,4.87944E-5,6.985298848295611E-4
0.42,0.9616511053,6.355E-7,7.971825386948713E-5,0.8479902506,1.23726E-5,3.517470682180592E-4,0.9425483835,0.0016582234,0.004072128927232044,0.9552578163,1.01567E-5,3.186957797022107E-4,0.9560847235,7.4002E-6,2.7203308622298137E-4,0.9439261073,4.07587E-5,6.384254067626069E-4,0.9510272014,4.55167E-5,6.746606554409409E-4
0.43,0.9623781317,5.667E-7,7.527947927556354E-5,0.8494629502,1.32094E-5,3.6344738271172075E-4,0.9439025056,0.0016173312,0.004021605649488771,0.9565904725,1.0086E-5,3.1758463438900816E-4,0.9571908551,7.3172E-6,2.705032347311211E-4,0.9448884583,4.18843E-5,6.471808093570143E-4,0.9522776043,4.17203E-5,6.459125327782393E-4
0.44,0.9630796176,6.974E-7,8.351047838445185E-5,0.8507569313,1.12131E-5,3.348596721016133E-4,0.9453518385,0.0015617142,0.003951852983095398,0.957769832,1.00478E-5,3.169826493674378E-4,0.9582884794,7.2447E-6,2.691598038340792E-4,0.9457975882,4.39249E-5,6.627586287631418E-4,0.9535562074,3.77203E-5,6.141685436425411E-4
0.45,0.9638504338,9.091E-7,9.534673565466203E-5,0.8524332821,1.04508E-5,3.232769710325807E-4,0.9467946333,0.0015166494,0.0038944183134327006,0.9588939613,1.02937E-5,3.2083796533452833E-4,0.9593777645,7.7234E-6,2.7791005739267517E-4,0.9467061514,4.66452E-5,6.829729130792817E-4,0.9547152841,3.4236E-5,5.85115373238475E-4
0.46,0.9645581412,9.879E-7,9.939315871829408E-5,0.8536773205,1.00047E-5,3.163020708120641E-4,0.9482223839,0.0014578675,0.0038182031114124874,0.9599563932,9.8984E-6,3.146172277546161E-4,0.9604665691,7.5775E-6,2.752725921700161E-4,0.9474680221,4.87612E-5,6.982922024482302E-4,0.9557906967,3.36637E-5,5.802042743723973E-4
0.47,0.9652591795,9.116E-7,9.547774609824008E-5,0.8550059259,1.0012E-5,3.1641744578957717E-4,0.9495956749,0.0014124895,0.003758310125575057,0.9610470945,9.165E-6,3.0273751006441207E-4,0.9615180677,8.0428E-6,2.8359830747026684E-4,0.9482523715,5.0647E-5,7.11667056986622E-4,0.956835013,3.23095E-5,5.684144614627604E-4
0.48,0.9659215099,7.396E-7,8.6E-5,0.8558641553,1.38295E-5,3.7188035710427085E-4,0.9508920771,0.0013476306,0.0036710088531628467,0.9620332044,9.3135E-6,3.051802745919205E-4,0.9624935836,7.7905E-6,2.7911467177488177E-4,0.9489418888,5.30859E-5,7.286007136971525E-4,0.9579154706,3.1131E-5,5.579516108050948E-4
0.49,0.9664968431,8.103E-7,9.00166651237425E-5,0.8566569209,1.81998E-5,4.266122361114365E-4,0.9522025573,0.0012897046,0.003591245744863473,0.9630537128,9.5393E-6,3.088575723533422E-4,0.9634107995,7.7863E-6,2.7903942373793707E-4,0.9496829289,5.52956E-5,7.436101128951919E-4,0.958870247,2.95215E-5,5.433369120536539E-4
0.5,0.9671444267,8.157E-7,9.031611151948472E-5,0.8582574606,1.55942E-5,3.948949227326176E-4,0.9535463095,0.0012291498,0.003505923273547212,0.9639921504,9.3538E-6,3.0583982736066275E-4,0.9643469411,7.6666E-6,2.7688625823612124E-4,0.9503673476,5.56971E-5,7.463048974782358E-4,0.9598383069,2.79285E-5,5.284742188602959E-4
0.51,0.9677350587,8.124E-7,9.013323471394999E-5,0.8600032091,2.20882E-5,4.6998085067372693E-4,0.9548181933,0.0011746373,0.003427298207042976,0.9648838723,9.7684E-6,3.1254439684627204E-4,0.9652987373,7.6218E-6,2.7607607647168564E-4,0.9510475719,5.71653E-5,7.560773769925932E-4,0.9607736665,2.62467E-5,5.123153325833612E-4
0.52,0.9683565032,5.886E-7,7.672027111526653E-5,0.8621913254,2.03248E-5,4.5083034503014545E-4,0.9561112005,0.0011126922,0.003335704123569715,0.9658560914,9.4385E-6,3.0722141852416475E-4,0.9662027776,7.5334E-6,2.7447039913258405E-4,0.9517269033,5.80253E-5,7.61743395114129E-4,0.9616287798,2.53552E-5,5.035394721369914E-4
0.53,0.9689028025,7.529E-7,8.676981041814025E-5,0.8642952502,2.74071E-5,5.235179080031551E-4,0.9572996002,0.0010533466,0.0032455301570005475,0.9667368066,9.7248E-6,3.118461158969276E-4,0.9670040101,7.5505E-6,2.74781731561616E-4,0.952284568,6.00785E-5,7.751032189328076E-4,0.9624732786,2.44165E-5,4.941305495514318E-4
0.54,0.9695034188,9.02E-7,9.497368056467013E-5,0.8660238862,3.05151E-5,5.524047429195372E-4,0.9584061557,0.0010066304,0.0031727439228528987,0.9675870407,9.6992E-6,3.1143538655714766E-4,0.9677559817,7.8817E-6,2.8074365531566335E-4,0.9528139895,6.12301E-5,7.824966453602214E-4,0.9632508612,2.3457E-5,4.843242715371593E-4
0.55,0.9700314009,8.425E-7,9.178779875342909E-5,0.8678527892,2.99331E-5,5.471115060022043E-4,0.9595429981,9.529909E-4,0.0030870550691557154,0.9685452682,9.8511E-6,3.1386462049743676E-4,0.9685871309,7.864E-6,2.8042824394129776E-4,0.9534275287,6.37052E-5,7.981553733453155E-4,0.9640136063,2.31262E-5,4.808970783858018E-4
0.56,0.9705387062,8.856E-7,9.410632284814874E-5,0.868569386,2.98949E-5,5.467622883849983E-4,0.9606921154,8.83256E-4,0.0029719623147005077,0.9693721008,9.8027E-6,3.130926380482301E-4,0.9694131285,7.7295E-6,2.780197834687309E-4,0.9539261496,6.7653E-5,8.225144375632563E-4,0.9646682149,2.22372E-5,4.7156335735508545E-4
0.57,0.9709620261,1.0585E-6,1.0288342918079664E-4,0.869861275,2.48112E-5,4.981084219324143E-4,0.9618254799,8.318899E-4,0.0028842501625205813,0.9701935029,9.6559E-6,3.1073944068946255E-4,0.9702227104,7.2345E-6,2.689702585788994E-4,0.954289887,7.14276E-5,8.451485076600443E-4,0.9654125583,2.17813E-5,4.6670440323613835E-4
0.58,0.9713418072,1.4741E-6,1.2141251994749142E-4,0.871070832,1.96079E-5,4.4280808484037414E-4,0.9628873122,7.778625E-4,0.002789018644613191,0.9710334498,9.6356E-6,3.104126286090822E-4,0.9710409248,6.8861E-6,2.6241379536906973E-4,0.9547150058,7.41732E-5,8.612386428859309E-4,0.9660138291,2.16137E-5,4.649053667145605E-4
0.59,0.9718150473,1.9486E-6,1.3959226339593466E-4,0.8724679291,1.29477E-5,3.598291261140487E-4,0.9640091926,7.225381E-4,0.0026880068824316652,0.9719031221,9.9777E-6,3.158749752671142E-4,0.9717595267,5.9944E-6,2.44834638072312E-4,0.9551522118,7.87199E-5,8.872423569690527E-4,0.9666207159,2.09466E-5,4.576745568632803E-4
0.6,0.9722390091,2.1318E-6,1.4600684915441466E-4,0.8732339084,1.19886E-5,3.4624557758908633E-4,0.9651040012,6.725321E-4,0.0025933223864379067,0.972723704,1.11476E-5,3.338802180423392E-4,0.9724666411,6.2511E-6,2.5002199903208515E-4,0.9555102056,8.27733E-5,9.097983293016096E-4,0.9672723722,2.13357E-5,4.619058345593829E-4
0.61,0.9726906842,2.4321E-6,1.559519156663361E-4,0.8744214058,1.54802E-5,3.9344885309274956E-4,0.9661038452,6.308139E-4,0.0025116008838985543,0.9734232247,1.09334E-5,3.306569218994213E-4,0.9731394678,6.3602E-6,2.521943694851255E-4,0.9557758111,8.84839E-5,9.406588116846618E-4,0.9679090357,2.14019E-5,4.626218758338174E-4
0.62,0.9730468911,2.8555E-6,1.6898224758831918E-4,0.8756455243,1.69546E-5,4.1175963862428284E-4,0.9670419329,5.854888E-4,0.0024196875831396084,0.9741768253,1.14612E-5,3.385439410180014E-4,0.9737244368,6.3411E-6,2.51815408583351E-4,0.9561681455,9.53425E-5,9.764348416561138E-4,0.9684920472,2.17745E-5,4.666315462975044E-4
0.63,0.973457796,2.9112E-6,1.706223900899293E-4,0.8768986106,1.51507E-5,3.8923900112912635E-4,0.9681014001,5.370771E-4,0.002317492394809528,0.9748515111,1.18724E-5,3.4456349197208925E-4,0.9743169338,6.924E-6,2.6313494636782855E-4,0.9564573598,1.014652E-4,0.0010072993596741736,0.9691175228,2.19933E-5,4.68970148303706E-4
0.64,0.9737955105,2.818E-6,1.6786899654194635E-4,0.8781774521,1.72661E-5,4.155249691655124E-4,0.9690451241,4.871603E-4,0.002207170813507645,0.9756093282,1.21E-5,3.478505426185217E-4,0.9749444115,7.4951E-6,2.73771802784728E-4,0.9567538691,1.068294E-4,0.0010335830880969367,0.9697056895,2.2235E-5,4.715400301140933E-4
0.65,0.9741376996,2.8987E-6,1.7025569006644096E-4,0.8793900013,1.58686E-5,3.98354113823367E-4,0.9699753302,4.421262E-4,0.0021026797188349916,0.9762839222,1.28017E-5,3.5779463383343245E-4,0.9756402797,7.5135E-6,2.7410764308935276E-4,0.9570284814,1.123834E-4,0.0010601103716123147,0.9702534205,2.34238E-5,4.8398140460145783E-4
0.66,0.9745013833,3.3096E-6,1.8192306066026925E-4,0.8808402598,1.72035E-5,4.147710211671013E-4,0.9709695315,4.030777E-4,0.002007679506295763,0.9769321316,1.31714E-5,3.6292423451734384E-4,0.9762488472,7.2512E-6,2.6928052287530934E-4,0.957389195,1.154751E-4,0.0010745934114817566,0.9706440455,2.43852E-5,4.938137300642824E-4
0.67,0.9747882962,3.5932E-6,1.8955737917580523E-4,0.8818744004,2.20819E-5,4.699138218865242E-4,0.9718529975,3.775623E-4,0.0019430962405398247,0.9776213127,1.33049E-5,3.6475882443060925E-4,0.9768625128,7.5806E-6,2.7532889423378726E-4,0.9576688886,1.196955E-4,0.0010940543862166998,0.9710109389,2.40645E-5,4.905558072227868E-4
0.68,0.9751017839,3.7318E-6,1.9317867377120074E-4,0.8844493389,3.1691E-5,5.629475996929022E-4,0.972850135,3.409085E-4,0.001846370764499915,0.9783541805,1.30792E-5,3.616517662061116E-4,0.9773804247,7.5349E-6,2.744977231235261E-4,0.9578856987,1.252057E-4,0.001118953528972495,0.9714446884,2.51465E-5,5.014628600405019E-4
0.69,0.9753898752,3.6491E-6,1.9102617621676878E-4,0.8862531602,3.53654E-5,5.946881535729461E-4,0.973691141,3.064606E-4,0.0017506016108755297,0.9789772111,1.27873E-5,3.5759334445708017E-4,0.9778531671,7.3007E-6,2.7019807549277623E-4,0.9581139237,1.298799E-4,0.0011396486300610377,0.9718126595,2.45768E-5,4.957499369641916E-4
0.7,0.9758398724,3.9708E-6,1.9926866286498738E-4,0.8892203152,4.01494E-5,6.336355419324266E-4,0.9745682847,2.710446E-4,0.0016463432205952682,0.97962062,1.29956E-5,3.604941053609615E-4,0.9784222919,7.2709E-6,2.696460643139447E-4,0.9583307153,1.320207E-4,0.0011490026109630908,0.9721899527,2.60114E-5,5.100137253055059E-4
0.71,0.9762895763,4.3116E-6,2.0764392598869827E-4,0.8918267965,4.0529E-5,6.366239078137107E-4,0.9753883588,2.473034E-4,0.0015725883123055443,0.9802895802,1.28377E-5,3.582973625356458E-4,0.9790636003,7.3858E-6,2.717682836535566E-4,0.9586332899,1.326681E-4,0.001151816391618039,0.9725899827,2.67748E-5,5.174437167460824E-4
0.72,0.9767816097,4.8576E-6,2.2039963702329458E-4,0.8940846622,3.52245E-5,5.935023167604319E-4,0.9761984837,2.196629E-4,0.0014821028979122874,0.9808971095,1.22196E-5,3.4956544451647395E-4,0.9796832079,7.803E-6,2.793385043276347E-4,0.9590047657,1.368087E-4,0.0011696525125010418,0.9729128122,2.7846E-5,5.276930926210803E-4
0.73,0.9771424401,4.928E-6,2.2199099080818572E-4,0.897616291,5.29528E-5,7.276867457910719E-4,0.9769912821,2.029889E-4,0.0014247417309814435,0.9815523237,1.20909E-5,3.477197147128704E-4,0.9802034837,8.0741E-6,2.8414960848116615E-4,0.9594040674,1.341539E-4,0.0011582482462753829,0.9731976748,2.93463E-5,5.417222535580387E-4
0.74,0.9774796289,5.0319E-6,2.2431896932716147E-4,0.9009658933,5.67189E-5,7.531195124281404E-4,0.9777844882,1.837421E-4,0.0013555150312704023,0.9821098697,1.22745E-5,3.5034982517478155E-4,0.9806278336,8.1305E-6,2.8514031633565957E-4,0.9598249322,1.303168E-4,0.0011415638396515544,0.9734681553,3.09041E-5,5.559145617808549E-4
0.75,0.9778461564,4.5771E-6,2.1394158081121118E-4,0.9045839787,5.14895E-5,7.175618440246109E-4,0.9785494494,1.652269E-4,0.0012854061614913784,0.9826875985,1.22457E-5,3.4993856603695455E-4,0.9810549456,8.9959E-6,2.999316588824861E-4,0.9603202534,1.291212E-4,0.0011363150971451536,0.9737770814,3.32905E-5,5.769792023981454E-4
0.76,0.9781523806,4.4777E-6,2.1160576551691593E-4,0.9073904514,5.12772E-5,7.160810010047745E-4,0.979329626,1.484174E-4,0.0012182668016489655,0.9832145226,1.21477E-5,3.485355075168095E-4,0.9816710305,8.9511E-6,2.991838899406183E-4,0.960585351,1.271385E-4,0.0011275570938981316,0.974139955,3.38776E-5,5.8204467182511E-4
0.77,0.9784504986,5.1535E-6,2.2701321547434193E-4,0.9095221877,5.18857E-5,7.203172911988161E-4,0.980081895,1.356893E-4,0.0011648575020147315,0.9837098908,1.23494E-5,3.514171310565266E-4,0.9821945208,9.7965E-6,3.1299361015841844E-4,0.9610409582,1.244407E-4,0.0011155299189174622,0.9744129658,3.43907E-5,5.86435844743481E-4
0.78,0.9789190173,5.8782E-6,2.4244999484429773E-4,0.9116660655,5.38867E-5,7.34075609184776E-4,0.9807313591,1.232656E-4,0.0011102504222021265,0.9841990703,1.21449E-5,3.484953371280597E-4,0.9826293284,1.0526E-5,3.244379755823908E-4,0.9614520186,1.226019E-4,0.0011072574226438944,0.9746343219,3.34562E-5,5.784133470105959E-4
0.79,0.9793796694,6.3401E-6,2.517955519861302E-4,0.9153961003,4.90375E-5,7.002678059142802E-4,0.9814872903,1.137377E-4,0.0010664787855367776,0.9847272068,1.16249E-5,3.409530759503425E-4,0.9831539625,1.13795E-5,3.373351449226718E-4,0.9618946207,1.228726E-4,0.0011084791382791107,0.9750037372,3.48265E-5,5.90139813942425E-4
0.8,0.9798783344,6.5497E-6,2.559238167892938E-4,0.9187990606,4.34515E-5,6.591775178205033E-4,0.9821428555,1.086866E-4,0.0010425286566804772,0.9853178954,1.11588E-5,3.340479007567627E-4,0.983551805,1.24564E-5,3.52936254867646E-4,0.962492153,1.218047E-4,0.001103651666061353,0.9752276325,3.74469E-5,6.119387224224334E-4
0.81,0.9802602226,6.7704E-6,2.6019992313603785E-4,0.920611316,5.02661E-5,7.089858954873504E-4,0.9828170204,9.62357E-5,9.809979612618977E-4,0.9858446962,1.10669E-5,3.326695056659086E-4,0.9840396535,1.2472E-5,3.531571887984159E-4,0.9629904997,1.229374E-4,0.00110877139212734,0.9754399025,3.86977E-5,6.220747543503112E-4
0.82,0.9806059355,7.0693E-6,2.6588155257557827E-4,0.922711432,5.00845E-5,7.077040341837822E-4,0.9834960777,8.30204E-5,9.111553105810228E-4,0.9864428949,1.13497E-5,3.368931581377099E-4,0.984376635,1.29283E-5,3.59559452663951E-4,0.9634350491,1.24305E-4,0.001114921521901878,0.9757672179,4.12533E-5,6.42287318884625E-4
0.83,0.980877189,6.8732E-6,2.621678851423263E-4,0.9248384178,3.87836E-5,6.227648031159115E-4,0.9842151439,7.78002E-5,8.820442165787381E-4,0.986925205,1.19186E-5,3.45233254481662E-4,0.9847506881,1.36693E-5,3.697201644487355E-4,0.9636842108,1.289194E-4,0.0011354267920037821,0.9759879947,4.36008E-5,6.603090185663073E-4
0.84,0.9811181891,6.538E-6,2.5569513096654773E-4,0.9272682667,3.47456E-5,5.894539846332367E-4,0.985046593,6.42792E-5,8.017431009993164E-4,0.987479161,1.16787E-5,3.4174113009703705E-4,0.9851839125,1.56333E-5,3.953896812007112E-4,0.9640755254,1.341873E-4,0.0011583924205553142,0.9763266331,4.68852E-5,6.847276830974486E-4
0.85,0.9813239187,7.0404E-6,2.653375209049787E-4,0.9293040276,2.44895E-5,4.948686694467533E-4,0.9855834633,5.14597E-5,7.173541663641468E-4,0.9880690759,1.18161E-5,3.437455454256826E-4,0.9854474109,1.82314E-5,4.26982435235924E-4,0.9644688666,1.372655E-4,0.0011716036019063785,0.9765672451,4.8103E-5,6.935632631562892E-4
0.86,0.9815078491,7.9883E-6,2.826358080640172E-4,0.9302690566,3.59029E-5,5.991902869706751E-4,0.9863116586,3.88163E-5,6.230272867218578E-4,0.9886210763,1.12193E-5,3.349522354008105E-4,0.9857791466,1.9434E-5,4.408401070683111E-4,0.9648206306,1.41919E-4,0.0011912976118502044,0.9767376703,5.17419E-5,7.193184274019399E-4
0.87,0.9821122462,6.9202E-6,2.630627301614579E-4,0.9317441165,4.39038E-5,6.625994265014119E-4,0.9867712748,3.4756E-5,5.895421952668019E-4,0.9892939019,1.05924E-5,3.2545967492148703E-4,0.9859203368,2.00137E-5,4.4736673993492186E-4,0.9653108001,1.459167E-4,0.0012079598503261606,0.9770609552,5.32744E-5,7.29893142864077E-4
0.88,0.9827338195,6.697E-6,2.5878562556679995E-4,0.9340091527,4.12964E-5,6.42622750920009E-4,0.9871484667,2.9401E-5,5.422268897795461E-4,0.9898822808,1.06414E-5,3.262115877770132E-4,0.9863898027,2.07538E-5,4.5556338746655225E-4,0.9656442082,1.511059E-4,0.0012292513982094955,0.977436232,5.72445E-5,7.566009516250954E-4
0.89,0.9835164034,6.6486E-6,2.57848792900025E-4,0.9354493558,4.2424E-5,6.513370863078503E-4,0.9875748914,2.66829E-5,5.165549341551197E-4,0.9903352356,1.11039E-5,3.332251491109277E-4,0.9867047071,2.05609E-5,4.534412861661364E-4,0.9659058487,1.589456E-4,0.0012607362928067074,0.9775392312,6.37992E-5,7.987440140620773E-4
0.9,0.984340654,7.0619E-6,2.657423564281765E-4,0.9386970043,5.11306E-5,7.150566411131359E-4,0.9880612242,2.39513E-5,4.894006538614349E-4,0.9909105235,9.3996E-6,3.0658767098498923E-4,0.9870408171,2.22983E-5,4.7221075803077593E-4,0.966145997,1.714995E-4,0.0013095781763606173,0.9776766062,7.4087E-5,8.60738055391999E-4
0.91,0.9852833331,6.2233E-6,2.4946542846655123E-4,0.9417611063,3.50999E-5,5.924516857938713E-4,0.9884829998,2.6877E-5,5.184303231872148E-4,0.9914385462,8.6358E-6,2.938673169986754E-4,0.9873583239,2.2857E-5,4.7808994969566137E-4,0.9665998256,1.927854E-4,0.0013884718218242673,0.9776721871,7.92949E-5,8.904768385533674E-4
0.92,0.9858921486,7.4737E-6,2.733806869550225E-4,0.9445097983,3.33632E-5,5.776088641979104E-4,0.9889705825,2.49394E-5,4.993936323182346E-4,0.9920392054,9.2094E-6,3.0346993261277136E-4,0.987578423,2.54963E-5,5.04938610129984E-4,0.9667156786,2.04241E-4,0.001429129105434495,0.9779705828,8.80092E-5,9.381321868478877E-4
0.93,0.986367718,7.7369E-6,2.7815283568570715E-4,0.9474215209,3.16856E-5,5.628996358144141E-4,0.9890022433,2.60172E-5,5.100705833509711E-4,0.9926793736,8.5172E-6,2.918424232355536E-4,0.9880829597,2.7895E-5,5.281571735761998E-4,0.9669282508,2.250201E-4,0.0015000669985037335,0.9779932725,9.71339E-5,9.855653200067462E-4
0.94,0.9865228766,8.4469E-6,2.9063551056262893E-4,0.948627454,4.29275E-5,6.55190811901388E-4,0.9891764712,2.58583E-5,5.085105701949567E-4,0.9932156867,1.03455E-5,3.216442133786958E-4,0.9885228765,3.30903E-5,5.752416883363027E-4,0.9672810477,2.399648E-4,0.0015490797268055637,0.9779477137,1.090025E-4,0.0010440426236509694
0.95,0.9866091043,1.05775E-5,3.2523068735898833E-4,0.9521193147,3.79253E-5,6.15835205229451E-4,0.9896075368,3.28485E-5,5.731361094888369E-4,0.9937205642,1.12518E-5,3.354370283674717E-4,0.9885714275,4.03315E-5,6.35070862187835E-4,0.9670329726,2.555067E-4,0.0015984576941539617,0.9780847722,1.251107E-4,0.00111852894464113
0.96,0.9865686101,1.52525E-5,3.9054449170357016E-4,0.954117626,4.6307E-5,6.804924687312859E-4,0.9896078271,3.67768E-5,6.064387850393476E-4,0.994294101,1.49977E-5,3.872686406101067E-4,0.9886078304,4.82095E-5,6.943306128927342E-4,0.9670980275,2.759296E-4,0.0016611128799693294,0.9791764569,1.272067E-4,0.0011278594770626348
0.97,0.9863185495,2.15009E-5,4.6369062962281217E-4,0.9548302829,1.061205E-4,0.001030148047612575,0.9901827747,3.67878E-5,6.06529471666464E-4,0.994778071,1.65264E-5,4.065267518872528E-4,0.9887467402,5.38065E-5,7.335291405254463E-4,0.9668929499,3.105423E-4,0.0017622210417538432,0.980052222,1.303549E-4,0.0011417307038001563
0.98,0.9838823539,4.4084E-5,6.639578299862123E-4,0.9576470613,2.282882E-4,0.0015109209112326165,0.9896470594,4.70744E-5,6.86107863240176E-4,0.9952156866,2.68987E-5,5.186395665585108E-4,0.9892156869,6.59808E-5,8.122856640369815E-4,0.967490198,3.365589E-4,0.001834554169273832,0.97964706,1.288378E-4,0.0011350673988799079
0.99,0.980390625,1.214476E-4,0.0011020326673923963,0.96484375,1.93278E-4,0.001390244582798293,0.988203125,8.19906E-5,9.054866095089424E-4,0.995078125,5.38281E-5,7.336763591666287E-4,0.99046875,1.351158E-4,0.001162393220902462,0.9665625,6.067511E-4,0.0024632318201907024,0.979296875,2.026799E-4,0.0014236569109163906
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.96,0.0387878788,0.019694638559770525,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.98,0.0197979798,0.014070529414346854

==> tables/acc_rej_sample_total_entropy_Arxiv.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.687624222,5.5766E-6,7.467663623918796E-4,0.5697385073,0,0,0.4886529654,0.0022218742,0.014905952502272371,0.5774437785,6.4822E-6,0.0018003055296254577,0.6961895347,1.82042E-5,0.0013492294097002186,0.6845914841,8.7215E-5,0.0029532185831732806,0.6841347218,3.9987E-5,0.001999674973589458
0.01,0.6914437771,5.407E-6,7.353230582539895E-4,0.5742669106,0,0,0.4914562434,0.0022667285,0.015055658404732754,0.5808757544,5.5286E-6,0.0016626184168353243,0.7005258083,1.84565E-5,0.0013585470179570524,0.6890018106,9.02246E-5,0.0030037410008188123,0.6885840714,3.95151E-5,0.0019878405368640613
0.02,0.6946526408,5.3342E-6,7.303560775402639E-4,0.57546556,0,0,0.494121477,0.0023076235,0.015190864030725837,0.5836115181,6.0731E-6,0.0017425699412075258,0.7044151902,1.88583E-5,0.001373255256680272,0.6930549502,9.04751E-5,0.0030079079108243987,0.6927862167,4.00365E-5,0.0020009122919308585
0.03,0.6976137519,5.4284E-6,7.367767640201475E-4,0.576794982,0,0,0.4965531886,0.0023413459,0.01530145712015689,0.5865627229,7.5335E-6,0.0019408116858675394,0.7081578195,1.8022E-5,0.0013424604277221732,0.6967525721,9.29509E-5,0.0030487850038990946,0.6966995418,3.96813E-5,0.001992016566196175
0.04,0.7004607856,5.346E-6,7.311634564172364E-4,0.5775091648,0,0,0.4990848511,0.0023656472,0.015380660583993132,0.589414686,8.913E-6,0.0021110423965425233,0.7116847813,1.82644E-5,0.0013514584714300324,0.7003964901,9.48973E-5,0.003080540536983729,0.7006365299,3.94953E-5,0.0019873424465853893
0.05,0.7030970454,5.4965E-6,7.413838412050805E-4,0.5781950355,0,0,0.50148139,0.0023916971,0.01546511267336905,0.5923050344,1.1663E-5,0.0024148498918152243,0.7151452124,1.77732E-5,0.001333161655614202,0.7040738046,9.74735E-5,0.0031220746307543644,0.7042167544,4.06961E-5,0.0020173274399561416
0.06,0.7058331609,5.595E-6,7.479973261984296E-4,0.579267621,0,0,0.5038369775,0.0024174856,0.015548265498119074,0.5947643816,1.24526E-5,0.002495255497940041,0.7185019791,1.84921E-5,0.0013598566100879901,0.7076039195,9.87347E-5,0.003142207822534977,0.70778777,4.2339E-5,0.002057644284126875
0.07,0.7085927248,5.5583E-6,7.455400726989798E-4,0.5804075003,0,0,0.5063073844,0.0024347002,0.015603525883594389,0.5972876847,1.07921E-5,0.0023229399475664454,0.7219397724,1.83269E-5,0.0013537688133503445,0.7109754145,1.048322E-4,0.0032377801037130364,0.7111855865,4.10756E-5,0.002026711622308413
0.08,0.7112356067,5.6259E-6,7.50059997600192E-4,0.5807894468,0,0,0.5088896304,0.0024375884,0.015612778100005135,0.5998993516,1.13454E-5,0.0023817430591900547,0.7254836142,1.80301E-5,0.0013427620787019568,0.7143531322,1.046192E-4,0.0032344891404980786,0.7145387411,4.09712E-5,0.0020241343828906223
0.09,0.713690114,5.7287E-6,7.568817609111743E-4,0.581224978,0,0,0.5114155889,0.002444159,0.01563380631836022,0.6024101675,1.2147E-5,0.002464447199677851,0.7288136721,1.77955E-5,0.0013339977511225422,0.7175812244,1.037166E-4,0.0032205061713960433,0.7178276658,4.21292E-5,0.002052539889989961
0.1,0.7163180411,5.4606E-6,7.389587268582732E-4,0.5819445252,0,0,0.5139085114,0.0024458615,0.015639250301724823,0.6048853397,9.9361E-6,0.0022289122907822104,0.7320462704,1.65922E-5,0.0012881071384011503,0.7210159302,1.030408E-4,0.003209996884733691,0.7211736679,3.9933E-5,0.0019983242980057066
0.11,0.7189472198,5.5781E-6,7.4686678865779E-4,0.5825877786,0,0,0.5163742244,0.00245752,0.015676479196554308,0.6075895131,9.9534E-6,0.0022308518552337803,0.7352798402,1.65865E-5,0.001287885864508187,0.7243382573,1.051485E-4,0.003242660944348021,0.7244284093,4.19703E-5,0.0020486654192424882
0.12,0.7216852546,5.2098E-6,7.217894429818159E-4,0.5824039578,0,0,0.518940407,0.0024601343,0.015684815268277787,0.6104837358,9.2535E-6,0.0021509881450161457,0.7385354578,1.78454E-5,0.0013358667598229997,0.727490592,1.061845E-4,0.0032585963235724673,0.7275186598,4.31962E-5,0.0020783695532796856
0.13,0.7243537903,5.6438E-6,7.512522878500937E-4,0.5826179385,0,0,0.5216838121,0.002455433,0.015669821313595123,0.6132552922,1.04161E-5,0.002282115246870762,0.7417405665,1.81363E-5,0.0013467108078574256,0.7308738351,1.096875E-4,0.0033119103248729427,0.7307910621,4.36273E-5,0.0020887149159231856
0.14,0.7271011174,4.9385E-6,7.027446193319448E-4,0.583147943,0,0,0.5245867074,0.0024556978,0.015670666227062587,0.6158041954,1.41041E-5,0.0026555696187447243,0.7449723661,1.87729E-5,0.0013701423283732242,0.7339792728,1.11445E-4,0.003338337909798827,0.7338142037,4.47111E-5,0.002114499940884369
0.15,0.7295790613,4.7023E-6,6.857331842633839E-4,0.5825042725,0,0,0.5274393052,0.0024487772,0.015648569263673917,0.618219465,1.27965E-5,0.002529476230368651,0.7480647683,1.88895E-5,0.0013743907741250302,0.7370730817,1.160012E-4,0.0034058948897463057,0.7369665742,4.62282E-5,0.002150074417316759
0.16,0.7321674287,5.2128E-6,7.219972299115835E-4,0.5819923282,0,0,0.5304332942,0.0024417829,0.01562620523351719,0.6207166612,1.19988E-5,0.0024493672652340236,0.7514169633,1.80326E-5,0.001342855167171799,0.7402968645,1.195005E-4,0.0034568844354418327,0.7400690615,5.06047E-5,0.0022495488436573233
0.17,0.7345702827,4.8793E-6,6.985198637118346E-4,0.5819637775,0,0,0.533491981,0.0024232878,0.01556691298877205,0.6231377721,1.35493E-5,0.002602815782955067,0.7546391964,1.84899E-5,0.0013597757168003848,0.7435066044,1.227832E-4,0.003504043378726924,0.7432066619,5.28415E-5,0.0022987279090836304
0.18,0.7371019959,5.3307E-6,7.301164290714186E-4,0.5819345117,0,0,0.5367883563,0.0024244342,0.015570594722103585,0.6255425811,1.55134E-5,0.0027850852769708864,0.7580253422,1.88886E-5,0.0013743580319552835,0.7465863705,1.249243E-4,0.0035344631841341904,0.7463028431,5.39075E-5,0.002321798871564891
0.19,0.7395082414,5.2274E-6,7.230076071522346E-4,0.5818791389,0,0,0.5401407123,0.0024212676,0.015560422873431172,0.6278671026,1.63314E-5,0.0028575688968072144,0.7613452196,1.98268E-5,0.0014080767024562263,0.7498133004,1.311394E-4,0.003621317439827666,0.7493992746,5.59922E-5,0.0023662671024210265
0.2,0.7418769121,5.2045E-6,7.214222064782869E-4,0.5814366341,0,0,0.5434920132,0.0024140703,0.015537278719260977,0.6302497387,1.4308E-5,0.002674696244435992,0.7647583783,2.08972E-5,0.0014455863862114918,0.7531671941,1.350796E-4,0.0036753176733447137,0.7523210645,5.74157E-5,0.0023961573404098486
0.21,0.744495672,4.9766E-6,7.054502108582858E-4,0.5813214779,0,0,0.5470505536,0.0024080807,0.015517991815953506,0.6328359246,1.41136E-5,0.0026564638149238922,0.7679167628,2.07013E-5,0.0014387946344075655,0.7563533604,1.37879E-4,0.0037132061617960294,0.7554079771,5.89594E-5,0.0024281556786993706
0.22,0.7471630871,5.2666E-6,7.257134420692509E-4,0.580860436,0,0,0.5505763531,0.0024153746,0.015541475476929465,0.6354224384,1.57832E-5,0.0028091991741419835,0.7710980952,1.92286E-5,0.0013866722756296817,0.759370631,1.365831E-4,0.0036957150864210296,0.7585397303,5.91757E-5,0.002432605598941185
0.23,0.7498784244,4.7108E-6,6.863526790215071E-4,0.5806279182,0,0,0.5540895164,0.0024359331,0.015607476093206101,0.6373814344,1.13108E-5,0.002378108492058342,0.7743086159,1.99554E-5,0.0014126358341766644,0.7625384152,1.398412E-4,0.0037395347304176756,0.7618169725,5.78631E-5,0.0024054750050665668
0.24,0.752429688,4.9762E-6,7.054218595989211E-4,0.5800373554,0,0,0.5576924205,0.0024229248,0.015565747010664153,0.64009583,1.25411E-5,0.0025041066271227347,0.7775305212,2.02998E-5,0.0014247736662361499,0.7657733083,1.382821E-4,0.0037186301241182887,0.7649530232,5.8187E-5,0.0024121981676470945
0.25,0.7549502015,5.9394E-6,7.706750287896968E-4,0.5797053576,0,0,0.5615861446,0.0024186973,0.015552161586094713,0.642704308,1.20564E-5,0.002455239295873215,0.7807697535,1.92007E-5,0.0013856659048991572,0.7691794991,1.384138E-4,0.0037204005160735047,0.7681151092,5.79479E-5,0.00240723700536528
0.26,0.7576361537,5.3878E-6,7.340163485917735E-4,0.5794478059,0,0,0.5653849363,0.0024183599,0.015551076811590894,0.6451608539,1.53063E-5,0.0027664327210326295,0.7837712407,1.89712E-5,0.0013773597932276083,0.7723997056,1.43288E-4,0.0037853401432368003,0.7713125944,5.6765E-5,0.0023825406607233383
0.27,0.7603111565,5.3245E-6,7.2969171572658E-4,0.5788168311,0,0,0.5692483366,0.0024002783,0.01549283156818017,0.6473887265,1.3156E-5,0.0025647611974606915,0.7868605733,1.90195E-5,0.0013791120331575677,0.7756292105,1.382741E-4,0.003718522556069816,0.7743355691,5.76735E-5,0.0024015307618267144
0.28,0.7629718423,5.3682E-6,7.326800120107004E-4,0.5781968832,0,0,0.5731161654,0.0023997985,0.015491283032725211,0.6497499645,1.32282E-5,0.002571789260417735,0.7901185751,1.8716E-5,0.001368064325973015,0.7790512979,1.385698E-4,0.003722496474142051,0.7775224984,6.29186E-5,0.0025083580286713457
0.29,0.7655510187,4.8937E-6,6.995498552640835E-4,0.5777333379,0,0,0.5772349238,0.0023862775,0.015447580716733609,0.6521197259,1.45253E-5,0.0026949304258180764,0.7932539344,1.92089E-5,0.0013859617599342343,0.7824277759,1.399584E-4,0.003741101442088947,0.7807151794,6.33018E-5,0.0025159848966160346
0.3,0.7682097316,5.3966E-6,7.34615545710816E-4,0.5772271752,0,0,0.581624192,0.0023874313,0.01545131483078382,0.6545866132,1.33798E-5,0.0025864841000864474,0.7965817094,1.91963E-5,0.0013855071273725012,0.7854745388,1.445704E-4,0.003802241444201039,0.783919698,6.3065E-5,0.00251127457678367
0.31,0.7708739579,6.0124E-6,7.753966726779268E-4,0.5772132277,0,0,0.5860124528,0.0023955909,0.015477696534045368,0.6570951641,1.60482E-5,0.002832684239374378,0.7998449445,1.87482E-5,0.0013692406654784981,0.7886006534,1.453982E-4,0.003813111590289484,0.7871097445,6.11485E-5,0.0024728222742445524
0.32,0.7735378742,6.5623E-6,8.100802429389326E-4,0.5765634775,0,0,0.5904057264,0.0023822836,0.015434648036155537,0.6599951684,1.15717E-5,0.0024053793879552556,0.8031890154,1.94562E-5,0.0013948548311562747,0.7919276297,1.395211E-4,0.0037352523341803827,0.7903089166,6.12081E-5,0.002474027081500928
0.33,0.77612468,6.0985E-6,7.8092893402665E-4,0.5758943558,0,0,0.5949270725,0.0023820444,0.015433873136708102,0.6625364721,9.1094E-6,0.002134174313405538,0.8066083193,1.95142E-5,0.0013969323534087112,0.7954890251,1.411873E-4,0.003757489853612382,0.7933302641,6.06871E-5,0.0024634751876160634
0.34,0.7789076626,6.3453E-6,7.965739137079497E-4,0.5755034685,0,0,0.5993858695,0.0023885226,0.015454845842000495,0.665269047,9.1201E-6,0.0021354273576968145,0.8101003766,2.1195E-5,0.0014558502670261114,0.7989712596,1.443405E-4,0.003799217024598621,0.7964430511,6.03686E-5,0.002457002238501219
0.35,0.781663084,6.1327E-6,7.831155725689535E-4,0.5748607516,0,0,0.6038079202,0.0023793737,0.015425218637024242,0.6679222584,1.38049E-5,0.0026272514154530397,0.8134274483,2.02567E-5,0.0014232603416100653,0.8022568882,1.404103E-4,0.0037471362398503742,0.7996739686,5.82066E-5,0.0024126044018860614
0.36,0.7845463872,6.4014E-6,8.000874952153671E-4,0.5745515227,0,0,0.6083842337,0.0023926507,0.015468195434503665,0.6706262529,1.20965E-5,0.002459319011433856,0.8167941928,2.00713E-5,0.0014167321553490624,0.8056484222,1.405739E-4,0.0037493186047600703,0.8029190421,5.84629E-5,0.0024179102547447866
0.37,0.7874754965,6.3938E-6,7.996124061068588E-4,0.5744284987,0,0,0.6130894899,0.0023967245,0.015481358144555665,0.6733997464,1.00091E-5,0.0022370851570738207,0.8203527093,1.98365E-5,0.0014084211018015884,0.8090137184,1.373048E-4,0.003705466232473317,0.8061691642,5.52709E-5,0.002350976392905722
0.38,0.7905389249,7.2283E-6,8.501940954864365E-4,0.5733391047,0,0,0.6178137481,0.0024030875,0.015501895045445252,0.6757317483,6.0706E-6,0.0017422112386275093,0.8239496827,1.88493E-5,0.0013729275290415004,0.8122287154,1.384831E-4,0.0037213317508655416,0.8093150556,5.31828E-5,0.00230613963150543
0.39,0.7935577452,6.2493E-6,7.905251419151702E-4,0.5722814202,0,0,0.6224399626,0.0023864235,0.015448053275413055,0.678848505,7.5227E-6,0.0019394200163966545,0.8271485329,1.86757E-5,0.0013665906482923115,0.8155659676,1.384695E-4,0.0037211490160970443,0.81264503,4.79896E-5,0.0021906528707214203
0.4,0.7964268565,7.0356E-6,8.387848353421752E-4,0.5718400478,0,0,0.6272957981,0.0023883105,0.01545415963422146,0.6815719008,9.0401E-6,0.0021260409215252654,0.8304300129,1.8079E-5,0.0013445817193462062,0.8190144718,1.360866E-4,0.003688991732167477,0.8158974171,4.48741E-5,0.0021183507735972338
0.41,0.7994734287,7.054E-6,8.398809439438426E-4,0.570895493,0,0,0.63204422,0.0023708977,0.015397719636361743,0.6840912402,7.3574E-6,0.0019179937434725901,0.83375296,1.83164E-5,0.0013533809515432083,0.8224752426,1.338604E-4,0.0036586937559735713,0.8191065788,4.22286E-5,0.0020549598536224495
0.42,0.8025470078,7.2941E-6,8.540550333555795E-4,0.5704860091,0,0,0.6369705558,0.0023674295,0.015386453457506055,0.6870876253,6.546E-6,0.00180914344373242,0.8371975899,1.8539E-5,0.0013615799645999495,0.8259772956,1.322846E-4,0.0036370949946351416,0.8223980188,4.22881E-5,0.0020564070608709746
0.43,0.8055082321,7.4491E-6,8.630816879067705E-4,0.5693762898,0,0,0.6418531537,0.0023289266,0.015260821078827968,0.6900988817,4.4879E-6,0.0014979819758595228,0.8405320585,1.87305E-5,0.0013685941692116038,0.8294831097,1.308902E-4,0.00361787506694192,0.825628072,4.11668E-5,0.002028960324895487
0.44,0.8084282398,7.4953E-6,8.65754006632369E-4,0.568520844,0,0,0.6465941668,0.0023512578,0.015333811659205939,0.6939525306,1.968E-6,9.919677414109796E-4,0.8439121187,1.89358E-5,0.001376074125910374,0.8329671621,1.285703E-4,0.003585670090791957,0.8287714005,3.71839E-5,0.001928312733972371
0.45,0.8117649198,6.373E-6,7.983107164506812E-4,0.5669983625,0,0,0.6514065504,0.0023313177,0.015268653182255468,0.6970858872,1.2937E-6,8.042698552103019E-4,0.8474375367,1.95606E-5,0.001398592149270115,0.8365891099,1.224155E-4,0.0034987926489004747,0.8320290267,3.59179E-5,0.0018952018362169238
0.46,0.8147908211,5.9938E-6,7.741963575217853E-4,0.565267086,0,0,0.6560466349,0.0023068589,0.015188347178017758,0.7006401122,1.0481E-6,7.239129781955839E-4,0.8506972432,1.83033E-5,0.001352896891858356,0.8402918518,1.200698E-4,0.0034651089448962495,0.8352663338,3.77358E-5,0.001942570462042497
0.47,0.81785326,6.0093E-6,7.751967492191902E-4,0.5638586879,0,0,0.6609588623,0.002303757,0.015178132296168722,0.704192549,1.3292E-6,8.152300288875526E-4,0.8544720471,1.73313E-5,0.0013164839535672282,0.8440256238,1.214406E-4,0.0034848328510848265,0.838474381,3.71061E-5,0.0019262943700275926
0.48,0.8209662199,7.2491E-6,8.514164668362951E-4,0.5624752641,0,0,0.6658700585,0.0022861514,0.015120024470879668,0.7086729407,1.127E-7,2.3738154940938438E-4,0.8579488814,1.7641E-5,0.0013281942628998215,0.8477051556,1.188002E-4,0.003446740489215862,0.841833508,3.78759E-5,0.0019461731680402955
0.49,0.8243867934,6.2067E-6,7.878261229484587E-4,0.5612393022,0,0,0.670634979,0.0022571567,0.015023836727014841,0.7124011815,1.3E-8,8.06225774829855E-5,0.8615096033,1.68909E-5,0.0012996499528719263,0.8514805496,1.170964E-4,0.003421935125042554,0.8451912165,3.87604E-5,0.00196876611104519
0.5,0.8277754903,7.4112E-6,8.608832673481347E-4,0.5595835447,0,0,0.675524652,0.0022124256,0.014874224685676897,0.7163196504,8.46E-8,2.0566963801203132E-4,0.8651222169,1.55622E-5,0.0012474854708572761,0.8550942361,1.156644E-4,0.003400946926960196,0.8486215115,3.97276E-5,0.001993178366328513
0.51,0.8311051369,6.0876E-6,7.802307351034052E-4,0.5584900975,0,0,0.6804081202,0.0021919767,0.014805325730965867,0.7204400301,4.267E-7,4.618982571952399E-4,0.8687814951,1.63651E-5,0.001279261505713355,0.8589351714,1.09524E-4,0.0033094410404175506,0.8520406365,4.06695E-5,0.0020166680440766647
0.52,0.8344577789,6.9124E-6,8.314084435462512E-4,0.5580797195,0,0,0.6852336049,0.0021672508,0.014721585512437171,0.7246249616,1.8603E-6,9.644428443407106E-4,0.8722288787,1.71585E-5,0.0013099045766772478,0.8626746714,9.87427E-5,0.00314233511898397,0.8554650724,4.18163E-5,0.002044903420702308
0.53,0.8375853598,7.6764E-6,8.761506719737194E-4,0.5590527058,0,0,0.6900674164,0.0021558576,0.014682838962543994,0.7290754616,5.5343E-6,0.001663475277844549,0.8758185923,1.65015E-5,0.0012845816439603986,0.8665163696,8.80241E-5,0.002966885572447984,0.8587988079,4.01587E-5,0.0020039635725232134
0.54,0.8410367727,6.6947E-6,8.182114641093706E-4,0.5588156581,0,0,0.6950353324,0.002138852,0.014624814528738476,0.7332945764,3.3649E-6,0.0012970929033804788,0.8791394591,1.69666E-5,0.0013025590197760714,0.8703551292,8.61856E-5,0.0029357384079648514,0.8616915643,4.04053E-5,0.0020101069623281245
0.55,0.8443306565,6.0411E-6,7.772451350764441E-4,0.5578365326,0,0,0.6998171151,0.0021081183,0.014519360523108447,0.7382040918,1.2083E-6,7.772708665581131E-4,0.8825896144,1.58344E-5,0.0012583481235333884,0.8742273211,8.11186E-5,0.0028481327216265746,0.8649369061,3.83351E-5,0.0019579351368214423
0.56,0.8475498021,6.5526E-6,8.094813154112947E-4,0.5555503368,0,0,0.7049798906,0.0021381131,0.014622288124640411,0.7428224087,2.9561E-6,0.0012157507968329694,0.886056298,1.45738E-5,0.0012072199468199654,0.8779809237,7.38761E-5,0.002718015820410176,0.8681380272,3.83107E-5,0.0019573119322172437
0.57,0.8510574162,6.6724E-6,8.168475990048572E-4,0.5543540716,0,0,0.7097320497,0.0021491226,0.014659886084141309,0.7477990389,5.6089E-6,0.0016746492170003843,0.8894593298,1.55155E-5,0.001245612299232791,0.8815645993,6.73326E-5,0.002594852596969624,0.8714641154,3.80965E-5,0.0019518324723192817
0.58,0.8546438694,7.1083E-6,8.431073478507941E-4,0.5531498194,0,0,0.7147251785,0.0021824672,0.014773175691096346,0.7528901994,4.1765E-6,0.0014450778525740404,0.8928529441,1.47891E-5,0.0012161044363047115,0.8851964355,6.40606E-5,0.0025310195574115976,0.874840802,3.77418E-5,0.0019427248904567006
0.59,0.8582296371,7.4456E-6,8.62878902280036E-4,0.5508831739,0,0,0.7196908951,0.002240134,0.014967077202981216,0.7576776445,7.2721E-6,0.0019068429405695688,0.8963920057,1.44338E-5,0.0012014075078839819,0.888398236,5.55699E-5,0.0023573268759338405,0.8782316267,3.60463E-5,0.0018985863161837021
0.6,0.8617683351,6.3736E-6,7.983482949189532E-4,0.5495833755,0,0,0.7245859444,0.0023039889,0.015178896204928736,0.7621386647,1.04779E-5,0.0022888752696466445,0.8995936632,1.38589E-5,0.0011772382936347254,0.8919144094,5.11676E-5,0.002262025640880315,0.8815811098,3.1544E-5,0.001776063061943466
0.61,0.8653038561,5.0959E-6,7.13855727720945E-4,0.5479531288,0,0,0.7294365823,0.0023712786,0.015398956458150013,0.7677516341,1.25579E-5,0.0025057833106635536,0.9026957154,1.47102E-5,0.001212856133265607,0.8955739617,4.53042E-5,0.0021284783296994124,0.884796375,3.07009E-5,0.0017521672294618456
0.62,0.8688034713,6.8683E-6,8.287520739038908E-4,0.5456416011,0,0,0.7344775379,0.0024307963,0.015591011192350545,0.773281008,1.49512E-5,0.002734154348240055,0.9059123039,1.36071E-5,0.0011664947492380751,0.8988630235,3.92826E-5,0.00198198385462647,0.8879263699,2.77176E-5,0.001664860354504245
0.63,0.8723921239,6.5764E-6,8.10950060114678E-4,0.5454849005,0,0,0.7394795358,0.0025477452,0.015961657808636294,0.7783585489,1.30851E-5,0.0025578408863727235,0.9087689042,1.25305E-5,0.0011193971591888197,0.902129674,3.70064E-5,0.0019237047590521786,0.8906917334,2.7298E-5,0.0016522106403240478
0.64,0.8758486569,4.8804E-6,6.985985971929803E-4,0.5482912064,0,0,0.7445879579,0.0026401184,0.016248441156000167,0.7836895585,2.04845E-5,0.0032003515431902165,0.9116298974,1.38387E-5,0.001176380040633128,0.905463475,3.36657E-5,0.0018348215172054201,0.8937421381,2.45572E-5,0.0015670737059883303
0.65,0.8791147411,4.1151E-6,6.414904519944158E-4,0.5484951735,0,0,0.7496120453,0.0027147831,0.016476598860201704,0.7895309329,2.44656E-5,0.0034975419940295213,0.9146778762,1.23718E-5,0.001112285934461099,0.9084058344,3.35595E-5,0.0018319252168142674,0.896478951,2.15239E-5,0.0014671025867334568
0.66,0.8824942529,4.8507E-6,6.964696691170407E-4,0.5471378565,0,0,0.7544838428,0.0027813709,0.01667744254974365,0.7958368659,1.41776E-5,0.002662480046873591,0.917554158,1.20556E-5,0.0010979799633873107,0.9114425719,3.16359E-5,0.0017786483632241646,0.8995219648,2.22723E-5,0.0014923906995153783
0.67,0.8862148583,3.1876E-6,5.645883456112073E-4,0.5447347164,0,0,0.7594613194,0.0028454497,0.016868460807080175,0.8013903499,1.21302E-5,0.0024627423738588653,0.9202631116,1.27161E-5,0.00112765686270248,0.9145832121,2.76161E-5,0.0016618092549989005,0.9027807355,2.01232E-5,0.0014185626528285594
0.68,0.8898733318,4.2174E-6,6.494151214747005E-4,0.5477399826,0,0,0.764399153,0.0029574756,0.017197312580749354,0.8072397709,1.38984E-5,0.002636133532277908,0.9231273711,9.7151E-6,9.85652068429829E-4,0.9177007616,2.2275E-5,0.00149248115565993,0.9058059514,1.88916E-5,0.001374467169487871
0.69,0.8932833254,4.3516E-6,6.596665824490429E-4,0.5564478636,0,0,0.7690051079,0.0030513133,0.017468008758871174,0.812371403,1.20607E-5,0.0024556770960368545,0.9256056309,8.9112E-6,9.439915253856891E-4,0.920687604,1.92273E-5,0.0013866254000269864,0.9090197146,1.70813E-5,0.001306954475106153
0.7,0.8971881151,4.056E-6,6.368673331236263E-4,0.5693711042,0,0,0.7731705725,0.0031683536,0.01779986966244416,0.8183252215,9.6329E-6,0.0021946412007433015,0.928331399,8.0671E-6,8.981703624591495E-4,0.923633498,1.86494E-5,0.0013656280606373025,0.911803031,1.87871E-5,0.0013706604247588094
0.71,0.9004043937,4.5299E-6,6.730453179392901E-4,0.5814118385,0,0,0.7776587546,0.0033128844,0.018201330720581943,0.8235189915,4.2306E-6,0.0014544070956922618,0.9313160658,7.8259E-6,8.846411701927511E-4,0.9262788236,1.64892E-5,0.0012841027996231455,0.9149982333,1.64958E-5,0.0012843597626833378
0.72,0.9044455945,5.3649E-6,7.324547767609957E-4,0.5920346975,0,0,0.7823278666,0.0034060633,0.01845552302157812,0.8284223676,2.4297E-6,0.0011022023407705138,0.9337203264,6.8045E-6,8.248939325755766E-4,0.9289367378,1.59252E-5,0.0012619508706760338,0.9175104737,1.407E-5,0.001186170308176697
0.73,0.9081155241,3.7625E-6,6.133922073192649E-4,0.6017678976,0,0,0.7868398964,0.0035136613,0.018744762735228206,0.833879441,1.045E-7,2.2858258901324921E-4,0.9362798154,7.8685E-6,8.870456583513613E-4,0.9314333618,1.38573E-5,0.0011771703360176895,0.920277375,1.36146E-5,0.0011668161808956884
0.74,0.9118382514,2.1186E-6,4.60282521936256E-4,0.6117749214,0,0,0.7911925316,0.0035650782,0.018881414671575857,0.8389253914,5.291E-7,5.143442427013255E-4,0.9385930181,9.4973E-6,9.745409175606738E-4,0.9342961133,1.19869E-5,0.001094847021277402,0.9229405761,1.21411E-5,0.0011018665980961578
0.75,0.9155789614,3.1243E-6,5.589543809650301E-4,0.6198666692,0,0,0.7954900861,0.0036460675,0.019094678578075095,0.8444983959,7.619E-7,6.172114710534793E-4,0.9409348905,9.5137E-6,9.753819764584539E-4,0.9370669127,1.03536E-5,0.0010175264124336037,0.9259073377,9.3602E-6,9.674812659684942E-4
0.76,0.919948566,3.8718E-6,6.222378966279698E-4,0.6241748929,0,0,0.7998114049,0.0036531365,0.019113180007523604,0.850407213,1.7784E-6,9.429740187301026E-4,0.94288041,9.3546E-6,9.671918113797283E-4,0.9395970881,1.056E-5,0.0010276186062932104,0.9287012339,8.1118E-6,9.006553169775883E-4
0.77,0.9238661766,3.3189E-6,5.760989498341409E-4,0.6249217391,0,0,0.8034618497,0.0037036095,0.019244764223029596,0.8567403257,1.1563E-6,7.603617560082832E-4,0.9453171015,9.0743E-6,9.525912029826856E-4,0.9422309697,8.8818E-6,9.424330214927743E-4,0.931299758,6.6433E-6,8.150644146323651E-4
0.78,0.9278780401,3.5815E-6,5.984563476144271E-4,0.6265781522,0,0,0.8071261525,0.0037215806,0.0192913986014493,0.8616384566,1.9285E-6,9.819623210693981E-4,0.9475544691,8.2634E-6,9.090324526660201E-4,0.9446647406,8.0948E-6,8.997110647313393E-4,0.9334330916,8.8038E-6,9.382856707847563E-4
0.79,0.9310375214,1.9207E-6,4.382579149313792E-4,0.6320172548,0,0,0.8110414386,0.0037887501,0.01946471191669684,0.8652395308,5.807E-7,5.388413495640438E-4,0.9497991562,8.3149E-6,9.118607349809509E-4,0.9468893826,6.9311E-6,8.325322816563932E-4,0.9361124754,7.5113E-6,8.66677564034053E-4
0.8,0.933597362,2.2064E-6,4.6972332281886963E-4,0.6378973126,0,0,0.8143298149,0.0037941524,0.01947858413745722,0.8682748675,3.3068E-6,0.0012858460249967722,0.9519802511,7.5294E-6,8.677211533666793E-4,0.9495010853,8.782E-6,9.371232576347681E-4,0.9385557055,6.2648E-6,7.915048957523889E-4
0.81,0.9365674078,1.7062E-6,4.130617387267913E-4,0.6491608024,0,0,0.8183432519,0.003822021,0.019549989769818296,0.8731997907,2.34E-8,1.0816653826391968E-4,0.9536870658,7.7831E-6,8.822187937240966E-4,0.9519220412,6.4619E-6,8.038594404496349E-4,0.9404981017,5.2041E-6,7.213944829287233E-4
0.82,0.9391701937,2.11E-6,4.593473631142341E-4,0.6701337099,0,0,0.8215681791,0.003721994,0.019292470033668577,0.8773002625,5.88E-8,1.7146428199482246E-4,0.9557206511,8.9307E-6,9.450238092238735E-4,0.9542576313,6.6099E-6,8.130129150265696E-4,0.9427134573,4.8128E-6,6.937434684377216E-4
0.83,0.9415224493,1.7601E-6,4.195354573811372E-4,0.693210721,0,0,0.8255476177,0.0036323484,0.019058720838503303,0.8814595342,1.6477E-6,9.076618313006227E-4,0.9577514231,7.8258E-6,8.846355181655324E-4,0.9564564943,4.6373E-6,6.80977238973521E-4,0.9447779238,6.1711E-6,7.85563492023401E-4
0.84,0.9437315166,1.2683E-6,3.561319980007413E-4,0.7054134011,0,0,0.8288028777,0.0035254179,0.018776096239634055,0.8859457374,3.3068E-6,0.0012858460249967722,0.9600745857,7.7792E-6,8.81997732423389E-4,0.9587501585,4.423E-6,6.650563885867122E-4,0.9470489919,7.0758E-6,8.411777457826616E-4
0.85,0.9463585198,7.585E-7,2.7540878707840824E-4,0.7136195302,0,0,0.832958436,0.0033747633,0.018370528843775838,0.889795661,1.5896E-6,8.915155635209068E-4,0.9617747903,9.1051E-6,9.542064766076575E-4,0.9609381378,3.0842E-6,5.553557418448107E-4,0.9487724543,1.09704E-5,0.0010473967729566478
0.86,0.9485084474,1.1863E-6,3.4442706049321966E-4,0.7187362313,0,0,0.8362380564,0.0031933427,0.01786992641283114,0.8950036764,2.4295E-6,0.0011021569761154716,0.9638060212,8.0958E-6,8.997666364119087E-4,0.96365906,3.6953E-6,6.078897926433706E-4,0.950918442,1.0279E-5,0.0010138540328863913
0.87,0.9514954925,1.0031E-6,3.1671753977321814E-4,0.7219496965,0,0,0.8405443847,0.003010645,0.0173512103324235,0.899430275,4.5205E-6,0.0015034127843011047,0.9659914494,6.3303E-6,7.956318244012113E-4,0.9658806801,3.4739E-6,5.89397997960631E-4,0.9528406382,1.57832E-5,0.0012563120631435489
0.88,0.9539687991,7.266E-7,2.695551891542806E-4,0.7256985903,0,0,0.8442139626,0.0027186405,0.016488300397554626,0.9049374163,1.07131E-5,0.0023144221741073947,0.9678038716,4.5837E-6,6.770302799727646E-4,0.9680095911,2.0848E-6,4.565961016040325E-4,0.954740274,1.86994E-5,0.001367457494769033
0.89,0.9562371492,1.298E-6,3.602776706930364E-4,0.7303160429,0,0,0.8484009683,0.0023795005,0.01542562964679238,0.9072377086,1.37111E-5,0.0026183105239829746,0.9694033921,4.0977E-6,6.401327987222652E-4,0.9700392723,4.0868E-6,6.39280845951136E-4,0.957078737,2.2457E-5,0.0014985659811966906
0.9,0.9585681856,1.7323E-6,4.1620908207294085E-4,0.7352396846,0,0,0.8527874947,0.0021280167,0.01458772326307296,0.9114379585,1.32252E-5,0.0025714976181206157,0.9712199092,5.882E-6,7.669419795525604E-4,0.972042793,4.4243E-6,6.651541174795508E-4,0.9584036291,2.58887E-5,0.0016089965817241503
0.91,0.9604571521,1.219E-6,3.491418050019218E-4,0.7490285635,0,0,0.8577371418,0.001745075,0.013210128689759234,0.917142868,2.51034E-5,0.0035428378455695654,0.9730971396,6.2467E-6,7.903606771594852E-4,0.9737371445,4.8117E-6,6.936641838815091E-4,0.9599542856,2.61086E-5,0.0016158155835366856
0.92,0.9628439009,2.4134E-6,4.912636766544012E-4,0.7552070022,0,0,0.8647981405,0.0013605575,0.011664293806313352,0.919388026,2.06623E-5,0.003214210634043762,0.9753149748,8.2133E-6,9.062725859254487E-4,0.9762149513,6.0131E-6,7.754418095511746E-4,0.9622267962,2.59252E-5,0.001610130429499424
0.93,0.9645900726,1.1754E-6,3.428410710518797E-4,0.7540405393,0,0,0.8724948525,0.0010063824,0.010031861243059536,0.9210990369,2.28403E-5,0.0033793712432936395,0.9766970217,8.713E-6,9.334345183246653E-4,0.9782250941,6.4371E-6,8.023153993287178E-4,0.9644431353,2.5004E-5,0.0015812653161313569
0.94,0.9666780949,1.3006E-6,3.606383229774673E-4,0.7651696801,0,0,0.8814878225,7.031094E-4,0.008385161894680387,0.9211518764,2.8441E-5,0.003771007822850544,0.9788138568,1.0598E-5,0.001029465880930495,0.980390805,6.0538E-6,7.780616942119693E-4,0.9666095257,2.09246E-5,0.001446533788060272
0.95,0.9692307591,4.437E-7,2.106418761785035E-4,0.8000822663,0,0,0.8911559045,6.057097E-4,0.007782735380314558,0.9216372073,2.4451E-5,0.0034964982482478093,0.9802138984,1.15609E-5,0.0010752162573175687,0.9821061313,4.4465E-6,6.668208155119334E-4,0.9689016819,1.54245E-5,0.001241954105432242
0.96,0.9717223585,8.811E-7,2.9683328654313686E-4,0.8467866182,0,0,0.9005655527,6.049949E-4,0.007778141808941259,0.9223650396,5.28681E-5,0.005141405449874577,0.9819537282,7.9566E-6,8.919977578447156E-4,0.9852956414,5.9447E-6,7.710188065151199E-4,0.9716195464,1.15604E-5,0.0010751930059296332
0.97,0.9743660033,1.9E-6,4.358898943540674E-4,0.8882796168,0,0,0.9078821063,9.299652E-4,0.009643470329710151,0.927690208,1.975396E-4,0.009938299653361233,0.9854009688,7.5216E-6,8.67271583761396E-4,0.9878683984,8.1479E-6,9.026571885272948E-4,0.9756682694,8.482E-6,9.2097774131626E-4
0.98,0.9764645398,1.0445E-6,3.231872522238462E-4,0.9321685433,0,0,0.9194244623,0.0013544172,0.011637943117235107,0.9383350611,2.1126E-6,0.0010277645644796282,0.9856115103,2.01864E-5,0.0014207885134670817,0.99033916,5.2109E-6,7.218656384674367E-4,0.9780061722,1.22527E-5,0.001106919147905573
0.99,0.9774127424,2.811E-6,5.301886456724626E-4,0.9527720809,0,0,0.9264887035,0.0015598809,0.012489519206118384,0.9661191106,1.89737E-5,0.0030800730510817434,0.9899383903,1.16654E-5,0.0010800648128700425,0.9909650922,1.79901E-5,0.0013412717845388384,0.9817248583,6.69471E-5,0.002587413766678998
1.0,1.0,0.0,0.0,1.0,0,0,0.8,0.1777777778,0.13333333334166667,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.9,0.1,0.1

==> tables/acc_rej_sample_total_entropy_CiteSeer.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8604352629,1.080654E-4,0.0010395450928170457,0.6585223079,1.803461E-4,0.0013429300056220354,0.8512765181,1.165213E-4,0.0010794503230811504,0.8473920989,9.86805E-5,9.933805917169915E-4,0.8409400117,1.537773E-4,0.0012400697561024542,0.8002816367,3.320711E-4,0.0018222818113563005,0.815515728,2.639883E-4,0.0016247716762671609
0.01,0.8658404171,1.068928E-4,0.0010338897426708518,0.6640192091,1.781713E-4,0.0013348082259261066,0.8568119693,1.117913E-4,0.0010573140498451724,0.8522386402,9.37078E-5,9.680278921601382E-4,0.8459032136,1.589702E-4,0.0012608338510684109,0.8040783173,3.527475E-4,0.001878157341651652,0.8213114166,2.77346E-4,0.001665370829575203
0.02,0.8705410457,1.100231E-4,0.0010489189673182576,0.6691791117,1.914309E-4,0.0013835855593348754,0.8620634335,1.073361E-4,0.0010360313701814246,0.8565820885,9.7566E-5,9.877550303592486E-4,0.8510261202,1.525935E-4,0.0012352874159482076,0.808753733,3.611505E-4,0.0019003960113618424,0.8268917865,2.934256E-4,0.0017129670166118201
0.03,0.8752526397,1.045361E-4,0.0010224289706380586,0.675339365,2.022181E-4,0.001422034106482682,0.8668891388,9.97519E-5,9.987587296239266E-4,0.8607277507,9.63592E-5,9.816272204864736E-4,0.8561161423,1.49642E-4,0.0012232824694239674,0.8134653127,3.666059E-4,0.0019146955371546674,0.8323378634,3.024557E-4,0.0017391253548838853
0.04,0.879542858,1.02974E-4,0.0010147610556185136,0.6812571347,2.104649E-4,0.0014507408452235707,0.8714476192,9.81376E-5,9.90644234829033E-4,0.8645790464,9.69975E-5,9.84873088270768E-4,0.8607923794,1.430085E-4,0.0011958616140674472,0.817992385,3.727825E-4,0.001930757623317852,0.8375580943,3.194184E-4,0.0017872280212664527
0.05,0.8837105501,1.057609E-4,0.001028401186308145,0.6874518871,2.326394E-4,0.0015252521103083254,0.8757505757,9.00584E-5,9.489910431611038E-4,0.8684026176,9.59484E-5,9.795325415727647E-4,0.8653695154,1.412454E-4,0.0011884670798974618,0.8223556584,3.843623E-4,0.0019605160035052,0.8424403393,3.314859E-4,0.0018206754241214989
0.06,0.8877587581,1.084148E-4,0.0010412242793942138,0.6889494181,2.327971E-4,0.0015257689864458513,0.8801712048,8.5865E-5,9.266336924588918E-4,0.8719338536,9.56152E-5,9.778302511172375E-4,0.8698754901,1.311153E-4,0.0011450558938322618,0.8268988323,3.954569E-4,0.001988609815926694,0.8475953311,3.50468E-4,0.0018720790581596707
0.07,0.8915375543,1.023319E-4,0.0010115923091838926,0.6932363272,3.402464E-4,0.001844576916260203,0.8845340168,8.33674E-5,9.130575009275156E-4,0.8755839556,9.50642E-5,9.750087179097426E-4,0.8743845856,1.230372E-4,0.001109221348514353,0.831018483,4.037781E-4,0.0020094230515249893,0.8523122293,3.596095E-4,0.001896337259033846
0.08,0.8952702671,1.00781E-4,0.0010038974051166782,0.6978537381,4.586016E-4,0.0021414985407419733,0.888616851,7.88936E-5,8.882206932964352E-4,0.8790858495,9.35497E-5,9.672109387305336E-4,0.8786724943,1.194986E-4,0.001093154151984065,0.8352503967,4.133155E-4,0.0020330162321044068,0.8572019064,3.488267E-4,0.0018676902848170519
0.09,0.8991358489,1.010742E-4,0.0010053566531336032,0.7039389074,5.3997E-4,0.002323725457105464,0.8928536969,7.59636E-5,8.715709953870654E-4,0.8825803864,9.04534E-5,9.510699238226387E-4,0.8826889056,1.184799E-4,0.0010884847265809476,0.8393207401,4.20776E-4,0.0020512825256409706,0.862013666,3.369537E-4,0.0018356298646513682
0.1,0.9025314897,1.033585E-4,0.0010166538250555102,0.7083705783,7.26308E-4,0.002695010204062315,0.8967533505,7.23724E-5,8.507196953168536E-4,0.8859162909,8.86701E-5,9.416480234142691E-4,0.8866802144,1.187176E-4,0.0010895760643479648,0.8434579438,4.073093E-4,0.0020181905261892398,0.866716783,3.21445E-4,0.001792888730512856
0.11,0.9059942466,1.024454E-4,0.0010121531504668649,0.7135990143,8.293244E-4,0.002879799298562315,0.9004313898,7.15463E-5,8.458504595967303E-4,0.8890961385,8.95765E-5,9.464486251244702E-4,0.8905464274,1.172563E-4,0.0010828494816917077,0.8474732941,4.009348E-4,0.002002335636200884,0.8711092871,3.130547E-4,0.0017693351858819742
0.12,0.9094596845,9.84365E-5,9.921517021101159E-4,0.7208645046,8.663498E-4,0.002943382068301701,0.9044555283,7.06419E-5,8.404873586199855E-4,0.8925270164,8.8698E-5,9.4179615628861E-4,0.8944929343,1.130542E-4,0.001063269486066444,0.8516999179,3.999328E-4,0.0019998319929434073,0.8757772237,3.107141E-4,0.0017627084273923468
0.13,0.9126229495,9.54861E-5,9.771698931096884E-4,0.7281630993,9.218116E-4,0.0030361350431099073,0.9080159748,7.15327E-5,8.457700633150832E-4,0.8958091617,8.89468E-5,9.431161116214695E-4,0.8981000412,1.089271E-4,0.001043681464815774,0.8555569589,4.056104E-4,0.0020139771597513217,0.8801219004,2.990648E-4,0.001729349010466077
0.14,0.9158971053,9.34366E-5,9.66626091102449E-4,0.7346938848,9.528966E-4,0.003086902330816445,0.9114328218,7.30882E-5,8.549163701789783E-4,0.8990943879,9.26492E-5,9.625445444237892E-4,0.9016284001,1.081684E-4,0.0010400403838313203,0.8592219418,3.962174E-4,0.0019905210373166115,0.8844005096,2.812113E-4,0.00167693559804782
0.15,0.9190017211,8.82112E-5,9.392081771364642E-4,0.7418674707,0.001001566,0.0031647527549557484,0.914956972,7.54765E-5,8.687721220204986E-4,0.9022891527,8.96796E-5,9.469931361947667E-4,0.9053442323,1.068232E-4,0.0010335530949109484,0.8630808949,3.882125E-4,0.0019703108891745993,0.8887736654,2.70387E-4,0.0016443448543416919
0.16,0.9217762327,8.56442E-5,9.254415162504867E-4,0.7493251979,0.0010303614,0.0032099242981727776,0.9182716578,7.40655E-5,8.606131535132379E-4,0.9052154988,8.91674E-5,9.442849146311721E-4,0.9086329973,1.04941E-4,0.0010244071456213101,0.866787113,3.839859E-4,0.001959555817015683,0.8928602546,2.604813E-4,0.0016139433075545127
0.17,0.9246167427,8.03638E-5,8.964585880005836E-4,0.7566079319,0.0011159732,0.0033406185056064092,0.92136123,7.22217E-5,8.498335131071262E-4,0.9080220276,8.77345E-5,9.366669632265249E-4,0.9118061674,1.02639E-4,0.0010131090760623952,0.8702070481,3.793791E-4,0.0019477656429868558,0.8969691634,2.512747E-4,0.0015851646602167233
0.18,0.9276672661,7.6322E-5,8.73624633352334E-4,0.7637823522,0.0012631647,0.0035541028403803963,0.9245985734,7.08051E-5,8.41457663819161E-4,0.9109768075,8.75514E-5,9.356890509138172E-4,0.9149910796,9.90901E-5,9.954401036727423E-4,0.8740053546,3.65808E-4,0.001912610781105241,0.9010793942,2.397469E-4,0.0015483762462657454
0.19,0.9302302492,7.10473E-5,8.428956044493292E-4,0.7711963892,0.0014235343,0.0037729753510989173,0.9275033844,7.09105E-5,8.420837250535128E-4,0.9138735908,8.4835E-5,9.210591729091025E-4,0.9180677223,1.026999E-4,0.0010134095914288556,0.8775304693,3.620255E-4,0.0019026967703761942,0.904835214,2.355543E-4,0.001534777834085442
0.2,0.9327376616,6.91683E-5,8.316748162593359E-4,0.7797531843,0.0015082567,0.0038836280717906035,0.9304753196,7.23806E-5,8.507678884396143E-4,0.9168052989,8.31842E-5,9.12053726487645E-4,0.9210648984,9.69362E-5,9.845618314763172E-4,0.8809917754,3.465531E-4,0.0018615936720992581,0.9085329044,2.196264E-4,0.0014819797569467674
0.21,0.9353379643,6.54697E-5,8.091334871329946E-4,0.7894444406,0.0015704452,0.003962884303130739,0.9336018544,7.3208E-5,8.55616736629199E-4,0.9197175908,7.94384E-5,8.912822224189149E-4,0.9239027762,9.51414E-5,9.75404531463741E-4,0.8847592586,3.3401E-4,0.0018275940468276866,0.9120833331,2.147656E-4,0.0014654883145218183
0.22,0.9376840121,6.57284E-5,8.107305347647885E-4,0.7992498815,0.0016156324,0.004019493002854962,0.9364322549,6.74975E-5,8.215686216013852E-4,0.9222831684,8.0622E-5,8.978975442666051E-4,0.9266338503,9.34307E-5,9.665955720982793E-4,0.8883966249,3.19726E-4,0.0017880883647068452,0.915518052,2.063766E-4,0.0014365813586428024
0.23,0.9398290586,6.40695E-5,8.004342571379612E-4,0.8089268744,0.0016770848,0.004095222582473387,0.9392972445,6.54297E-5,8.088862713632862E-4,0.9249667633,7.83531E-5,8.85172864473375E-4,0.9292117739,8.83453E-5,9.399218052582886E-4,0.8916429275,3.056788E-4,0.0017483672383112193,0.9188698959,1.973954E-4,0.001404974732868887
0.24,0.9419682395,5.97959E-5,7.732780871070898E-4,0.8179980814,0.0016103758,0.004012948791101128,0.9418768066,6.312E-5,7.944809626416482E-4,0.927882579,7.75177E-5,8.80441366588372E-4,0.9315736324,8.6583E-5,9.30499865663612E-4,0.894975937,2.942902E-4,0.0017154888516105256,0.9220692998,1.887145E-4,0.0013737339625997458
0.25,0.9440126783,5.32785E-5,7.299212286267608E-4,0.8237445176,0.0012754151,0.0035712954232323037,0.9439102858,5.77683E-5,7.600546033016312E-4,0.9304924428,7.64231E-5,8.742030656546567E-4,0.9337883967,8.52389E-5,9.232491538041072E-4,0.8981959999,2.856934E-4,0.0016902467275519274,0.9250804442,1.747962E-4,0.001322105139540725
0.26,0.9461017793,4.83828E-5,6.95577457944117E-4,0.8285573065,9.371513E-4,0.003061292700804678,0.9458695674,5.27433E-5,7.262458261497962E-4,0.9330138344,7.42191E-5,8.615050783367442E-4,0.9358349824,8.38526E-5,9.157106529903428E-4,0.9013092881,2.707429E-4,0.0016454266923810372,0.927949605,1.710275E-4,0.001307774827713089
0.27,0.9478707397,4.59937E-5,6.781865525060196E-4,0.8327655315,6.226441E-4,0.0024952837513998283,0.9479008025,4.9838E-5,7.059603388293142E-4,0.9356462908,7.45422E-5,8.63378248509887E-4,0.9378957945,8.59593E-5,9.271423838871784E-4,0.904273544,2.563184E-4,0.0016009946908094354,0.9306412828,1.600046E-4,0.0012649292470332087
0.28,0.949568311,4.50811E-5,6.714246048515053E-4,0.8383443296,4.167668E-4,0.0020414867131578395,0.9498070109,4.85492E-5,6.96772559735241E-4,0.9380497706,7.28624E-5,8.535947516239775E-4,0.9396038574,8.54917E-5,9.246172180962238E-4,0.9069781613,2.438426E-4,0.0015615460287804518,0.9334179801,1.522567E-4,0.0012339234173967199
0.29,0.9512615883,4.375E-5,6.614378277661477E-4,0.8447991788,3.002864E-4,0.0017328773759271022,0.9514933079,4.57943E-5,6.767148587108162E-4,0.9406127739,7.07836E-5,8.413298996232096E-4,0.9411483008,8.58425E-5,9.265122773066745E-4,0.9095880538,2.24414E-4,0.0014980453931707142,0.935906285,1.483559E-4,0.0012180143677313498
0.3,0.9527899712,4.22996E-5,6.503814265490674E-4,0.8516718984,2.288981E-4,0.0015129378705022887,0.9532915336,4.46293E-5,6.680516447101976E-4,0.943103447,7.05726E-5,8.400749966520847E-4,0.9426175559,8.60881E-5,9.278367313272309E-4,0.9122883993,2.006985E-4,0.0014166809803198462,0.9382601887,1.461416E-4,0.0012088904003258526
0.31,0.9542395365,4.08627E-5,6.392393917774467E-4,0.8560148418,2.04703E-4,0.0014307445614084996,0.954589296,4.47962E-5,6.692996339458135E-4,0.9455855858,6.98004E-5,8.354663368442801E-4,0.9440063608,8.55462E-5,9.24911887695255E-4,0.9149019605,1.900348E-4,0.001378531102296934,0.9405511391,1.378569E-4,0.00117412478042157
0.32,0.9553548217,4.06943E-5,6.379208414842707E-4,0.8631182849,2.421087E-4,0.0015559842544190477,0.9561827797,4.38919E-5,6.625096225716272E-4,0.947983861,6.93684E-5,8.328769416906678E-4,0.9454731107,8.6465E-5,9.298655816837184E-4,0.9173333389,1.787043E-4,0.0013368032764771338,0.9427258009,1.258534E-4,0.001121844017678037
0.33,0.9564683384,4.04879E-5,6.363010293878206E-4,0.8706877708,2.984473E-4,0.001727562734027335,0.9574945426,4.29635E-5,6.554654834543159E-4,0.9505513072,7.13892E-5,8.449212981100666E-4,0.9467303473,8.64313E-5,9.296843550366974E-4,0.9198635393,1.718906E-4,0.0013110705549282998,0.9447270745,1.20353E-4,0.0010970551490239676
0.34,0.9574570644,3.99591E-5,6.321321064461131E-4,0.8784487486,3.639016E-4,0.0019076205073336784,0.958515234,4.0976E-5,6.401249877953524E-4,0.9527590024,6.92051E-5,8.318960271572404E-4,0.9479501384,8.37302E-5,9.150420755353275E-4,0.9221218866,1.642704E-4,0.0012816801473066516,0.9467202222,1.072971E-4,0.001035843134842337
0.35,0.9586108184,4.11934E-5,6.418208472774938E-4,0.8877390265,3.813637E-4,0.0019528535531370497,0.9598144174,3.92908E-5,6.268237391803218E-4,0.9548481649,6.86083E-5,8.28301273692127E-4,0.949156372,8.48206E-5,9.209809987182146E-4,0.924122594,1.608611E-4,0.0012683102932642312,0.9486276913,1.03367E-4,0.001016695628002796
0.36,0.9597085667,4.00972E-5,6.332234992480933E-4,0.89777143,3.188717E-4,0.0017856979027819906,0.961194275,3.73636E-5,6.112577197876523E-4,0.9568514287,6.7684E-5,8.227028625208496E-4,0.9501714301,8.69165E-5,9.322901908740647E-4,0.925994283,1.513155E-4,0.0012301036541690297,0.9505485755,1.027972E-4,0.0010138895403346462
0.37,0.9607312846,3.99261E-5,6.318710311448057E-4,0.9053975582,2.52259E-4,0.0015882663504588894,0.9623041224,3.65995E-5,6.049752061035229E-4,0.9586593169,6.41492E-5,8.009319571599076E-4,0.951189782,8.52761E-5,9.234505942388039E-4,0.9280383015,1.468403E-4,0.0012117767946284498,0.9519616908,9.59758E-5,9.796723942216603E-4
0.38,0.9618101412,3.92454E-5,6.264614912346967E-4,0.911202836,1.783238E-4,0.0013353793468524216,0.9633608502,3.60368E-5,6.003065883363267E-4,0.960324294,5.88716E-5,7.672783067440393E-4,0.952240566,8.52211E-5,9.231527500906878E-4,0.9298938656,1.386862E-4,0.0011776510518825176,0.9532370317,9.3359E-5,9.662246115681385E-4
0.39,0.9627517968,3.97085E-5,6.301468082915282E-4,0.9145683348,1.310902E-4,0.0011449462869497415,0.9642446023,3.50387E-5,5.919349626437013E-4,0.961870504,5.59105E-5,7.477332412030376E-4,0.9532314157,8.45447E-5,9.194819193437139E-4,0.9315647483,1.300999E-4,0.0011406134314481836,0.9545383698,8.63785E-5,9.294003443080921E-4
0.4,0.9638269323,4.02372E-5,6.343279908690772E-4,0.9161486924,1.224792E-4,0.0011067032122479812,0.9649603897,3.4528E-5,5.876053097105232E-4,0.9631931752,5.28592E-5,7.270433274571744E-4,0.9540219355,8.72887E-5,9.34284217997928E-4,0.9331992662,1.256495E-4,0.0011209348776802335,0.9557404006,8.0569E-5,8.97602361850725E-4
0.41,0.9646654284,4.2773E-5,6.540107032763302E-4,0.9179677844,1.243936E-4,0.0011153187885084694,0.9658054519,3.45466E-5,5.877635579040265E-4,0.9643680286,4.84732E-5,6.962269744846145E-4,0.9548141265,8.89065E-5,9.429024339771321E-4,0.9347645605,1.202297E-4,0.0010964930460335806,0.9570384127,7.53503E-5,8.680455057196022E-4
0.42,0.9654413629,4.30937E-5,6.564579194434324E-4,0.9202395976,1.267086E-4,0.0011256491460486255,0.9665195483,3.40329E-5,5.833772364431097E-4,0.9655170226,4.45956E-5,6.677993710688862E-4,0.9556431317,9.19138E-5,9.587168507958958E-4,0.9364249682,1.180692E-4,0.0010865965212534044,0.9583039093,7.00306E-5,8.368428765305946E-4
0.43,0.9662347698,4.20129E-5,6.48173587860536E-4,0.9232841551,1.335084E-4,0.0011554583506124313,0.9672674829,3.44817E-5,5.872112056151518E-4,0.9665554851,4.32389E-5,6.575629247456094E-4,0.9565234154,9.36472E-5,9.677148340291162E-4,0.9378255296,1.165439E-4,0.0010795550009147286,0.9594098806,6.70864E-5,8.19062879149092E-4
0.44,0.9669060075,4.26545E-5,6.531041264607046E-4,0.9260443866,1.214824E-4,0.0011021905461398225,0.9678720593,3.35398E-5,5.79135562713947E-4,0.9674151438,4.25011E-5,6.51928677080553E-4,0.957415145,9.34958E-5,9.669322623638122E-4,0.93914491,1.151586E-4,0.0010731197510063823,0.9606788558,6.30424E-5,7.939924432889773E-4
0.45,0.9676396257,4.13956E-5,6.433941249343205E-4,0.9279255271,1.255713E-4,0.0011205860074086236,0.9684640944,3.34577E-5,5.784263133710292E-4,0.9682446796,4.13247E-5,6.428429046042276E-4,0.9581316489,9.17878E-5,9.580594971086085E-4,0.9405119675,1.117305E-4,0.0010570264897342924,0.9618949491,6.10941E-5,7.81627148965541E-4
0.46,0.968232913,3.92431E-5,6.264431338916565E-4,0.9295870006,1.227479E-4,0.0011079165131001522,0.9691198468,3.32443E-5,5.765787023468696E-4,0.968909961,4.21324E-5,6.490947542539533E-4,0.9589234906,9.19388E-5,9.588472245357964E-4,0.9415978301,1.136503E-4,0.0010660689471136472,0.9626811117,6.08256E-5,7.799076868450522E-4
0.47,0.9688482744,3.8137E-5,6.175516172758355E-4,0.9308965623,1.252264E-4,0.0011190460222886278,0.9695379323,3.4822E-5,5.9010168615248E-4,0.9697379303,3.95035E-5,6.285180983869916E-4,0.959599998,9.15426E-5,9.567789713408213E-4,0.942482757,1.121703E-4,0.0010591048106773947,0.9635448217,6.1178E-5,7.821636657375489E-4
0.48,0.9694163156,3.66508E-5,6.053990419549736E-4,0.9326300979,1.230634E-4,0.0011093394430921493,0.9701125151,3.58116E-5,5.984279405241704E-4,0.9706610429,3.99636E-5,6.321676992697428E-4,0.96014768,8.90775E-5,9.438087730043623E-4,0.9435583681,1.11822E-4,0.001057459219071828,0.9642686355,6.0081E-5,7.751193456494297E-4
0.49,0.9699211484,3.55132E-5,5.959295260347485E-4,0.933978498,1.132166E-4,0.0010640328942283692,0.9707311815,3.71756E-5,6.097179675882941E-4,0.9712759894,3.84753E-5,6.202846120935132E-4,0.9606308246,9.1652E-5,9.573505105237057E-4,0.944587813,1.158072E-4,0.001076137537678154,0.9649964148,5.99622E-5,7.743526328488849E-4
0.5,0.9705413187,3.47335E-5,5.893513383373283E-4,0.9352596879,8.51758E-5,9.229073626318082E-4,0.9712655318,3.64008E-5,6.033307550589478E-4,0.9719897473,3.62843E-5,6.02364507586561E-4,0.9611704433,9.14341E-5,9.562117966224847E-4,0.9455742568,1.112108E-4,0.0010545653132926383,0.9658083314,6.11524E-5,7.82E-4
0.51,0.9710074604,3.46568E-5,5.887002632919405E-4,0.9356716454,8.89583E-5,9.431770777536952E-4,0.9717089558,3.73651E-5,6.11269989448198E-4,0.9725000012,3.64907E-5,6.040753264287493E-4,0.961679104,9.05623E-5,9.516422647192588E-4,0.9464328367,1.123237E-4,0.001059828759753197,0.9667014939,6.41161E-5,8.007252962158745E-4
0.52,0.9717593265,3.47411E-5,5.894158124787627E-4,0.9361766875,8.23424E-5,9.074271320607513E-4,0.9722848433,3.8845E-5,6.232575711533716E-4,0.9730997717,3.6548E-5,6.045494189890517E-4,0.9622467601,9.27183E-5,9.629034219484319E-4,0.9470906329,1.097825E-4,0.0010477714445431313,0.9673876595,6.50763E-5,8.066988285599528E-4
0.53,0.9724124509,3.25975E-5,5.709422037299398E-4,0.9361867607,7.84602E-5,8.857776244633864E-4,0.9728093374,3.99803E-5,6.322997706784338E-4,0.9736498034,3.62023E-5,6.016834716028022E-4,0.9628482485,9.16322E-5,9.572470945372465E-4,0.9480544716,1.05858E-4,0.0010288731700263158,0.9679143947,6.26392E-5,7.914493034932812E-4
0.54,0.9731081092,3.13525E-5,5.59933031710043E-4,0.9373608828,7.86065E-5,8.866030678945342E-4,0.9731081086,4.13477E-5,6.430217725707271E-4,0.9740461063,3.63606E-5,6.029975124326799E-4,0.9635532558,8.9605E-5,9.465991759979511E-4,0.9487678868,1.063404E-4,0.0010312148175816716,0.9686565995,6.00643E-5,7.75011612816221E-4
0.55,0.973891145,3.32623E-5,5.767347743980763E-4,0.9394800961,8.43583E-5,9.184677457592074E-4,0.9736555654,4.13177E-5,6.427884566480639E-4,0.974329809,3.69816E-5,6.081249871531346E-4,0.9643704331,8.82147E-5,9.392268096684634E-4,0.9495288396,1.094469E-4,0.0010461687244417127,0.969333874,6.05033E-5,7.778386722193748E-4
0.56,0.9744804662,3.24484E-5,5.696349708365876E-4,0.939733994,8.311E-5,9.116468614545876E-4,0.9740897757,4.27302E-5,6.536834096104933E-4,0.9746550292,3.84229E-5,6.198620814342494E-4,0.9650789678,8.59125E-5,9.26889961106495E-4,0.9502743137,1.12238E-4,0.001059424372005855,0.9699334967,6.27897E-5,7.92399520444075E-4
0.57,0.9752125823,3.26975E-5,5.718172785077416E-4,0.9399659753,9.24256E-5,9.613823380944753E-4,0.9746258456,4.30885E-5,6.564183117494514E-4,0.9750170022,3.62092E-5,6.017408079896194E-4,0.9655357134,8.69659E-5,9.325550922063533E-4,0.9510204053,1.155464E-4,0.0010749251136707152,0.9704251671,6.41068E-5,8.006672217594524E-4
0.58,0.9756657934,3.09552E-5,5.563739749485053E-4,0.9415143609,9.70896E-5,9.853405502667594E-4,0.9751174939,4.37811E-5,6.616728799036575E-4,0.9753437793,3.85165E-5,6.206166288458601E-4,0.9660226285,8.62574E-5,9.287486204565797E-4,0.9514360327,1.164959E-4,0.0010793326641957983,0.97082681,6.40778E-5,8.00486102315337E-4
0.59,0.9761552149,2.92724E-5,5.410397397603988E-4,0.9419268489,1.017617E-4,0.001008770043171386,0.9754148048,4.35074E-5,6.596013947832433E-4,0.9754594111,4.12434E-5,6.422102459475402E-4,0.966743983,8.56714E-5,9.255884614665418E-4,0.9521052641,1.149882E-4,0.0010723255102812765,0.9710883135,6.71035E-5,8.191672600879505E-4
0.6,0.9767184579,2.71162E-5,5.207321768433366E-4,0.9436014652,8.33771E-5,9.131106176143173E-4,0.9757312572,4.2644E-5,6.530237361689084E-4,0.9756215692,4.02755E-5,6.346298133557861E-4,0.9671389323,8.89952E-5,9.433726729135204E-4,0.9525228488,1.117394E-4,0.0010570685881247251,0.9717824453,6.80186E-5,8.247338964781307E-4
0.61,0.9771227717,2.58733E-5,5.086580383715566E-4,0.9463917494,6.57402E-5,8.108033053706676E-4,0.9759700048,4.32351E-5,6.575340295376354E-4,0.9758575428,4.17374E-5,6.46044890081177E-4,0.9678256768,8.86352E-5,9.414626917727542E-4,0.9532052481,1.08974E-4,0.00104390612604774,0.9722492987,7.05506E-5,8.399440457554301E-4
0.62,0.9774109727,2.5946E-5,5.093721625687843E-4,0.948796922,8.31232E-5,9.11719255034136E-4,0.9763907605,4.30317E-5,6.55985518132832E-4,0.9759095275,4.21148E-5,6.489591666661316E-4,0.9681424463,8.90687E-5,9.437621522396414E-4,0.9536477405,1.077118E-4,0.0010378429553646353,0.9724927825,7.36799E-5,8.583699668557842E-4
0.63,0.9777964455,2.53763E-5,5.037489454083253E-4,0.9507905006,7.89384E-5,8.884728470808773E-4,0.9767391282,4.24778E-5,6.517499520521655E-4,0.9761660087,4.39743E-5,6.6313120873625E-4,0.9686165994,8.74269E-5,9.350235291157115E-4,0.9543379444,1.086158E-4,0.0010421890423526817,0.972954545,7.26629E-5,8.524253633016793E-4
0.64,0.9780507648,2.67517E-5,5.172204558986429E-4,0.9514720798,7.07282E-5,8.41000594530111E-4,0.9772081238,4.5254E-5,6.727109334625088E-4,0.9762131983,4.51057E-5,6.716077724386459E-4,0.9689137101,8.84265E-5,9.40353656875965E-4,0.9548629451,1.053889E-4,0.001026590960412179,0.9733197981,7.29411E-5,8.540556187977455E-4
0.65,0.9782654148,2.8058E-5,5.296980271815254E-4,0.9525600851,8.44874E-5,9.191702780225217E-4,0.9775653106,4.54279E-5,6.740022255156136E-4,0.9763949865,4.59053E-5,6.775345009665559E-4,0.9692685491,8.83895E-5,9.401569017988434E-4,0.9555276901,1.071219E-4,0.0010349971014452168,0.9735841179,7.1294E-5,8.443577440871849E-4
0.66,0.9784623843,2.90675E-5,5.391428382163672E-4,0.9547311664,5.02177E-5,7.086444806812511E-4,0.9779355007,4.4671E-5,6.683636734592927E-4,0.9765591568,4.76963E-5,6.906250791855158E-4,0.969623661,9.26221E-5,9.624037614224084E-4,0.9560322481,1.108529E-4,0.0010528670381391946,0.9738387221,7.57503E-5,8.70346482729723E-4
0.67,0.9784163952,3.01143E-5,5.487649770165731E-4,0.9542635679,5.04314E-5,7.101506882345464E-4,0.97825028,4.64666E-5,6.81664140174617E-4,0.9769767457,4.85917E-5,6.970774705870217E-4,0.9697342205,9.30575E-5,9.646631536448357E-4,0.9569324476,1.072002E-4,0.001035375294277394,0.9739867139,7.68157E-5,8.764456628907464E-4
0.68,0.9786285841,3.13074E-5,5.595301600450149E-4,0.9545142889,4.7833E-5,6.916140542238858E-4,0.9786742938,4.55222E-5,6.747014154424162E-4,0.9772228658,4.61564E-5,6.793850160255228E-4,0.9701485723,9.25443E-5,9.619994802493398E-4,0.9571542847,1.098328E-4,0.001048011450319127,0.9742628658,7.98842E-5,8.937796148939625E-4
0.69,0.9786910409,3.3663E-5,5.801982419828589E-4,0.954363209,5.90395E-5,7.683716548650139E-4,0.9790448076,4.23045E-5,6.504190956606364E-4,0.9773113197,4.72001E-5,6.870232892704584E-4,0.9705542451,9.14003E-5,9.560350411988046E-4,0.9576532996,1.091733E-4,0.0010448602777405217,0.9743985814,8.10013E-5,9.000072221932444E-4
0.7,0.9786845356,3.40926E-5,5.838886880219551E-4,0.9549329996,3.85734E-5,6.210748747131862E-4,0.9793666244,4.30637E-5,6.562293806284507E-4,0.977600494,4.95398E-5,7.038451534250982E-4,0.9710840446,9.4249E-5,9.708192416716925E-4,0.9580389756,1.105161E-4,0.0010512663791827455,0.974482339,8.34519E-5,9.135201147210717E-4
0.71,0.9786759138,3.6112E-5,6.009326085344346E-4,0.9543505669,3.95078E-5,6.285523049038959E-4,0.9797099584,4.41112E-5,6.641626306861897E-4,0.9778310192,4.61057E-5,6.790117819301813E-4,0.9714880216,9.4381E-5,9.714988419962219E-4,0.9586128646,1.07793E-4,0.0010382340776530117,0.97489281,8.15694E-5,9.031577935222616E-4
0.72,0.9785509121,3.8054E-5,6.16879242639919E-4,0.9546997488,6.40243E-5,8.001518605864765E-4,0.9801044381,4.46599E-5,6.68280629675887E-4,0.9778720605,4.6941E-5,6.851350231888601E-4,0.9718537873,9.16637E-5,9.574116147196042E-4,0.9589295024,1.073328E-4,0.001036015443900331,0.9751827651,8.46116E-5,9.198456392243211E-4
0.73,0.9784979695,3.75428E-5,6.12721796576554E-4,0.9557510138,7.04158E-5,8.391412276845895E-4,0.9804600811,4.69914E-5,6.855027352243024E-4,0.978105548,4.96571E-5,7.046779406225229E-4,0.9721380264,8.8266E-5,9.394998669504962E-4,0.9592692816,1.095144E-4,0.0010464912804223454,0.9754127228,8.19019E-5,9.049966850768019E-4
0.74,0.9784247553,3.89725E-5,6.242795848015535E-4,0.9559774935,7.34334E-5,8.569329028576274E-4,0.980689168,5.07469E-5,7.123685843718826E-4,0.9779184252,5.20915E-5,7.21744414595638E-4,0.9723909974,8.83439E-5,9.399143578007519E-4,0.9598030919,1.121427E-4,0.0010589745039423753,0.9755414903,8.60756E-5,9.277693678926891E-4
0.75,0.978479535,4.08086E-5,6.388160924710648E-4,0.959210521,8.66601E-5,9.309140669256212E-4,0.9810380149,5.25697E-5,7.250496534720915E-4,0.9779532206,5.59043E-5,7.476917814179851E-4,0.9728216392,8.83504E-5,9.399489347831615E-4,0.9601169586,1.193962E-4,0.0010926856821611602,0.9756871384,8.55247E-5,9.247956531039708E-4
0.76,0.9784474921,4.04706E-5,6.361650729173993E-4,0.961339426,5.87928E-5,7.667646314221854E-4,0.9814611882,5.58057E-5,7.470321278231612E-4,0.9777625602,5.84976E-5,7.648372375871875E-4,0.9731202459,8.63131E-5,9.290484379191431E-4,0.9607458133,1.220733E-4,0.0011048678654029178,0.9758599699,9.00948E-5,9.491828064182368E-4
0.77,0.9785532612,3.83214E-5,6.190428095051262E-4,0.9620031774,5.69819E-5,7.548635638312395E-4,0.9817488062,5.62432E-5,7.499546652965098E-4,0.9777583474,5.93076E-5,7.701142772342297E-4,0.9735294133,8.953E-5,9.462029380635002E-4,0.9613672495,1.381979E-4,0.0011755760290172643,0.9755961859,9.93338E-5,9.966634336625378E-4
0.78,0.978687712,4.01391E-5,6.335542597126154E-4,0.9626245856,5.41139E-5,7.356215059390257E-4,0.9820099664,5.25143E-5,7.246675099657773E-4,0.9775415272,6.3018E-5,7.93838774563198E-4,0.9739036566,9.04339E-5,9.509674021752796E-4,0.9618438518,1.452397E-4,0.0012051543469614172,0.9758471727,1.064396E-4,0.0010316956915680127
0.79,0.979060868,3.93452E-5,6.272575228723845E-4,0.9639999986,3.70006E-5,6.082811849794468E-4,0.9822782612,5.43626E-5,7.373099755191165E-4,0.9774608713,6.68413E-5,8.175652879128369E-4,0.9741043484,9.17695E-5,9.579639867969985E-4,0.9621739137,1.50885E-4,0.0012283525552543944,0.9760521746,1.042932E-4,0.0010212404222317093
0.8,0.9793967074,3.61124E-5,6.00935936685434E-4,0.9656307161,5.03551E-5,7.096132749603829E-4,0.9826325375,5.52636E-5,7.433949152368477E-4,0.9773491752,7.18997E-5,8.479369080303086E-4,0.9747166318,9.14232E-5,9.561547991826428E-4,0.9624680012,1.711889E-4,0.0013083917609034382,0.9763985336,1.057398E-4,0.0010282985947671036
0.81,0.9797884607,3.66457E-5,6.053569195111261E-4,0.9649999976,4.33926E-5,6.587305974372225E-4,0.9829999989,5.75817E-5,7.588260670272207E-4,0.9772307658,7.73803E-5,8.796607300544909E-4,0.9749615353,9.22673E-5,9.605586915956776E-4,0.962961536,1.772623E-4,0.0013313988883876988,0.9765769231,1.094062E-4,0.0010459741870619944
0.82,0.9799999982,3.75715E-5,6.129559527404885E-4,0.9645030439,4.32012E-5,6.572761976520982E-4,0.9833468574,5.91223E-5,7.689102678466455E-4,0.9774239343,8.28411E-5,9.101708630801142E-4,0.9756186581,9.02657E-5,9.500826279855873E-4,0.963346855,1.844625E-4,0.0013581697242981085,0.9769574046,1.141658E-4,0.0010684839727389457
0.83,0.980344103,3.37303E-5,5.807779265777927E-4,0.9645161211,5.06162E-5,7.114506307538142E-4,0.9838064653,5.9838E-5,7.735502569322823E-4,0.9774193668,8.88059E-5,9.423688237627558E-4,0.9763656008,9.4785E-5,9.735758830209384E-4,0.9632688135,1.974825E-4,0.0014052846686703731,0.9766451734,1.289362E-4,0.0011355007705853837
0.84,0.9803424674,3.495E-5,5.91185250154298E-4,0.9648401856,7.66827E-5,8.756865877698482E-4,0.984269405,6.28557E-5,7.928158676514995E-4,0.9773059404,9.17012E-5,9.576074352259385E-4,0.9770776296,9.71876E-5,9.858377148395166E-4,0.9632191765,2.177585E-4,0.0014756642572075803,0.9766666657,1.357985E-4,0.0011653261346078188
0.85,0.980632605,3.12046E-5,5.586107768383993E-4,0.9669099808,9.36664E-5,9.678140317230372E-4,0.9848418564,5.54746E-5,7.448127281404366E-4,0.9776885676,1.014228E-4,0.0010070888739331797,0.977615574,1.034493E-4,0.0010171002900402693,0.9637712866,2.146595E-4,0.0014651262744214233,0.9775669122,1.354504E-4,0.001163831602939188
0.86,0.9807571822,3.16281E-5,5.623886556466089E-4,0.9668407261,9.55159E-5,9.77322362375895E-4,0.9855091453,6.24388E-5,7.901822574571008E-4,0.9779373378,1.004496E-4,0.0010022454789122273,0.9784334248,1.094352E-4,0.0010461128046248167,0.9638381213,2.271521E-4,0.0015071565943856001,0.9776501352,1.387283E-4,0.0011778297839671063
0.87,0.9806741619,3.33597E-5,5.775785660843034E-4,0.9685393333,1.048548E-4,0.0010239863280337293,0.9860112393,6.20043E-5,7.874280919550686E-4,0.9780056232,1.056925E-4,0.0010280685774791485,0.9791292185,1.084342E-4,0.0010413174347911399,0.9639606827,2.268382E-4,0.001506114869457174,0.9780056232,1.378918E-4,0.0011742733923580148
0.88,0.9815805489,2.90822E-5,5.392791484936164E-4,0.9689969599,1.166124E-4,0.0010798722146624572,0.9866565365,6.43709E-5,8.023147761321612E-4,0.9781458962,1.096869E-4,0.0010473151388192571,0.9800000012,1.086576E-4,0.0010423895624957112,0.9637993902,2.631792E-4,0.0016222798772098483,0.9782674778,1.516211E-4,0.001231345199365312
0.89,0.9818936837,2.81788E-5,5.308370748167464E-4,0.969435215,1.613915E-4,0.0012703995434507995,0.9867441785,6.14293E-5,7.83768460707625E-4,0.9782059759,1.227091E-4,0.001107741395814023,0.9806976718,1.094141E-4,0.001046011950218543,0.9634551471,2.976755E-4,0.0017253275051421397,0.9782391995,1.688778E-4,0.0012995299150077308
0.9,0.9824817485,3.14833E-5,5.610998128675503E-4,0.9700729966,2.243653E-4,0.0014978828392100633,0.9873722649,6.1465E-5,7.839961734600494E-4,0.9778832102,1.285754E-4,0.0011339109312463655,0.98131387,1.176666E-4,0.0010847423657256133,0.9639051145,3.414439E-4,0.0018478200669978667,0.9785036498,1.75955E-4,0.0013264803051685314
0.91,0.9825910807,4.05637E-5,6.368963808972383E-4,0.9680161834,2.930349E-4,0.0017118262178153483,0.9876113272,5.1597E-5,7.18310517812457E-4,0.9784615254,1.304262E-4,0.001142042906374362,0.9820647651,1.179675E-4,0.001086128445442803,0.9637651777,3.686735E-4,0.0019200872376014585,0.9780161822,1.908164E-4,0.0013813630949174804
0.92,0.9831050253,5.15991E-5,7.183251352973805E-4,0.967123282,3.790118E-4,0.0019468225394216085,0.9883561641,5.23889E-5,7.238017684421612E-4,0.9788127863,1.421694E-4,0.0011923481035335276,0.9836073065,1.348297E-4,0.0011611619180803337,0.96392694,4.193221E-4,0.00204773557863314,0.9783561689,2.016032E-4,0.0014198704166225873
0.93,0.9834895843,6.08598E-5,7.801269127520214E-4,0.9708333313,2.845293E-4,0.0016867996324400833,0.9890104198,5.96761E-5,7.725030744275391E-4,0.9799479151,1.700901E-4,0.0013041859529990345,0.9841666698,1.566885E-4,0.001251752771117364,0.9647916675,4.50534E-4,0.00212257862045202,0.9781250024,2.460587E-4,0.0015686258317393603
0.94,0.9842424387,6.75255E-5,8.217390096618268E-4,0.9745454609,2.187534E-4,0.0014790314398281058,0.9900000089,6.92878E-5,8.323929360584459E-4,0.9812121296,1.962695E-4,0.0014009621693678955,0.9855757666,1.623433E-4,0.0012741401021865689,0.9651515156,5.01155E-4,0.0022386491462486925,0.9777575839,3.154077E-4,0.0017759721281596736
0.95,0.9847445399,6.68361E-5,8.175334855527326E-4,0.9751824915,3.220444E-4,0.0017945595559913858,0.9902919787,9.04726E-5,9.511708574173202E-4,0.9827007341,2.009063E-4,0.001417414194933859,0.9864963579,2.07063E-4,0.0014389683804726218,0.9651824808,6.11211E-4,0.002472268189335453,0.9779562086,4.079155E-4,0.002019691808172722
0.96,0.9852727407,7.81032E-5,8.83760148456582E-4,0.9736363709,4.306706E-4,0.0020752604655801645,0.99172728,8.53075E-5,9.236205931008684E-4,0.9829090983,2.425579E-4,0.0015574270448403032,0.9882727307,2.075216E-4,0.0014405610018322723,0.9654545474,7.346192E-4,0.0027103859503768094,0.9781818223,4.8752E-4,0.0022079855071988133
0.97,0.9843373597,1.187663E-4,0.0010897995228481246,0.9843373537,3.887035E-4,0.0019715564917090252,0.9916867518,1.193381E-4,0.0010924197911059649,0.9826506078,2.941888E-4,0.0017151932835689394,0.9895180744,2.453187E-4,0.001566265303197386,0.9683132565,7.761021E-4,0.0027858609082292676,0.9784337395,5.551084E-4,0.002356073852832292
0.98,0.9829090917,1.924704E-4,0.0013873370174546631,0.9890909135,1.616162E-4,0.0012712836032923575,0.9925454557,1.475583E-4,0.0012147357737384702,0.9850909096,3.698474E-4,0.0019231417004474734,0.9920000005,2.492362E-4,0.0015787216347412233,0.9690909094,0.001091911,0.0033044076625017077,0.9792727286,7.748226E-4,0.002783563543373853
0.99,0.9864285749,4.32385E-4,0.002079386928880722,0.9821428657,3.543081E-4,0.0018823073606613772,0.9935714298,2.674706E-4,0.0016354528424873645,0.9910714281,6.280923E-4,0.002506176969010768,0.9910714293,5.765564E-4,0.0024011588868710874,0.9689285696,0.002104077,0.004587021909692606,0.9825000024,0.0010434704,0.003230279244895091
1.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,0.99,0.01,0.01,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.99,0.01,0.01

==> tables/acc_rej_sample_total_entropy_Computers.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8092415887,8.83666E-5,9.400351057274403E-4,0.640384835,1.271298E-4,0.0011275185142604089,0.7552571142,0.0084191905,0.009175614693305294,0.8461651862,4.97287E-5,7.05185791121744E-4,0.8560537863,4.39974E-5,6.633053595441544E-4,0.8618735254,8.53792E-5,9.24008657968095E-4,0.8566254094,0.0023866641,0.004885349629248658
0.01,0.8129366964,8.63654E-5,9.293298660863106E-4,0.6465961993,1.306804E-4,0.0011431552825403905,0.7602000242,0.0084948533,0.00921675284468451,0.8507887274,5.07871E-5,7.12650685820199E-4,0.8614399338,4.48597E-5,6.697738424274271E-4,0.8666007489,8.92099E-5,9.445099258345568E-4,0.8621627474,0.0024085477,0.004907695691462542
0.02,0.8159230745,8.61745E-5,9.283022137213721E-4,0.6530195177,1.327075E-4,0.0011519874131256818,0.7650872573,0.008552355,0.00924789435493291,0.8541963255,5.09916E-5,7.140840286688955E-4,0.8661435157,4.63479E-5,6.807929200571934E-4,0.8711768079,8.84719E-5,9.405950244393173E-4,0.8670390323,0.0024250239,0.004924453167611608
0.03,0.8190871137,8.65111E-5,9.301134339423338E-4,0.6582298994,1.367125E-4,0.001169241206937217,0.7695777774,0.0085691933,0.009256993734469091,0.8573425347,5.01015E-5,7.078241306991448E-4,0.8704129469,4.54356E-5,6.740593445684141E-4,0.8752650547,8.85246E-5,9.40875124551606E-4,0.8714035496,0.0024350266,0.0049345988692091275
0.04,0.8227437896,8.34168E-5,9.133279805195941E-4,0.6589193583,1.363657E-4,0.0011677572521718717,0.7737470716,0.0085516396,0.009247507556093156,0.8602449608,5.13882E-5,7.168556340017145E-4,0.8744655418,4.75343E-5,6.894512310526395E-4,0.8792182386,8.80048E-5,9.381087357017842E-4,0.8754735112,0.0024346227,0.004934189599113516
0.05,0.82617553,8.09373E-5,8.996515992316137E-4,0.6589482367,1.466032E-4,0.0012107980839099473,0.7776252535,0.008505649,0.009222607548844308,0.8630368376,5.37231E-5,7.329604354943042E-4,0.8783252412,4.76231E-5,6.900949210072482E-4,0.882913658,8.41939E-5,9.175723404724011E-4,0.8793627882,0.0024392651,0.004938891677289552
0.06,0.8293547988,7.83756E-5,8.852999491697715E-4,0.6586305916,1.463733E-4,0.0012098483376026931,0.7813334927,0.0084507267,0.009192783419617804,0.8657637066,5.38611E-5,7.339012195111819E-4,0.8819930583,4.6472E-5,6.817037479726806E-4,0.8864053142,8.0651E-5,8.980590181051577E-4,0.8828824502,0.0024309339,0.00493045018228559
0.07,0.8328578341,7.5827E-5,8.707870003623159E-4,0.6582577288,1.492837E-4,0.0012218170894205073,0.7850526324,0.0083696842,0.009148597816059027,0.8682686019,5.36161E-5,7.32230155074209E-4,0.8855281299,4.4987E-5,6.707234899718363E-4,0.889793101,7.78321E-5,8.822250279832239E-4,0.8863133672,0.0024210536,0.0049204203072501845
0.08,0.8360205466,7.09302E-5,8.422006886722428E-4,0.65777179,1.58739E-4,0.0012599166639107524,0.7885948393,0.0083080431,0.009114846734860658,0.8709013081,5.46858E-5,7.394984787002607E-4,0.8888418716,4.47902E-5,6.692548094709518E-4,0.8931221735,7.52555E-5,8.674992795386058E-4,0.8897101617,0.0024159814,0.004915263370359721
0.09,0.8390356064,6.79311E-5,8.242032516315379E-4,0.6576533139,1.664548E-4,0.0012901736317255906,0.7921599874,0.0082395824,0.009077214550730857,0.8733049017,5.47093E-5,7.396573531034488E-4,0.8921377355,4.585E-5,6.77126280689208E-4,0.8963031662,7.4995E-5,8.659965357898378E-4,0.8930638042,0.0024014597,0.0049004690591819885
0.1,0.8420252508,6.78663E-5,8.238100509219343E-4,0.6579197407,1.69567E-4,0.0013021789431564312,0.7957169655,0.0081733872,0.009040678735581748,0.8756782073,5.38936E-5,7.34122605563948E-4,0.895400672,4.63416E-5,6.807466489083879E-4,0.8995274401,7.41997E-5,8.613924773295852E-4,0.8964920568,0.0023937039,0.004892549335469188
0.11,0.8448786336,6.77225E-5,8.229368140993572E-4,0.6583059311,1.663852E-4,0.001289903872387396,0.799278132,0.0081239149,0.009013276263379482,0.8780556297,5.38804E-5,7.340326968194265E-4,0.8986232615,4.6766E-5,6.83856710137438E-4,0.9028242743,7.62173E-5,8.730252000944761E-4,0.8999380526,0.0023782779,0.004876759067249478
0.12,0.8477215195,6.63367E-5,8.144734495365702E-4,0.6585858583,1.564715E-4,0.001250885686223965,0.802774581,0.0080748467,0.008986015078999146,0.8804027629,5.33644E-5,7.305094113014562E-4,0.9017491376,4.71882E-5,6.869366783044854E-4,0.9060580522,7.8694E-5,8.870963870966898E-4,0.9033780849,0.0023586179,0.0048565604083548675
0.13,0.8503414387,6.49981E-5,8.062139914439589E-4,0.6588592887,1.551816E-4,0.0012457190694534622,0.8063204893,0.00801359,0.008951865727321874,0.8828388482,5.23877E-5,7.237934788321873E-4,0.9048758399,4.64787E-5,6.817528877826628E-4,0.9093442827,7.88323E-5,8.878755543430622E-4,0.9068727368,0.0023315117,0.004828572977599075
0.14,0.8528993839,6.16145E-5,7.849490429320874E-4,0.659636277,1.540885E-4,0.0012413238900464295,0.8097867316,0.0079613128,0.008922618898059021,0.8851262599,5.15431E-5,7.179352338477337E-4,0.9081695729,4.78205E-5,6.915236799994632E-4,0.9126756513,7.77428E-5,8.817187760278217E-4,0.9102433586,0.0022905654,0.004785985165041781
0.15,0.8555030435,5.81599E-5,7.626263829687509E-4,0.6606036663,1.550056E-4,0.0012450124497369495,0.813181093,0.0079020663,0.008889356725882924,0.8875297868,5.33776E-5,7.305997536271142E-4,0.9115276664,4.65588E-5,6.823400911568951E-4,0.9157823676,7.49053E-5,8.65478480379495E-4,0.9136510438,0.0022568524,0.004750634062943598
0.16,0.8581114382,5.44654E-5,7.380067750366524E-4,0.6614920855,1.477226E-4,0.0012154118643488716,0.8165470132,0.0078554405,0.00886309229332517,0.8900053596,5.36381E-5,7.323803656570813E-4,0.9148459721,4.5848E-5,6.771115122341371E-4,0.9186538994,7.23583E-5,8.506368202705546E-4,0.9169407976,0.0022209075,0.004712650528099872
0.17,0.860604583,5.26569E-5,7.256507424374345E-4,0.6626948655,1.381433E-4,0.0011753437794960247,0.8198752895,0.0077978043,0.008830517708492521,0.8923925728,5.28155E-5,7.267427330218033E-4,0.9180805212,4.4582E-5,6.676975363141607E-4,0.9215114546,7.04944E-5,8.39609433010373E-4,0.9199850887,0.0021947694,0.004684836603340612
0.18,0.8626962107,5.64806E-5,7.515357609588515E-4,0.6639407218,1.407255E-4,0.0011862777920875027,0.8231997806,0.0077447656,0.00880043498924911,0.8948106492,5.36012E-5,7.321284040385266E-4,0.9212129503,4.12036E-5,6.419003037855645E-4,0.9242343563,6.747E-5,8.214012417813842E-4,0.9228444028,0.002169537,0.004657828893379404
0.19,0.8647242665,5.67289E-5,7.531859000273439E-4,0.6649951458,1.372727E-4,0.0011716343286196423,0.8264745125,0.0076770735,0.00876189106300689,0.8972426724,5.28039E-5,7.266629204796403E-4,0.9241005677,3.85758E-5,6.21094195754557E-4,0.9267551059,6.33221E-5,7.957518457408691E-4,0.9255313206,0.0021591856,0.004646703777948407
0.2,0.8667496508,5.42974E-5,7.368676950443682E-4,0.6663009763,1.347312E-4,0.001160737696467208,0.8298340371,0.0076167199,0.008727382138992195,0.8996104056,5.17513E-5,7.193837640647723E-4,0.9268551326,3.68049E-5,6.066704212338031E-4,0.9292545718,5.92988E-5,7.700571407369715E-4,0.9280759501,0.0021646207,0.004652548441445828
0.21,0.8688676828,5.35172E-5,7.315545092472604E-4,0.6675259888,1.231015E-4,0.0011095111536167628,0.8330480006,0.0075576923,0.00869349889285091,0.9020296246,5.11432E-5,7.151447405945177E-4,0.9295157403,3.35759E-5,5.794471503079465E-4,0.9316564614,5.5617E-5,7.457680604584779E-4,0.9305341101,0.0021582547,0.00464570199216437
0.22,0.8711180049,5.34082E-5,7.308091406105975E-4,0.6687391877,1.15457E-4,0.0010745091902817768,0.8362060016,0.0074828097,0.008650323519961551,0.9044806677,5.02092E-5,7.08584504487644E-4,0.9321393532,3.03279E-5,5.507077264756688E-4,0.9339411414,5.32803E-5,7.299335586202349E-4,0.9329919213,0.0021582689,0.004645717275082503
0.23,0.8729343879,5.51302E-5,7.424971380416224E-4,0.669691658,1.168093E-4,0.0010807835120874116,0.8394943708,0.0073931783,0.008598359320242438,0.906938476,4.77848E-5,6.912655061551965E-4,0.9345696336,2.88347E-5,5.369795154379727E-4,0.9359973699,5.13864E-5,7.168430790626356E-4,0.9352696162,0.0021586482,0.004646125482592996
0.24,0.8747135466,5.74642E-5,7.580514494412632E-4,0.6714877903,1.080064E-4,0.0010392612760995186,0.8426617321,0.0073039851,0.008546335530506629,0.9094463354,4.73048E-5,6.87784850080314E-4,0.9367638767,2.72135E-5,5.216656017028534E-4,0.9378948933,4.91173E-5,7.008373563102925E-4,0.9374196857,0.0021668675,0.004654962405863231
0.25,0.876579659,5.71719E-5,7.561210220592997E-4,0.6729673088,1.081115E-4,0.0010397668007779436,0.8459180915,0.0071869487,0.008477587333669882,0.9118796903,4.42225E-5,6.65E-4,0.9388823903,2.56893E-5,5.068461304972151E-4,0.9397689772,4.70983E-5,6.862820120038118E-4,0.9394599456,0.0021804638,0.004669543660787422
0.26,0.8784552228,5.94573E-5,7.710855983611677E-4,0.6740611136,9.91032E-5,9.955059015395137E-4,0.8490664414,0.0070961724,0.008423878204247733,0.9143484885,4.39105E-5,6.626499830227116E-4,0.9409594029,2.532E-5,5.03189825016365E-4,0.9415903896,4.52288E-5,6.725236055336645E-4,0.9413288713,0.0021933796,0.004683353072319019
0.27,0.8804654747,5.97316E-5,7.728622128167479E-4,0.6754469812,9.51522E-5,9.754598915383451E-4,0.8522564748,0.0070107327,0.008373011823710749,0.9168696052,4.29746E-5,6.555501506368525E-4,0.9429300249,2.48989E-5,4.989879758070328E-4,0.9432321197,4.4272E-5,6.653720763602872E-4,0.9431658441,0.0022037069,0.004694365665348195
0.28,0.8823488081,5.90677E-5,7.685551379048871E-4,0.6766213417,8.88192E-5,9.424393879714493E-4,0.8554602274,0.0069173263,0.00831704653107099,0.9193670881,4.01456E-5,6.336055555311996E-4,0.9449663985,2.40782E-5,4.906954248818711E-4,0.9447773099,4.10441E-5,6.40656694337927E-4,0.9449492121,0.0021959023,0.004686045561024775
0.29,0.884155308,5.81532E-5,7.62582454558194E-4,0.6771156967,8.16543E-5,9.036276888187967E-4,0.8584976244,0.0068133527,0.008254303544212558,0.9219033307,3.88672E-5,6.234356422278085E-4,0.9468351853,2.34606E-5,4.843614352939342E-4,0.9462313783,3.95079E-5,6.285531003821396E-4,0.9466561007,0.0021916453,0.004681501148136141
0.3,0.8858543658,5.56517E-5,7.460006702409858E-4,0.6781546354,7.69998E-5,8.774952991327076E-4,0.8615929922,0.0067065523,0.008189354248046668,0.9244896317,3.74921E-5,6.123079290683732E-4,0.9486352676,2.28494E-5,4.780104601365957E-4,0.9476466817,3.68362E-5,6.06928331848168E-4,0.948289662,0.0021626362,0.004650415250276044
0.31,0.8875982416,5.1914E-5,7.20513705629532E-4,0.6786727428,7.37205E-5,8.586064290465103E-4,0.8645361185,0.0066312836,0.008143269368011843,0.9271987611,3.52781E-5,5.939537018993989E-4,0.9503212148,2.11888E-5,4.6031293703305796E-4,0.9490233165,3.55429E-5,5.961786644958037E-4,0.9498711908,0.0021247923,0.004609546940860891
0.32,0.8891727328,4.87901E-5,6.9849910522491E-4,0.6792521656,7.21187E-5,8.492272958401654E-4,0.8676257461,0.0065385601,0.008086136345622674,0.9298626739,3.44315E-5,5.867836057696227E-4,0.9518894786,2.18366E-5,4.672964797641857E-4,0.9502498353,3.5054E-5,5.920641857096239E-4,0.9512094629,0.0020929794,0.004574909179426407
0.33,0.8907774895,4.68324E-5,6.843420197532809E-4,0.67952981,6.02222E-5,7.76029638609248E-4,0.8708060461,0.0064345454,0.008021561818000282,0.9323358577,3.21971E-5,5.674248848966707E-4,0.953444168,2.10167E-5,4.5843974522285916E-4,0.9515180576,3.35657E-5,5.793591286930758E-4,0.9526162863,0.0020459522,0.004523220313007095
0.34,0.8925281292,4.62811E-5,6.803021387589488E-4,0.6799522638,6.39947E-5,7.999668743141806E-4,0.8738851017,0.0063304928,0.007956439404658342,0.9347698569,3.09797E-5,5.565941070474965E-4,0.9549607885,2.05185E-5,4.5297350915920017E-4,0.952759971,3.17619E-5,5.635769690113321E-4,0.9538561201,0.0020079497,0.004481015175158415
0.35,0.8941924912,4.56056E-5,6.753191837938561E-4,0.6798338234,5.65462E-5,7.519720739495582E-4,0.8769897908,0.0062131685,0.007882365444458916,0.9373844546,3.02668E-5,5.501527060735046E-4,0.9565535718,2.00051E-5,4.4727061159883954E-4,0.9539518785,2.97052E-5,5.450247700793057E-4,0.9550770295,0.0019501097,0.004416004642207705
0.36,0.8961093509,4.62895E-5,6.803638732325519E-4,0.6794655383,5.38005E-5,7.334882412145406E-4,0.8800123084,0.0060886068,0.007802952518117742,0.9399279195,2.82597E-5,5.31598532729352E-4,0.9578691977,1.9456E-5,4.410895600668871E-4,0.9549947256,2.8327E-5,5.32231152789838E-4,0.9563449359,0.0018905802,0.004348080266048455
0.37,0.8978656888,4.61477E-5,6.793209845132122E-4,0.6796213627,5.08175E-5,7.128639421376284E-4,0.8831112725,0.005932574,0.00770232042958484,0.9423897153,2.68915E-5,5.18570149545845E-4,0.9592677265,1.94989E-5,4.415755880933637E-4,0.9560564393,2.67076E-5,5.167939628130345E-4,0.9576120734,0.0018290374,0.004276724681342019
0.38,0.8996370232,4.79816E-5,6.926875197374355E-4,0.6794918418,4.6018E-5,6.783656830943027E-4,0.8862286752,0.0057823748,0.007604192790822705,0.9448130667,2.61446E-5,5.113179050258264E-4,0.9604755014,1.88981E-5,4.3471944976041735E-4,0.9570399272,2.59287E-5,5.092023173552925E-4,0.9587422878,0.0017723486,0.004209927077753248
0.39,0.9015879768,5.00068E-5,7.071548628129485E-4,0.6791036487,4.69982E-5,6.85552332065175E-4,0.8892751765,0.0056138831,0.007492585067918815,0.947154184,2.38451E-5,4.88314447871451E-4,0.9616912574,1.89274E-5,4.3505631819340355E-4,0.9579878229,2.48957E-5,4.989559098758125E-4,0.9598081887,0.0017074575,0.0041321392764523315
0.4,0.9035570985,4.99594E-5,7.068196375313861E-4,0.6786236703,4.68219E-5,6.84265299427057E-4,0.8924057746,0.0054395478,0.007375329009610351,0.9494149649,2.27747E-5,4.772284568212587E-4,0.9629083073,1.87706E-5,4.3325050490449515E-4,0.9588993043,2.3203E-5,4.816949241999546E-4,0.9607669228,0.0016485698,0.0040602583661634144
0.41,0.9057227331,4.9099E-5,7.007067860382116E-4,0.6783562183,4.92538E-5,7.018105157376883E-4,0.8956140345,0.0052633603,0.007254901997959725,0.9516876447,2.10173E-5,4.5844628911138543E-4,0.9640541559,1.83471E-5,4.2833514915309017E-4,0.9599427897,2.17942E-5,4.668425858895051E-4,0.9617238754,0.0015834958,0.003979316272929308
0.42,0.9079631466,4.8699E-5,6.978466880339835E-4,0.6781377256,5.3643E-5,7.324138174556786E-4,0.8987992263,0.0050669725,0.00711826699414963,0.9539379209,1.89943E-5,4.358245059654172E-4,0.9651930159,1.8586E-5,4.311148338899974E-4,0.9609117347,2.13245E-5,4.6178458181277555E-4,0.9627099901,0.0015163305,0.0038940088597742045
0.43,0.9101184326,4.52557E-5,6.727235687858721E-4,0.6783853173,5.92093E-5,7.694757955907385E-4,0.9022364765,0.0048426594,0.006958921899259971,0.955979076,1.7865E-5,4.226700841081611E-4,0.9662475312,1.77265E-5,4.21028502598102E-4,0.9617903668,2.02822E-5,4.503576356630362E-4,0.9635807323,0.0014522115,0.003810789288323352
0.44,0.9124231464,4.05E-5,6.363961030678928E-4,0.6781997204,6.22263E-5,7.88836484957434E-4,0.9054852331,0.0046247441,0.0068005471103434025,0.9579726714,1.58685E-5,3.9835285865674416E-4,0.967287522,1.76886E-5,4.2057817347075914E-4,0.9626341164,1.97036E-5,4.4388737310268244E-4,0.9644384187,0.0013803511,0.0037153076588621837
0.45,0.9147749561,3.62635E-5,6.021918299014028E-4,0.6778436899,6.83992E-5,8.270380886029373E-4,0.9086927181,0.0043970453,0.00663102201775865,0.9599734062,1.4404E-5,3.7952602018833965E-4,0.9683428806,1.67574E-5,4.093580339995784E-4,0.9635167766,1.90145E-5,4.3605618903989885E-4,0.9653314263,0.0013053482,0.0036129602820955562
0.46,0.9170327145,3.26522E-5,5.714210356645964E-4,0.6778495491,7.32367E-5,8.557844354742612E-4,0.9118691397,0.0041931113,0.006475423769916529,0.961721195,1.37126E-5,3.703052794654702E-4,0.9692227572,1.66267E-5,4.077585069621479E-4,0.9642467171,1.81098E-5,4.2555610675914406E-4,0.9660971057,0.0012320187,0.003510012393140514
0.47,0.9191976255,2.94155E-5,5.423605811634912E-4,0.6778391004,7.30047E-5,8.544278787586463E-4,0.9150095522,0.0039586225,0.006291758498226072,0.963392058,1.17783E-5,3.4319527968781856E-4,0.9700997651,1.70302E-5,4.126766288512108E-4,0.9650201648,1.76713E-5,4.203724539024887E-4,0.9668393093,0.0011529978,0.0033955821297680317
0.48,0.9213262665,2.95421E-5,5.435264482985166E-4,0.6780614376,7.12659E-5,8.441913290244103E-4,0.9180679363,0.0037205617,0.006099640727124836,0.9650259632,1.09237E-5,3.305102116425452E-4,0.97091519,1.71772E-5,4.144538575040652E-4,0.965848121,1.66828E-5,4.0844583484227133E-4,0.9675335348,0.0010779141,0.003283160215402227
0.49,0.9235760009,3.05657E-5,5.528625507302878E-4,0.6782925189,6.51271E-5,8.07013630615989E-4,0.9211493486,0.0034932525,0.005910374353626004,0.9664681256,1.02986E-5,3.2091431878306705E-4,0.9718023378,1.71407E-5,4.14013284811007E-4,0.9665651906,1.58606E-5,3.982536879929676E-4,0.968266052,9.992145E-4,0.0031610354316267955
0.5,0.9259135908,3.0508E-5,5.523404747074036E-4,0.6794329405,6.17658E-5,7.85912208837603E-4,0.9240931576,0.0032886941,0.0057347136807342,0.9677812815,9.6599E-6,3.1080379663060747E-4,0.9726170129,1.66704E-5,4.082940117121484E-4,0.9672367233,1.50596E-5,3.880670045237034E-4,0.968928895,9.19558E-4,0.0030324214746634414
0.51,0.9281836945,2.93519E-5,5.417739380959553E-4,0.6807118297,6.44339E-5,8.027072940991629E-4,0.9267830092,0.0030918861,0.005560473091383502,0.9689919662,9.236E-6,3.0390788077968623E-4,0.9733547664,1.63705E-5,4.046047453997543E-4,0.9679793352,1.4917E-5,3.862253228362946E-4,0.9696371979,8.400358E-4,0.0028983371094474155
0.52,0.9303422385,2.65982E-5,5.157344277823616E-4,0.6818565369,5.71078E-5,7.5569702923857E-4,0.9295522755,0.0028751612,0.00536205296504986,0.9702859849,8.4434E-6,2.9057529144784486E-4,0.9741233003,1.59184E-5,3.989786961731165E-4,0.9686240035,1.46912E-5,3.832910121565597E-4,0.9703375536,7.608782E-4,0.0027584020736651136
0.53,0.9323366022,2.49509E-5,4.995087586819675E-4,0.6829542696,5.13043E-5,7.16270200413224E-4,0.9322145098,0.0026739664,0.005171040901017898,0.971357438,7.7642E-6,2.7864314095272467E-4,0.9748264289,1.52868E-5,3.909833756056644E-4,0.9692769957,1.42988E-5,3.7813754111434107E-4,0.9709504455,6.867389E-4,0.0026205703577656526
0.54,0.9344436371,2.23066E-5,4.7229863434060447E-4,0.683712405,4.60669E-5,6.787260124674757E-4,0.9347737867,0.0024842928,0.004984268050576735,0.9722206032,7.7052E-6,2.7758242019263396E-4,0.975527029,1.57572E-5,3.9695339776855417E-4,0.9699315244,1.37554E-5,3.7088273079236245E-4,0.9715896362,6.118221E-4,0.00247350379017296
0.55,0.9363049996,1.87659E-5,4.3319626037167035E-4,0.6840499938,4.04E-5,6.356099432828281E-4,0.9376050001,0.0022752757,0.004769985010458628,0.9732049984,7.33E-6,2.7073972741361766E-4,0.9761750019,1.58845E-5,3.9855363503548676E-4,0.9706199992,1.33428E-5,3.652779763413064E-4,0.9720475018,5.373342E-4,0.0023180470228189934
0.56,0.9380312002,1.42885E-5,3.780013227490084E-4,0.6849654853,3.71116E-5,6.091929086914916E-4,0.9399053973,0.0020914369,0.004573223042887806,0.9741421604,7.8606E-6,2.803676158189458E-4,0.9767757541,1.63271E-5,4.040680635734529E-4,0.9712784439,1.35007E-5,3.6743298708744157E-4,0.9726566088,4.652918E-4,0.0021570623542215926
0.57,0.9396834111,1.1843E-5,3.4413660078521144E-4,0.6861590803,2.57892E-5,5.078306804437873E-4,0.9423207748,0.0019046562,0.0043642367030215035,0.974939822,7.9916E-6,2.8269418105083096E-4,0.9775117701,1.56806E-5,3.959873735360763E-4,0.9719047624,1.28171E-5,3.5800977640282393E-4,0.9731449515,4.050941E-4,0.002012694959500818
0.58,0.941224218,1.08932E-5,3.300484812872194E-4,0.6878917754,2.06901E-5,4.548637158534411E-4,0.9444923675,0.0017427962,0.004174681065662381,0.975807665,7.3727E-6,2.715271625454809E-4,0.9781409055,1.54987E-5,3.936838833378883E-4,0.9723868203,1.25873E-5,3.5478585090163896E-4,0.9736806852,3.646122E-4,0.0019094821287459068
0.59,0.9428046107,9.3476E-6,3.057384503133356E-4,0.6889956117,1.73385E-5,4.163952449296221E-4,0.9468331474,0.0015675804,0.003959268114184742,0.9764599359,7.2731E-6,2.6968685544534796E-4,0.9786992306,1.43387E-5,3.7866475938486805E-4,0.972952801,1.23998E-5,3.52133497412558E-4,0.9741410524,3.330225E-4,0.0018248904076683618
0.6,0.944213779,8.7165E-6,2.9523719277895866E-4,0.6908579469,1.63704E-5,4.0460350962392803E-4,0.9489676487,0.0013979716,0.0037389458407417458,0.9770801669,7.1206E-6,2.668445240210111E-4,0.9793445891,1.37109E-5,3.702823247199358E-4,0.9734570992,1.27778E-5,3.574604873269212E-4,0.9745400834,3.068333E-4,0.001751665778623308
0.61,0.9457212943,8.3589E-6,2.891176231224932E-4,0.6929890335,1.31976E-5,3.632850120772945E-4,0.9511050189,0.0012594248,0.003548837556158354,0.9777178317,6.8878E-6,2.624461849598885E-4,0.9798557419,1.30722E-5,3.6155497507294794E-4,0.9739728749,1.33361E-5,3.6518625384863545E-4,0.9749826884,2.890927E-4,0.0017002726251986768
0.62,0.9474393123,7.8489E-6,2.801588834929209E-4,0.6957963347,9.2544E-6,3.042104534693047E-4,0.9531113082,0.0011095766,0.0033310307713979464,0.9783037293,7.4735E-6,2.733770290276782E-4,0.9804825318,1.2797E-5,3.5772894766848267E-4,0.9745085829,1.36674E-5,3.696944684465809E-4,0.9752989918,2.681283E-4,0.0016374623659797499
0.63,0.9490818065,7.5046E-6,2.739452500044489E-4,0.6990574718,5.6657E-6,2.380273093575609E-4,0.9550623268,9.777627E-4,0.0031269197303416666,0.9788841432,7.4989E-6,2.7384119485570463E-4,0.9810580713,1.22465E-5,3.4994999642806116E-4,0.9749528557,1.43963E-5,3.7942456430758406E-4,0.9756947309,2.368358E-4,0.0015389470426236244
0.64,0.9507187468,6.6515E-6,2.579050212772136E-4,0.7037812471,9.8188E-6,3.133496449654922E-4,0.9568375009,8.572666E-4,0.0029279115423796534,0.9793437487,7.778E-6,2.7889065957826555E-4,0.9815500015,1.19179E-5,3.452231162596155E-4,0.9755531263,1.50131E-5,3.8746741798504817E-4,0.9760781246,2.088964E-4,0.0014453248769740318
0.65,0.9523047245,6.8085E-6,2.609310253687744E-4,0.7130826116,2.89353E-5,5.379154208609379E-4,0.9586306643,7.322469E-4,0.002706006097554106,0.9796078444,7.7593E-6,2.785552009925501E-4,0.9820090008,1.1999E-5,3.463957274563299E-4,0.9760366434,1.5944E-5,3.992993864257745E-4,0.9764705861,1.790819E-4,0.0013382148556939576
0.66,0.9539576441,7.6783E-6,2.7709745578045284E-4,0.7233619988,3.35553E-5,5.79269367393098E-4,0.9603639972,6.260692E-4,0.0025021374862305226,0.9799569833,7.2518E-6,2.6929166344318944E-4,0.9824619466,1.20582E-5,3.4724919006385023E-4,0.9765287888,1.62242E-5,4.0279275067955233E-4,0.9768729311,1.533053E-4,0.0012381651747646596
0.67,0.9553972048,8.8802E-6,2.979966442764079E-4,0.7347425818,2.24225E-5,4.735240226218729E-4,0.9618342966,5.4338E-4,0.0023310512649875378,0.9802761686,7.2363E-6,2.690037174464323E-4,0.982843504,1.1784E-5,3.432783127434647E-4,0.9769894296,1.76164E-5,4.1971895358680194E-4,0.9772246867,1.294645E-4,0.0011378246789378406
0.68,0.9567018282,9.4088E-6,3.0673767293894633E-4,0.7457805932,2.12926E-5,4.6143905339708733E-4,0.9632137823,4.506996E-4,0.002122968676170235,0.9805239081,7.7201E-6,2.778506793225455E-4,0.9833403683,1.15362E-5,3.396498196672567E-4,0.9773839635,1.84775E-5,4.298546265890365E-4,0.9775527424,1.142354E-4,0.0010688096182201953
0.69,0.9580762285,9.1441E-6,3.023921295272084E-4,0.757059896,1.95301E-5,4.419287272852943E-4,0.9643774945,3.829403E-4,0.0019568860467589827,0.980675137,7.9347E-6,2.8168599539203225E-4,0.9837313974,1.1353E-5,3.3694213153002994E-4,0.977938295,1.94662E-5,4.412051676941239E-4,0.9779128826,9.53734E-5,9.765930575219137E-4
0.7,0.9592875892,9.393E-6,3.064800156617067E-4,0.770266211,3.31184E-5,5.754858816686991E-4,0.9654518133,3.166537E-4,0.0017794766084441797,0.9808661443,7.8744E-6,2.8061361335473373E-4,0.9840794951,1.13535E-5,3.369495511200453E-4,0.9783877003,2.08202E-5,4.562915734483818E-4,0.9781814796,8.41089E-5,9.171090447705768E-4
0.71,0.9602986866,9.792E-6,3.1292171544972715E-4,0.7842513621,4.21568E-5,6.492826811181706E-4,0.9662063622,2.597087E-4,0.0016115480135571513,0.9810667157,8.112E-6,2.8481572990268636E-4,0.984406516,1.11769E-5,3.343187102152675E-4,0.9787587297,2.10836E-5,4.591688142720496E-4,0.9784212565,7.6058E-5,8.721123780797977E-4
0.72,0.9614061886,9.7855E-6,3.128178383660369E-4,0.7998392999,3.93428E-5,6.272383916821418E-4,0.9668662101,2.163561E-4,0.0014709048235694924,0.9811088759,8.7165E-6,2.9523719277895866E-4,0.9848051417,1.14146E-5,3.3785499848307704E-4,0.9791763765,2.12127E-5,4.6057246986766373E-4,0.9787424642,6.60249E-5,8.125570749184331E-4
0.73,0.9622666579,1.00986E-5,3.1778294479093745E-4,0.816625011,2.86439E-5,5.351999626307909E-4,0.9673500007,1.794316E-4,0.001339520809842087,0.9812125045,9.0386E-6,3.006426450123136E-4,0.9852916658,1.14986E-5,3.3909585665413254E-4,0.9794208372,2.3018E-5,4.797707786016151E-4,0.9790458351,5.99407E-5,7.742137947621445E-4
0.74,0.9632193863,1.07238E-5,3.274721362192515E-4,0.8321938574,1.46797E-5,3.8314096622522626E-4,0.9677888417,1.541891E-4,0.0012417290364648802,0.9813673747,9.229E-6,3.037926924730086E-4,0.985694505,1.11694E-5,3.342065229764374E-4,0.9796711355,2.38873E-5,4.887463554851331E-4,0.9793855453,5.38365E-5,7.337336028832263E-4
0.75,0.9639063859,1.10968E-5,3.3311859749944915E-4,0.8450495005,3.02932E-5,5.503925871593839E-4,0.9681953144,1.333496E-4,0.0011547709729639033,0.9814176291,9.9236E-6,3.1501745983357807E-4,0.9860035878,1.1553E-5,3.3989704323515377E-4,0.9800629961,2.46424E-5,4.964111199399143E-4,0.9795409435,5.10788E-5,7.146943402602262E-4
0.76,0.9646835452,1.19758E-5,3.4606068831925996E-4,0.858180958,3.93311E-5,6.271451187723619E-4,0.9684528852,1.233663E-4,0.0011107038309108328,0.9814533502,1.05205E-5,3.2435320254315357E-4,0.9863244265,1.13053E-5,3.362335497834801E-4,0.9803281772,2.42748E-5,4.926946315924297E-4,0.9797046399,4.96795E-5,7.048368605571079E-4
0.77,0.9656479353,1.28755E-5,3.5882446962268334E-4,0.8711980522,4.97475E-5,7.053190767305249E-4,0.9685476786,1.178051E-4,0.001085380578414779,0.9813838464,1.12036E-5,3.3471779157971275E-4,0.9867628407,1.1624E-5,3.409398773977605E-4,0.9806454659,2.41543E-5,4.914702432497821E-4,0.979892416,4.63759E-5,6.809985315696356E-4
0.78,0.9666155416,1.51623E-5,3.8938798132453963E-4,0.8838445783,5.34248E-5,7.309227045317445E-4,0.9685020477,1.127704E-4,0.0010619340845834076,0.9813394684,1.32614E-5,3.641620518395622E-4,0.9870858902,1.25228E-5,3.5387568438648056E-4,0.9809355837,2.71158E-5,5.207283360832211E-4,0.9801022512,4.62113E-5,6.79788937832913E-4
0.79,0.9675790024,1.62075E-5,4.025853946680133E-4,0.8956614912,4.18729E-5,6.470927290582085E-4,0.968569901,1.067214E-4,0.0010330605016164347,0.9812694186,1.4405E-5,3.7953919428696686E-4,0.9872951269,1.28785E-5,3.5886627035707885E-4,0.981044457,2.77898E-5,5.271603171711619E-4,0.980246383,4.60195E-5,6.783767389880051E-4
0.8,0.9683970904,1.68049E-5,4.0993780015997547E-4,0.9045556664,3.41668E-5,5.845237377557904E-4,0.9683408475,1.07668E-4,0.001037631919323996,0.9811473656,1.60303E-5,4.0037857085513455E-4,0.987710917,1.26107E-5,3.551154741770626E-4,0.9813385916,2.81715E-5,5.307683110359924E-4,0.9804949474,4.53905E-5,6.737247212326411E-4
0.81,0.9693605673,1.59647E-5,3.995585063542009E-4,0.9129662514,2.56286E-5,5.062469752996062E-4,0.9682001179,1.043009E-4,0.0010212781207878685,0.9809354633,1.74492E-5,4.177223958563869E-4,0.9880165797,1.37464E-5,3.707613787869497E-4,0.9815038472,3.0013E-5,5.478412178724781E-4,0.9805565417,4.58093E-5,6.768256791818703E-4
0.82,0.9703062516,1.41848E-5,3.7662713656878204E-4,0.9215624988,3.22266E-5,5.676847716823132E-4,0.9679999977,1.045612E-4,0.0010225517101838909,0.980718748,1.83505E-5,4.283748358622388E-4,0.9882375026,1.50125E-5,3.8745967532118747E-4,0.9816999972,3.13691E-5,5.600812441066028E-4,0.9808125001,4.57821E-5,6.766247113430014E-4
0.83,0.9713236254,1.14327E-5,3.381227587726091E-4,0.9285241485,3.88358E-5,6.231837610207763E-4,0.9677895427,1.03005E-4,0.0010149137894422363,0.9804831231,1.90285E-5,4.362166892726595E-4,0.9885771036,1.63839E-5,4.047703052349567E-4,0.9819722044,3.32623E-5,5.767347743980763E-4,0.980966242,4.63403E-5,6.807371005020954E-4
0.84,0.9721096998,9.4234E-6,3.06975569060471E-4,0.9343881965,2.80294E-5,5.294279932153191E-4,0.9675738388,1.012146E-4,0.0010060546704826732,0.9800351638,2.08496E-5,4.566136222234287E-4,0.9888396639,1.85093E-5,4.302243600727416E-4,0.9820886099,3.23644E-5,5.688971787590443E-4,0.9811040848,4.83515E-5,6.953524286288212E-4
0.85,0.9725187379,9.3795E-6,3.062596937241334E-4,0.9400299847,2.7972E-5,5.288856209049363E-4,0.9673763126,1.021419E-4,0.0010106527593590194,0.9795352316,2.29373E-5,4.789290135291451E-4,0.989055472,2.04455E-5,4.521670045458868E-4,0.9822488791,3.55086E-5,5.958909296171574E-4,0.9813568252,4.7687E-5,6.905577455940959E-4
0.86,0.9724899596,1.01057E-5,3.178946366329574E-4,0.9444979906,3.67665E-5,6.063538570834691E-4,0.9669477898,1.040501E-4,0.0010200495086024012,0.9789879471,2.50856E-5,5.00855268515766E-4,0.9892690814,2.3128E-5,4.809157930448947E-4,0.9824738944,3.78408E-5,6.151487624957072E-4,0.9815501994,4.9259E-5,7.018475617967195E-4
0.87,0.9722664291,9.5364E-6,3.088106215789865E-4,0.9481833935,3.15042E-5,5.61286023342823E-4,0.966686849,1.084753E-4,0.0010415147622573576,0.9782525909,2.85119E-5,5.339653546813689E-4,0.9895588237,2.49175E-5,4.991743182496471E-4,0.9825173032,3.93855E-5,6.275786803262201E-4,0.9816695499,5.30729E-5,7.285114961344125E-4
0.88,0.9717057109,8.0329E-6,2.8342371107583785E-4,0.9519212782,2.81172E-5,5.302565416852487E-4,0.9660074973,1.128708E-4,0.001062406701786091,0.9776757282,3.05984E-5,5.531582052180009E-4,0.9896813464,2.69451E-5,5.190866979609476E-4,0.9826241815,4.31801E-5,6.571156671393553E-4,0.9819306421,5.58437E-5,7.472864243380847E-4
0.89,0.9705112457,7.3443E-6,2.7100369001177826E-4,0.9556237161,1.58451E-5,3.980590408469578E-4,0.965255627,1.154266E-4,0.0010743677210340973,0.9766564435,3.54213E-5,5.951579622251558E-4,0.989795506,3.03084E-5,5.505306530975365E-4,0.9828016388,4.39611E-5,6.63031673451578E-4,0.9821472412,5.99084E-5,7.740051679414033E-4
0.9,0.9694600821,7.9593E-6,2.821223138994858E-4,0.9588301659,1.46776E-5,3.831135601880988E-4,0.9647244251,1.26493E-4,0.001124691068693977,0.9754668283,3.98686E-5,6.314158692969317E-4,0.9899100161,3.26796E-5,5.716607385504098E-4,0.982857151,4.74457E-5,6.888083913542285E-4,0.982474699,6.81778E-5,8.256984921870695E-4
0.91,0.9683624953,9.8705E-6,3.141735189349987E-4,0.9602500021,2.07639E-5,4.556742257358869E-4,0.9635874975,1.384677E-4,0.0011767229920418825,0.9746750075,4.56004E-5,6.752806823832591E-4,0.9898999941,3.62588E-5,6.02152804527223E-4,0.9830000019,5.26515E-5,7.256135335011331E-4,0.982412501,7.50395E-5,8.662534271216478E-4
0.92,0.9676230645,9.6702E-6,3.109694518759037E-4,0.9625879109,7.1213E-6,2.6685763995059237E-4,0.9626441628,1.513917E-4,0.0012304133451812038,0.9733473963,5.18867E-5,7.203242325508701E-4,0.9897187078,4.27879E-5,6.541246058664969E-4,0.983052038,6.04786E-5,7.776798827281055E-4,0.9825738382,8.41574E-5,9.173734245115236E-4
0.93,0.9666773683,1.07285E-5,3.2754389018878067E-4,0.9656500757,1.78635E-5,4.226523393996536E-4,0.9615088278,1.796228E-4,0.0013402343078730674,0.9720224714,5.67475E-5,7.53309365400431E-4,0.9895024097,4.96253E-5,7.044522694973734E-4,0.9831621236,7.10217E-5,8.427437332902571E-4,0.9823595506,9.54851E-5,9.771647762788014E-4
0.94,0.9649812818,1.47713E-5,3.843344897351785E-4,0.9677902699,3.10161E-5,5.569209997836318E-4,0.9600374627,2.101432E-4,0.0014496316773580798,0.9702247262,6.33713E-5,7.960609273164963E-4,0.9892134857,5.79601E-5,7.613153091853599E-4,0.9834644234,7.20537E-5,8.488445087293669E-4,0.9826591802,1.11413E-4,0.0010555235667667493
0.95,0.9632808977,2.17522E-5,4.6639253853379773E-4,0.967865175,3.82108E-5,6.18148849388236E-4,0.9575955039,2.778606E-4,0.0016669151148153885,0.9681348288,8.41012E-5,9.170670640689262E-4,0.9889887631,7.14632E-5,8.453590952961943E-4,0.983910113,7.50563E-5,8.663503910081648E-4,0.9826966327,1.232882E-4,0.0011103521963773478
0.96,0.9637640536,3.45106E-5,5.874572324859062E-4,0.9685393333,3.47178E-5,5.892181259941008E-4,0.9539606845,3.49712E-4,0.0018700588226042516,0.9655337161,1.078922E-4,0.0010387117020617415,0.9889606768,9.93483E-5,9.967361737190038E-4,0.9845505655,9.15766E-5,9.569566343361647E-4,0.9826404536,1.390594E-4,0.0011792344974601108
0.97,0.9648314691,3.59597E-5,5.996640726273336E-4,0.9685393333,4.42642E-5,6.653134599570341E-4,0.9515355915,4.743304E-4,0.00217791276225656,0.9637078738,1.418879E-4,0.001191167074763234,0.9883895159,1.486338E-4,0.0012191546251398959,0.984344573,1.165776E-4,0.0010797110724633696,0.9829213524,1.859892E-4,0.001363778574402751
0.98,0.958707875,3.97709E-5,6.306417366460929E-4,0.9640449524,2.24438E-5,4.737488786266412E-4,0.942865181,9.315824E-4,0.003052183480723267,0.9619101214,2.216202E-4,0.00148869137164155,0.9880337107,2.210304E-4,0.0014867091174806187,0.9847752845,1.634161E-4,0.001278343068194137,0.9818539369,2.68341E-4,0.0016381117178019332
0.99,0.9437078786,1.899948E-4,0.001378386012697459,0.9505618095,3.422686E-4,0.0018500502695872887,0.9182022601,0.0022649932,0.004759194469655553,0.969101131,3.860724E-4,0.001964872514948489,0.9875280923,4.052518E-4,0.0020130866846710797,0.9850561833,2.679361E-4,0.0016368753770522667,0.9797752857,5.228396E-4,0.0022865686081987567
1.0,0.7,0.2121212121,0.046056618644881,1.0,0.0,0.0,0.92,0.0743434343,0.027265992426464145,0.85,0.1287878788,0.035887028129952474,0.98,0.0197979798,0.014070529414346854,0.97,0.0293939394,0.017144660801544018,0.96,0.0387878788,0.019694638559770525

==> tables/acc_rej_sample_total_entropy_CoraML.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.843450411,1.161838E-4,0.0010778858937754033,0.7173037231,1.232654E-4,0.0011102495215040626,0.8034245843,2.190594E-4,0.0014800655390894014,0.8168853289,2.031495E-4,0.001425305230468197,0.7848140508,4.081857E-4,0.002020360611376098,0.7152221072,0.0019472409,0.004412755261738407,0.7602376056,6.202067E-4,0.0024903949485975112
0.01,0.8479186219,1.161001E-4,0.0010774975638023503,0.721178925,1.352877E-4,0.0011631324086276676,0.8083568084,2.230469E-4,0.0014934754768659577,0.8225143456,2.051879E-4,0.0014324381312992194,0.7895774668,4.187788E-4,0.0020464085613581665,0.7191497129,0.001977147,0.0044465121162547165,0.7654407948,6.212315E-4,0.0024924516043446057
0.02,0.8524025297,1.060235E-4,0.0010296771338628434,0.726290834,1.484348E-4,0.00121833821248453,0.8127660686,2.240179E-4,0.001496722753217843,0.8273603809,2.054131E-4,0.00143322398807723,0.7945363551,4.210288E-4,0.002051898632973861,0.723667016,0.0019987356,0.004470722089327406,0.7701896763,6.309725E-4,0.0025119165989339696
0.03,0.8569275844,1.112705E-4,0.0010548483303300053,0.7313098907,1.521771E-4,0.0012336008268479719,0.8172896695,2.266495E-4,0.0015054882928804195,0.8318317354,2.035127E-4,0.0014265787745511987,0.7997018099,4.164245E-4,0.0020406481813384685,0.7280617684,0.0020210391,0.004495596845803681,0.775197019,6.238795E-4,0.0024977579946824312
0.04,0.8608929539,1.208597E-4,0.001099362087758169,0.7360408783,1.371607E-4,0.0011711562662599726,0.8214792901,2.269336E-4,0.0015064315450759786,0.8360946751,1.991657E-4,0.001411260783838338,0.8043410444,4.185157E-4,0.002045765626849762,0.7321624517,0.0020273688,0.004502631230736091,0.7799193126,6.269427E-4,0.0025038823854166953
0.05,0.8641576117,1.314383E-4,0.001146465437769495,0.7411413014,1.249114E-4,0.0011176376872672111,0.8255706507,2.222567E-4,0.0014908276224969807,0.8402336955,1.989916E-4,0.001410643824641784,0.8089130408,4.16971E-4,0.002041986777626143,0.7363586932,0.002046102,0.00452338589996476,0.7845869553,6.360661E-4,0.0025220350909533357
0.06,0.8676978022,1.336593E-4,0.0011561111538256172,0.7460439503,1.249046E-4,0.0011176072655454598,0.8294560468,2.262322E-4,0.0015041017252832337,0.844291212,1.894923E-4,0.0013765620218500873,0.8137362665,4.227883E-4,0.0020561816553991527,0.7409395593,0.0020781329,0.004558654297048637,0.7894011033,6.444856E-4,0.0025386720938317337
0.07,0.8710271966,1.389283E-4,0.0011786784973011088,0.7504719496,1.42174E-4,0.0011923673930462875,0.8330482972,2.289442E-4,0.0015130902154200853,0.8483620101,1.78499E-4,0.0013360351791775545,0.8182009894,4.217234E-4,0.002053590514197025,0.7452359712,0.002090139,0.004571803801564542,0.7938367516,6.501908E-4,0.0025498839189265067
0.08,0.8746071839,1.4285E-4,0.001195198728245642,0.7549943984,1.417929E-4,0.0011907682394152103,0.8366498297,2.328677E-4,0.0015260003276539624,0.8524691385,1.755251E-4,0.0013248588604074022,0.822244671,4.234735E-4,0.0020578471760555983,0.7492143637,0.0021041654,0.00458711826749649,0.7983333343,6.471002E-4,0.002543816424194167
0.09,0.8782122576,1.359456E-4,0.0011659571175647928,0.7580590248,1.161021E-4,0.0010775068445258247,0.8402099884,2.324987E-4,0.0015247908053237992,0.8564245182,1.697423E-4,0.0013028518718565054,0.8267650402,4.192034E-4,0.002047445725776388,0.7532633388,0.0021177423,0.004601893414671834,0.8028774118,6.486734E-4,0.002546906751335824
0.1,0.8815375763,1.306226E-4,0.001142902445530676,0.7601262152,9.92195E-5,9.96089855384543E-4,0.8436144572,2.377336E-4,0.001541861212950115,0.8598909903,1.58437E-4,0.0012587176013705377,0.8311761367,4.214934E-4,0.002053030443028062,0.757423982,0.0021114939,0.004595099454854052,0.8073493975,6.451531E-4,0.0025399864172865176
0.11,0.8847679812,1.220221E-4,0.001104636139187923,0.7617749393,9.0248E-5,9.499894736258923E-4,0.8467169368,2.450651E-4,0.0015654555247594868,0.8637122983,1.512814E-4,0.001229965040153581,0.8355684435,4.207404E-4,0.002051195748825548,0.7613747066,0.0021322941,0.004617677013391041,0.8117807436,6.488969E-4,0.0025473454810841815
0.12,0.8878403759,1.156779E-4,0.0010755366102555505,0.7625586927,9.26968E-5,9.627917739573807E-4,0.8499765289,2.48847E-4,0.0015774885102592664,0.8670481229,1.440096E-4,0.0012000399993333554,0.8400645554,4.106789E-4,0.002026521403785314,0.7655164307,0.0021426597,0.0046288872312900435,0.8162617356,6.469056E-4,0.0025434338992786896
0.13,0.891038577,1.093341E-4,0.0010456294754835481,0.761780417,9.81645E-5,9.907799957609156E-4,0.8531097919,2.456531E-4,0.0015673324471853441,0.8702670634,1.45046E-4,0.0012043504473366546,0.8441958463,4.037483E-4,0.002009348899519444,0.769501487,0.0021428446,0.004629086951008806,0.8206468827,6.413777E-4,0.0025325435830405763
0.14,0.8942702711,1.050239E-4,0.0010248116900191957,0.7619219244,9.30019E-5,9.643749270900815E-4,0.8563963997,2.452794E-4,0.001566139840499564,0.8737057048,1.431376E-4,0.0011964012704774264,0.8483002985,4.004527E-4,0.0020011314299665578,0.773477478,0.0021397446,0.004625737346629184,0.8250330329,6.307656E-4,0.002511504728245599
0.15,0.8973329264,9.8698E-5,9.934686708698971E-4,0.7640340209,1.020513E-4,0.0010102044347556588,0.8594289196,2.533703E-4,0.0015917609745184733,0.8768043733,1.432735E-4,0.001196969088991023,0.8523390049,3.96301E-4,0.001990731021509435,0.777594167,0.002156291,0.004643588052357788,0.829453221,6.179582E-4,0.0024858765053799433
0.16,0.9000676078,9.06955E-5,9.523418503877692E-4,0.7661339998,1.111689E-4,0.0010543666345252016,0.8623232919,2.616748E-4,0.0016176365475594325,0.8796619552,1.415164E-4,0.0011896066576814373,0.8560663772,3.92164E-4,0.0019803131065566373,0.7815058374,0.0021561877,0.004643476822382126,0.8337676674,6.17726E-4,0.002485409423012635
0.17,0.9027131271,9.03083E-5,9.50306792567537E-4,0.765836966,1.258108E-4,0.001121654135640751,0.8654511511,2.582981E-4,0.0016071655173005672,0.8825948954,1.400289E-4,0.0011833380751078704,0.8601742357,3.806308E-4,0.0019509761659231002,0.7857311803,0.0021728185,0.00466135012630461,0.8378531456,6.084447E-4,0.00246666718468463
0.18,0.9049999774,8.61599E-5,9.2822357220661E-4,0.7666246891,1.272665E-4,0.001128124549861406,0.8681486207,2.583166E-4,0.0016072230710141016,0.8851952022,1.377645E-4,0.001173731229881867,0.8638728052,3.774442E-4,0.0019427923203471852,0.7895969868,0.0021948528,0.004684925613070073,0.8420529145,5.954223E-4,0.0024401276605948304
0.19,0.9073996174,8.78347E-5,9.372016858712963E-4,0.7679413676,1.421249E-4,0.0011921614823504406,0.8708540493,2.583898E-4,0.0016074507768513472,0.887622692,1.312922E-4,0.0011458280848364645,0.8675589591,3.772203E-4,0.0019422160024054997,0.7933970696,0.0022124078,0.0047036239220413865,0.846093052,5.946428E-4,0.002438529884992185
0.2,0.9097546643,9.02018E-5,9.497462819090159E-4,0.7693350732,1.349458E-4,0.0011616617407834348,0.8735893911,2.551958E-4,0.0015974848982071787,0.8900580823,1.276708E-4,0.0011299150410539723,0.8716784817,3.667569E-4,0.0019150898151261732,0.7974887115,0.0021923706,0.004682275728745585,0.8504325259,5.947173E-4,0.002438682636178804
0.21,0.9121241736,8.65623E-5,9.303886284773691E-4,0.770588237,1.555906E-4,0.0012473596113390878,0.8761045676,2.541483E-4,0.0015942029356389982,0.8925424743,1.25723E-4,0.0011212626810877101,0.8750261348,3.60841E-4,0.0018995815328645411,0.8016928089,0.0021749647,0.004663651680818369,0.8541437846,5.917928E-4,0.002432679181478725
0.22,0.9145201898,8.39071E-5,9.160081877363324E-4,0.7712111115,1.386066E-4,0.0011773130424827544,0.878927862,2.56293E-4,0.0016009153631594646,0.8948047644,1.231291E-4,0.0011096355257470807,0.8789410961,3.475544E-4,0.0018642810946850263,0.8053143609,0.0021843752,0.0046737299879218526,0.8582594317,5.714492E-4,0.0023905003660321827
0.23,0.9169751853,8.30069E-5,9.110812257971295E-4,0.7731723607,1.300299E-4,0.0011403065377344813,0.8816633147,2.588392E-4,0.0016088480350859742,0.8970824969,1.194664E-4,0.0010930068618265852,0.8827967817,3.436706E-4,0.0018538354835313732,0.8092622399,0.0021884259,0.0046780614574842855,0.8622736412,5.688107E-4,0.0023849752619262113
0.24,0.9193070644,8.19404E-5,9.052093680469729E-4,0.7748641253,1.536531E-4,0.0012395688766663998,0.8839470118,2.599678E-4,0.0016123516986067277,0.8991644013,1.139449E-4,0.0010674497646259518,0.8861888617,3.314081E-4,0.0018204617546106262,0.8129008144,0.0021876678,0.004677251115773024,0.866161682,5.598904E-4,0.0023662003296424415
0.25,0.9216184586,7.85225E-5,8.861292230820514E-4,0.7766528904,1.913123E-4,0.0013831568963787151,0.8867079914,2.557899E-4,0.001599343302733969,0.9014256203,1.080351E-4,0.0010393993457762036,0.8896487594,3.242673E-4,0.001800742346922513,0.8165633607,0.002199397,0.00468977291561116,0.8699242443,5.474999E-4,0.0023398715776725867
0.26,0.9236217701,7.75362E-5,8.805464212635243E-4,0.778715986,2.177809E-4,0.001475740153279025,0.8893021619,2.532044E-4,0.0015912397682310482,0.903531056,1.030335E-4,0.001015054185745766,0.892896021,3.172869E-4,0.001781254894730117,0.8200279129,0.0021867143,0.004676231709400209,0.8738520604,5.283922E-4,0.002298678315902423
0.27,0.9258628047,7.54779E-5,8.687801793319182E-4,0.7809759617,1.875066E-4,0.0013693304933433711,0.8918033957,2.567796E-4,0.0016024343980331926,0.9054879779,1.024402E-4,0.0010121274623287326,0.8961244696,2.998611E-4,0.0017316497913839276,0.8235431415,0.0021645878,0.004652513084344847,0.8774116004,5.263733E-4,0.0022942826765679943
0.28,0.9283859402,7.12448E-5,8.440663481030387E-4,0.7827833533,1.965564E-4,0.001401985734592189,0.894583931,2.476384E-4,0.0015736530748548104,0.9074820644,9.8258E-5,9.912517339202994E-4,0.8993830675,2.95889E-4,0.0017201424359627898,0.8273385954,0.0021360566,0.0046217492359495235,0.8813629824,5.015665E-4,0.0022395680387074647
0.29,0.9305745447,6.45442E-5,8.033940502642523E-4,0.7837818146,1.677339E-4,0.0012951212298468434,0.8969236368,2.476639E-4,0.0015737340944390829,0.9093745464,9.90308E-5,9.951422008939224E-4,0.9027563632,2.75739E-4,0.0016605390690977433,0.8309890902,0.0021434831,0.0046297765604832375,0.8849818158,4.856859E-4,0.002203828260096508
0.3,0.9328392333,6.01451E-5,7.75532720135005E-4,0.7855457127,1.546716E-4,0.0012436703743355793,0.8994174051,2.40634E-4,0.0015512382151043082,0.9113126856,1.000976E-4,0.0010004878809860716,0.9059439552,2.622621E-4,0.00161945083284427,0.8343141627,0.0021109809,0.0045945412175754825,0.8885103267,4.85164E-4,0.002202643865902974
0.31,0.9350823379,5.47224E-5,7.397459023205198E-4,0.7862275481,1.827931E-4,0.0013520099851702279,0.9022005975,2.357744E-4,0.0015354947085548683,0.913038916,1.021069E-4,0.001010479589106084,0.90905689,2.399314E-4,0.0015489719171114756,0.8379116803,0.0020803788,0.004561116968462879,0.8920883244,4.718726E-4,0.0021722628754365803
0.32,0.9371829921,4.84393E-5,6.959834768153623E-4,0.7880030334,1.75242E-4,0.0013237900135595524,0.9045254362,2.335345E-4,0.0015281835622725432,0.9147076708,1.045114E-4,0.0010223081727150577,0.9118147278,2.315941E-4,0.001521821605839528,0.8411769134,0.0020649642,0.004544187716193071,0.895588457,4.501951E-4,0.0021217801488372916
0.33,0.9392681038,4.31913E-5,6.572008825313612E-4,0.7875962913,1.797836E-4,0.0013408340687795788,0.9069029289,2.227125E-4,0.0014923555206451309,0.9161633271,1.068179E-4,0.0010335274548844845,0.9145069337,2.112581E-4,0.001453472049954866,0.844545452,0.0020426389,0.004519556283530498,0.8989984566,4.148491E-4,0.0020367844755889123
0.34,0.9412754285,3.77547E-5,6.144485332393593E-4,0.7880281746,1.453718E-4,0.0012057022849775146,0.9097652596,2.158492E-4,0.001469180724077198,0.9178012526,1.007498E-4,0.0010037419987227794,0.9173943686,2.044991E-4,0.001430031817827841,0.8483646315,0.0020550565,0.004533273100090044,0.902104854,3.86269E-4,0.0019653727381847954
0.35,0.9432327241,3.32323E-5,5.764746308381662E-4,0.7892772079,1.588491E-4,0.001260353521834251,0.9121445614,2.120134E-4,0.0014560679929179132,0.9193169177,9.62915E-5,9.81282324308351E-4,0.9202621156,1.973183E-4,0.001404700323912542,0.8518586195,0.0020308871,0.004506536474943923,0.9051310557,3.666934E-4,0.0019149240193804035
0.36,0.9449757993,3.33308E-5,5.773283294625339E-4,0.7893548429,1.576486E-4,0.001255581936792657,0.9144354928,2.123277E-4,0.0014571468697423744,0.9211048496,9.39028E-5,9.690345711067278E-4,0.9229435557,1.904762E-4,0.001380131153187986,0.8549838686,0.0020148857,0.0044887478209407125,0.9081129074,3.553858E-4,0.001885167897031986
0.37,0.9467540985,3.30627E-5,5.750017391278046E-4,0.789590162,1.734971E-4,0.0013171829789364877,0.9173196745,2.104579E-4,0.001450716719418371,0.9229672134,9.45491E-5,9.72363615115251E-4,0.9254344279,1.783551E-4,0.0013354965368730838,0.8581885225,0.0019889639,0.004459780151532136,0.9111229509,3.263657E-4,0.001806559437162254
0.38,0.9485262287,3.23588E-5,5.688479585970227E-4,0.7904246509,1.725595E-4,0.001313619046755946,0.9195170712,2.088579E-4,0.0014451916827881344,0.9247626978,9.16613E-5,9.573990808435112E-4,0.9280432969,1.725123E-4,0.0013134393781214268,0.8612739402,0.0019581675,0.004425118642477284,0.9139050788,3.108173E-4,0.001763001134429584
0.39,0.9505249733,3.12317E-5,5.588532902291978E-4,0.7909398913,1.640186E-4,0.0012806974662268994,0.9218543625,2.03435E-4,0.0014263064186912993,0.9265453035,8.32462E-5,9.123935554353725E-4,0.9301354784,1.636498E-4,0.001279256815498749,0.8646062642,0.0019460051,0.004411354780563449,0.9165876395,2.922406E-4,0.0017095046066039133
0.4,0.9524182385,2.99878E-5,5.476111759268614E-4,0.7938037872,1.680682E-4,0.0012964112001984556,0.9240189338,2.00447E-4,0.0014157930639750993,0.9281841642,8.13078E-5,9.017083785792389E-4,0.9322891563,1.592362E-4,0.001261888267637036,0.8675645387,0.0019529566,0.004419226855457864,0.9192254752,2.742643E-4,0.0016560926906426464
0.41,0.9539982504,3.09603E-5,5.564198055425418E-4,0.7973753273,1.418944E-4,0.0011911943586165946,0.9260279959,1.982144E-4,0.001407886359050332,0.9300437415,7.21041E-5,8.491413309926681E-4,0.9344706899,1.502956E-4,0.001225951059382062,0.8706474233,0.0019142856,0.004375254963999241,0.9213735777,2.670769E-4,0.0016342487570746383
0.42,0.9554407847,3.24372E-5,5.695366537809486E-4,0.7997328639,1.218397E-4,0.0011038102191953108,0.928067674,2.026016E-4,0.0014233818883209101,0.9318343717,6.96246E-5,8.344135665244184E-4,0.9362867314,1.40765E-4,0.0011864442675490494,0.8734817439,0.0018973488,0.004355856746955758,0.9238468373,2.51538E-4,0.001585994955855787
0.43,0.9568659449,3.16217E-5,5.62331752615838E-4,0.8028079629,1.336542E-4,0.0011560890969125174,0.9299909407,2.038954E-4,0.0014279194655161755,0.93370471,6.78204E-5,8.235314201656182E-4,0.938233695,1.372038E-4,0.0011713402579950883,0.8763858747,0.0018655538,0.004319205714017335,0.9259782612,2.409703E-4,0.0015523218094196836
0.44,0.9580737346,2.9216E-5,5.405182698114838E-4,0.8043317974,1.393203E-4,0.0011803402051950955,0.9320737302,2.01853E-4,0.0014207498020411616,0.9353364044,6.47083E-5,8.044146940477902E-4,0.9401751161,1.303029E-4,0.0011415029566321762,0.8791059881,0.0018334688,0.004281902380951719,0.9281198162,2.300135E-4,0.0015166195963391743
0.45,0.9593990642,3.0032E-5,5.48014598345701E-4,0.8079812169,1.785361E-4,0.0013361740156132358,0.9340563351,1.960641E-4,0.001400228909857242,0.9372676009,6.22985E-5,7.892939883212084E-4,0.9422253501,1.244913E-4,0.0011157566939077714,0.8819061053,0.0017950379,0.004236788760370288,0.9302253503,2.248088E-4,0.0014993625312111811
0.46,0.9605449295,2.66043E-5,5.157935633565041E-4,0.8107074559,1.840145E-4,0.0013565194432812234,0.9358508599,1.980013E-4,0.001407129347288301,0.9390439767,6.11926E-5,7.822569910202145E-4,0.9438145328,1.216397E-4,0.0011029038942718446,0.8843307823,0.001758451,0.004193388844359655,0.9323518151,2.115656E-4,0.0014545294771849762
0.47,0.961499514,2.53293E-5,5.032822269860123E-4,0.8140214205,2.172228E-4,0.0014738480247298226,0.9379065239,2.00422E-4,0.0014157047714830943,0.9409055501,5.78002E-5,7.602644276828951E-4,0.9453554028,1.138361E-4,0.0010669400170581287,0.8867867583,0.0017099105,0.004135106407337059,0.9341285306,2.021176E-4,0.001421680695514995
0.48,0.9628897727,2.40192E-5,4.900938685598913E-4,0.8166832149,2.354039E-4,0.0015342877826535672,0.9395431978,1.924733E-4,0.0013873474690934496,0.9427706069,5.56356E-5,7.458927536851394E-4,0.9468917572,1.039632E-4,0.0010196234599105691,0.8890764654,0.0016734891,0.004090830111358818,0.9358093345,1.979367E-4,0.001406899783211299
0.49,0.9637854081,2.20529E-5,4.6960515329370054E-4,0.8175101101,2.606746E-4,0.0016145420403321804,0.9414170194,1.898686E-4,0.0013779281548760081,0.9444332176,5.34468E-5,7.310731837511208E-4,0.9484008223,9.94425E-5,9.972086040543372E-4,0.8918319833,0.0016517817,0.004064211731689185,0.9377935362,1.998263E-4,0.0014135993067344085
0.5,0.9649586755,2.09277E-5,4.5746803166997366E-4,0.8189049542,2.883956E-4,0.0016982214225477194,0.9433574373,1.951601E-4,0.0013969971367186118,0.9460020649,4.87003E-5,6.978560023385914E-4,0.949896692,9.80862E-5,9.903847737117125E-4,0.8946590942,0.0015881239,0.003985127225070738,0.9394938034,1.979026E-4,0.001406778589544211
0.51,0.9662381476,2.06578E-5,4.545085257726196E-4,0.8207586884,2.976903E-4,0.0017253703950166758,0.9451106417,1.876434E-4,0.001369829916449484,0.9477028424,4.78616E-5,6.918207860421657E-4,0.9512223387,9.19767E-5,9.590448373251378E-4,0.8969652277,0.0015470604,0.003933268869528245,0.9411907256,1.965175E-4,0.0014018469959307257
0.52,0.9673870957,1.81971E-5,4.2658059027574145E-4,0.8233333349,3.219512E-4,0.001794299863456496,0.9468064415,1.854E-4,0.0013616166861492262,0.9494623542,4.60612E-5,6.786840207342442E-4,0.9526236427,9.06233E-5,9.519627093536805E-4,0.8994838756,0.0015138666,0.0038908438673377786,0.9426989192,1.846954E-4,0.001359026857718419
0.53,0.9684835023,1.80986E-5,4.254244938881634E-4,0.8241758227,3.424169E-4,0.0018504510261014746,0.9483736145,1.910905E-4,0.001382354874842202,0.9507911968,4.36823E-5,6.609258657368465E-4,0.953780207,9.02594E-5,9.500494723960432E-4,0.9016922987,0.0014532576,0.003812161591538323,0.9444065803,1.7609E-4,0.0013269890730522238
0.54,0.9694949514,1.72374E-5,4.1517947926168026E-4,0.8257014632,3.571902E-4,0.0018899476183217353,0.9497755343,1.831783E-4,0.0013534337811655212,0.9517957354,4.35242E-5,6.597287321316239E-4,0.9546576893,8.89633E-5,9.432035835385699E-4,0.9044107759,0.0013842762,0.0037205862441287395,0.94588103,1.768726E-4,0.001329934584857466
0.55,0.9701032132,1.70636E-5,4.1308110583758244E-4,0.8275229275,3.568958E-4,0.0018891686002048625,0.9512041283,1.819222E-4,0.0013487853795174382,0.9529357785,4.4473E-5,6.668807989438592E-4,0.9555963266,8.89258E-5,9.430047719921676E-4,0.9066743129,0.0013289347,0.003645455664248298,0.9469610113,1.743237E-4,0.001320317007388756
0.56,0.9707042247,1.82265E-5,4.2692505197048345E-4,0.8295774579,3.985226E-4,0.0019963030832015464,0.9529342735,1.764015E-4,0.001328162264183108,0.9543427223,4.40134E-5,6.634259566824319E-4,0.9567840356,8.75643E-5,9.357579815315496E-4,0.9088145518,0.0012841584,0.003583515592264111,0.9479460126,1.739211E-4,0.0013187914922382538
0.57,0.9715126115,1.90074E-5,4.359747699122049E-4,0.8338535428,4.042273E-4,0.002010540474598808,0.9543697518,1.751072E-4,0.0013232807714162553,0.95541417,4.43706E-5,6.66112603093501E-4,0.9576710725,9.70265E-5,9.850203043592553E-4,0.9109963995,0.0012532793,0.0035401684988147102,0.9492196929,1.713225E-4,0.001308902211779016
0.58,0.9722358721,2.42999E-5,4.929492874525736E-4,0.8353808403,4.141958E-4,0.0020351800903114204,0.9558230942,1.555534E-4,0.0012472104874478886,0.9564127702,4.94681E-5,7.03335624008908E-4,0.958882063,9.24571E-5,9.615461507384864E-4,0.9128746921,0.0012397418,0.003520996733880905,0.9505896801,1.804832E-4,0.0013434403596736253
0.59,0.9729345024,2.85675E-5,5.344857341407721E-4,0.8381612301,3.36011E-4,0.0018330602826966713,0.9571032643,1.499306E-4,0.001224461514299245,0.9573929369,5.24907E-5,7.24504658370117E-4,0.9595843732,9.23554E-5,9.610171694616075E-4,0.9143828583,0.0012007071,0.0034651220757716456,0.9516372681,1.84897E-4,0.0013597683626265173
0.6,0.9737548572,3.2028E-5,5.659328582084627E-4,0.8397419333,3.417923E-4,0.0018487625591189368,0.9582322484,1.474107E-4,0.0012141280822054977,0.9582580519,5.87057E-5,7.661964500048275E-4,0.9605935389,9.23423E-5,9.609490100936678E-4,0.9162838757,0.0011559768,0.003399965882181761,0.9524774081,1.87954E-4,0.0013709631650777492
0.61,0.974576714,3.34587E-5,5.784349574498416E-4,0.8403439105,3.277909E-4,0.0018104996547914612,0.9593915319,1.394258E-4,0.0011807870256739781,0.9590343916,6.54785E-5,8.091878644665897E-4,0.96126984,8.92537E-5,9.447417636581967E-4,0.9179497331,0.0011211488,0.0033483560145241426,0.9535052919,1.78409E-4,0.0013356983192323033
0.62,0.9753668529,3.56775E-5,5.973064540083255E-4,0.8404891372,3.54114E-4,0.0018817916994184028,0.9609103239,1.395861E-4,0.0011814656152423564,0.9601222831,6.89333E-5,8.302608023988608E-4,0.9619972825,8.8814E-5,9.424117995865714E-4,0.9195380449,0.0010632368,0.003260731206340075,0.9543614131,1.830053E-4,0.0013527945150687152
0.63,0.9759274751,3.84566E-5,6.201338565180908E-4,0.8417015254,3.329516E-4,0.0018246961390872727,0.9621617848,1.441661E-4,0.001200691883873627,0.9614086461,7.11685E-5,8.436142483386587E-4,0.9626499289,8.53753E-5,9.239875540287325E-4,0.9210878634,0.0010351618,0.0032173930440653345,0.9549930269,1.868503E-4,0.001366931966119748
0.64,0.9765136284,3.86174E-5,6.214289983578172E-4,0.843902427,3.237671E-4,0.0017993529392534419,0.9631420356,1.387125E-4,0.001177762709547216,0.9624677157,7.19707E-5,8.483554679496089E-4,0.9632711613,8.50399E-5,9.221708084731374E-4,0.9227259678,9.783959E-4,0.003127932064479662,0.956025824,1.777053E-4,0.001333061513959502
0.65,0.9769321454,4.17731E-5,6.463211276138202E-4,0.8460177004,3.49612E-4,0.0018697914322191125,0.9642035365,1.351325E-4,0.0011624650532381607,0.9635398251,7.94168E-5,8.911610404410641E-4,0.9639528,8.51845E-5,9.229544950862962E-4,0.923893804,9.602556E-4,0.003098799122240743,0.956681416,1.686998E-4,0.0012988448714145965
0.66,0.9771775407,3.93973E-5,6.276726854021928E-4,0.8487101734,4.574866E-4,0.002138893639244364,0.9649468869,1.323679E-4,0.0011505124944997337,0.9644764745,8.50864E-5,9.224228965068029E-4,0.9646737456,7.6759E-5,8.761221376041128E-4,0.9252655512,9.396405E-4,0.003065355607429585,0.9572837609,1.656692E-4,0.0012871254795085055
0.67,0.977496087,3.83329E-5,6.191356878746371E-4,0.8535211265,3.690997E-4,0.0019211967624374136,0.9655399078,1.285371E-4,0.0011337420341506264,0.9653051668,9.06919E-5,9.523229494241961E-4,0.9653364664,7.93283E-5,8.906643587794451E-4,0.9267136139,9.112485E-4,0.0030186892851037186,0.9581377172,1.601719E-4,0.0012655903760696032
0.68,0.9776451766,3.64215E-5,6.035022783718384E-4,0.8559677422,3.139383E-4,0.001771830409491834,0.966016131,1.265653E-4,0.0011250124443756167,0.9663064569,9.45407E-5,9.723204204376251E-4,0.9659677392,7.37082E-5,8.585347983628852E-4,0.9281935471,9.031772E-4,0.0030052906681384416,0.9589677376,1.523204E-4,0.001234181510151566
0.69,0.9780033123,3.73937E-5,6.115038838797346E-4,0.8577370882,3.70523E-4,0.001924897399863172,0.966688838,1.227655E-4,0.0011079959386207153,0.9666555595,9.61953E-5,9.807920268843952E-4,0.9665058088,7.26899E-5,8.525837202292805E-4,0.9292179549,8.567613E-4,0.002927048513434651,0.9595673734,1.508715E-4,0.0012282976023749292
0.7,0.9783476758,3.78341E-5,6.1509430171316E-4,0.8574871004,4.251418E-4,0.002061896699643316,0.967555936,1.162454E-4,0.001078171600442156,0.9667125636,9.91796E-5,9.95889552109068E-4,0.9671944886,6.76762E-5,8.226554564336153E-4,0.9303786558,8.386588E-4,0.002895960635091575,0.9602237475,1.512271E-4,0.0012297442823611744
0.71,0.9790391493,3.96936E-5,6.300285707807226E-4,0.859608537,4.147267E-4,0.0020364839798044077,0.9680960846,1.130373E-4,0.0010631900112397597,0.9669395041,1.029264E-4,0.0010145264905363487,0.9678291816,7.13611E-5,8.447549940663269E-4,0.9318861175,7.96652E-4,0.0028225024357828284,0.9608540946,1.366229E-4,0.001168857989663415
0.72,0.9791160214,3.86584E-5,6.217587956756221E-4,0.8611418128,3.943262E-4,0.0019857648400553375,0.9690976083,1.122698E-4,0.0010595744428778943,0.9671086574,1.007891E-4,0.0010039377470739907,0.9680662972,7.40129E-5,8.603075031638397E-4,0.932891348,7.548683E-4,0.002747486669667389,0.9617311263,1.349487E-4,0.0011616742228353007
0.73,0.979426384,3.90053E-5,6.245422323590294E-4,0.8661567986,4.695822E-4,0.0021669845407847285,0.9698852795,9.41216E-5,9.70162872923923E-4,0.9675525826,9.30196E-5,9.644666920117044E-4,0.9685086048,6.96807E-5,8.347496630727083E-4,0.9342638594,7.3102E-4,0.0027037381530022465,0.9624665403,1.275255E-4,0.0011292718893162975
0.74,0.9796825427,3.9059E-5,6.249719993727719E-4,0.8678571463,5.154534E-4,0.0022703598833665115,0.9704960287,9.11145E-5,9.545391558233743E-4,0.9678571385,9.08238E-5,9.530152149887219E-4,0.9690079337,7.24348E-5,8.510863645952742E-4,0.9354761928,7.227318E-4,0.0026883671624240613,0.9630158716,1.301532E-4,0.001140847053728062
0.75,0.9800206637,4.0882E-5,6.393903346157182E-4,0.871280998,5.284346E-4,0.002298770540963147,0.9709710753,8.83412E-5,9.398999946802851E-4,0.9681818211,8.9085E-5,9.438485047930096E-4,0.9695454556,7.51677E-5,8.669930795571554E-4,0.9369214928,7.103044E-4,0.00266515365410702,0.9633884364,1.344536E-4,0.0011595412886137345
0.76,0.9802580774,4.35742E-5,6.601075669919259E-4,0.8739784896,5.130455E-4,0.0022650507720578805,0.9714623731,8.65968E-5,9.3057401640063E-4,0.9680430162,9.67028E-5,9.833758182912573E-4,0.9700430155,7.4862E-5,8.652282935734361E-4,0.9380430055,6.957485E-4,0.0026377044944420895,0.9638279551,1.336414E-4,0.0011560337365319406
0.77,0.9808744299,4.66625E-5,6.830995535059293E-4,0.8760089636,4.201101E-4,0.0020496587520853317,0.9720627755,9.03299E-5,9.504204332820292E-4,0.9677802652,1.039629E-4,0.0010196219887781942,0.9702242118,7.51628E-5,8.669648205088832E-4,0.9388340801,6.89909E-4,0.0026266118860615857,0.9643946195,1.292134E-4,0.0011367207220773273
0.78,0.9811971831,4.87021E-5,6.978688988628165E-4,0.8795774579,3.772156E-4,0.0019422039027867286,0.9726525873,8.3087E-5,9.115207073895798E-4,0.9674647921,1.13104E-4,0.0010635036436232835,0.9706103349,7.01855E-5,8.377678676101155E-4,0.9399765295,7.170444E-4,0.002677768473934967,0.9647887325,1.285754E-4,0.0011339109312463655
0.79,0.9814004862,5.32043E-5,7.294127775135283E-4,0.8835380971,2.886961E-4,0.0016991059413703432,0.9728746885,8.2677E-5,9.092689371137672E-4,0.9675184208,1.300766E-4,0.001140511288852504,0.9712284988,6.30876E-5,7.942770297572504E-4,0.9409827995,6.851507E-4,0.002617538347379079,0.9654054004,1.315524E-4,0.001146962946219275
0.8,0.9815721679,5.86929E-5,7.661129159595209E-4,0.8871134102,3.392143E-4,0.001841777130925455,0.9735567039,8.28806E-5,9.103878294441331E-4,0.9675257808,1.332541E-4,0.0011543573969962683,0.9714948505,6.51938E-5,8.074267768658653E-4,0.9423195928,6.364501E-4,0.002522796266050828,0.9660567075,1.201105E-4,0.0010959493601439803
0.81,0.9818478191,6.68129E-5,8.173915830249294E-4,0.8918478191,3.541142E-4,0.0018817922308267722,0.9738858682,8.32246E-5,9.122751777835457E-4,0.9674184805,1.394041E-4,0.0011806951342323724,0.9721467388,6.34557E-5,7.965908611075074E-4,0.9432336938,5.97733E-4,0.0024448578690795097,0.9665760893,1.240398E-4,0.0011137315655040043
0.82,0.9820057189,7.21627E-5,8.494863153694708E-4,0.8919770718,2.226769E-4,0.0014922362413505445,0.9742979854,8.51621E-5,9.2283313767983E-4,0.9681375301,1.460039E-4,0.0012083207355665134,0.9725501353,6.6706E-5,8.167374119017691E-4,0.9439541489,6.017963E-4,0.0024531536845456706,0.9669054383,1.304289E-4,0.001142054727235083
0.83,0.9820303142,7.53644E-5,8.681267188607894E-4,0.8945454478,2.118152E-4,0.0014553872336941808,0.9744848579,9.11189E-5,9.545622033162637E-4,0.9684545511,1.614115E-4,0.0012704782564058308,0.9726666743,7.23453E-5,8.505604034987756E-4,0.9452727246,5.373885E-4,0.002318164144317654,0.9673333347,1.33675E-4,0.0011561790518773466
0.84,0.9823548496,8.103E-5,9.001666512374251E-4,0.8948387086,2.52515E-4,0.001589072056264284,0.9750000089,9.23651E-5,9.610676354971069E-4,0.9679677457,1.848362E-4,0.001359544776754337,0.9732903296,7.80082E-5,8.832225087711476E-4,0.9466451579,5.252146E-4,0.002291756095224795,0.9681612891,1.302634E-4,0.0011413299260073751
0.85,0.982302407,7.35679E-5,8.577173194007452E-4,0.8969072044,3.910096E-4,0.001977396267822917,0.9753608227,9.75866E-5,9.878593017226694E-4,0.9678006905,2.155815E-4,0.0014682693894514044,0.9736769748,7.71094E-5,8.781195818338183E-4,0.9481099623,5.316447E-4,0.0023057421798631348,0.9685566992,1.322551E-4,0.0011500221736992725
0.86,0.9823896945,6.77992E-5,8.234026961335505E-4,0.9007352948,6.067377E-4,0.002463204620002163,0.9754044014,1.069558E-4,0.001034194372446495,0.9677941126,2.370479E-4,0.0015396359959418979,0.973933816,8.63125E-5,9.290452088031023E-4,0.9493014717,5.167087E-4,0.002273122741956536,0.9691911739,1.331926E-4,0.0011540909842815688
0.87,0.9819841218,6.31217E-5,7.944916613785195E-4,0.9031745911,6.655748E-4,0.0025798736403165176,0.9756745982,1.131416E-4,0.001063680403128684,0.9680555511,2.670237E-4,0.0016340859830498516,0.9745634878,9.41943E-5,9.705374799563384E-4,0.9499206316,5.044713E-4,0.0022460438553153854,0.9701190418,1.531614E-4,0.0012375839365473358
0.88,0.9812875563,5.67558E-5,7.533644536344942E-4,0.9081545055,4.674574E-4,0.0021620763168769042,0.9760514992,1.139358E-4,0.0010674071388181738,0.9683690971,2.778452E-4,0.0016668689210612812,0.9746351898,9.97635E-5,9.988168000189023E-4,0.9512446308,5.364184E-4,0.0023160708106618848,0.9707725281,1.654799E-4,0.001286389909786298
0.89,0.9804694837,5.50902E-5,7.422277278571585E-4,0.9122065663,4.949535E-4,0.002224755042695712,0.9760563362,1.244564E-4,0.0011156002868411249,0.9682629085,3.024002E-4,0.0017389657845972703,0.9744131422,1.163856E-4,0.0010788215793169878,0.9534741789,5.312644E-4,0.002304917352097467,0.971314556,1.718322E-4,0.0013108478172541617
0.9,0.979845373,5.48019E-5,7.402830539732758E-4,0.9164948523,5.066069E-4,0.002250792971376977,0.9756185687,1.394834E-4,0.0011810309056074697,0.9685567135,2.949573E-4,0.0017174320947274742,0.9751031041,1.29392E-4,0.0011375060439399872,0.9547938287,5.662186E-4,0.0023795348284906446,0.9725257868,1.787752E-4,0.0013370684350473613
0.91,0.9796571469,6.41978E-5,8.012352962769426E-4,0.9199999988,4.498869E-4,0.002121053747550967,0.9760571426,1.350287E-4,0.0011620185024344492,0.967200008,3.071498E-4,0.0017525689715386383,0.9752000004,1.413119E-4,0.0011887468191334942,0.9560571444,6.324107E-4,0.0025147777237760002,0.9728571463,1.968254E-4,0.0014029447601384738
0.92,0.9787096876,7.27358E-5,8.52852859525018E-4,0.9251612961,2.700888E-4,0.0016434378600969372,0.9762580651,1.77324E-4,0.001331630579402561,0.966193555,3.650409E-4,0.001910604354648026,0.9761290359,1.492556E-4,0.0012217020913463316,0.9565161264,6.866754E-4,0.002620449198133786,0.9741290343,2.089535E-4,0.0014455223969209194
0.93,0.9787499845,7.30652E-5,8.547818435133026E-4,0.9213235319,4.090975E-4,0.0020226158804874444,0.9766176379,2.112167E-4,0.001453329625377533,0.9654411685,3.282169E-4,0.0018116757436141822,0.9763235211,1.74299E-4,0.0013202234659329458,0.9563970554,6.9931E-4,0.002644447012136942,0.9747794056,2.220024E-4,0.0014899744964260294
0.94,0.9800000012,9.92023E-5,9.960035140500257E-4,0.9213675261,4.350614E-4,0.002085812551501213,0.9770085484,2.238692E-4,0.0014962259187702904,0.9651282072,3.020636E-4,0.0017379976985025037,0.9761538476,1.952389E-4,0.0013972791417608723,0.9560683787,8.353237E-4,0.002890196706108427,0.9754700869,2.400438E-4,0.0015493346959259643
0.95,0.9795876276,1.244886E-4,0.0011157445944301053,0.9257731915,7.51054E-4,0.0027405364438372283,0.9770103079,2.938408E-4,0.0017141785204581232,0.9638144308,4.369232E-4,0.0020902707958539725,0.9771134007,2.460142E-4,0.0015684839814292014,0.9568041211,8.646247E-4,0.002940450135608492,0.9757731944,2.606037E-4,0.0016143224584945846
0.96,0.9799999845,1.604474E-4,0.0012666783332796058,0.9333333194,0.00138067,0.0037157368044574957,0.9778204972,3.747368E-4,0.0019358119743404835,0.9624358839,7.678862E-4,0.0027710759643142227,0.9764102453,2.912757E-4,0.0017066801106241322,0.958333323,9.874384E-4,0.0031423532583081744,0.9752563971,3.395393E-4,0.001842659219714812
0.97,0.9791525316,2.661199E-4,0.0016313181786518534,0.9423728764,8.426695E-4,0.0029028770211636593,0.9766101599,6.371093E-4,0.002524102414720924,0.9596610147,0.0011478184,0.0033879468708939344,0.9784745687,4.692427E-4,0.0021662010525341363,0.9591525358,0.0011322358,0.0033648711713823456,0.9750847387,3.914756E-4,0.0019785742341393206
0.98,0.9835897446,3.788044E-4,0.0019462898037034464,0.9333333373,0.0014902475,0.0038603723913632993,0.9766666681,7.450573E-4,0.002729573776251523,0.9546153873,0.0020302297,0.004505807030932417,0.9802564114,5.293566E-4,0.002300775086791406,0.9584615409,0.0014448228,0.0038010824774003522,0.9758974373,6.218662E-4,0.00249372452367939
0.99,0.9929999983,3.040405E-4,0.0017436757152635924,0.9649999917,0.0011388894,0.003374743545812037,0.9764999968,0.0013866162,0.003723729582018544,0.9629999977,0.0026575755,0.005155167795523246,0.9814999962,0.0010936872,0.003307094192792216,0.9574999952,0.002746212,0.005240431279961603,0.9769999957,0.0011323235,0.0033650014858837727
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.94,0.056969697,0.02386832566394216,0.87,0.1142424242,0.033799766892687294,0.98,0.0197979798,0.014070529414346854,0.96,0.0387878788,0.019694638559770525,0.95,0.047979798,0.02190429136037046

==> tables/acc_rej_sample_total_entropy_Photos.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.916796115,1.34201E-5,3.663345465554675E-4,0.7616100252,5.59958E-5,7.483034143981971E-4,0.850246765,0.0068680003,0.008287339923039238,0.9119215232,3.27063E-5,5.718942209884622E-4,0.9129348743,7.84797E-5,8.858876903987322E-4,0.9053256452,8.76867E-5,9.364117684010597E-4,0.9125343847,3.68625E-5,6.071449579795586E-4
0.01,0.9208498454,1.23967E-5,3.5208947726394775E-4,0.7687640488,5.66888E-5,7.529196504275871E-4,0.8556608811,0.0069508767,0.008337191793403819,0.9173748684,3.12834E-5,5.593156532763946E-4,0.9182226777,8.06954E-5,8.983061838816429E-4,0.9097160363,9.17701E-5,9.579671184336131E-4,0.9181511742,4.01935E-5,6.339834382694866E-4
0.02,0.9244283962,7.9682E-6,2.8228000283406544E-4,0.7759801805,5.68639E-5,7.540815605755123E-4,0.8609286019,0.0070135614,0.008374700830477469,0.9225650012,2.784E-5,5.276362383309168E-4,0.9228786629,8.18602E-5,9.047662681599044E-4,0.9141704512,9.10678E-5,9.542945038089657E-4,0.9231448627,4.13227E-5,6.428273485159137E-4
0.03,0.9283381993,6.297E-6,2.509382394136055E-4,0.778106755,5.58491E-5,7.473225541892872E-4,0.8659966621,0.0070570964,0.008400652593697705,0.9272060043,2.55321E-5,5.052929843170198E-4,0.9272748119,8.22791E-5,9.070782766663526E-4,0.918236028,8.98198E-5,9.477330847870618E-4,0.9276292759,4.32373E-5,6.575507584970152E-4
0.04,0.93166421,5.2651E-6,2.2945805716949666E-4,0.7782178164,5.68898E-5,7.542532731118905E-4,0.8709437543,0.0071032184,0.008428059325847203,0.9312723815,2.30416E-5,4.8001666637732484E-4,0.9311438799,8.26378E-5,9.090533537697334E-4,0.9219633442,8.6694E-5,9.310961282273705E-4,0.9317779636,4.44602E-5,6.667848228626683E-4
0.05,0.9347711307,4.1736E-6,2.0429390592966793E-4,0.7783691823,5.11089E-5,7.1490488877892E-4,0.8757781544,0.0071431053,0.008451689357755643,0.9347690016,2.04081E-5,4.517532512334582E-4,0.9347966802,7.94751E-5,8.91488081804799E-4,0.9256504118,8.78052E-5,9.370442892414425E-4,0.9356887388,4.58292E-5,6.76972673008298E-4
0.06,0.9374010324,3.3037E-6,1.817608318642936E-4,0.7784638584,5.21415E-5,7.220907145227669E-4,0.8802216041,0.0071610281,0.008462285802311335,0.9378205663,1.88401E-5,4.340518402218795E-4,0.9384487951,7.66071E-5,8.752548200381418E-4,0.9290877813,8.47807E-5,9.207643563909281E-4,0.9395697063,4.63742E-5,6.809860497836942E-4
0.07,0.9402066129,2.9252E-6,1.7103216071838651E-4,0.7789473653,4.8101E-5,6.935488447110268E-4,0.8844671553,0.0071563353,0.008459512574610905,0.9406937784,1.86656E-5,4.3203703544950864E-4,0.9419943458,7.76928E-5,8.814351933069158E-4,0.932503261,8.23455E-5,9.074442131613382E-4,0.9430969995,4.68056E-5,6.841461832094073E-4
0.08,0.9429413074,2.9994E-6,1.7318775938270003E-4,0.779841727,4.55461E-5,6.748785075848838E-4,0.8883930537,0.0071602308,0.008461814698987446,0.9431347597,1.77999E-5,4.2189927707925737E-4,0.9452099371,7.67894E-5,8.762956122222683E-4,0.9357419193,8.18723E-5,9.048331337876615E-4,0.9465772682,4.28966E-5,6.549549602835297E-4
0.09,0.9455400008,2.9054E-6,1.7045233937966356E-4,0.7807111025,3.88565E-5,6.233498215288106E-4,0.8920844436,0.0071617381,0.008462705300316205,0.9454911071,1.70857E-5,4.1334852122633755E-4,0.9483822232,7.40432E-5,8.604835849683596E-4,0.9387688875,7.97759E-5,8.93173555363122E-4,0.9497577763,4.07503E-5,6.383596165172105E-4
0.1,0.9477887666,2.7241E-6,1.6504847772699996E-4,0.7817977607,3.90074E-5,6.245590444465599E-4,0.8956584281,0.0071700879,0.008467637155665092,0.9476516855,1.71587E-5,4.1423061209910596E-4,0.9515932572,7.06646E-5,8.406223884717799E-4,0.9418224728,7.7016E-5,8.77587602464848E-4,0.9529483151,3.84084E-5,6.197451088955846E-4
0.11,0.9497409695,2.7877E-6,1.6696406799069074E-4,0.7823676467,3.9626E-5,6.294918585653035E-4,0.8990524894,0.0071139206,0.008434406084603704,0.9496546221,1.68982E-5,4.110742025474233E-4,0.9545535111,6.62207E-5,8.137610214307392E-4,0.9446375841,7.63765E-5,8.739364965488053E-4,0.9557555121,3.60145E-5,6.001208211685377E-4
0.12,0.9513146424,2.4587E-6,1.568024234506597E-4,0.7828545153,3.94269E-5,6.279084328148492E-4,0.9021765086,0.0070531528,0.008398305067095383,0.9515260869,1.62343E-5,4.029181058230072E-4,0.9573155612,6.13471E-5,7.832438956034065E-4,0.9474488646,7.30143E-5,8.544840548541558E-4,0.9584440362,3.36953E-5,5.804765283799166E-4
0.13,0.9529916358,2.6436E-6,1.6259151269362124E-4,0.7828451872,3.48669E-5,5.904820064997747E-4,0.9051766652,0.0070048355,0.00836948953043135,0.9532124591,1.56795E-5,3.9597348396073193E-4,0.9597907931,5.65621E-5,7.520777885298834E-4,0.9499976754,6.83849E-5,8.269516309918012E-4,0.960867039,3.20818E-5,5.664079801697713E-4
0.14,0.9546425211,3.4919E-6,1.8686626233753377E-4,0.7826199412,3.58792E-5,5.989924874320212E-4,0.9081937921,0.0069422141,0.008331995019201585,0.9549811852,1.50482E-5,3.87920094864909E-4,0.9621095961,5.32283E-5,7.29577274865384E-4,0.9523753542,6.40521E-5,8.003255587571848E-4,0.9631867379,2.95814E-5,5.43887856087999E-4
0.15,0.9560123736,4.4844E-6,2.1176401960673112E-4,0.7822745562,3.29391E-5,5.739259534121104E-4,0.9109802547,0.0068730203,0.008290368085917536,0.956709497,1.44121E-5,3.796327172412831E-4,0.964142279,4.73822E-5,6.883472960650023E-4,0.9544634771,6.10249E-5,7.811843572422581E-4,0.9652248406,2.82982E-5,5.319605248512337E-4
0.16,0.957363348,4.634E-6,2.1526727572949867E-4,0.7825427413,2.87766E-5,5.36438253669516E-4,0.9137394622,0.0067906464,0.00824053784652434,0.9584204197,1.31912E-5,3.631969162864685E-4,0.9659980726,4.43261E-5,6.657784916922444E-4,0.9564724296,5.49342E-5,7.411760924368783E-4,0.9671972078,2.66412E-5,5.161511406555255E-4
0.17,0.9588596392,4.9714E-6,2.2296636517645438E-4,0.7821637452,2.45669E-5,4.956500781801613E-4,0.916357215,0.0067013088,0.008186152209677023,0.9598830426,1.3594E-5,3.687004203957462E-4,0.9676535082,4.13656E-5,6.431609440878698E-4,0.9582943511,5.18565E-5,7.201145742171866E-4,0.9690935653,2.4647E-5,4.964574503419201E-4
0.18,0.9601701593,5.2898E-6,2.2999565213281748E-4,0.7815289795,2.7995E-5,5.291030145444268E-4,0.9189445144,0.0066000118,0.008124045667030682,0.9614204693,1.39439E-5,3.7341531837887956E-4,0.9693168926,3.78389E-5,6.151333188829882E-4,0.9601134366,4.78808E-5,6.919595363892313E-4,0.9707398301,2.23415E-5,4.7266795956569764E-4
0.19,0.9615355766,5.5208E-6,2.3496382700322193E-4,0.7812734127,2.80687E-5,5.297990184966371E-4,0.9215181014,0.0064995868,0.008062001488464263,0.9629787767,1.44145E-5,3.796643254244465E-4,0.970888887,3.55438E-5,5.961862125208868E-4,0.9616803998,4.28039E-5,6.542468952925952E-4,0.9722521853,2.05479E-5,4.5329791528309505E-4
0.2,0.9628614694,5.975E-6,2.4443813123160634E-4,0.7807633996,2.4069E-5,4.906016714199005E-4,0.9238928226,0.0063998344,0.007999896499330476,0.9645045465,1.36835E-5,3.699121517333541E-4,0.9722750247,3.23361E-5,5.686483975181852E-4,0.9631622839,4.0E-5,6.324555320336759E-4,0.9736046481,1.95569E-5,4.4223183964974753E-4
0.21,0.9641321033,5.468E-6,2.3383755044902434E-4,0.7801587343,2.23877E-5,4.731564223383214E-4,0.9263364077,0.0063279488,0.007954840538942312,0.9660087043,1.30597E-5,3.6138206928401965E-4,0.9735867894,3.01306E-5,5.489134722340125E-4,0.9645135713,3.88286E-5,6.23125990470627E-4,0.9749641579,1.78271E-5,4.222215058473455E-4
0.22,0.9652501988,5.0999E-6,2.258295817646572E-4,0.779569608,2.36736E-5,4.8655523838511905E-4,0.9285273519,0.0062908556,0.007931491410825584,0.967396943,1.26108E-5,3.551168821669846E-4,0.974788695,2.80385E-5,5.295139280510004E-4,0.9657013232,3.68045E-5,6.066671245419518E-4,0.9761809677,1.65683E-5,4.070417668986808E-4
0.23,0.9663120544,4.5334E-6,2.1291782452392282E-4,0.7791962147,2.7418E-5,5.236220010656542E-4,0.930591014,0.0062590275,0.007911401582526323,0.9687864435,1.21729E-5,3.4889683288903613E-4,0.9759285533,2.56079E-5,5.060424883347247E-4,0.9668085104,3.50083E-5,5.916781219548345E-4,0.9773469955,1.57358E-5,3.966837531333997E-4
0.24,0.9673336893,3.7595E-6,1.9389430110243054E-4,0.7784193695,2.94887E-5,5.430349896645703E-4,0.9327062267,0.0062159845,0.007884151507930324,0.970085153,1.18418E-5,3.4411916540640395E-4,0.9770250136,2.32756E-5,4.82447924650941E-4,0.9679244298,3.32549E-5,5.766706165568001E-4,0.9784406632,1.40072E-5,3.7426194035728507E-4
0.25,0.9681175816,3.7623E-6,1.9396649195157394E-4,0.7774541557,3.32914E-5,5.769870015866909E-4,0.9347357047,0.0062086671,0.0078795095659565,0.9714212507,1.08398E-5,3.2923851536538067E-4,0.9780879146,2.20418E-5,4.694869540253488E-4,0.9690587914,3.23057E-5,5.683810341663416E-4,0.9793797213,1.28028E-5,3.578100054498197E-4
0.26,0.9689177412,3.3104E-6,1.8194504664870655E-4,0.7766056299,3.41957E-5,5.847708953085815E-4,0.9365646356,0.0061913228,0.007868495917263985,0.9727220571,1.12396E-5,3.352551267318667E-4,0.9789942616,1.98651E-5,4.457028157864834E-4,0.9701339144,3.13799E-5,5.601776503931587E-4,0.9803088289,1.15454E-5,3.3978522628272113E-4
0.27,0.9696011055,3.3509E-6,1.8305463665255792E-4,0.7754847705,3.56939E-5,5.974437211989092E-4,0.9383351764,0.00619526,0.007870997395502047,0.9739307433,1.08852E-5,3.299272647114815E-4,0.9798864245,1.76424E-5,4.200285704568202E-4,0.9710747933,3.13975E-5,5.603347213942752E-4,0.9811301929,1.09664E-5,3.3115555257310725E-4
0.28,0.9702415723,3.6835E-6,1.9192446430822726E-4,0.7739887595,3.51247E-5,5.92660948603837E-4,0.9399494377,0.0062304421,0.00789331495634122,0.975179776,9.9667E-6,3.157008077278232E-4,0.9807331467,1.69861E-5,4.121419658321632E-4,0.9719803381,2.92477E-5,5.408114273940595E-4,0.9818792152,1.04066E-5,3.2259262235829263E-4
0.29,0.9708459127,4.0438E-6,2.0109201873769132E-4,0.7729136944,4.14632E-5,6.439192495957858E-4,0.9415778953,0.0062558836,0.007909414390459005,0.976300199,8.8682E-6,2.977952316609519E-4,0.981580742,1.62392E-5,4.029789076366156E-4,0.9729051536,2.73711E-5,5.231739672422549E-4,0.9825690681,1.01361E-5,3.1837242342891447E-4
0.3,0.9715342337,4.5915E-6,2.1427785699880425E-4,0.7713955522,3.76005E-5,6.131924657071384E-4,0.9430684733,0.0062600376,0.007912039939231853,0.9775642937,8.7284E-6,2.9543865691544156E-4,0.9823316991,1.56616E-5,3.957473941796711E-4,0.973738808,2.7136E-5,5.209222590751906E-4,0.9832245028,9.5083E-6,3.083553145317914E-4
0.31,0.9722391522,4.7115E-6,2.1705989956691678E-4,0.7702813566,4.28116E-5,6.543057389324963E-4,0.9444695169,0.0062330559,0.007894970487595252,0.9786430281,8.0495E-6,2.8371640770318517E-4,0.9829249698,1.57837E-5,3.972870498770379E-4,0.974504686,2.50032E-5,5.000319989760656E-4,0.9838247395,8.3446E-6,2.888702130715453E-4
0.32,0.9728435516,5.0626E-6,2.2500222221124837E-4,0.7686793625,4.20545E-5,6.48494410153241E-4,0.9459577599,0.0062009463,0.007874608752185723,0.9795984566,8.0073E-6,2.8297173003676533E-4,0.9836823326,1.45934E-5,3.8201308878099975E-4,0.9752855432,2.57785E-5,5.077253194395568E-4,0.9843961972,7.9257E-6,2.815261977152393E-4
0.33,0.9734681654,5.5005E-6,2.3453144778472673E-4,0.7667974651,3.96664E-5,6.29812670561652E-4,0.9472532466,0.0061666553,0.007852805422267892,0.9803803205,7.4985E-6,2.738338912552645E-4,0.9843223673,1.37156E-5,3.703457843691487E-4,0.9760217339,2.43403E-5,4.933588957341298E-4,0.9849019009,7.9494E-6,2.8194680349314126E-4
0.34,0.9740778196,5.2713E-6,2.2959311836376976E-4,0.7649203539,4.29491E-5,6.553556286475306E-4,0.9484436297,0.0061220566,0.007824357225996267,0.9812377459,7.4544E-6,2.730274711453043E-4,0.9849019623,1.29799E-5,3.6027628287190925E-4,0.976749388,2.32857E-5,4.825525878077953E-4,0.9853676426,7.7635E-6,2.7863057980056675E-4
0.35,0.9745955145,5.3203E-6,2.306577551265077E-4,0.7629433692,4.48638E-5,6.698044490745041E-4,0.9496017438,0.0060612949,0.007785431844156109,0.9820846325,7.0683E-6,2.65862746544152E-4,0.9854355931,1.21189E-5,3.4812210501489275E-4,0.9773739892,2.16302E-5,4.6508278832913175E-4,0.9857125092,7.8789E-6,2.8069378332980585E-4
0.36,0.9750616139,5.4013E-6,2.3240697063556422E-4,0.761453402,4.7984E-5,6.927048433496044E-4,0.950805687,0.0060100871,0.007752475153136578,0.9829447126,6.4172E-6,2.5332192956789194E-4,0.9860284346,1.12283E-5,3.35086555982182E-4,0.9779462892,2.07562E-5,4.5558972771562794E-4,0.9861011076,7.4206E-6,2.7240778256136517E-4
0.37,0.9755056238,5.7661E-6,2.4012704970494264E-4,0.7593579531,5.44653E-5,7.38006097535786E-4,0.9519261649,0.0059610472,0.0077207818256961516,0.9837495989,6.0269E-6,2.454974541619526E-4,0.9865296942,1.05805E-5,3.2527680519828033E-4,0.978532905,2.00363E-5,4.476192578520276E-4,0.9865361142,7.347E-6,2.710535002541011E-4
0.38,0.9759686857,6.2128E-6,2.4925488962104634E-4,0.757403791,6.2286E-5,7.892147996584961E-4,0.9530267423,0.0058943779,0.007677485200246237,0.9845303321,5.2099E-6,2.2825205365998352E-4,0.9870352155,1.07955E-5,3.2856506205012124E-4,0.9791128558,1.97906E-5,4.448662720413855E-4,0.986868875,7.3855E-6,2.717627641896513E-4
0.39,0.9765716177,6.9009E-6,2.626956413799057E-4,0.7552387238,7.84891E-5,8.859407429393909E-4,0.9541412464,0.0058078346,0.007620915036923059,0.9850431049,4.797E-6,2.1902054698132774E-4,0.9874668461,1.08869E-5,3.299530269598993E-4,0.9796551698,1.94209E-5,4.4069150207372954E-4,0.9872645932,6.6607E-6,2.580833198794529E-4
0.4,0.977253117,6.7228E-6,2.5928362848432986E-4,0.7534546673,9.53769E-5,9.766109767968E-4,0.9553016481,0.0057118123,0.007557653273338226,0.9856049889,4.3426E-6,2.0838905921376964E-4,0.9879642749,1.04653E-5,3.235011591942137E-4,0.9800808871,1.97945E-5,4.4491010327930294E-4,0.9875665629,6.5952E-6,2.5681121470839236E-4
0.41,0.977867673,6.2877E-6,2.5075286638441443E-4,0.7511484385,1.023882E-4,0.0010118705450797548,0.9563627017,0.0055981725,0.007482093624113508,0.9861570114,3.9051E-6,1.9761325866449346E-4,0.9883544755,9.7924E-6,3.129281067593641E-4,0.9805450797,1.85009E-5,4.3012672551237736E-4,0.9878608173,6.8048E-6,2.608601157708859E-4
0.42,0.978549509,5.9399E-6,2.437191006055947E-4,0.748988837,1.124548E-4,0.001060447075529939,0.9574023709,0.0054455281,0.0073793821557092435,0.9865620661,3.3904E-6,1.8413038858374248E-4,0.9887552291,9.2896E-6,3.047884512247798E-4,0.9809449083,1.87774E-5,4.333289743370503E-4,0.9881485367,6.4557E-6,2.540806958428759E-4
0.43,0.979212485,6.4368E-6,2.5370849414239167E-4,0.7470734239,1.158264E-4,0.0010762267419089715,0.9585207504,0.0052835865,0.0072688283099822905,0.986959914,3.717E-6,1.9279522815671555E-4,0.98915573,9.0431E-6,3.007174753817942E-4,0.9813018805,1.90594E-5,4.365707273741564E-4,0.9883895022,6.9245E-6,2.6314444702482323E-4
0.44,0.9799024957,6.7988E-6,2.607450862432502E-4,0.7455399156,1.258494E-4,0.0011218261897459874,0.9596280265,0.0051299395,0.007162359597227718,0.987266165,3.6798E-6,1.918280480013285E-4,0.9894546765,8.816E-6,2.969174969583302E-4,0.9817009759,1.93686E-5,4.4009771642216007E-4,0.9886529475,6.8589E-6,2.61895017134729E-4
0.45,0.9805992651,6.3892E-6,2.5276866894455096E-4,0.7440441191,1.34888E-4,0.0011614129325954658,0.9608124959,0.0049850966,0.007060521652116082,0.9876213259,3.8748E-6,1.968451167796651E-4,0.9897683811,8.4486E-6,2.906647553453979E-4,0.9821727973,1.86622E-5,4.319976851789833E-4,0.988812502,6.8708E-6,2.621221089492453E-4
0.46,0.9813146096,6.2398E-6,2.4979591670001335E-4,0.7426217258,1.331292E-4,0.0011538162765362603,0.9620112357,0.0048322846,0.006951463586900243,0.9879101127,3.8401E-6,1.959617309578582E-4,0.99011985,8.0701E-6,2.840792143047428E-4,0.9825131124,1.85777E-5,4.310185610852507E-4,0.9889625496,6.9328E-6,2.633021078533174E-4
0.47,0.9819839823,5.7656E-6,2.4011663832396122E-4,0.7405570269,1.458591E-4,0.0012077214082726198,0.963147656,0.004665579,0.006830504373763332,0.988080886,3.8528E-6,1.9628550634216477E-4,0.9904692918,7.7812E-6,2.7894802383239786E-4,0.9828805798,1.7276E-5,4.156440785094863E-4,0.9891873318,7.0291E-6,2.651244990565753E-4
0.48,0.9826760018,5.035E-6,2.2438805672316876E-4,0.7393621087,1.34457E-4,0.0011595559494910108,0.9641851419,0.0045370362,0.006735752519206744,0.9882730478,3.7634E-6,1.9399484529234275E-4,0.9907545668,7.0992E-6,2.6644323973409417E-4,0.9830999625,1.71101E-5,4.136435663708551E-4,0.9893971241,7.2269E-6,2.688289418942834E-4
0.49,0.9832117385,4.1552E-6,2.038430768998545E-4,0.7377081633,1.254009E-4,0.0011198254328242416,0.965297381,0.0043796788,0.00661791417290977,0.9885130858,3.6318E-6,1.9057282072740592E-4,0.9910586816,6.614E-6,2.5717698186268536E-4,0.983465507,1.61366E-5,4.01703871029394E-4,0.9895559072,7.074E-6,2.6596992311161803E-4
0.5,0.9837297833,3.936E-6,1.9839354828219593E-4,0.7354773521,1.1915E-4,0.0010915585188161008,0.9664077669,0.0042754285,0.006538676089240084,0.9886124611,3.8659E-6,1.9661892075789654E-4,0.9913066387,6.6962E-6,2.587701682961156E-4,0.9837297761,1.60788E-5,4.0098379019606266E-4,0.9897815543,6.9512E-6,2.6365128484420476E-4
0.51,0.9841848975,3.8432E-6,1.9604081207748552E-4,0.7330994725,1.128746E-4,0.0010624245855589,0.9673503935,0.0041535178,0.006444779127324691,0.9887329757,3.8798E-6,1.9697207923967294E-4,0.9915270334,6.5154E-6,2.5525281585126537E-4,0.9839867938,1.58287E-5,3.978529879239315E-4,0.9899628568,6.8988E-6,2.626556681284453E-4
0.52,0.9844481945,3.6694E-6,1.915567800940494E-4,0.7306234241,1.05682E-4,0.001028017509578509,0.9684203857,0.0040111482,0.006333362613967402,0.9888331902,3.7978E-6,1.9487944991712183E-4,0.9917228293,6.3137E-6,2.5127077028576166E-4,0.984237569,1.52851E-5,3.909616349464484E-4,0.9901390094,6.9938E-6,2.644579361637688E-4
0.53,0.9847246087,3.9967E-6,1.9991748297735245E-4,0.7277969062,9.85091E-5,9.925175061428386E-4,0.9694148022,0.0039325502,0.006271004863656223,0.9889414829,3.7311E-6,1.9316055497952992E-4,0.9919578332,6.0247E-6,2.454526430902711E-4,0.9844836527,1.54959E-5,3.936483202047228E-4,0.9902753878,7.3051E-6,2.702794849780501E-4
0.54,0.9849538475,4.1213E-6,2.0300985197768112E-4,0.7247032881,9.3174E-5,9.652668024955587E-4,0.9703032982,0.0038349784,0.006192720242349076,0.989024176,3.6279E-6,1.904704701521997E-4,0.9921450555,6.0136E-6,2.4522642598219307E-4,0.9848087919,1.563E-5,3.9534794801541595E-4,0.9904131901,7.255E-6,2.693510720231126E-4
0.55,0.9851056182,3.9543E-6,1.988542179587851E-4,0.7217527986,9.93565E-5,9.967773071253177E-4,0.9713123602,0.0037122711,0.006092840962966291,0.989096632,3.6629E-6,1.9138704240360683E-4,0.9923460686,6.1963E-6,2.4892368308379175E-4,0.9851191014,1.55389E-5,3.9419411461867366E-4,0.9905752826,6.8982E-6,2.6264424608203396E-4
0.56,0.9851792252,3.2954E-6,1.8153236626012453E-4,0.7186121404,1.138596E-4,0.001067050139403018,0.9722288591,0.003631417,0.006026123961552733,0.9891865814,3.5517E-6,1.884595447304275E-4,0.9925183833,6.0418E-6,2.4580073230159427E-4,0.9853354794,1.58165E-5,3.976996354034034E-4,0.9906801444,6.6903E-6,2.5865614239758543E-4
0.57,0.9852634043,2.9233E-6,1.7097660658698313E-4,0.7162276506,1.241945E-4,0.0011144258611500363,0.9730997169,0.0035151753,0.005928891380350967,0.9893414855,3.523E-6,1.8769656363396746E-4,0.9927563536,6.3557E-6,2.521051367981224E-4,0.9855973667,1.4923E-5,3.863029898926489E-4,0.9908043283,6.791E-6,2.605954719483821E-4
0.58,0.9854164684,2.9095E-6,1.7057256520320023E-4,0.7128550768,1.232803E-4,0.0011103166215093783,0.9740683717,0.0033442532,0.00578295184140418,0.9893692839,3.6137E-6,1.900973434848578E-4,0.9929417437,6.3277E-6,2.5154919995897424E-4,0.9857390505,1.4638E-5,3.8259639308284125E-4,0.990895524,7.0483E-6,2.654863461649205E-4
0.59,0.9854043353,2.7212E-6,1.6496060135680882E-4,0.7098619401,1.239602E-4,0.0011133741509483685,0.9749605483,0.0031781001,0.00563746405753509,0.9893786967,4.1183E-6,2.0293595048684695E-4,0.9930966461,6.307E-6,2.51137412585222E-4,0.9859467447,1.46009E-5,3.821112403476244E-4,0.9910502982,7.4779E-6,2.734574921262901E-4
0.6,0.9854701728,2.9051E-6,1.704435390385919E-4,0.7071284115,1.468261E-4,0.0012117182015633833,0.9759302306,0.0029539523,0.005435027414834262,0.989403441,4.1562E-6,2.0386760409638407E-4,0.9933114284,6.1335E-6,2.47659039810785E-4,0.9862234569,1.49554E-5,3.8672212246004237E-4,0.9911678463,7.2622E-6,2.694846934428744E-4
0.61,0.9855935717,3.0093E-6,1.7347334089133122E-4,0.7047693014,1.572588E-4,0.0012540287078053676,0.976796267,0.00274289,0.005237260734391596,0.9893882865,4.6227E-6,2.1500465111248175E-4,0.993421464,6.1061E-6,2.471052407376258E-4,0.9864800441,1.51618E-5,3.893815609399089E-4,0.9912493551,7.0377E-6,2.652866374320426E-4
0.62,0.9856093693,3.53E-6,1.8788294228055935E-4,0.7035657287,1.543944E-4,0.0012425554313591004,0.9777009106,0.0025403832,0.0050402214237074945,0.9894252276,4.833E-6,2.1984085152673515E-4,0.9935763747,5.752E-6,2.3983327542274028E-4,0.9867429507,1.50663E-5,3.881533202228212E-4,0.9913251728,6.6975E-6,2.587952858921507E-4
0.63,0.9856284136,3.8336E-6,1.9579581200832667E-4,0.7014207721,1.511741E-4,0.0012295287715218379,0.9785573763,0.0023449168,0.004842434098673931,0.9894863397,5.0921E-6,2.2565681908597398E-4,0.9936612034,5.7368E-6,2.395161789942383E-4,0.9870218581,1.5017E-5,3.8751774152933954E-4,0.9914699429,6.8341E-6,2.614211162090775E-4
0.64,0.9856067508,4.041E-6,2.0102238681301145E-4,0.7007865131,2.064976E-4,0.00143700243562772,0.9794269693,0.0021642241,0.004652122203897916,0.9894943863,5.1168E-6,2.2620344824957907E-4,0.9937696654,5.7455E-6,2.396977263137888E-4,0.9871853942,1.55749E-5,3.9465047827159667E-4,0.9915168554,6.6853E-6,2.5855947091530025E-4
0.65,0.9855632627,4.0352E-6,2.008780724718355E-4,0.6998844564,2.202115E-4,0.0014839524925010234,0.9800808758,0.0019899391,0.004460873344985262,0.9895205104,5.1916E-6,2.278508283943686E-4,0.9938821459,5.8798E-6,2.424829890940806E-4,0.9874119002,1.53607E-5,3.9192728917491825E-4,0.9916060048,6.6778E-6,2.584143958838207E-4
0.66,0.9855681252,3.5576E-6,1.886160120456373E-4,0.6988697112,2.634339E-4,0.0016230646937198778,0.9807971561,0.0018354803,0.004284250576238509,0.9896133369,5.5722E-6,2.360550783185992E-4,0.9939619422,6.3083E-6,2.511632934964821E-4,0.9876026279,1.52259E-5,3.902037929082699E-4,0.9916775888,6.6523E-6,2.57920530396477E-4
0.67,0.9855759788,3.4771E-6,1.864698367028834E-4,0.6998161793,3.110824E-4,0.001763752817148707,0.9815747535,0.0016826844,0.004102053632023843,0.9896568614,5.9108E-6,2.431213688674856E-4,0.994062497,6.316E-6,2.5131653347919633E-4,0.9876838249,1.56213E-5,3.9523790304068763E-4,0.9917830861,7.032E-6,2.6517918470347554E-4
0.68,0.9855716985,3.8432E-6,1.9604081207748552E-4,0.7018951356,3.811869E-4,0.001952400829747826,0.982375232,0.0015300806,0.003911624470728242,0.9896715081,6.5573E-6,2.560722554280334E-4,0.9941756135,6.1478E-6,2.4794757510409335E-4,0.9879027152,1.53608E-5,3.9192856491968025E-4,0.9918635494,6.9354E-6,2.6335147616825694E-4
0.69,0.9855185866,4.0058E-6,2.001449474755733E-4,0.7043705165,3.469183E-4,0.0018625742938202493,0.9829941213,0.0013966912,0.003737233201179718,0.9897781992,6.7486E-6,2.597806767255794E-4,0.9942726773,6.0912E-6,2.468035656144376E-4,0.9879321522,1.53314E-5,3.9155331693142376E-4,0.9918917125,7.1028E-6,2.665107877741537E-4
0.7,0.9855458242,4.1773E-6,2.0438444167793202E-4,0.7082210243,2.854647E-4,0.0016895700636552484,0.9835983825,0.00128103,0.003579147943296002,0.9897439367,7.3256E-6,2.7065845636151846E-4,0.994386794,6.0366E-6,2.4569493279268096E-4,0.9881199461,1.58392E-5,3.9798492433759344E-4,0.9919204837,7.6734E-6,2.770090251237313E-4
0.71,0.9856694543,4.3656E-6,2.0894018282752603E-4,0.7110878646,1.878242E-4,0.0013704896935037491,0.9844421196,0.0011450058,0.003383793433411679,0.9898047435,6.5997E-6,2.568988127648705E-4,0.9945746124,6.3423E-6,2.51839234433398E-4,0.9883821505,1.61531E-5,4.0190919372415455E-4,0.9920850766,7.6764E-6,2.770631696924007E-4
0.72,0.9856967497,5.7154E-6,2.390690276886573E-4,0.7134296,1.33161E-4,0.0011539540718763465,0.9849891716,0.0010140509,0.0031844165870689722,0.9898483706,7.0016E-6,2.6460536653665964E-4,0.9946570301,6.2347E-6,2.4969381249842775E-4,0.988642596,1.71755E-5,4.144333480790367E-4,0.9921082973,8.4595E-6,2.9085219614092655E-4
0.73,0.9857827777,5.9961E-6,2.448693529211036E-4,0.7167790294,1.42824E-4,0.0011950899547732798,0.9856554317,9.038003E-4,0.003006327161171917,0.9898876446,7.453E-6,2.7300183149568793E-4,0.9947490633,6.2287E-6,2.495736364282093E-4,0.9888689178,1.75586E-5,4.1902983187357915E-4,0.9920524371,8.659E-6,2.9426178820907075E-4
0.74,0.9858320308,6.4569E-6,2.541043092904959E-4,0.7200622022,1.287272E-4,0.0011345800985386619,0.9861275256,8.206491E-4,0.002864697366215147,0.9898600197,7.9636E-6,2.821985116899095E-4,0.9948522663,6.4838E-6,2.546330693370364E-4,0.9890513176,1.79163E-5,4.2327650537207946E-4,0.9921772975,8.7564E-6,2.9591214912537807E-4
0.75,0.9860598689,6.491E-6,2.547744100179608E-4,0.7254854262,2.294017E-4,0.0015146012676608984,0.9866343069,7.45818E-4,0.002730966861754276,0.9898624593,8.5883E-6,2.9305801473428433E-4,0.9949271864,6.3587E-6,2.5216462876462276E-4,0.9891585767,1.77596E-5,4.214214042974087E-4,0.9921844649,9.0084E-6,3.001399673485689E-4
0.76,0.9860657144,6.9887E-6,2.6436149492692763E-4,0.7357203066,2.383225E-4,0.001543769736715939,0.9870092654,6.763049E-4,0.002600586280053019,0.9899410337,9.3316E-6,3.054766766874355E-4,0.9949705118,6.387E-6,2.5272514714606457E-4,0.9893597335,1.71005E-5,4.1352750815393165E-4,0.9921819723,9.3353E-6,3.0553723177380527E-4
0.77,0.9861159927,7.5814E-6,2.7534342192977844E-4,0.7492091238,2.399231E-4,0.0015489451249156635,0.9873813719,6.087312E-4,0.002467247859457983,0.9899824291,9.3597E-6,3.059362678729019E-4,0.9950615156,6.8291E-6,2.6132546756870063E-4,0.9894991201,1.76957E-5,4.206625726161052E-4,0.9922144151,9.9216E-6,3.1498571396176053E-4
0.78,0.9860202187,7.0705E-6,2.6590411805761866E-4,0.7655330896,2.037696E-4,0.0014274788965165123,0.9879227942,5.506244E-4,0.0023465387275730183,0.9899264681,1.06821E-5,3.268348206663421E-4,0.9952389729,6.3551E-6,2.5209323672006754E-4,0.9897610295,1.89609E-5,4.3544115561118014E-4,0.9922242659,9.8715E-6,3.141894333041772E-4
0.79,0.9859095281,7.8508E-6,2.8019279077092613E-4,0.7821944177,1.572814E-4,0.0012541188141480058,0.9882771879,5.116444E-4,0.0022619557909030847,0.9900096232,1.10371E-5,3.3222131177875993E-4,0.9953994268,6.5794E-6,2.56503411283359E-4,0.9899037498,1.85734E-5,4.309686763559505E-4,0.9923291612,1.06006E-5,3.255856262183575E-4
0.8,0.9856420618,7.7039E-6,2.775590027363551E-4,0.8001011074,9.52053E-5,9.757320328860788E-4,0.9886349857,4.840269E-4,0.002200061135514193,0.989878661,1.21547E-5,3.486359132390121E-4,0.9954499495,7.4457E-6,2.728681000043794E-4,0.9901213336,1.92878E-5,4.3917877908660385E-4,0.9923154682,1.1339E-5,3.367343166355339E-4
0.81,0.9852765977,8.293E-6,2.8797569341873285E-4,0.8208510578,8.68164E-5,9.317531862032993E-4,0.9888723391,4.369274E-4,0.0020902808423750147,0.9900425476,1.26781E-5,3.5606319663790024E-4,0.9955638319,7.9806E-6,2.8249955752177735E-4,0.9903191459,2.02683E-5,4.5020328741580734E-4,0.992297864,1.24404E-5,3.527095122051573E-4
0.82,0.9848764116,8.5802E-6,2.9291978424135165E-4,0.8388764024,1.176058E-4,0.001084462078636224,0.9889550567,4.04501E-4,0.002011221022165391,0.9899775279,1.41212E-5,3.7578185161074503E-4,0.9956853902,8.8684E-6,2.9779858965414864E-4,0.9904269671,2.09513E-5,4.5772590051252287E-4,0.992415731,1.34249E-5,3.6640005458514875E-4
0.83,0.9843281722,8.3512E-6,2.8898442864625076E-4,0.8563614726,1.903376E-4,0.0013796289356200094,0.9890011859,3.751848E-4,0.0019369687658813705,0.9899524355,1.50062E-5,3.8737836800730114E-4,0.9957788354,9.2366E-6,3.039177520316969E-4,0.9905588567,2.25024E-5,4.74366946571955E-4,0.9922354275,1.50371E-5,3.8777699777062594E-4
0.84,0.9839141417,7.9428E-6,2.8182973583353477E-4,0.8722222269,2.638618E-4,0.0016243823441542326,0.989103536,3.570309E-4,0.0018895261310709626,0.9899621195,1.65663E-5,4.0701719865381613E-4,0.995896467,9.6096E-6,3.09993548319961E-4,0.9907323241,2.34535E-5,4.842881373727835E-4,0.9921969724,1.53748E-5,3.921071282188071E-4
0.85,0.9832884139,8.8431E-6,2.9737350251829767E-4,0.8842318058,2.254056E-4,0.0015013513912472323,0.989245286,3.373943E-4,0.001836829605597645,0.9899056631,1.77777E-5,4.2163609902379093E-4,0.9959838229,1.01266E-5,3.1822319211521964E-4,0.9909433985,2.46608E-5,4.965964156133228E-4,0.9921967691,1.47615E-5,3.842069754702535E-4
0.86,0.9829581547,8.4424E-6,2.905580836941213E-4,0.8940836906,2.245134E-4,0.0014983771220890955,0.9892640698,3.090702E-4,0.0017580392487086289,0.9897258317,2.01612E-5,4.4901224927611943E-4,0.9960894591,1.20011E-5,3.464260382823439E-4,0.9912121207,2.71364E-5,5.209260984055225E-4,0.9922077906,1.49333E-5,3.864362819405031E-4
0.87,0.9822084022,9.2994E-6,3.049491760933287E-4,0.9052877128,2.232977E-4,0.001494314893186841,0.9893779194,2.783706E-4,0.0016684441854614136,0.9895800936,2.29408E-5,4.7896555199721826E-4,0.9962208474,1.26189E-5,3.5523091081717537E-4,0.9913219357,2.61013E-5,5.108943139241227E-4,0.9921306485,1.60181E-5,4.002261860498385E-4
0.88,0.9812626165,1.00573E-5,3.171324644371812E-4,0.9136363566,2.198379E-4,0.0014826931577369609,0.9892592645,2.568384E-4,0.0016026178583804687,0.9893097675,2.61876E-5,5.117382143244727E-4,0.9963468122,1.39164E-5,3.730469139397885E-4,0.991414147,2.83704E-5,5.326387143270756E-4,0.992070716,1.65639E-5,4.069877148023021E-4
0.89,0.9804595476,1.11036E-5,3.3322064761956156E-4,0.9213235319,1.995926E-4,0.0014127724516000445,0.9893750072,2.498207E-4,0.0015805717320007972,0.9889889759,2.70667E-5,5.202566674248394E-4,0.9965073621,1.50524E-5,3.8797422594806475E-4,0.9916544205,2.71299E-5,5.208637057810805E-4,0.9920220661,1.94705E-5,4.412538951669435E-4
0.9,0.9794545448,1.02281E-5,3.198140084486607E-4,0.927070713,1.863302E-4,0.0013650282048368084,0.989515155,2.147541E-4,0.0014654490779279913,0.9889899015,3.14439E-5,5.607486067749076E-4,0.9965656614,1.56241E-5,3.952733231575336E-4,0.9917575812,2.95728E-5,5.438087899252825E-4,0.9919191939,2.21787E-5,4.709426716703425E-4
0.91,0.9786067414,9.3326E-6,3.0549304411066385E-4,0.9328089952,1.688339E-4,0.0012993609967980415,0.9893033689,2.062916E-4,0.001436285486941924,0.9886741596,3.6004E-5,6.000333324074589E-4,0.9965617955,1.59611E-5,3.9951345409134845E-4,0.991685394,3.5145E-5,5.928321853610852E-4,0.9918202251,2.70877E-5,5.204584517519146E-4
0.92,0.9775505054,1.0679E-5,3.2678739265767275E-4,0.9406565607,2.015811E-4,0.001419792590486371,0.9890151471,2.099063E-4,0.001448814342833477,0.9884090883,4.0206E-5,6.340820136228435E-4,0.9966666633,1.75049E-5,4.1838857536983485E-4,0.9922222209,3.25518E-5,5.705418477202176E-4,0.9916919184,3.06987E-5,5.540640757168795E-4
0.93,0.9762536013,1.59591E-5,3.9948842286103865E-4,0.9420749307,2.555179E-4,0.0015984927275405417,0.988818444,2.216823E-4,0.0014888999294781365,0.9881556183,4.4947E-5,6.704252381884203E-4,0.9967147028,1.74523E-5,4.177595001911985E-4,0.9926224798,2.72338E-5,5.218601345188191E-4,0.9917579263,3.8928E-5,6.239230721811784E-4
0.94,0.9743097609,2.58005E-5,5.079419258143592E-4,0.9441077411,2.297574E-4,0.0015157750492734731,0.9884848392,2.473878E-4,0.0015728566368235855,0.9878451073,5.31097E-5,7.287640221635533E-4,0.9967003334,2.10657E-5,4.5897385546455694E-4,0.9923905647,3.24345E-5,5.695129498088696E-4,0.9916161543,4.13378E-5,6.429447876762048E-4
0.95,0.9718145216,5.43599E-5,7.372916654893097E-4,0.9447580695,4.193043E-4,0.00204769211552909,0.98798388,2.443726E-4,0.0015632421437512488,0.9870967847,6.73356E-5,8.205827197790604E-4,0.9969354868,2.20466E-5,4.6953807087391755E-4,0.9930242002,3.90398E-5,6.248183736094834E-4,0.9913306528,5.03785E-5,7.097781343490372E-4
0.96,0.9699494988,1.104685E-4,0.0010510399611813055,0.951515156,5.282908E-4,0.0022984577437925634,0.9869697034,2.644443E-4,0.001626174344896635,0.985959602,8.06865E-5,8.982566448404376E-4,0.9970707107,2.79192E-5,5.283862223790473E-4,0.9935353613,4.28116E-5,6.543057389324963E-4,0.9906060672,7.16378E-5,8.463911625247513E-4
0.97,0.9708053654,1.741434E-4,0.0013196340401793218,0.9543624043,5.485235E-4,0.0023420578558182546,0.9849664354,2.922063E-4,0.0017094042821989186,0.9844966358,1.089176E-4,0.001043635951852944,0.9967114061,3.77588E-5,6.144818955835884E-4,0.9944295233,4.19082E-5,6.473654300316013E-4,0.9902684468,9.86169E-5,9.930604211225015E-4
0.98,0.9779797894,2.007215E-4,0.0014167621536447111,0.9575757563,7.436885E-4,0.0027270652724128183,0.9829292911,2.755746E-4,0.0016600439753211359,0.9817171681,1.951871E-4,0.001397093769222381,0.9968686855,5.29631E-5,7.277575145609971E-4,0.9947474706,6.48873E-5,8.055265358757587E-4,0.9899999952,1.700404E-4,0.0013039953987648884
0.99,0.9824000126,9.92323E-5,9.96154104544071E-4,0.9559999943,6.933337E-4,0.002633123050675756,0.9790000057,5.848486E-4,0.002418364323256527,0.976400004,4.717577E-4,0.0021719983885813542,0.9964000022,1.162019E-4,0.0010779698511554023,0.9944000036,1.056969E-4,0.0010280899766071062,0.9908000046,2.619798E-4,0.0016185790064127238
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.95,0.047979798,0.02190429136037046,0.86,0.1216161616,0.03487350879966052,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018

==> tables/acc_rej_sample_total_entropy_PubMed.csv <==
p,appnpMean,appnpVar,appnpSE,gdkMean,gdkVar,gdkSE,gpnMean,gpnVar,gpnSE,gpnLOPMean,gpnLOPVar,gpnLOPSE,cuqPPRMean,cuqPPRVar,cuqPPRSE,cuqGCNMean,cuqGCNVar,cuqGCNSE,cuqGATMean,cuqGATVar,cuqGATSE
0.0,0.8662744218,9.6028E-6,3.098838492080541E-4,0.7698642015,2.80719E-5,5.298292177673859E-4,0.838487317,0.002010372,0.004483717207853323,0.8394026232,1.79816E-5,4.240471671878023E-4,0.855036512,1.55231E-5,3.939936547712412E-4,0.8478899437,7.05064E-5,8.396808917678192E-4,0.8371536142,0.0010118251,0.0031809198355192796
0.01,0.870741359,9.2664E-6,3.044076214551797E-4,0.771653986,3.05184E-5,5.524346115152453E-4,0.8428464931,0.0020102856,0.004483620858190398,0.8436473197,1.85306E-5,4.304718341541058E-4,0.8595321906,1.57465E-5,3.968185983544622E-4,0.8519172204,7.19657E-5,8.483259986585346E-4,0.8415136367,0.0010267695,0.0032043244217775453
0.02,0.8744589531,8.9753E-6,2.9958805049601025E-4,0.7734641492,3.10748E-5,5.574477553995531E-4,0.8466095293,0.0020071271,0.004480097208766792,0.8474649554,1.90188E-5,4.361054918250858E-4,0.8635066068,1.60358E-5,4.004472499593423E-4,0.8558742493,6.99303E-5,8.362433856240657E-4,0.8454849827,0.0010278188,0.0032059613222869673
0.03,0.8779218268,9.6306E-6,3.1033208019797117E-4,0.7751153171,2.84349E-5,5.332438466592934E-4,0.8501400006,0.0020089263,0.004482104751118608,0.8511345792,1.99087E-5,4.4619166285353207E-4,0.8672986954,1.58494E-5,3.981130492711838E-4,0.8594545609,6.8587E-5,8.281726873062163E-4,0.8492142117,0.0010285131,0.0032070439660222935
0.04,0.8811643493,9.3756E-6,3.061960156501061E-4,0.7769991815,2.60625E-5,5.105144464165535E-4,0.8533270639,0.0020097528,0.004483026656177721,0.8545331174,2.05237E-5,4.530309040231141E-4,0.8708176613,1.66528E-5,4.080784238354192E-4,0.8628372842,6.7306E-5,8.204023403184562E-4,0.8527113646,0.0010217758,0.003196522798291919
0.05,0.8843889928,9.6426E-6,3.1052536128310036E-4,0.7781128645,2.73194E-5,5.226796341928773E-4,0.856435591,0.0020073816,0.004480381233779108,0.8577451831,2.08009E-5,4.560800368356414E-4,0.8740659332,1.65282E-5,4.065488900489091E-4,0.8660299122,6.59608E-5,8.121625453072802E-4,0.8562455595,0.0010113652,0.003180196849253203
0.06,0.8875098127,9.2146E-6,3.035555962257985E-4,0.7789645135,2.90846E-5,5.393013999610978E-4,0.8594538641,0.0020130177,0.0044866665799900935,0.8609102291,2.08825E-5,4.5697374103989823E-4,0.8771791261,1.64801E-5,4.059568942634181E-4,0.8692592889,6.51874E-5,8.073871438163974E-4,0.8596876842,0.0010011674,0.003164122943249835
0.07,0.8902270442,8.9083E-6,2.984677537021378E-4,0.7822501719,2.67797E-5,5.174910627247586E-4,0.8623480785,0.0020017874,0.004474133882663772,0.8640319031,2.0955E-5,4.5776631592986394E-4,0.8801780879,1.62079E-5,4.0259036252747037E-4,0.8723936534,6.53364E-5,8.083093467231466E-4,0.8630519933,9.853273E-4,0.003138992354243635
0.08,0.8929974419,8.0764E-6,2.841900772370492E-4,0.7855119467,2.27043E-5,4.764902937101657E-4,0.8653489774,0.0020066596,0.004479575426309953,0.8671126282,2.07431E-5,4.554459353205384E-4,0.8832081878,1.71807E-5,4.144960795954529E-4,0.8755076814,6.50662E-5,8.066362253209312E-4,0.8665375453,9.681582E-4,0.003111524063863238
0.09,0.8956344366,7.0863E-6,2.662010518386432E-4,0.7877771139,2.47938E-5,4.979337305304793E-4,0.8681600928,0.0020171088,0.004491223441335334,0.8700293308,2.06144E-5,4.5403083595720674E-4,0.8863365841,1.71817E-5,4.1450814226019734E-4,0.8786155462,6.53086E-5,8.081373645612483E-4,0.8701043731,9.464705E-4,0.003076476068491351
0.1,0.8983847868,7.5688E-6,2.751145216087294E-4,0.78937729,2.27513E-5,4.769832282166743E-4,0.8709663373,0.0020199349,0.004494368587465874,0.872943486,2.03529E-5,4.511418845551807E-4,0.8894714814,1.74396E-5,4.17607471197535E-4,0.8818733662,6.42332E-5,8.014561747219869E-4,0.8737240553,9.124789E-4,0.0030207265682282466
0.11,0.9013185781,7.9219E-6,2.8145870034518387E-4,0.7901658177,1.98944E-5,4.4603138902996503E-4,0.8736091071,0.0020226182,0.004497352776912214,0.8757047123,2.01072E-5,4.4841052619223827E-4,0.8927844447,1.8022E-5,4.2452326202459153E-4,0.8851146579,6.36009E-5,7.975017241360672E-4,0.8774148881,8.552339E-4,0.002924438236653324
0.12,0.9042681259,6.9653E-6,2.639185480408681E-4,0.7913299441,1.75061E-5,4.1840291585982045E-4,0.8761216682,0.0020350408,0.004511142649041371,0.8784167337,2.01356E-5,4.4872708855160507E-4,0.8961618054,1.78423E-5,4.224014678004801E-4,0.8882606375,6.20811E-5,7.879156046176519E-4,0.8811604625,7.895519E-4,0.002809896617315306
0.13,0.9072498453,5.5158E-6,2.3485740354521506E-4,0.7933591902,1.60648E-5,4.0080918153156123E-4,0.8786258245,0.0020349305,0.004511020394544898,0.8811874038,1.92527E-5,4.387789876464004E-4,0.8994378781,1.784E-5,4.223742416388575E-4,0.8913344783,6.09966E-5,7.810032010177679E-4,0.8849228543,7.307485E-4,0.002703236023731557
0.14,0.9101633811,4.8911E-6,2.211583143361334E-4,0.7948338747,1.66116E-5,4.07573306289801E-4,0.8810989445,0.0020427136,0.004519638923630958,0.8838691109,1.91E-5,4.3703546766824317E-4,0.9027062792,1.7658E-5,4.2021423107743504E-4,0.8942771089,6.01893E-5,7.758176332102796E-4,0.8884821087,6.659441E-4,0.00258058927379
0.15,0.9130048901,4.377E-6,2.092128103152386E-4,0.7956967413,1.53386E-5,3.9164524764128056E-4,0.8835478771,0.0020553074,0.0045335498232621195,0.8866220343,1.91042E-5,4.3708351604699073E-4,0.9056736535,1.72388E-5,4.151963390975407E-4,0.8970652843,5.9272E-5,7.698831080105602E-4,0.8919493932,6.083452E-4,0.0024664654872914803
0.16,0.9158377761,3.5331E-6,1.8796542235209113E-4,0.7965423822,1.20237E-5,3.467520728128384E-4,0.8862237161,0.0020620628,0.004540994164277246,0.8894514519,1.85729E-5,4.309628754312835E-4,0.9085300422,1.71789E-5,4.1447436591422634E-4,0.8997775888,5.89628E-5,7.678723852307752E-4,0.8952938992,5.527873E-4,0.002351142913563529
0.17,0.9186674845,3.308E-6,1.8187908071023453E-4,0.797730279,1.20399E-5,3.469855904789131E-4,0.8887866455,0.0020784994,0.004559056261991071,0.8922233778,1.81896E-5,4.2649267285617E-4,0.9111755228,1.70829E-5,4.133146501153812E-4,0.9023860425,5.72021E-5,7.563206991746292E-4,0.8984234899,4.980526E-4,0.0022317092104483507
0.18,0.9215010518,2.6586E-6,1.630521389004143E-4,0.7987267852,1.08775E-5,3.2981055168080964E-4,0.8914129817,0.0020886893,0.0045702180473145915,0.8950966847,1.73104E-5,4.160576883077634E-4,0.9137937975,1.64877E-5,4.060504894714449E-4,0.9049176699,5.39213E-5,7.343112419131277E-4,0.9015029705,4.531963E-4,0.002128840764359796
0.19,0.9244519806,2.7061E-6,1.6450227961946302E-4,0.7995251417,1.25615E-5,3.544220647758827E-4,0.8940372151,0.0020991214,0.004581616963474795,0.89806086,1.6692E-5,4.085584413520298E-4,0.9163542962,1.66171E-5,4.0764077323054916E-4,0.9072536081,5.313E-5,7.289032857656769E-4,0.9044548887,4.11529E-4,0.002028617756010235
0.2,0.9272027063,2.8222E-6,1.6799404751359495E-4,0.8002649188,1.1871E-5,3.4454317581400447E-4,0.8967651051,0.0021045111,0.00458749506811724,0.9009497613,1.6224E-5,4.0279026800557133E-4,0.918793171,1.64037E-5,4.0501481454386333E-4,0.909575159,5.25276E-5,7.247592703787928E-4,0.9073076898,3.750465E-4,0.0019366117318657347
0.21,0.9298370427,2.5709E-6,1.603402631905037E-4,0.8007054746,1.18194E-5,3.437935426967761E-4,0.8995429265,0.0021019718,0.004584726600354704,0.9038056457,1.64493E-5,4.0557736623238725E-4,0.9211973369,1.63242E-5,4.040321769364415E-4,0.9118372416,5.14383E-5,7.172049916167622E-4,0.9101162547,3.387314E-4,0.0018404657019352466
0.22,0.9322381008,2.4822E-6,1.575499920660106E-4,0.8013485074,9.4497E-6,3.074036434396964E-4,0.9023045188,0.0020962604,0.004578493638741896,0.9068169481,1.62041E-5,4.0254316538726627E-4,0.9235060877,1.55814E-5,3.947328210321508E-4,0.9140273738,5.12168E-5,7.156591367403898E-4,0.9127936006,3.086366E-4,0.0017568056238525648
0.23,0.9345453614,2.6931E-6,1.6410667262485094E-4,0.8016309857,1.1428E-5,3.3805325024321243E-4,0.9050703371,0.0021048711,0.004587887422332854,0.9097838938,1.56452E-5,3.9554013702783694E-4,0.925698272,1.57486E-5,3.968450579256343E-4,0.9159959257,5.01607E-5,7.082421902146186E-4,0.9153792053,2.824689E-4,0.0016806811119305174
0.24,0.9366422242,3.1486E-6,1.774429485778457E-4,0.8019830704,1.35688E-5,3.683585210090843E-4,0.9076626736,0.0020986085,0.004581057192395659,0.9128671801,1.47733E-5,3.8436050785688164E-4,0.9279157215,1.57383E-5,3.9671526312961544E-4,0.918065483,4.81801E-5,6.94118865901223E-4,0.9180623835,2.566392E-4,0.0016019962546772698
0.25,0.9385881776,2.7804E-6,1.6674531477675768E-4,0.8031397223,1.44216E-5,3.797578175627198E-4,0.9102114058,0.0021045692,0.004587558391998951,0.9158785939,1.46032E-5,3.821413351104536E-4,0.9299947673,1.5119E-5,3.888315830793584E-4,0.9199372023,4.64958E-5,6.818782882597158E-4,0.9205504918,2.35726E-4,0.001535337096536132
0.26,0.9404879624,2.2519E-6,1.5006331996860524E-4,0.8055266738,1.94821E-5,4.413853191940122E-4,0.9126561993,0.002100657,0.004583292484666455,0.9187991953,1.3669E-5,3.697161073039691E-4,0.9319985181,1.41163E-5,3.757166485531351E-4,0.92173756,4.63222E-5,6.806041433902677E-4,0.9228206217,2.148168E-4,0.001465662989912756
0.27,0.9421741891,2.0301E-6,1.4248157775656472E-4,0.8097419381,2.41446E-5,4.91371549847974E-4,0.9149215186,0.0020936146,0.004575603348193547,0.9217763591,1.38575E-5,3.7225663190868744E-4,0.9339817238,1.44963E-5,3.807400688133572E-4,0.9235903352,4.50876E-5,6.714730076481109E-4,0.9250322646,2.001299E-4,0.0014146727536783904
0.28,0.9437032574,2.0434E-6,1.4294754282603113E-4,0.8139757931,1.97286E-5,4.4416888679870407E-4,0.917105633,0.0020879236,0.004569380264324693,0.9247552603,1.35496E-5,3.6809781308777155E-4,0.9358694017,1.38003E-5,3.7148755026245495E-4,0.9253036076,4.25345E-5,6.521847897643735E-4,0.927204839,1.855234E-4,0.0013620697485811804
0.29,0.9452891082,2.0698E-6,1.438679950510189E-4,0.817401886,1.98754E-5,4.458183486578362E-4,0.9192194587,0.0020746298,0.004554810424155982,0.9274892217,1.29027E-5,3.592032850629292E-4,0.9376838034,1.31255E-5,3.622913192446101E-4,0.9269596487,4.27873E-5,6.541200195682746E-4,0.9292404658,1.726261E-4,0.001313872520452422
0.3,0.9466707772,2.2046E-6,1.4847895473770012E-4,0.8207894027,1.64459E-5,4.055354485122108E-4,0.9212031835,0.0020619101,0.004540826026176295,0.9300807351,1.26567E-5,3.5576256126804574E-4,0.9392969275,1.28385E-5,3.5830852627309894E-4,0.9284884495,4.244E-5,6.514598989960932E-4,0.9311661816,1.60007E-4,0.0012649387336942449
0.31,0.9480318493,2.5755E-6,1.6048364402642407E-4,0.8235381126,1.50348E-5,3.8774734041641085E-4,0.9231387937,0.0020430678,0.0045200307521077775,0.9326188815,1.26022E-5,3.549957746227411E-4,0.9411012524,1.17509E-5,3.427958576179123E-4,0.9300796366,4.19051E-5,6.473414863887529E-4,0.9330318552,1.478974E-4,0.0012161307495495704
0.32,0.9493027812,2.3618E-6,1.5368148880070105E-4,0.8252568424,1.69901E-5,4.121904899436667E-4,0.9250040418,0.0020102129,0.00448353978458985,0.9349613303,1.23063E-5,3.508033637238959E-4,0.9427807927,1.12671E-5,3.356650115814873E-4,0.9314775479,4.14791E-5,6.440427004477266E-4,0.9349382412,1.328307E-4,0.0011525220171432736
0.33,0.9505342072,2.3007E-6,1.5168058544190815E-4,0.8274601698,1.39128E-5,3.7299865951501756E-4,0.9268580139,0.0019844979,0.004454770364452022,0.9370852822,1.21478E-5,3.4853694208792274E-4,0.9442795211,1.12871E-5,3.3596279555927024E-4,0.9328772241,4.05245E-5,6.365885641448486E-4,0.9368216985,1.146967E-4,0.0010709654522905955
0.34,0.9518339676,1.9941E-6,1.4121260566960728E-4,0.8298287392,1.42422E-5,3.7738839409817574E-4,0.9286108488,0.0019498371,0.004415695981382776,0.9391305918,1.2178E-5,3.4896991274320483E-4,0.9458051842,1.12503E-5,3.3541466873110963E-4,0.9342685527,4.0625E-5,6.37377439199098E-4,0.9385989511,9.98651E-5,9.993252723713136E-4
0.35,0.9529754722,1.511E-6,1.2292273996295397E-4,0.8319405794,1.18866E-5,3.4476948820915114E-4,0.9302692896,0.0019206604,0.004382533970204909,0.9411846393,1.19478E-5,3.456558982572119E-4,0.9472515422,1.09964E-5,3.316082025523494E-4,0.9356611496,4.03706E-5,6.353786272766814E-4,0.9404226553,8.87852E-5,9.422589877523058E-4
0.36,0.9540647584,1.362E-6,1.1670475568716127E-4,0.8334968686,1.49647E-5,3.8684234514851137E-4,0.931901139,0.0018888094,0.00434604348804749,0.9430724895,1.14662E-5,3.386177786236275E-4,0.9486041957,1.0238E-5,3.1996874847397205E-4,0.9369140226,4.03777E-5,6.35434497017592E-4,0.9421893775,7.9994E-5,8.943936493513357E-4
0.37,0.9551407939,1.2711E-6,1.127430707405116E-4,0.8351980984,1.82769E-5,4.275149120206218E-4,0.9335596758,0.0018704008,0.0043248130595437305,0.9449937695,1.12778E-5,3.358243588544464E-4,0.9499152762,9.7757E-6,3.126611584447291E-4,0.9380936968,4.13429E-5,6.429844477123844E-4,0.9437540466,7.22676E-5,8.501035231076272E-4
0.38,0.9562463605,1.0432E-6,1.0213716267842963E-4,0.8366122305,1.87561E-5,4.330831328971379E-4,0.9352006572,0.0018366171,0.0042855770906611865,0.9466413474,1.08905E-5,3.3000757567062006E-4,0.9511039382,8.9787E-6,2.9964478970941576E-4,0.9392290169,4.25387E-5,6.522169884325308E-4,0.9452563608,6.58295E-5,8.113538069177959E-4
0.39,0.9572706199,1.0104E-6,1.0051865498503251E-4,0.838244766,2.21308E-5,4.70433842320044E-4,0.9367970657,0.0018036322,0.004246919118608218,0.9483412683,1.13505E-5,3.369050311289518E-4,0.9524321222,8.1946E-6,2.862621176474456E-4,0.940283103,4.32486E-5,6.576366778092596E-4,0.9466992658,6.07471E-5,7.794042596752983E-4
0.4,0.9581841975,9.116E-7,9.547774609824008E-5,0.8399398208,2.1911E-5,4.6809187132442284E-4,0.9384118241,0.0017622191,0.004197879345574382,0.9499175811,1.10233E-5,3.3201355394019686E-4,0.9535714293,7.9554E-6,2.820531864737571E-4,0.9414665109,4.27232E-5,6.536298646787798E-4,0.9481501859,5.51122E-5,7.423759155576102E-4
0.41,0.9591592389,9.435E-7,9.713392816107047E-5,0.8415591419,2.34355E-5,4.8410226192406906E-4,0.9399760544,0.0017141081,0.004140178860870627,0.9514034855,1.0732E-5,3.2759731378630076E-4,0.9547372609,7.4852E-6,2.735909355223597E-4,0.942446456,4.19826E-5,6.479398120196042E-4,0.9495623273,5.01782E-5,7.083657247495816E-4
0.42,0.9601353329,9.056E-7,9.516301802696256E-5,0.8427256763,2.64988E-5,5.147698514870505E-4,0.941540128,0.0016651675,0.004080646394874224,0.952798754,1.04371E-5,3.2306500893782974E-4,0.9558221686,7.3191E-6,2.705383521795015E-4,0.9434334832,4.35503E-5,6.599265110601331E-4,0.9508661526,4.63058E-5,6.804836515302921E-4
0.43,0.9609639186,7.066E-7,8.405950273467004E-5,0.843968606,2.13701E-5,4.62278054854435E-4,0.9429592395,0.0016173571,0.004021637850428604,0.9542357475,1.09085E-5,3.3028018408617855E-4,0.9569195825,7.3789E-6,2.7164130760986996E-4,0.9443156165,4.54271E-5,6.739962907909805E-4,0.952128889,4.31783E-5,6.571019707777477E-4
0.44,0.9617689955,5.798E-7,7.61445992832059E-5,0.8447715104,1.97239E-5,4.4411597584414814E-4,0.9444547218,0.0015748113,0.003968389219822068,0.9555074286,1.13657E-5,3.3713053851586926E-4,0.9581244749,7.4255E-6,2.7249770641236596E-4,0.9452060544,4.73298E-5,6.879665689552073E-4,0.9533193159,3.96864E-5,6.299714279235211E-4
0.45,0.9624932164,5.405E-7,7.35187051028512E-5,0.8457542419,1.72526E-5,4.1536249228836254E-4,0.945821321,0.001518318,0.0038965600213521673,0.9568702716,1.0845E-5,3.2931747600150224E-4,0.9592122138,7.4368E-6,2.72704968784949E-4,0.9460396767,5.07126E-5,7.121277975195182E-4,0.9545069247,3.67077E-5,6.058687976781772E-4
0.46,0.9631918591,5.899E-7,7.68049477572897E-5,0.8461482644,1.48601E-5,3.8548800240733824E-4,0.9472514522,0.0014717825,0.0038363817588973077,0.9581569773,1.0177E-5,3.190141062711804E-4,0.9602703452,7.9453E-6,2.8187408536436975E-4,0.946847387,5.34968E-5,7.314150668396161E-4,0.9555203509,3.3986E-5,5.829751281143991E-4
0.47,0.9639277232,7.645E-7,8.743569065318807E-5,0.8473193228,1.52299E-5,3.9025504481044187E-4,0.948634479,0.0014204325,0.003768862560508144,0.9592787319,1.0552E-5,3.2483842137284193E-4,0.9613151628,7.8788E-6,2.806920020235703E-4,0.9475844222,5.64901E-5,7.515989622132271E-4,0.9566498816,3.20619E-5,5.662322844910911E-4
0.48,0.9646777344,8.384E-7,9.156418513807678E-5,0.8487547159,1.13515E-5,3.3691987177962655E-4,0.9499577361,0.0013627815,0.003691587057079922,0.9604150933,1.09594E-5,3.310498451895122E-4,0.9622883004,7.8159E-6,2.795693116205711E-4,0.9483184934,5.94057E-5,7.707509325326828E-4,0.9576286799,3.13656E-5,5.600499977680564E-4
0.49,0.9653393871,8.9E-7,9.433981132056603E-5,0.8507926702,1.16778E-5,3.4172796198145684E-4,0.9513375396,0.0012974794,0.0036020541361839638,0.9615022314,1.05374E-5,3.24613616473493E-4,0.9632999837,7.874E-6,2.8060648602624993E-4,0.9490395546,6.09392E-5,7.806356384383178E-4,0.9586886257,2.96217E-5,5.442582107786707E-4
0.5,0.9659764516,8.592E-7,9.269304181005175E-5,0.8526687562,1.34683E-5,3.6699182552204075E-4,0.9526860285,0.0012248035,0.003499719274456167,0.9626075369,1.01385E-5,3.1841011290472543E-4,0.9641679746,7.7734E-6,2.7880817778537276E-4,0.9497142887,6.23836E-5,7.89832893718665E-4,0.9595918357,2.8517E-5,5.340131084533412E-4
0.51,0.966605801,8.353E-7,9.139474820797965E-5,0.8550536454,1.74211E-5,4.173859125557546E-4,0.9539516252,0.0011599389,0.003405787574115567,0.9635768032,1.01297E-5,3.1827189634022043E-4,0.9651161313,8.0598E-6,2.8389786895994835E-4,0.9504084575,6.39482E-5,7.996761844646869E-4,0.960478937,2.68267E-5,5.17944977772736E-4
0.52,0.9671888769,8.977E-7,9.474703161577148E-5,0.8568274736,2.48841E-5,4.988396535962233E-4,0.9552869976,0.0010894908,0.003300743552595385,0.9646328694,9.8802E-6,3.1432785431774896E-4,0.9660130829,8.0008E-6,2.8285685425670704E-4,0.9510024518,6.63972E-5,8.148447704931289E-4,0.9613589519,2.58683E-5,5.086088870635275E-4
0.53,0.9677772206,9.237E-7,9.610931276416454E-5,0.8585170388,2.56755E-5,5.067099762191386E-4,0.9564863062,0.0010327389,0.003213625522676841,0.9655711412,9.7627E-6,3.124531964950911E-4,0.9668403465,7.3241E-6,2.706307447427213E-4,0.9515748173,6.79125E-5,8.240904076616837E-4,0.9621543103,2.48517E-5,4.985147941636237E-4
0.54,0.968276459,8.092E-7,8.995554457619608E-5,0.8598976135,2.29342E-5,4.788966485579117E-4,0.9576723659,9.754031E-4,0.003123144409085177,0.9664710015,1.01826E-5,3.1910186461379383E-4,0.9676638317,7.7447E-6,2.7829301105130184E-4,0.9521518743,7.28558E-5,8.535560907169487E-4,0.9629709989,2.42113E-5,4.920497942281859E-4
0.55,0.9689255244,7.501E-7,8.66083136886985E-5,0.8612942576,2.42375E-5,4.923159554594996E-4,0.958998782,9.151035E-4,0.003025067767835954,0.9674603182,1.08139E-5,3.2884494826589626E-4,0.968478983,7.4787E-6,2.73472119237044E-4,0.9526565528,7.66887E-5,8.757208459320813E-4,0.9637223125,2.30194E-5,4.7978536868062156E-4
0.56,0.9694898337,8.234E-7,9.074139077620532E-5,0.8622725725,2.12021E-5,4.6045738130689144E-4,0.9602479464,8.542081E-4,0.0029226838693228526,0.9682447368,1.11375E-5,3.3372893191930484E-4,0.9692561549,7.248E-6,2.692210987274214E-4,0.9531305778,7.90727E-5,8.892283171379553E-4,0.9644630796,2.23287E-5,4.725325385621608E-4
0.57,0.9699598414,1.1319E-6,1.0639078907499464E-4,0.8629791856,1.7567E-5,4.191300514160253E-4,0.9614457834,7.943592E-4,0.002818437865201218,0.9691182899,1.18768E-5,3.446273349576322E-4,0.9701405662,7.2237E-6,2.6876941790315357E-4,0.9535560453,8.2669E-5,9.092249446644103E-4,0.9651332605,2.18356E-5,4.6728577979647534E-4
0.58,0.9704485154,1.1865E-6,1.0892658077806353E-4,0.8637637854,1.43579E-5,3.789181969766034E-4,0.962627542,7.304534E-4,0.0027026901413221604,0.9699196374,1.22038E-5,3.4933937653805936E-4,0.9708204073,6.5954E-6,2.56815108589818E-4,0.9539207625,8.65219E-5,9.301714895652306E-4,0.9657297689,2.16234E-5,4.650096773186554E-4
0.59,0.9709285861,1.729E-6,1.3149144458861193E-4,0.8649052262,1.50637E-5,3.8811982685763426E-4,0.9635879749,6.856436E-4,0.0026184797115883863,0.9707677579,1.2256E-5,3.50085703792657E-4,0.9716025269,6.1717E-6,2.4842906432219236E-4,0.9543059552,9.2015E-5,9.592444943808643E-4,0.966402452,2.13348E-5,4.618960922112245E-4
0.6,0.9713638157,2.1014E-6,1.4496206400296596E-4,0.8654042304,1.56463E-5,3.9555404181982516E-4,0.9645820236,6.316472E-4,0.00251325923851878,0.9715345365,1.24295E-5,3.5255496025442614E-4,0.972305733,6.0348E-6,2.456582992695342E-4,0.9546055722,9.80858E-5,9.903827542925008E-4,0.9670349288,2.17168E-5,4.6601287535861065E-4
0.61,0.9718494689,2.6266E-6,1.620678870103513E-4,0.8666532457,1.65171E-5,4.0641235217448796E-4,0.9657254994,5.86157E-4,0.0024210679461758194,0.9723042876,1.29608E-5,3.6001111093964867E-4,0.9729623669,5.8684E-6,2.4224780700761773E-4,0.9549748462,1.054414E-4,0.0010268466292489837,0.9675649035,2.2273E-5,4.719427931434063E-4
0.62,0.9723218298,3.0348E-6,1.742067736914957E-4,0.8673207939,1.906E-5,4.365775990588615E-4,0.9667486078,5.375099E-4,0.0023184259746647077,0.9731067944,1.34742E-5,3.6707219998251023E-4,0.9735302597,6.2748E-6,2.504955089417772E-4,0.9552613115,1.102733E-4,0.0010501109465194617,0.9681553376,2.29144E-5,4.786898787315228E-4
0.63,0.9726686531,3.1417E-6,1.7724841325100768E-4,0.8685617268,1.77123E-5,4.2085983414909056E-4,0.9677004671,4.875126E-4,0.0022079687497788547,0.9738311464,1.36362E-5,3.692722572845136E-4,0.9741832906,6.8733E-6,2.621697923102507E-4,0.9556024605,1.160479E-4,0.0010772553086432204,0.9687696236,2.35491E-5,4.8527414932180346E-4
0.64,0.972999779,3.3282E-6,1.8243354954612927E-4,0.8688031435,1.78153E-5,4.2208174563702704E-4,0.9686178327,4.471625E-4,0.0021146217155794084,0.974573794,1.41052E-5,3.755689018009878E-4,0.974826684,7.4665E-6,2.732489707208428E-4,0.9558861995,1.203123E-4,0.0010968696367390247,0.9692827523,2.39754E-5,4.896468114876273E-4
0.65,0.9732944596,3.0275E-6,1.7399712641305316E-4,0.8693428993,2.0735E-5,4.553570028010989E-4,0.9696366906,4.020135E-4,0.0020050274312337973,0.9753375196,1.35232E-5,3.6773903790595855E-4,0.9753868586,7.4004E-6,2.7203676222157917E-4,0.9562188792,1.245951E-4,0.0011162217521621766,0.9697555524,2.42971E-5,4.929208861470571E-4
0.66,0.9735941786,3.2822E-6,1.8116842992088882E-4,0.8697137535,2.24659E-5,4.7398206717132245E-4,0.9707040608,3.654977E-4,0.0019117994141645718,0.9760941815,1.4052E-5,3.7485997385690566E-4,0.9760249305,7.4269E-6,2.7252339349127444E-4,0.9565120023,1.275479E-4,0.0011293710639112373,0.970228532,2.48894E-5,4.988927740506971E-4
0.67,0.9738867724,3.4527E-6,1.8581442355210213E-4,0.8711703122,2.54768E-5,5.047454804156249E-4,0.9717245466,3.264819E-4,0.0018068810143448849,0.9767459571,1.4389E-5,3.793283538044579E-4,0.9767221648,7.5385E-6,2.745632896073326E-4,0.9567673653,1.343273E-4,0.0011589965487437829,0.9706684089,2.55002E-5,5.049772272093069E-4
0.68,0.9742776603,3.54E-6,1.881488772222678E-4,0.8738533139,2.71937E-5,5.214757904255959E-4,0.9725410813,2.911323E-4,0.0017062599450259623,0.9774098599,1.3619E-5,3.690392933008625E-4,0.9773019361,7.6295E-6,2.7621549558270623E-4,0.9571326965,1.362857E-4,0.0011674146649755604,0.9710277158,2.58224E-5,5.08157455913027E-4
0.69,0.9746227884,3.5699E-6,1.8894178997776008E-4,0.8769620299,3.50799E-5,5.922828716078155E-4,0.9734379745,2.587668E-4,0.001608623013636197,0.9780329114,1.39214E-5,3.7311392362119103E-4,0.9777341777,7.3886E-6,2.718197932454515E-4,0.9573291135,1.377264E-4,0.0011735689157437667,0.9714455694,2.66498E-5,5.162344428648674E-4
0.7,0.9750026202,3.2243E-6,1.7956335929136545E-4,0.8795395136,3.29081E-5,5.736558201569997E-4,0.9744113016,2.266373E-4,0.0015054477739197731,0.978819989,1.42991E-5,3.781415079041178E-4,0.978257457,7.495E-6,2.7376997644007646E-4,0.9575876528,1.390268E-4,0.0011790962640938186,0.9717870218,2.81159E-5,5.302442833260911E-4
0.71,0.9754289591,3.7647E-6,1.940283484442415E-4,0.8822462738,3.97544E-5,6.30510903950122E-4,0.9752476335,1.963104E-4,0.0014011081328719778,0.9794966167,1.5152E-5,3.8925570002249166E-4,0.9788362682,7.7787E-6,2.789032090170352E-4,0.9580378908,1.422208E-4,0.0011925636251370407,0.9721515548,2.88041E-5,5.366945127351313E-4
0.72,0.9759826201,3.9044E-6,1.9759554650851827E-4,0.8858704805,5.03436E-5,7.095322402822863E-4,0.9761255956,1.744291E-4,0.001320716093640113,0.9801878303,1.50919E-5,3.8848294685867485E-4,0.9794280922,7.9401E-6,2.8178183050012293E-4,0.9583823949,1.414648E-4,0.0011893897594985423,0.9724810791,3.03832E-5,5.512095790169108E-4
0.73,0.976526162,4.0842E-6,2.0209403751719147E-4,0.8887500048,5.10421E-5,7.144375410069098E-4,0.9769825584,1.545665E-4,0.001243247762917754,0.9808662778,1.38902E-5,3.726955862362741E-4,0.9799563944,8.1063E-6,2.84715647620569E-4,0.9588720918,1.386626E-4,0.0011775508481590084,0.972796514,3.19262E-5,5.650327424141012E-4
0.74,0.9769031149,4.3244E-6,2.079519175194112E-4,0.8926350772,5.05763E-5,7.111701624787137E-4,0.9777150655,1.356758E-4,0.001164799553571343,0.9815363717,1.3346E-5,3.653217759729086E-4,0.9805131322,8.1451E-6,2.8539621581233343E-4,0.9592967111,1.334437E-4,0.0011551783412097026,0.9730606711,3.30481E-5,5.748747689714691E-4
0.75,0.9772119343,3.9296E-6,1.9823218709382186E-4,0.8955416024,5.06484E-5,7.116768929788293E-4,0.978405022,1.247594E-4,0.0011169574745709882,0.9821507072,1.3493E-5,3.6732819113158196E-4,0.9809607542,8.7476E-6,2.957634189686074E-4,0.9596452135,1.327749E-4,0.0011522799139098104,0.9733626401,3.61906E-5,6.015862365446869E-4
0.76,0.9775277865,4.2128E-6,2.0525106577068E-4,0.8978090286,5.87021E-5,7.661729569751206E-4,0.9791301531,1.160992E-4,0.0010774933874507073,0.9827567095,1.29574E-5,3.5996388707757896E-4,0.9814225036,9.5026E-6,3.082628748325039E-4,0.9600065404,1.30541E-4,0.0011425454039118094,0.9736886817,3.64716E-5,6.039172128694462E-4
0.77,0.9779249024,4.4708E-6,2.114426636230257E-4,0.9012969255,5.49494E-5,7.41278625079666E-4,0.9797679019,1.026939E-4,0.0010133799879610806,0.9832798535,1.33533E-5,3.6542167423402787E-4,0.9819829172,1.0303E-5,3.209828655863113E-4,0.9604744047,1.264652E-4,0.0011245674724088368,0.973928324,3.59637E-5,5.996974237063221E-4
0.78,0.9784516591,5.1606E-6,2.271695402117106E-4,0.9041027486,5.84009E-5,7.642048154781544E-4,0.9805957884,9.11258E-5,9.545983448550494E-4,0.9838244748,1.29392E-5,3.5971099510579324E-4,0.9824331093,1.08665E-5,3.2964374709677113E-4,0.9609347141,1.240062E-4,0.0011135807110398419,0.9741669637,3.59029E-5,5.991902869706751E-4
0.79,0.9789499265,6.0797E-6,2.4657047674042404E-4,0.9078101575,4.09644E-5,6.400343740768928E-4,0.9813191271,8.19212E-5,9.051033090205781E-4,0.9843572503,1.27346E-5,3.568557131390781E-4,0.9829185307,1.18609E-5,3.443965737344087E-4,0.96142003,1.241665E-4,0.0011143002288431965,0.9745291466,3.63776E-5,6.031384583990645E-4
0.8,0.979493717,6.9434E-6,2.6350332066218826E-4,0.9095368981,4.38553E-5,6.622333425613663E-4,0.9819780231,7.47915E-5,8.648207906844054E-4,0.9849254352,1.22043E-5,3.493465328295101E-4,0.9833712691,1.20194E-5,3.4669006331304044E-4,0.9620447391,1.227818E-4,0.0011080694924055982,0.9748390883,3.92878E-5,6.267998085513428E-4
0.81,0.9799049956,7.0326E-6,2.651904975673148E-4,0.9118959069,4.92142E-5,7.015283315732873E-4,0.9825030988,6.9753E-5,8.351826147615861E-4,0.9856051236,1.25267E-5,3.53930784193746E-4,0.9838950849,1.27856E-5,3.575695736496605E-4,0.9624700516,1.24192E-4,0.001114414644555607,0.9750722837,4.09103E-5,6.396116008954184E-4
0.82,0.980265916,7.0784E-6,2.6605262637305425E-4,0.9146468997,4.95251E-5,7.037407192993738E-4,0.9832563192,6.01983E-5,7.75875634364168E-4,0.9862074953,1.24554E-5,3.529220877190885E-4,0.9843548369,1.32976E-5,3.64658744581835E-4,0.962981692,1.259265E-4,0.0011221697732518017,0.9753269368,4.43049E-5,6.656192605386356E-4
0.83,0.9806140351,6.599E-6,2.5688518836242775E-4,0.9168051779,4.79254E-5,6.922817345560982E-4,0.9841505051,4.71169E-5,6.864175114316359E-4,0.9867082179,1.26179E-5,3.5521683518662233E-4,0.9846583533,1.45925E-5,3.820013088982811E-4,0.9632917792,1.290799E-4,0.0011361333548488047,0.975567866,4.55479E-5,6.748918431867435E-4
0.84,0.9808435488,6.3743E-6,2.524737610129021E-4,0.9185384989,4.15551E-5,6.44632453418225E-4,0.9848258978,4.08257E-5,6.389499197902759E-4,0.9872780812,1.23803E-5,3.5185650484252813E-4,0.9849534088,1.5675E-5,3.959166578965831E-4,0.9636341357,1.341338E-4,0.0011581614740613676,0.9758410949,4.91388E-5,7.009907274707704E-4
0.85,0.9809628475,7.1681E-6,2.6773307602909283E-4,0.9205128253,4.48744E-5,6.698835719735184E-4,0.985311358,3.48744E-5,5.905455105239562E-4,0.9879120874,1.1924E-5,3.453114536183241E-4,0.9852694952,1.72062E-5,4.148035679692257E-4,0.9639769775,1.353858E-4,0.0011635540382809902,0.9761695457,5.12829E-5,7.161207998654976E-4
0.86,0.9812443984,7.4737E-6,2.733806869550225E-4,0.9213565052,4.84606E-5,6.961364808713878E-4,0.9857735449,3.03398E-5,5.508157586707192E-4,0.9886042589,1.08102E-5,3.2878868593672745E-4,0.9856053811,1.99242E-5,4.463653212336281E-4,0.9644843078,1.393126E-4,0.001180307587029754,0.9764013451,5.32019E-5,7.293963257379352E-4
0.87,0.9817622167,7.6417E-6,2.764362494319441E-4,0.9236572206,4.81773E-5,6.940986961520674E-4,0.9862824434,2.78483E-5,5.277148851415885E-4,0.9891369909,1.1228E-5,3.350820794969495E-4,0.9857875675,2.05164E-5,4.5295032840257437E-4,0.9648762816,1.454791E-4,0.0012061471717829462,0.9767350656,5.66655E-5,7.52764903538947E-4
0.88,0.9824983716,7.3894E-6,2.718345084789641E-4,0.9260300875,4.01557E-5,6.336852531028318E-4,0.9868541586,2.33186E-5,4.8289336296950696E-4,0.9895879722,1.07557E-5,3.2795883888073516E-4,0.9861151129,2.13169E-5,4.617022850279171E-4,0.9651929379,1.494911E-4,0.0012226655307155756,0.9770111173,6.0674E-5,7.789351706015078E-4
0.89,0.9831241077,7.4742E-6,2.73389831559259E-4,0.9285306692,4.04513E-5,6.360133646394547E-4,0.9873323786,2.16462E-5,4.652547689169881E-4,0.9900855911,1.11668E-5,3.3416762260877396E-4,0.9865263897,2.14692E-5,4.6334868080097086E-4,0.9656490743,1.571236E-4,0.0012534895292741779,0.9772396564,6.68167E-5,8.174148273673533E-4
0.9,0.9839874375,6.9203E-6,2.6306463084192826E-4,0.9316326559,4.78446E-5,6.916979109408962E-4,0.9876609099,1.96918E-5,4.4375443659753984E-4,0.9908006334,9.7966E-6,3.129952076310435E-4,0.9868524337,2.27573E-5,4.7704611936373614E-4,0.9658634245,1.629714E-4,0.0012766025223224337,0.9774803758,7.51248E-5,8.667456374277288E-4
0.91,0.9851264006,5.9552E-6,2.440327846827143E-4,0.9346120358,2.87149E-5,5.358628555890023E-4,0.9880819541,2.06082E-5,4.539625535217635E-4,0.9911944306,9.5436E-6,3.0892717588454404E-4,0.9871578008,2.3707E-5,4.8689834668029015E-4,0.9660505688,1.887795E-4,0.001373970523701291,0.9774803817,8.12629E-5,9.014593723513001E-4
0.92,0.9857941139,7.2523E-6,2.69300946897704E-4,0.9375490129,2.79913E-5,5.290680485533028E-4,0.9886666602,2.19092E-5,4.680726439346782E-4,0.9918137169,9.5219E-6,3.085757605516026E-4,0.9874901861,2.59248E-5,5.091640207241671E-4,0.9661960703,2.02748E-4,0.0014238960636226226,0.9776470524,8.71072E-5,9.333123807171959E-4
0.93,0.9860538167,8.5139E-6,2.917858803986238E-4,0.9413677156,2.90603E-5,5.390760614236177E-4,0.9885650235,2.41714E-5,4.916441802767526E-4,0.9926121104,9.1936E-6,3.032094985319556E-4,0.9878587437,2.82098E-5,5.311289862170958E-4,0.9664461905,2.248616E-4,0.0014995385957020245,0.9776345325,9.96405E-5,9.98200881586467E-4
0.94,0.9864967328,8.4938E-6,2.9144124622297374E-4,0.9423529446,3.8143E-5,6.176001943004875E-4,0.9886797392,2.64155E-5,5.139601151840481E-4,0.9930065364,1.0438E-5,3.230789377226563E-4,0.9881960791,3.4881E-5,5.906013884169254E-4,0.9666535968,2.354786E-4,0.001534531198770491,0.9775294131,1.140784E-4,0.0010680749037403697
0.95,0.9864364195,1.09292E-5,3.305934058628514E-4,0.9470957696,2.74102E-5,5.235475145581345E-4,0.9891836739,2.71785E-5,5.213300298275555E-4,0.9936891675,1.19976E-5,3.4637551876540005E-4,0.9883987439,3.97248E-5,6.302761299620985E-4,0.9664678228,2.559808E-4,0.0015999399988749577,0.9778021979,1.239208E-4,0.0011131971972656058
0.96,0.9864901793,1.58366E-5,3.9795225844314544E-4,0.9494117618,5.70721E-5,7.554607865402413E-4,0.9890195912,3.73593E-5,6.112225453957012E-4,0.9942941016,1.56967E-5,3.961906106913691E-4,0.9886470461,4.69357E-5,6.850963435897173E-4,0.9666274387,2.948345E-4,0.0017170745470130293,0.9787254739,1.318355E-4,0.0011481964117693454
0.97,0.9863446587,2.16021E-5,4.6478059339864866E-4,0.9509138405,1.466444E-4,0.0012109682076751644,0.9895039225,4.11756E-5,6.416821643150135E-4,0.9947519606,1.72832E-5,4.1573068205269623E-4,0.9886684108,5.34657E-5,7.312024343504335E-4,0.9665274155,3.399455E-4,0.0018437611016614923,0.9795822489,1.308864E-4,0.0011440559426881187
0.98,0.9839607853,4.38355E-5,6.620838315500538E-4,0.9541176498,2.940749E-4,0.001714861218874577,0.989333334,4.35202E-5,6.596984159447406E-4,0.9952549022,2.64995E-5,5.147766505971303E-4,0.9890588242,6.56453E-5,8.102178719332227E-4,0.9664705902,3.518071E-4,0.0018756521532523028,0.9792549032,1.333737E-4,0.0011548753179456213
0.99,0.980078125,1.249988E-4,0.001118028622173869,0.96015625,1.688639E-4,0.001299476433029857,0.988046875,7.08439E-5,8.416881845434211E-4,0.9946875,6.02707E-5,7.763420637837421E-4,0.99015625,1.265339E-4,0.0011248728817070844,0.965625,6.128176E-4,0.002475515299892125,0.978359375,1.909414E-4,0.0013818154724853822
1.0,1.0,0.0,0.0,1.0,0.0,0.0,0.97,0.0293939394,0.017144660801544018,1.0,0.0,0.0,1.0,0.0,0.0,0.93,0.0657575758,0.02564324000589629,0.98,0.0197979798,0.014070529414346854
